Bringing a Personal Point of View: Evaluating Dynamic 3D Gaussian Splatting for Egocentric Scene Reconstruction

Egocentric video provides a unique view into human perception and interaction, with growing relevance for augmented reality, robotics, and assistive technologies. However, rapid camera motion and complex scene dynamics pose major challenges for 3D reconstruction from this perspective. While 3D Gaussian Splatting (3DGS) has become a state-of-the-art method for efficient, high-quality novel view synthesis, variants, that focus on reconstructing dynamic scenes from monocular video are rarely evaluated on egocentric video. It remains unclear whether existing models generalize to this setting or if egocentric-specific solutions are needed. In this work, we evaluate dynamic monocular 3DGS models on egocentric and exocentric video using paired ego-exo recordings from the EgoExo4D dataset. We find that reconstruction quality is consistently lower in egocentric views. Analysis reveals that the difference in reconstruction quality, measured in peak signal-to-noise ratio, stems from the reconstruction of static, not dynamic, content. Our findings underscore current limitations and motivate the development of egocentric-specific approaches, while also highlighting the value of separately evaluating static and dynamic regions of a video.

==> figures/baseline_csvs/angular_baseline_data_4DGS.csv <==
baseline,lpips
0.634393266931767,0.2855561558157206
0.8695899162407308,0.2609588690779426
0.6915553396398472,0.3222401924431324
0.5359702588542381,0.3127442983786265
0.5532478228172957,0.2799574067195257
-0.5893090945578887,0.39879340648651124
-0.8102634786475866,0.2873794591426849
0.43870131787082584,0.274377521276474
0.2795142260637972,0.36303806900978086
0.5958585905086622,0.22806234180927276
0.22794169468526818,0.37059643228848776
-1.044415594644993,0.32032631158828734
-0.6456486156966258,0.24748115221659342
-0.22225836313431208,0.27087731937567394
1.1447245393204162,0.4542637077967326
1.1445350992670729,0.3080047639211019
0.7471170854969087,0.2877059185079166
-0.3404333348718454,0.2888097826639811
-1.3713462197110284,0.3188370128472646
-1.3974865902818872,0.26396228154500323
-0.014156357942485358,0.2778166645765305
0.4867613186921389,0.4737443916002909
-2.683514126846227,0.21002499719460804
0.6430110074328181,0.32618215640385945
0.8161020560626767,0.3411373551686605
0.634393266931767,0.2795747980475426
0.8695899162407308,0.2686447528275577
0.6915553396398472,0.32014089326063794
0.5359702588542381,0.31404823780059815
0.5532478228172957,0.2827282875776291
-0.5893090945578887,0.3973354514439901
-0.8102634786475866,0.28855940341949465
0.43870131787082584,0.2745060118039449
0.2795142260637972,0.36234907309214276
0.5958585905086622,0.2279126077890396
0.22794169468526818,0.36760041435559593
-1.044415594644993,0.3114541419347127
-0.6456486156966258,0.24635586698849996
-0.22225836313431208,0.2674864157040914
1.1447245393204162,0.44990891257921856
1.1445350992670729,0.3068051266670227
0.7471170854969087,0.2941358820313499
-0.3404333348718454,0.28625322818756105
-1.3713462197110284,0.3168542281786601
-1.3974865902818872,0.27227227568626405
-0.014156357942485358,0.27707924127578737
0.4867613186921389,0.47133410096168515
-2.683514126846227,0.22212273895740509
0.6430110074328181,0.3360425380865733
0.8161020560626767,0.34428046623865766
0.634393266931767,0.277913885936141
0.8695899162407308,0.2625620860945095
0.6915553396398472,0.3235405348241329
0.5359702588542381,0.30767614444096886
0.5532478228172957,0.28054188986619316
-0.5893090945578887,0.397627747853597
-0.8102634786475866,0.29072967449824016
0.43870131787082584,0.2861565113067627
0.2795142260637972,0.36359490036964415
0.5958585905086622,0.23114076137542724
0.22794169468526818,0.3655766522884369
-1.044415594644993,0.31583595275878906
-0.6456486156966258,0.24787385761737823
-0.22225836313431208,0.26977194448312125
1.1447245393204162,0.4546050016085307
1.1445350992670729,0.3081922439734141
0.7471170854969087,0.2825249060988426
-0.3404333348718454,0.29162518223126727
-1.3713462197110284,0.320226989587148
-1.3974865902818872,0.2675979884465535
-0.014156357942485358,0.2765532338619232
0.4867613186921389,0.4728158954779307
-2.683514126846227,0.20947320580482484
0.6430110074328181,0.3329515874385834
0.8161020560626767,0.3445772441228231


==> figures/baseline_csvs/angular_baseline_data_Def3DGS.csv <==
baseline,lpips
0.634393266931767,0.23660046122968198
0.8695899162407308,0.25627739537845956
0.6915553396398472,0.29513083149989444
0.5359702588542381,0.27245376487572986
0.5532478228172957,0.22569618980089823
-0.5893090945578887,0.3624433712164561
-0.8102634786475866,0.26458460648854576
0.43870131787082584,0.22023716111977895
0.2795142260637972,0.3464220575491587
0.5958585905086622,0.20466821352640788
0.22794169468526818,0.36413578907648725
-1.044415594644993,0.2627848553657532
-0.6456486156966258,0.21890250225861868
-0.22225836313431208,0.239790731271108
1.1447245393204162,0.2086096574862798
1.1445350992670729,0.2788454570372899
0.7471170854969087,0.22439263583648772
-0.3404333348718454,0.24730694472789763
-1.3713462197110284,0.2882935655117035
-1.3974865902818872,0.23179191172122957
-0.014156357942485358,0.2509365773200989
0.4867613186921389,0.32210365355014803
-2.683514126846227,0.16849042971928915
0.6430110074328181,0.2778123672803243
0.8161020560626767,0.31707268238067626
0.634393266931767,0.2358303301036358
0.8695899162407308,0.2563450585712086
0.6915553396398472,0.29542357847094536
0.5359702588542381,0.2731669946511586
0.5532478228172957,0.22762544691562653
-0.5893090945578887,0.35109458208084104
-0.8102634786475866,0.2652172315120697
0.43870131787082584,0.21970881978670756
0.2795142260637972,0.344794819355011
0.5958585905086622,0.19889365533987682
0.22794169468526818,0.3463255063692729
-1.044415594644993,0.2634424845377604
-0.6456486156966258,0.21913911739985148
-0.22225836313431208,0.24106416861216226
1.1447245393204162,0.214524916211764
1.1445350992670729,0.28054752469062805
0.7471170854969087,0.22476167799461455
-0.3404333348718454,0.24655443648497263
-1.3713462197110284,0.2888141369819641
-1.3974865902818872,0.2330165473620097
-0.014156357942485358,0.25112160841623943
0.4867613186921389,0.43615906198819476
-2.683514126846227,0.1689178188641866
0.6430110074328181,0.2773157060146332
0.8161020560626767,0.32576008001963297
0.634393266931767,0.23633495047688485
0.8695899162407308,0.25290520001541483
0.6915553396398472,0.2956504213313262
0.5359702588542381,0.2735364439090093
0.5532478228172957,0.22584148983160654
-0.5893090945578887,0.35507623314857484
-0.8102634786475866,0.2645437534650167
0.43870131787082584,0.21878201643625894
0.2795142260637972,0.3450308891137441
0.5958585905086622,0.20939202686150868
0.22794169468526818,0.3418285167217255
-1.044415594644993,0.2627221445242564
-0.6456486156966258,0.22007396658261616
-0.22225836313431208,0.24056996464729308
1.1447245393204162,0.20510631402333576
1.1445350992670729,0.2788077386220296
0.7471170854969087,0.2256959793823106
-0.3404333348718454,0.2603542892138163
-1.3713462197110284,0.289322258234024
-1.3974865902818872,0.2320089191198349
-0.014156357942485358,0.25219581961631776
0.4867613186921389,0.3232275515794754
-2.683514126846227,0.16443750540415447
0.6430110074328181,0.27768395860989886
0.8161020560626767,0.3187236889203389


==> figures/baseline_csvs/angular_baseline_data_EgoGaussian.csv <==
baseline,lpips
0.634393266931767,0.2957728371024132
0.8695899162407308,0.27773869904604825
0.6915553396398472,0.325981209675471
1.1445350992670729,0.3046895400683085
0.7471170854969087,0.3042888485250019
0.634393266931767,0.29643449783325193
0.8695899162407308,0.27686652757904745
0.6915553396398472,0.33892761543393135
1.1445350992670729,0.30447712540626526
0.7471170854969087,0.2974153381018412
0.634393266931767,0.2950717084109783
0.8695899162407308,0.27912635423920373
0.6915553396398472,0.33535875504215557
1.1445350992670729,0.30332741181055706
0.7471170854969087,0.30478863701933906


==> figures/baseline_csvs/angular_baseline_data_RTGS.csv <==
baseline,lpips
0.634393266931767,0.281221192330122
0.8695899162407308,0.266764669526707
0.6915553396398472,0.351241252074639
0.5359702588542381,0.3176700846354167
0.5532478228172957,0.2769331151247025
-0.5893090945578887,0.37807002385457356
-0.8102634786475866,0.2896920025348663
0.43870131787082584,0.25348968207836153
0.2795142260637972,0.3730418598651886
0.5958585905086622,0.22573947191238403
0.22794169468526818,0.36998675227165223
-1.044415594644993,0.32430931806564334
-0.6456486156966258,0.24376320600509643
-0.22225836313431208,0.2746916115283966
1.1447245393204162,0.22507226983706155
1.1445350992670729,0.30048287272453306
0.7471170854969087,0.2655111952196984
-0.3404333348718454,0.2920402193069458
-1.3713462197110284,0.3282532831033071
-1.3974865902818872,0.26493721306324003
-0.014156357942485358,0.2662106647094091
0.4867613186921389,0.35198526859283447
-2.683514126846227,0.20270319799582162
0.6430110074328181,0.30421383182207745
0.8161020560626767,0.3559494201342265
0.634393266931767,0.28175933584570884
0.8695899162407308,0.2591131177815524
0.6915553396398472,0.34692201515038806
0.5359702588542381,0.3117643356323242
0.5532478228172957,0.2838866464296977
-0.5893090945578887,0.37768945495287576
-0.8102634786475866,0.2911933986345927
0.43870131787082584,0.2544964549938838
0.2795142260637972,0.3732688037554423
0.5958585905086622,0.2248642635345459
0.22794169468526818,0.3689411191145579
-1.044415594644993,0.32268114884694415
-0.6456486156966258,0.24274005273977917
-0.22225836313431208,0.275424131155014
1.1447245393204162,0.22243989109992982
1.1445350992670729,0.30615270853042603
0.7471170854969087,0.2635636159351894
-0.3404333348718454,0.29576868255933125
-1.3713462197110284,0.3294868663946788
-1.3974865902818872,0.26750694870948794
-0.014156357942485358,0.2641694108645121
0.4867613186921389,0.33284396409988404
-2.683514126846227,0.20194023191928864
0.6430110074328181,0.305315203666687
0.8161020560626767,0.3616119118531545
0.634393266931767,0.28039595670998096
0.8695899162407308,0.25841901031407444
0.6915553396398472,0.3478366198639075
0.5359702588542381,0.31948965032895404
0.5532478228172957,0.2763608785470327
-0.5893090945578887,0.3776431183020274
-0.8102634786475866,0.28864110509554547
0.43870131787082584,0.25499849100907646
0.2795142260637972,0.3719143791993459
0.5958585905086622,0.22469710767269135
0.22794169468526818,0.3700605885187785
-1.044415594644993,0.3243854784965515
-0.6456486156966258,0.2430322148402532
-0.22225836313431208,0.2773120601971944
1.1447245393204162,0.22257986426353454
1.1445350992670729,0.2986816370487213
0.7471170854969087,0.2626994504105477
-0.3404333348718454,0.29033958196640014
-1.3713462197110284,0.3273813251654307
-1.3974865902818872,0.2699604789415995
-0.014156357942485358,0.2654719571272532
0.4867613186921389,0.3509299083550771
-2.683514126846227,0.20100823720296224
0.6430110074328181,0.30482200463612874
0.8161020560626767,0.3555520474910736


==> figures/baseline_csvs/linear_baseline_data_4DGS.csv <==
baseline,lpips
0.10059625248045247,0.2855561558157206
0.8596019432708472,0.2609588690779426
-2.4453868698858208,0.3222401924431324
-2.186828795260766,0.3127442983786265
-0.4103312870273137,0.2799574067195257
-2.415879245891092,0.39879340648651124
-4.613965957738766,0.2873794591426849
-0.005301901532982859,0.274377521276474
-0.347485012830873,0.36303806900978086
0.19937168089115992,0.22806234180927276
0.573382300780425,0.37059643228848776
-4.514870967860872,0.32032631158828734
-3.5888807601638484,0.24748115221659342
-1.6448717585488295,0.27087731937567394
3.2744415353318588,0.4542637077967326
0.7808184791849851,0.3080047639211019
-0.39045766908727053,0.2877059185079166
-0.9295520547007574,0.2888097826639811
-4.815842512645781,0.3188370128472646
-4.041930654989855,0.26396228154500323
-1.3337051591484321,0.2778166645765305
1.0422996888760396,0.4737443916002909
-8.510486320407573,0.21002499719460804
0.4315776728099491,0.32618215640385945
0.7797267417119426,0.3411373551686605
0.10059625248045247,0.2795747980475426
0.8596019432708472,0.2686447528275577
-2.4453868698858208,0.32014089326063794
-2.186828795260766,0.31404823780059815
-0.4103312870273137,0.2827282875776291
-2.415879245891092,0.3973354514439901
-4.613965957738766,0.28855940341949465
-0.005301901532982859,0.2745060118039449
-0.347485012830873,0.36234907309214276
0.19937168089115992,0.2279126077890396
0.573382300780425,0.36760041435559593
-4.514870967860872,0.3114541419347127
-3.5888807601638484,0.24635586698849996
-1.6448717585488295,0.2674864157040914
3.2744415353318588,0.44990891257921856
0.7808184791849851,0.3068051266670227
-0.39045766908727053,0.2941358820313499
-0.9295520547007574,0.28625322818756105
-4.815842512645781,0.3168542281786601
-4.041930654989855,0.27227227568626405
-1.3337051591484321,0.27707924127578737
1.0422996888760396,0.47133410096168515
-8.510486320407573,0.22212273895740509
0.4315776728099491,0.3360425380865733
0.7797267417119426,0.34428046623865766
0.10059625248045247,0.277913885936141
0.8596019432708472,0.2625620860945095
-2.4453868698858208,0.3235405348241329
-2.186828795260766,0.30767614444096886
-0.4103312870273137,0.28054188986619316
-2.415879245891092,0.397627747853597
-4.613965957738766,0.29072967449824016
-0.005301901532982859,0.2861565113067627
-0.347485012830873,0.36359490036964415
0.19937168089115992,0.23114076137542724
0.573382300780425,0.3655766522884369
-4.514870967860872,0.31583595275878906
-3.5888807601638484,0.24787385761737823
-1.6448717585488295,0.26977194448312125
3.2744415353318588,0.4546050016085307
0.7808184791849851,0.3081922439734141
-0.39045766908727053,0.2825249060988426
-0.9295520547007574,0.29162518223126727
-4.815842512645781,0.320226989587148
-4.041930654989855,0.2675979884465535
-1.3337051591484321,0.2765532338619232
1.0422996888760396,0.4728158954779307
-8.510486320407573,0.20947320580482484
0.4315776728099491,0.3329515874385834
0.7797267417119426,0.3445772441228231


==> figures/baseline_csvs/linear_baseline_data_Def3DGS.csv <==
baseline,lpips
0.10059625248045247,0.23660046122968198
0.8596019432708472,0.25627739537845956
-2.4453868698858208,0.29513083149989444
-2.186828795260766,0.27245376487572986
-0.4103312870273137,0.22569618980089823
-2.415879245891092,0.3624433712164561
-4.613965957738766,0.26458460648854576
-0.005301901532982859,0.22023716111977895
-0.347485012830873,0.3464220575491587
0.19937168089115992,0.20466821352640788
0.573382300780425,0.36413578907648725
-4.514870967860872,0.2627848553657532
-3.5888807601638484,0.21890250225861868
-1.6448717585488295,0.239790731271108
3.2744415353318588,0.2086096574862798
0.7808184791849851,0.2788454570372899
-0.39045766908727053,0.22439263583648772
-0.9295520547007574,0.24730694472789763
-4.815842512645781,0.2882935655117035
-4.041930654989855,0.23179191172122957
-1.3337051591484321,0.2509365773200989
1.0422996888760396,0.32210365355014803
-8.510486320407573,0.16849042971928915
0.4315776728099491,0.2778123672803243
0.7797267417119426,0.31707268238067626
0.10059625248045247,0.2358303301036358
0.8596019432708472,0.2563450585712086
-2.4453868698858208,0.29542357847094536
-2.186828795260766,0.2731669946511586
-0.4103312870273137,0.22762544691562653
-2.415879245891092,0.35109458208084104
-4.613965957738766,0.2652172315120697
-0.005301901532982859,0.21970881978670756
-0.347485012830873,0.344794819355011
0.19937168089115992,0.19889365533987682
0.573382300780425,0.3463255063692729
-4.514870967860872,0.2634424845377604
-3.5888807601638484,0.21913911739985148
-1.6448717585488295,0.24106416861216226
3.2744415353318588,0.214524916211764
0.7808184791849851,0.28054752469062805
-0.39045766908727053,0.22476167799461455
-0.9295520547007574,0.24655443648497263
-4.815842512645781,0.2888141369819641
-4.041930654989855,0.2330165473620097
-1.3337051591484321,0.25112160841623943
1.0422996888760396,0.43615906198819476
-8.510486320407573,0.1689178188641866
0.4315776728099491,0.2773157060146332
0.7797267417119426,0.32576008001963297
0.10059625248045247,0.23633495047688485
0.8596019432708472,0.25290520001541483
-2.4453868698858208,0.2956504213313262
-2.186828795260766,0.2735364439090093
-0.4103312870273137,0.22584148983160654
-2.415879245891092,0.35507623314857484
-4.613965957738766,0.2645437534650167
-0.005301901532982859,0.21878201643625894
-0.347485012830873,0.3450308891137441
0.19937168089115992,0.20939202686150868
0.573382300780425,0.3418285167217255
-4.514870967860872,0.2627221445242564
-3.5888807601638484,0.22007396658261616
-1.6448717585488295,0.24056996464729308
3.2744415353318588,0.20510631402333576
0.7808184791849851,0.2788077386220296
-0.39045766908727053,0.2256959793823106
-0.9295520547007574,0.2603542892138163
-4.815842512645781,0.289322258234024
-4.041930654989855,0.2320089191198349
-1.3337051591484321,0.25219581961631776
1.0422996888760396,0.3232275515794754
-8.510486320407573,0.16443750540415447
0.4315776728099491,0.27768395860989886
0.7797267417119426,0.3187236889203389


==> figures/baseline_csvs/linear_baseline_data_EgoGaussian.csv <==
baseline,lpips
0.10059625248045247,0.2957728371024132
0.8596019432708472,0.27773869904604825
-2.4453868698858208,0.325981209675471
0.7808184791849851,0.3046895400683085
-0.39045766908727053,0.3042888485250019
0.10059625248045247,0.29643449783325193
0.8596019432708472,0.27686652757904745
-2.4453868698858208,0.33892761543393135
0.7808184791849851,0.30447712540626526
-0.39045766908727053,0.2974153381018412
0.10059625248045247,0.2950717084109783
0.8596019432708472,0.27912635423920373
-2.4453868698858208,0.33535875504215557
0.7808184791849851,0.30332741181055706
-0.39045766908727053,0.30478863701933906


==> figures/baseline_csvs/linear_baseline_data_RTGS.csv <==
baseline,lpips
0.10059625248045247,0.281221192330122
0.8596019432708472,0.266764669526707
-2.4453868698858208,0.351241252074639
-2.186828795260766,0.3176700846354167
-0.4103312870273137,0.2769331151247025
-2.415879245891092,0.37807002385457356
-4.613965957738766,0.2896920025348663
-0.005301901532982859,0.25348968207836153
-0.347485012830873,0.3730418598651886
0.19937168089115992,0.22573947191238403
0.573382300780425,0.36998675227165223
-4.514870967860872,0.32430931806564334
-3.5888807601638484,0.24376320600509643
-1.6448717585488295,0.2746916115283966
3.2744415353318588,0.22507226983706155
0.7808184791849851,0.30048287272453306
-0.39045766908727053,0.2655111952196984
-0.9295520547007574,0.2920402193069458
-4.815842512645781,0.3282532831033071
-4.041930654989855,0.26493721306324003
-1.3337051591484321,0.2662106647094091
1.0422996888760396,0.35198526859283447
-8.510486320407573,0.20270319799582162
0.4315776728099491,0.30421383182207745
0.7797267417119426,0.3559494201342265
0.10059625248045247,0.28175933584570884
0.8596019432708472,0.2591131177815524
-2.4453868698858208,0.34692201515038806
-2.186828795260766,0.3117643356323242
-0.4103312870273137,0.2838866464296977
-2.415879245891092,0.37768945495287576
-4.613965957738766,0.2911933986345927
-0.005301901532982859,0.2544964549938838
-0.347485012830873,0.3732688037554423
0.19937168089115992,0.2248642635345459
0.573382300780425,0.3689411191145579
-4.514870967860872,0.32268114884694415
-3.5888807601638484,0.24274005273977917
-1.6448717585488295,0.275424131155014
3.2744415353318588,0.22243989109992982
0.7808184791849851,0.30615270853042603
-0.39045766908727053,0.2635636159351894
-0.9295520547007574,0.29576868255933125
-4.815842512645781,0.3294868663946788
-4.041930654989855,0.26750694870948794
-1.3337051591484321,0.2641694108645121
1.0422996888760396,0.33284396409988404
-8.510486320407573,0.20194023191928864
0.4315776728099491,0.305315203666687
0.7797267417119426,0.3616119118531545
0.10059625248045247,0.28039595670998096
0.8596019432708472,0.25841901031407444
-2.4453868698858208,0.3478366198639075
-2.186828795260766,0.31948965032895404
-0.4103312870273137,0.2763608785470327
-2.415879245891092,0.3776431183020274
-4.613965957738766,0.28864110509554547
-0.005301901532982859,0.25499849100907646
-0.347485012830873,0.3719143791993459
0.19937168089115992,0.22469710767269135
0.573382300780425,0.3700605885187785
-4.514870967860872,0.3243854784965515
-3.5888807601638484,0.2430322148402532
-1.6448717585488295,0.2773120601971944
3.2744415353318588,0.22257986426353454
0.7808184791849851,0.2986816370487213
-0.39045766908727053,0.2626994504105477
-0.9295520547007574,0.29033958196640014
-4.815842512645781,0.3273813251654307
-4.041930654989855,0.2699604789415995
-1.3337051591484321,0.2654719571272532
1.0422996888760396,0.3509299083550771
-8.510486320407573,0.20100823720296224
0.4315776728099491,0.30482200463612874
0.7797267417119426,0.3555520474910736


==> figures/baseline_linear_csvs/angular_baseline_linear_data_4DGS.csv <==
baseline,lpips
-2.683514126846227,0.24875008940983961
1.1447245393204162,0.33693903800867886


==> figures/baseline_linear_csvs/angular_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
-2.683514126846227,0.23243864648995233
1.1447245393204162,0.2777805534411826


==> figures/baseline_linear_csvs/angular_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
0.634393266931767,0.30644893148689484
1.1445350992670729,0.29595710305712564


==> figures/baseline_linear_csvs/angular_baseline_linear_data_RTGS.csv <==
baseline,lpips
-2.683514126846227,0.27270436837550305
1.1447245393204162,0.3039822650532853


==> figures/baseline_linear_csvs/linear_baseline_linear_data_4DGS.csv <==
baseline,lpips
-8.510486320407573,0.22829709047727392
3.2744415353318588,0.3650572832725535


==> figures/baseline_linear_csvs/linear_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
-8.510486320407573,0.22925266549475398
3.2744415353318588,0.28747631825562786


==> figures/baseline_linear_csvs/linear_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
-2.4453868698858208,0.3320983109645035
0.8596019432708472,0.2884350366554752


==> figures/baseline_linear_csvs/linear_baseline_linear_data_RTGS.csv <==
baseline,lpips
-8.510486320407573,0.2775144085019875
3.2744415353318588,0.3061187074586911


==> figures/scatter_csvs/angular_scatter_data_4DGS.csv <==
velocity,lpips
1.0,0.32353793567854616
0.8698500133343666,0.19679811711757336
0.8417696955740464,0.08859154357550107
0.7189912819449203,0.0347071208274815
0.6393367263396169,0.09930409764594571
0.5999001506743298,0.2163366825629303
0.5791283135260369,0.4168685246458941
0.6809181957279844,0.4672526272457379
0.7813880080598948,0.35924887271239464
0.7428782398973134,0.4331720140855169
0.6451553912721696,0.41427249147483264
0.7619235076137242,0.4811781954272712
0.6534556176007672,0.5360260711425905
0.6968971462246162,0.5533785033912642
0.780118172420027,0.598014228919233
0.7776420528309597,0.18361207532739604
0.7464392209004932,0.12984990092663343
0.7777225417490796,0.09754462428119366
0.8470099960999775,0.5189081915551389
0.8589315824027203,0.6149997283305811
0.8593918915011962,0.4322511490928649
0.8178445485766765,0.19810151220139577
0.7481311697721383,0.245482206340833
0.5943660692583,0.534323195822756
1.0,0.6780531688002459
0.5409951617624928,0.3202164001669907
0.6870079118147551,0.28807893956765357
0.8226757225098739,0.09665980730041067
0.776766248550446,0.17634784139732992
0.7788310862112299,0.0671467076761398
0.7501713175988544,0.15204357302370813
0.4637537974195823,0.37449848850252465
0.6161783391705421,0.2695221541617148
0.9747708818711522,1.0
0.8892765454742283,0.5926995704016249
0.41662132569990845,0.06969005748242854
0.6702257213934611,0.21913871647553454
0.6944534317069097,0.19095029942947367
0.7579426801837849,0.2497659448068023
0.5732680400517126,0.16787419635866388
0.4674149045303907,0.12498137313699559
0.6340140523077094,0.31089902457955043
0.9844609488199119,0.6183631240108485
0.9307989804892547,0.41044411173557366
0.9130006576416111,0.6062831059285666
0.844925278889887,0.33625583860899255
0.7721855899627477,0.14954852960807627
0.7951536530476871,0.16162190630376064
0.8131646108870301,0.09056991730809548
0.690660571344475,0.03872371145477581
0.6103225656466191,0.051926345251596756
0.6413206477562067,0.0
0.8374176281272226,0.2692004146881791
0.8153416000023311,0.3299648958442409
0.7011798987864506,0.2954936642278757
0.9130701663531176,0.35168710036839773
0.9001514371257502,0.4779108588663286
0.8492506016422811,0.3376686829178445
0.7794273057419889,0.3165745321862626
0.9142118535437656,0.5432860119779621
0.8955567379934732,0.3659620967211696
0.9064745074569418,0.2799326740502651
1.0,1.0
0.7914499075087973,0.06922719049776266
0.8894767393719553,0.07149455065366332
0.8407918721938374,0.15607768280728726
0.7231155159750516,0.0902049764290833
0.6686303225875836,0.1102954671777765
0.8278423799589224,0.16590521826834229
0.7797759722963864,0.22506366131131508
0.8936018060539959,0.1922277112908312
0.7686273725552429,0.17537871545693134
0.8045234569231572,0.172779882284311
0.8926483906810536,0.16597820913169467
0.9217455016676525,0.1748117328576762
0.8588929205224196,0.403770711259305
0.8879644152362006,0.548182971475969
0.9202789812576625,0.5431353600082897
0.8328239434172868,0.5695779295180347
0.844259255146221,0.5855088371488303
0.9001502089070483,0.49244418296626236
0.8984663792850436,0.5471725042114344
1.0,0.6378297633116476
0.8221596237975609,0.027451163124885495
0.7716042014251319,0.0
0.935319331535293,0.2801315376898777
0.39811005732649185,0.07564198270638685
0.693995145356686,0.07127561877279844
0.8363620326892136,0.22253012545624765
0.8643911945104336,0.3022626312670936
0.8674122151916257,0.3092798344955025
0.8077563505781238,0.401496369546369
0.7286552745259802,0.35182783604431755
0.6776595246229244,0.48224475517452625
0.9587685146244022,0.07473010113047873
0.9315766785535972,0.11496536925512933
0.9787634669539191,0.06241590592845769
0.8222640121777824,0.07274074421230817
0.5529855297049753,0.11930428300911994
0.7543670065600022,0.18799512145588612
0.7766079617270145,0.094261908189192
0.9493260356255642,0.1292370077518861
0.9036493801537567,0.2585690868575012
0.8976018405214544,0.34636011734393846
0.9874763574501566,0.3421682740643785
0.8114766538614375,0.02625263761634245
0.6107103245464971,0.1198367718588793
0.8218044249731831,0.14562632717712842
0.6699612267467355,0.10566020471585158
0.8093708656257772,1.0
0.824228923252102,0.5438260901512798
0.7084212975343259,0.338112425132842
0.6187659838031954,0.4897180705897763
0.7793665179721672,0.2708028666563902
0.7204970330432389,0.4677836605697372
0.6656956820293518,0.3532108516346379
0.770658876457043,0.4741619949986063
0.8890528486752283,0.530315458395864
1.0,0.8944388048090692
0.8487139397650875,0.8003699529811485
0.8443828458232117,0.6628667682067264
0.7721704812102099,0.39134508099110976
0.8509743704893726,0.3963528642203872
0.7670145362422666,0.2831218536625105
0.6872088640340146,0.31147133782889036
0.7359437536772677,0.12524250210255014
0.6634810168889343,0.21477719358077266
0.6741244519850474,0.32379511697207225
0.6867994932437974,0.4429372285953208
0.5443231027535306,0.42307621654389477
0.7311381343426872,0.07190921136599068
0.8526578496592561,0.34990427706219634
0.6784260137365535,0.5069538959621928
0.8281178428099816,0.4177763182771297
0.7216209586150458,0.45029560558359444
0.9218330011017605,0.6642770133670135
0.7753218011566655,0.7564650001466161
0.9198825909009237,0.8506100282491139
0.8171983536579235,0.3219114267074254
0.7262315257895969,0.2410985806104187
0.6581471576873124,0.2459804914733427
0.5688821354930419,0.2246257360978378
0.8247241525659031,0.4971926663440573
0.7536809333470877,0.07784763688070294
0.6959216429502755,0.24447091274430818
0.7009833150144293,0.27662600891717454
0.7266950273753082,0.31628590494449405
0.6828148667094244,0.07327872302405654
0.755199968937509,0.1094864175985969
0.9114258323150798,0.3009775648217286
0.9085530952362293,0.1559400659334998
0.6803067519286059,0.08580047927502055
0.5347037234985975,0.0
0.8059595553999943,0.0028904300542745287
0.7056019508086812,0.08466258351207316
0.7563901603566594,0.016922027719124894
0.6854999744991568,0.3158530851020083
0.713654950815291,0.03423302190191092
0.6084757260591303,0.10115333125540217
0.8756613763233281,0.2743749171857025
0.8023010494310882,0.06413258392726208
0.6736331377464487,0.11673801360508541
0.9192862730245033,1.0
0.9205057730563871,0.6418373758629821
0.6632434187739032,0.6929926241390044
0.7076072044682056,0.3464310539064212
0.7743809566485662,0.2784453578600726
0.680646049803777,0.04162616588128418
0.5554918918111909,0.03386551017679698
0.5162433008725501,0.03506796881037249
1.0,0.9548147313797205
0.7734808908173578,0.705584966426314
0.926180646553577,0.775206188976913
0.865819440204308,0.4493869805097606
0.8153319694381205,0.2615126027716741
0.7890954253748479,0.2131681239003205
0.9120685541322824,0.6633641161765328
0.8553203922581974,0.6358440419769213
0.7633219837848633,0.2250844643454035
0.806742289025628,0.07547103424108566
0.7470651309039159,0.024086979137857446
0.7063735945183846,0.047236319644749704
0.7625192399573567,0.013027249369875458
0.8251518665336577,0.21271305484282588
0.8192999110842635,0.735207110204396
0.7976867037142381,0.5435898151143354
0.7500850404017495,0.16674324471464863
0.7753526274642338,0.8255066553165268
0.7320199965722214,0.9634783730543325
0.9082504346483264,0.380218170568132
0.7854642020273978,0.40974253451202775
0.8176470835024822,0.36401046237344614
0.8306004781327642,0.18056739182564865
0.7377228585123838,0.09902040853847084
0.5700872108062449,0.06269941109432327
0.5568575021972805,0.014152816696729477
0.7141242629761958,0.039284734378616876
0.8163164485814671,0.3429958829110858
0.800215207914418,0.7532981454241297
0.8754930321775478,0.8797434344375592
0.8618752443649205,0.8564984110713971
0.9025822663147689,0.9050229668037058
0.9518310644713589,1.0
0.5734770561115968,0.11781204864184876
0.7096320871458329,0.10231117560009141
0.7011703305385317,0.11974435148269189
0.7400499710052907,0.321384078596891
0.8325106787261018,0.32371309941881604
0.8962124833089156,0.4200549109508719
0.985593976089959,0.49352745200963116
0.8989419786622036,0.7774940718984356
0.904548564844219,0.7257458254381249
0.8922836238368603,0.5341800819568312
0.8223847274126097,0.5360667400577088
0.8149569320880207,0.398133380552298
0.8225815836656242,0.28167981887073995
0.9614465944865882,0.28119082532154793
0.8633402242511157,0.1431194637706822
0.8275498526728701,0.19690875418180856
0.915958662766551,0.33050733710875
0.8078263986974848,0.3873956871525137
0.890962225243336,0.016374352288344877
0.8664917847296021,0.0
0.9139227224239356,0.26051698464900536
0.9359806096079251,0.2138130595305536
0.8261601728648282,0.5755416265210944
0.8389403551563591,0.5444905361473988
0.7654634487903109,0.5291111849082475
0.7715315802599685,0.8424648967422488
0.7900410814383562,0.839980582008183
0.8358879841943817,0.7940817337984062
0.7526883596684228,0.7867679362364429
0.8237552079749907,0.9141660660430604
0.6997263931259714,0.6925406456716796
0.7592796662976643,0.7964042319339976
0.8452456421434962,0.9292337710459293
0.8006296740971498,1.0
0.7389477745532562,0.9246489674224883
0.7844227997641265,0.8694335480986158
0.7389792256342493,0.8144987672233054
0.8361449613670169,0.4446579415990607
0.802211258125013,0.3853842088888125
0.8460558816230547,0.4119045422779087
0.787397022399372,0.46762221843521007
0.8794497893200305,0.4350407981076057
0.6957644458453671,0.361180901576422
0.8250224558329504,0.3061257354056281
0.5951263555086848,0.36207128372938013
0.6921952663599491,0.26718969126643766
0.7159122887261333,0.25762296888900005
0.8109105609943188,0.3806895732263103
0.8333082362871606,0.5869193559230347
0.6379055909771187,0.4415416040637073
0.9906533707087491,0.4560081643118573
0.6752642465599495,0.2344163580164881
0.942722200941476,0.3497194546484838
0.9436873265051103,0.3236192646865223
0.8962604069713827,0.3717666015683624
0.9651929012151795,0.8824271294774978
0.9088079393062333,0.1956409963237537
0.8476701292329615,0.08483483137612621
0.8352459191442858,0.1127175114717787
0.7830482239604121,0.13698969972552053
0.7796462584020655,0.09617279767606174
0.7187395727891789,0.11921421893273124
0.8986584827884995,0.12567825857638398
0.8950187748495594,0.16990015235208983
0.8601307386280835,0.14030757727230148
0.7889528048520308,0.12853236480235342
0.8761487504289434,0.11542894030766103
0.8437880007937892,0.11325164424523591
0.7731882357109446,0.1311248492778109
0.753718840594304,0.1235886351176523
0.7849507646887061,0.026480895678955212
0.8334034304127839,0.08627054006463482
0.888054851425948,0.12063373331864678
0.9234375191745742,0.09672005341886158
0.9193640920274436,0.1732713594125824
0.9332488433835543,0.19040548998026388
0.8844880775896833,0.23207566424910858
0.863642798258416,0.34085949585739966
0.9454844821535268,0.21005603217326732
0.9015787411553802,0.7005374552596032
0.9610758667516072,0.9872725490319355
0.9052155359838169,0.740111123607724
0.8760775979608391,0.5588589303939437
0.791975284610183,0.6744286932788637
0.722317789448679,0.999480730805028
0.9649034623510404,0.5940250977006155
1.0,0.4290332488298397
0.967814380636676,0.12206039496592966
0.9568764038956729,0.005187801970754666
0.9387845952306059,0.29708345354531623
0.9192956714686381,0.46442645087422346
0.7583439761809488,0.4431748351436734
0.981124498485017,0.5480781567666714
0.868430936569025,0.6848825368838306
0.7624126747302044,0.5921436200793714
0.9352370157058566,0.4494328439395813
0.8483114986466267,0.3996358595663241
0.8180989138054162,0.543704885577985
0.8323037471056438,0.5792766882827023
0.9126525830707677,0.602449600034649
0.8313911880928324,0.7591375660525551
0.7765597749626926,0.1756968924207143
0.6841314019271891,0.15183935288082068
0.675729274222777,0.11335152595161674
0.6588704996605554,0.0729150371950507
0.5713494412527611,0.055135094237464745
0.6333732598977034,0.06136736425610218
0.7095460731499172,0.07753065854170883
0.5734723144288283,0.115197072154759
0.5937090851252228,0.10120175992511826
0.6248115728176975,0.1267744347316408
0.6488614232073869,0.1376663816887083
0.5186185401065746,0.13112620139279518
0.628875125496385,0.1489213084127664
0.7309759180930719,0.17302147295082437
0.7571604699058966,0.21242073984023782
0.7332852619555527,0.5906122961072096
0.8414616925643801,0.6553639598442859
0.9346770766174735,0.7723015471174554
0.7632546943887931,0.4776496086394931
0.9598990570724527,0.9802356399521646
1.0,1.0
0.8916759360728551,0.6984739526102299
0.7883470879065437,0.5082374379310983
0.7827496260335809,0.1377136126861597
0.6929827003196801,0.0113940144966079
0.8567058516517898,0.7411993215947844
0.623608210193303,0.7481558143783671
0.5828251086066851,0.20096929471634484
0.7047726318332174,0.1564528546579707
0.6649996203492027,0.3004119398485466
0.7259570820881917,0.3848427363770789
0.5329176493281922,0.07789871580788509
0.7195383598030229,0.8276931621196104
0.7104414997067149,0.9740149812255267
0.9507696507136852,1.0
0.625507932393485,0.41080363934730224
0.813543179221787,0.3651570181359212
0.7948524696889503,0.17725841619003088
0.5804220884359005,0.17455712002647958
0.6905130825108343,0.17737556042299538
0.7364224711140305,0.1494812753667113
0.701294297267784,0.06989099106015033
0.7327834937377524,0.08870560108949122
0.7434539224057207,0.24159602287851795
0.7179446780434956,0.11769181994283362
0.7942442802081043,0.12356199222959871
0.8712063357627747,0.15588532626413582
0.722725369240277,0.10199573894083667
0.84118019186621,0.06769690450103037
0.958225499769645,0.2967530111052733
0.9249191963600764,0.30885401037050475
0.8872729332465961,0.32294272295039966
0.867968475396072,0.2553664520850178
0.8277723331057515,0.1865534372111896
0.7479348853987609,0.15271993954360608
0.7251606713821328,0.11497008584927575
0.6716573988159664,0.00473312549786299
0.6152425330674084,0.013346965266485683
0.6706315350682147,0.0
0.5557372533291043,0.19083717749195692
0.30935875756348724,0.24543885220585082
0.5746623703807088,0.20177732735888765
0.5115319417511278,0.21085925226238705
0.4709001949697269,0.24251134341259803
0.5772598425712925,0.4312197849466786
0.6493400464079518,0.497905021114242
0.9335541703139298,0.8196514312819688
0.8347707266883565,0.4895682745216341
0.962851269609226,0.5064380836480641
0.8473155715992634,0.6956481072727861
0.6104014040952113,0.15104353228909012
0.61257391204999,0.18214830281785324
0.5836765789191647,0.1228598607390216
0.577034825644744,0.148934420711229
0.536223210987342,0.05684836854771942
0.6262670467858706,0.10193062852450069
0.4423291974051041,0.08594578288176384
0.6606764326600998,0.10388248178295988
0.5863105394560784,0.0836151734749412
0.5040812600039573,0.0997675557586095
0.5765675857157342,0.031115048850292648
0.5814868822411974,0.07037926492527917
0.5234192818788292,0.0954732730235687
0.5942863401114629,0.07233625734450312
0.7168285442427133,0.09249667110861462
0.7008538586491142,0.05037353990018722
0.5466622628203626,0.043342654057907035
0.6580808436450385,0.12282491444582117
0.5537890235436576,0.10542268826416108
0.7515273172858061,0.05116059140814334
0.7614972693348204,0.04983055425384457
0.6535512990807848,0.0360146699007867
0.7483840303957109,0.050475826786285385
0.6672316694463024,0.06681038966350977
0.6353358783980309,0.11531372762658537
0.7414424779230364,0.08522005027484025
0.7381898853321069,0.06032628223233267
0.7355362700865967,0.05038520654539069
0.7604395687925815,0.07040381719252851
0.8948692318080447,0.026848626468656153
0.5515033810633625,0.005094126926870171
0.6857705106716426,0.0005451318771330576
0.6697379099127295,0.012615606921129714
0.6022812994045935,0.0419846749536585
0.5690845578931807,0.00863466326470525
0.6602708406767077,0.0003785246249044873
0.7885266594849253,0.029799249720822662
0.7036312796116263,0.03488209319357365
0.7547712446122379,0.011588459988342781
0.7608990792852004,0.05315141584429679
0.7170692399171307,0.027124718486634926
0.7004799968154846,0.04376992896007808
0.801712437101032,0.0663470628287408
1.0,0.283178027165621
0.9602525782277759,0.4359478859567188
0.8781487558336105,0.769770991720413
0.959074122329595,0.7851284779925043
0.8933559578863363,0.604329813953472
0.9196616606492746,0.7572206172684097
0.8296412183331785,0.2438503384517039
0.7939259942924579,0.17404330708714918
0.7815108751943788,0.29982196479602186
0.8429200416887519,0.20575806155933074
0.819549956056686,0.10625784025536181
0.8877263714362473,0.08255188412776951
0.8698557541663724,0.1490126527163856
0.8972099572538722,0.10499048943305823
0.8478901297648561,0.12200745326219173
0.7393240250988273,0.04364451285064652
0.8171974090374504,0.042551106812017465
0.8877287662077522,0.2489325158109693
0.814955104244261,0.2598812527883824
0.79955502010878,0.22800342508150603
0.8045703242405513,0.4262436746270413
0.7699579365737812,0.12413392824261275
0.8227499724750351,0.23462012157925013
0.8625974198688408,0.3045546218555913
0.8958122755478023,0.5239960758225539
0.939993862008817,0.7789202482931965
0.5769301312573072,0.3085018674085766
0.6527157052140062,0.2453178692020849
0.8241406295472044,0.4113221650759329
0.8716664329086199,0.5387758369242035
0.7739186426233671,0.4200075685582306
0.7521340380645759,0.4201882949583627
0.7198425714656218,0.41370672919751333
0.6924127886378177,0.28303261533490576
0.7038049333269232,0.2915209026544684
0.7050513533481647,0.3722671168388128
0.685072450795989,0.3217150891471382
0.8385849543578993,0.4780198649776236
0.6638029514517022,0.5395743988396048
0.7603911769935374,0.549551666824223
0.7800824420888934,0.03752743456021438
0.5414819691313654,0.1791946890144982
0.8497756253679125,0.21900659307468143
0.7659766972965165,0.3155503433508928
0.961425363714181,0.6471524104511662
0.8876423686810223,0.5605477341592213
0.9040120193781442,0.37478850621069565
0.7725609158735951,0.5853957849628025
0.8091726362789737,0.8943562730499329
0.8452532508329053,0.4266343386174087
0.8899220132806687,0.39272288873327604
0.854183942108574,0.4054110636595118
0.809738653202558,0.6009036315427431
0.866184153728069,0.665015887290477
0.8471526730274815,0.19167157397103882
0.6292686282402722,0.3888132023847952
0.8254869948442978,0.08398039278373587
0.8686203427228043,0.08070599179285572
0.819661993168316,0.0658871357809008
0.7887824649671227,0.24151466055032625
0.8864245253590451,0.0981185859125472
0.5884423471755544,0.12511408838098145
0.7960403534817814,0.2127710920410914
0.854382761251421,0.1884569888092834
0.7809169284310088,0.20328409528042796
0.8891933961191791,0.16367260940366712
0.6361892010278288,0.4146103256559373
0.8634479091850157,0.6575966618642118
0.6880480345717158,0.09707406226033335
0.8266721267235647,0.027516271622530456
0.8198897255098921,0.051528261032645725
0.9303526983924749,0.20601187218857023
0.6003116052121642,0.017998738144544627
0.4240790100962695,0.014029968532078342
0.7111121945511029,0.0
0.6955955772737927,0.009002876207747488
1.0,0.3815826406542627
0.6460519359853694,0.12248700368534551
0.8232358359122605,0.18335637144868352
0.8033449128537672,0.15002919244460777
0.725200994096405,0.14319705476707092
0.859725948006519,0.2633114515819737
0.8450351238222418,0.23540226190027538
0.5519280426389909,0.2096519221539566
0.5592110588718553,0.23503989752982343
0.46929811475698063,0.2001263044314856
0.6390180392721002,0.2319779899310735
0.692489938234217,0.2891914958978998
0.8788945116248259,0.6190940581635236
0.9488649191100287,0.834011557854123
0.955001075775678,0.5975478822073269
0.7481344873648994,0.30202000303634713
0.546532792616593,0.3534597430085767
0.6618883021410475,0.40664425313494096
0.5782957356423251,0.4004927176675717
0.9162681691802889,0.7589118573200669
0.8970171232747497,0.34416824771702936
0.650514496349586,0.18433812130322336
0.8359942706914212,0.21895748575195828
0.8103774392475863,0.31382596012407166
0.8602209664771319,0.9752434156636136
0.8579261906742741,0.8162438208916752
0.958849074486765,0.673552734793724
0.8060257367454449,0.41503829838912554
0.7992188322599845,0.3260103128682835
0.8162340687754187,0.10212391551924338
0.8459686465233396,0.40857274215474754
0.8891165921160646,0.12904369895148787
0.7643870835604464,0.12555303716573332
0.8783813237491664,0.962267443085285
0.7615686567073652,0.2709525833598735
0.8609507290407327,0.6812942017688762
0.764017848836478,0.7097627742879696
0.8726847332267906,0.9800451823092546
0.6537237152989951,0.374063669135625
0.7353891268758542,0.4473504652687331
0.9546888829378734,0.35731966926310615
0.7189912819449203,0.04848125755877755
0.5999001506743298,0.07912185927767337
0.7813880080598948,0.2561314474535688
0.6451553912721696,0.36152125440911365
0.6345811212996398,0.393576570936476
0.6233048512602057,0.3151826555548593
0.6011793527906704,0.3454740493754183
0.6827048064708974,0.37933376844535804
0.780118172420027,0.5330631535344719
0.8785265351080391,0.7663514969498721
0.981399630998445,0.9820266756572567
0.61868158653427,0.1884874025266052
0.7250910905818456,0.296118319072788
0.7777225417490796,0.32505415846981583
0.8394809206388101,0.543771515252068
0.9164975324002514,0.5295466805716859
0.7997944475830011,0.4272321585172193
1.0,0.7026562062999218
0.9583557080006195,0.5241396506363917
0.8600841561747191,0.4074398805432438
0.7354910590968986,0.4588032518783627
0.8812142325223736,0.7332549595885378
0.5409951617624928,0.3421209262638951
0.6870079118147551,0.3501745869972269
0.9879213977998871,1.0
0.7788310862112299,0.11431840913938991
0.8124559675386309,0.0
0.7786008795317664,0.32256414875210354
0.7279160175004444,0.5611170154772345
0.4637537974195823,0.40847725039032035
0.45798138755190626,0.17655857409369607
0.6161783391705421,0.32610053884081375
0.9747708818711522,1.0
0.8892765454742283,0.5972837268977655
0.6178647816892333,0.10005277377595681
0.9770599615539296,0.5417988866789394
0.6944534317069097,0.1668240741629188
0.7579426801837849,0.22596524606972443
0.7957004365367047,0.41848038735192594
0.8861598981004377,0.6725095651201807
0.77162665868611,0.16426083878185369
0.7810013951787433,0.11785788833145798
0.8051960228378854,0.06298114194938081
0.7401981697815031,0.05192910429322612
0.690660571344475,0.10833583785700264
0.7574327878753665,0.05207681043307602
0.6722083833109597,0.06571195034481418
0.6103225656466191,0.07427485601351659
0.8374176281272226,0.3055078728452658
0.8415868763567184,0.27977433094114196
0.7061668198523385,0.4570449212985503
0.7794273057419889,0.3518684286632
0.797096922627303,0.3582165523226723
0.902467449158899,0.3788675988625277
0.8955567379934732,0.28296202926093733
0.9064745074569418,0.2551198269434901
0.8138522520772925,0.163115103587369
1.0,1.0
0.8792065089104846,0.0
0.8559381508143813,0.06223522408014568
0.7340475383409748,0.07489848832879134
0.848802319655858,0.04994777081451906
0.8720594548789052,0.07887703122989269
0.8008579357280987,0.16288245885154443
0.7840474123623331,0.09166343051653511
0.8323964198170014,0.15005790905601976
0.9488887466735653,0.8813235891998756
0.8994627398258296,0.6461037796335501
0.7286993404436715,0.45120194032349353
0.6077664001834071,0.43073974406133236
0.6589396046624876,0.4349408553230209
0.9366283147184209,1.0
0.9001502089070483,0.42843590885330957
0.8163521837632759,0.5199549937877306
0.9466838233057656,0.04943430482370479
0.743165709432819,0.025286527404023
0.7893332080876787,0.46476010970724707
0.6966785944900243,0.30643279592803363
0.45072027092574973,0.0582390114611379
0.8643911945104336,0.2834360034072772
0.7286552745259802,0.3247788134049998
0.7957875004386097,0.6515174166542084
0.8478568741974503,0.582823243070294
0.9587685146244022,0.10399786882169033
0.9036902614364293,0.13910176609293445
0.9185856119208917,0.07734603098312243
0.8628711098939735,0.07189420115510237
0.9787634669539191,0.08417316010057894
0.7827242643510992,0.0726470529334207
0.7768260124943811,0.10822273421421416
0.5529855297049753,0.13037283045722065
0.8976018405214544,0.34925220138703567
0.959405055549971,0.3215249940735918
0.7123192726904295,0.4782087483565569
0.8414510415544445,0.15308250072537374
0.8621696412558376,0.07262935521144354
0.7172274438808698,0.053801773404888016
0.6734190211402449,0.004456332966804197
0.7356264185389056,0.00786687028361531
0.6607219222577383,0.04879541386821438
0.8045958059161279,0.10526837896784091
0.8093708656257772,1.0
0.8906664238462273,0.9286677379178435
0.8602764560389752,0.6860932878144252
0.6992825035624886,0.7015038754086693
0.7084212975343259,0.3948976102573227
0.8449016173913039,0.46883201187643175
0.6644128972846781,0.3500885450259102
0.6187659838031954,0.4046472933300714
0.809524664326117,0.41259549518492983
0.8208653624699679,0.4259773313613415
0.6634810168889343,0.2163994562195583
0.7443539593202501,0.2205778918221649
0.6741244519850474,0.27472797077597133
0.9363831933833875,1.0
0.9295721220341117,0.9208918608797501
0.7216209586150458,0.4201094205151561
0.9220922138678577,0.5313937574918021
0.9189597474938338,0.702494995486644
0.8126533410878004,0.697412857697218
0.8073942255316692,0.6372868513121035
0.8218772973812968,0.3688803577045279
0.696666703800092,0.2854352753550987
0.7438983834027616,0.22696841291241723
0.770852737080041,0.24927440299848913
0.8572195106655671,0.14836375352494988
0.6828148667094244,0.0763473547890516
0.7205290376643172,0.029996726546317003
0.8278831998952655,0.22389880168760393
0.874320243400053,0.290676699874144
0.9344799277895607,0.23682219075783306
0.6866083005490117,0.05755917363755139
0.6803067519286059,0.0982437032206695
0.7563901603566594,0.043052955351278836
0.7938079734177809,0.13091726636921108
0.6941162384746535,0.06758291243135266
0.7536289259364893,0.10847721130331198
0.7912084642724753,0.26236918148296173
0.8023010494310882,0.08560456794538286
0.6736331377464487,0.17342895073284859
0.6632434187739032,0.6796308761695076
0.7243620632607115,0.6553391250692414
0.9164712370152833,0.47925134373103406
0.9744522850567336,0.8079935148762848
1.0,0.9502872105787606
0.926180646553577,0.742618730975659
0.8941393423689785,0.5978938929674116
0.9027261393926318,0.5037814955829638
0.8444856544253837,0.4426710466961629
0.7890954253748479,0.24426572178943917
0.7537359237176988,0.7175575340913802
0.7908489363034551,0.7344466426143412
0.7815550391751515,0.816395859751406
0.7948968126034471,0.7106701900574709
0.8380645709017165,0.29335386266707836
0.788236366507638,0.3128217592180335
0.7893220568856892,0.42895971023468005
0.8124141717294321,0.38962911457819654
1.0,0.8691787762647338
0.856123689932028,0.5316899390151277
0.7031197041111545,0.015095435810088298
0.8420640192023444,0.14809600556495003
0.8192999110842635,0.7010440716684868
0.7697629585848,0.43765180180672303
0.8129257731000241,0.15315974492582188
0.8126547437368988,0.7567564291231388
0.7753526274642338,0.8458869221429308
0.7320199965722214,0.9730642290477401
0.8920304590499291,0.5900355606652737
0.9340667090580934,0.5153815105193629
0.5820177071737069,0.04773526905283662
0.5598848414864322,0.09353557949841734
0.6595290432975892,0.08939204407109813
0.5783537368459415,0.03907581568054541
0.6687926171158037,0.05398709520331142
0.7242063382650572,0.03962944363282201
0.6268065229952491,0.042338233503774046
0.8095009270188078,0.24498478207937668
0.7261235440484044,0.18929693206720233
0.5581004691232024,0.1421267044071098
0.7141242629761958,0.10742786705624544
0.664329572119618,0.11695398100803506
0.9755733464260343,0.5712538044801558
0.800215207914418,0.7981717190163136
0.6402240793840711,0.8534263148283419
0.8872787889165201,0.9819600681762843
0.834601412338251,1.0
0.8272713166059171,0.9898438641344047
0.8805193455107234,0.8475581324567811
0.8894474453001394,0.11711848672997321
0.7005223753413352,0.13774226929632336
0.7011703305385317,0.12247032505478452
0.6622324182762832,0.08942034940345751
0.7361512933934339,0.11698867786705625
0.7814572255730148,0.16200830898466034
0.8144082990974174,0.28613114803993184
1.0,0.3815501907730199
0.950269728930032,0.2735840767658179
0.918065640052405,0.26157108413730124
0.8325106787261018,0.26745097496601367
0.985593976089959,0.5086676329271119
0.8989419786622036,0.7194816785258417
0.8772897922963419,0.9358815858201857
0.8146181889249673,1.0
0.8911321415455459,0.875911403833448
0.904548564844219,0.6848284426487528
0.9777879121774395,0.6083794843766756
0.8922836238368603,0.5827740437999633
0.8223847274126097,0.5333937534375465
0.8225815836656242,0.3013833205920709
0.9833374173544548,0.23628388685758958
0.9614465944865882,0.3072424564231529
0.9208912871398814,0.16248672544943218
0.8740824265837703,0.23043997135810326
0.685326394235332,0.16541802294810903
0.8633402242511157,0.1571893582208816
0.8078263986974848,0.3599193322425429
0.890962225243336,0.0
0.9139227224239356,0.1838484608439674
0.833851993621214,0.42442724854455577
0.9089299679635533,0.6205356864888425
0.8681115651145598,0.9709997336441971
0.7674010081674388,0.9117954110700239
0.8686245093109884,0.7728912057615873
0.8854872202766668,0.8722946984065086
0.7715315802599685,0.8325389510254001
0.597763357119878,0.7322766187496677
0.6624171942091439,0.6390795327649468
0.7526883596684228,0.7936313522519808
0.8115661670635902,0.8437678359359767
0.7306238687142529,0.8046865306556534
0.58025382709731,0.7277070741088679
0.8362903221579322,0.7162451034262722
0.687304312957326,0.7314444227803676
0.7592796662976643,0.7502552422142262
0.9081199179839349,0.9538454721094706
0.7389477745532562,1.0
0.7389792256342493,0.8032809259620327
0.7963996709949777,0.6804939114096815
0.639472561760891,0.49463814098587305
0.7102661838320632,0.31615514827091123
0.8794497893200305,0.3701273552298066
0.6756849990857258,0.2730178846801496
0.5951263555086848,0.31170480528918587
0.807542750918417,0.14774447418331355
0.9862524241906401,0.3249242249676516
0.8562917512359574,0.6503208252831594
0.9906533707087491,0.5845777868373008
0.8962604069713827,0.39066651515492573
0.9362854969960648,0.31197171467446355
0.9025336376761292,0.1551567915996684
0.8032075880637579,0.12537822564744827
0.7830482239604121,0.13002636358532826
0.8518229889191921,0.09167698817801617
0.8724641351885903,0.10464859898196043
0.868876433845821,0.0691555272540784
0.8388062671623318,0.13148027965306705
0.8200929823678521,0.08934980038147329
0.8209640488644838,0.1204035600196676
0.8437880007937892,0.09026375247031486
0.8696277420219866,0.1258446937758778
0.8541622038559806,0.14662367927821107
0.8045118759629292,0.13258054779088016
0.8334034304127839,0.1103088642775724
0.9193640920274436,0.18477182250453789
0.9274572979292657,0.2165754567794227
0.927089118934833,0.2847134326277641
0.8977553800729835,0.2525973731877917
0.8321280108805061,0.31983295485199514
0.8517616005692851,0.6192351819592015
0.750299049187546,0.994662517174529
0.7913278306618187,0.7148819927635724
0.9903282972858863,0.9819028772814821
0.9300896185997731,0.39702547084967243
0.967814380636676,0.16246123774778662
0.9662634404134997,0.12552891737871041
0.9316856237029223,0.5751090525084135
0.7583439761809488,0.4062310668524446
0.9767893909268344,0.6577843416725146
0.8587860848306048,0.55455410152211
0.9095599144414273,0.6263815295295353
0.8753278424549807,0.6271665816718172
0.9126525830707677,0.5927296229086061
0.8490479008041427,0.6655551955583774
0.7765597749626926,0.12166983471448158
0.7394609754053375,0.04916197489768993
0.7001698602666265,0.0
0.6405801663229549,0.0864455472667996
0.7565220600680943,0.20623748987236923
0.5713494412527611,0.036868937151186304
0.6751553959942639,0.04080772943364092
0.7095460731499172,0.0536890420004316
0.6569666649784961,0.07755939928127742
0.5734723144288283,0.08716175005459552
0.5931824313981687,0.08501088033824672
0.6248115728176975,0.0958165939372481
0.5653489113265894,0.09301978490010634
0.6488614232073869,0.11224984590494823
0.695730619748407,0.08059122750115329
0.6591426051554533,0.11923500367631382
0.628875125496385,0.10671001572609459
0.6492146459638493,0.10591838066452765
0.7700401562232336,0.1546936642058839
0.7309759180930719,0.14688133582642113
0.6819348031554514,0.12830205989871724
0.7571604699058966,0.18841625176224006
0.7332852619555527,0.5635428875280569
0.9598990570724527,0.9375963497886605
0.7946890357424878,0.5621983516675216
0.7634441934583819,0.0
0.8572158160539111,0.035743189720096616
0.9003193304458459,0.07557196205520024
0.998312683318468,0.4944090863565474
0.9390138109902915,0.8522481110196267
0.8567058516517898,0.6101516517278204
0.618922992016641,0.7838038712228522
0.6037478948052876,0.3469961667583679
0.6988964315924396,0.17864206732301335
0.7047726318332174,0.21854784267970515
0.7259570820881917,0.338991494548004
0.6502092191695267,0.16045764768776316
0.7195383598030229,0.8028418277291522
0.8064458510141055,0.496043059257207
0.9130666594755763,0.6098883932466548
0.9083559581676578,0.5325147387894245
0.625507932393485,0.440383051951917
0.8771533723146447,0.3606019961518869
0.6950661016042221,0.2861544661944294
0.7948524696889503,0.08989878683322859
0.5804220884359005,0.09376100344484765
0.6934701737808577,0.13440834125959847
0.8068174808724049,0.048451372333506
0.6537520229482952,0.05910001771308107
0.6536987529135666,0.07515414085700237
1.0,0.13690586178681244
0.7434539224057207,0.1454521246016051
0.6846860060836829,0.07628098922657421
0.722725369240277,0.08172423577377838
0.7619763342540962,0.09045599590184801
0.8783170437978959,0.0
0.8661961172253577,0.03132848825187667
0.9107260258240707,0.23938141426880713
0.9249191963600764,0.3639029399650854
0.9261423770679723,0.4641130826043918
0.8872729332465961,0.41591629099078276
0.867968475396072,0.3221500286014865
0.7479348853987609,0.21490007168897454
0.6716573988159664,0.017739853882618926
0.7278544158189624,0.23811783334357234
0.6112405339198693,0.21813671295414272
0.30935875756348724,0.23570134836945233
0.632851879419414,0.2827261124998177
0.5746623703807088,0.15855186240559055
0.530047002976293,0.14188200985992505
0.5772598425712925,0.33897515458922167
1.0,0.9770999017563825
0.9335541703139298,0.7816480033429503
0.8473155715992634,0.8834195002467204
0.8021904086390511,0.2896230734693333
0.6317617364627935,0.1886890922912101
0.5211275605335981,0.1559984174331299
0.577034825644744,0.13682401945312533
0.536223210987342,0.07975736938266556
0.5470106093803454,0.04856346493236305
0.4423291974051041,0.07761201328289272
0.6606764326600998,0.0825170814977484
0.5802376187961498,0.0696911771896991
0.577720551511837,0.10504287600410755
0.5289746837445881,0.020106600993105166
0.46263419158902425,0.029944743521922553
0.5284140790968714,0.06917862112193322
0.7614972693348204,0.031002237352058676
0.7249146711561647,0.03846474412402067
0.7381898853321069,0.043178745936822804
0.6147198509681236,0.03527085243373896
0.8763119666365982,0.019895568532255378
0.7369526775884733,0.027670627396232706
0.5515033810633625,0.014307723162193699
0.6554745579414953,0.018202252458743125
0.5690845578931807,0.016682142336222703
0.6691108507445744,0.00896568698949825
0.7021236420337043,0.03651780505084181
0.719305992185593,0.05188364727454576
0.7511751323913121,0.07782286631105184
0.6426755353480829,0.026660042298716453
0.9190622001734835,0.6782178540173363
0.8781487558336105,0.7903078247416236
0.8571295871916705,0.6205018544757459
0.959074122329595,0.6631352621270211
0.7363362987728022,0.6107323225745958
0.7819951563340721,0.6172073600808468
0.9586694628832161,1.0
0.7972218295044464,0.18942541164211937
0.7329787850345642,0.21849418014957628
0.6369035731621155,0.17072535374845127
0.8039483527887462,0.10508884838963396
0.9311887241029703,0.2624709460954021
0.6069947880443143,0.01892427619058656
0.7212754176208432,0.030023585749390454
0.7506121530507995,0.029374360411009773
0.8370006790322696,0.04191672885155388
0.9271079849057164,0.2950372681041159
0.8877287662077522,0.24184185505622338
0.8182421714965841,0.24018692248042878
0.8204951754601102,0.30486155653853303
0.8045703242405513,0.37605237739416014
0.8622237349313576,0.27235191893072563
0.7921157787873573,0.24064871139981248
0.7699579365737812,0.13655549302076464
0.8625974198688408,0.25821961602742616
0.8958122755478023,0.5579339948715516
0.7207182759258393,0.176652006520902
0.6164627446961549,0.19145264493995154
0.8716664329086199,0.521876488836653
0.8166695443198964,0.5282709916208236
0.7521340380645759,0.3395754106721579
0.6924127886378177,0.2554757515374886
0.7050513533481647,0.3733371066488038
0.7312301518890032,0.3112586030266861
0.6005795222105255,0.1425480898842637
0.46464068601773256,0.18453810817826352
0.6088763999098739,0.16551959644184797
0.5414819691313654,0.18622932349324942
0.8016062601812755,0.14240003488499883
0.9996863301473818,0.5481443920743876
0.7725609158735951,0.5107359762452015
0.8072717779200959,0.8190467379432406
0.7255044119629953,0.8981891326746629
0.6845264958501378,0.3592094372839866
0.7707835012827909,0.3190130078208421
0.8709953020370935,0.24484941080723288
0.7984240326286233,0.2967489478890314
0.7488481263177434,0.23783923340660834
0.7454654260751501,0.24369238092101278
0.8805936311560741,0.18776183246334743
0.8593527121900842,0.13752293607223948
0.7749820306894103,0.282882651245268
0.7960403534817814,0.1201324262672346
0.6674115935410003,0.015942363124639425
0.8176747860366869,0.24255660043582522
0.7697195881314078,0.26909497738532495
0.854382761251421,0.33648107793961557
0.80003103265797,0.2237264437108679
0.8681460855678886,0.3607362067481723
0.825820979813842,0.2420423649308385
0.7309389840558111,0.40379493053039567
0.8634479091850157,0.8072116217224127
0.7170066906821774,0.8010567327133467
0.6880480345717158,0.15404898925327581
0.8198897255098921,0.10332454181017231
0.6003116052121642,0.019330213380792126
0.7111121945511029,0.0
0.7078789681482229,0.3287648200331216
0.8881451222012491,0.25321663065650507
0.9503392996754189,0.3409083152566538
0.9034193089468865,0.26900223173105814
0.859725948006519,0.28155383946763035
0.8646256366998818,0.27162178900774003
0.8515187007622361,0.3708637737137833
0.7288238957581579,0.48460604374059224
0.5519280426389909,0.22121010849348965
0.46929811475698063,0.21178593138316013
0.955001075775678,0.7718944606721542
0.5332351546004654,0.10521522445830224
0.8933975505687759,0.3770464396240496
0.7196643929006703,0.3029600976643364
0.5782957356423251,0.3075083504071004
0.8215032257304414,0.38926293339300577
0.716194285014092,0.5798144960154532
0.8938899569164863,0.24179898595346982
0.6416262497234173,0.17837403489775505
0.809274067999578,0.1807146223956196
0.8343500223507906,0.0718929076615693
0.8322827535506352,0.11406231903791104
0.8791698892017393,0.7395324881635623
0.754633362861634,0.25900120600938037
0.8103774392475863,0.2445644623225517
0.7693908915907479,0.6319012944778085
0.8602209664771319,0.8560958260794385
0.8579261906742741,0.6859726799692175
0.6683464198378775,0.02204683163050295
0.8162340687754187,0.08908010172366643
0.7643870835604464,0.09362742978988806
0.6141850876784377,0.1995359510772135
0.8265626746634595,0.2465092882602835
0.8609507290407327,0.5344595739506597
0.9316399107850003,0.7461559462365318
0.9231667390550149,0.4787073576743645
0.9546888829378734,0.34329999280420237
0.8417696955740464,0.09563489208016804
0.6270745446396452,0.3703997779582438
0.6011793527906704,0.3066855813347862
0.6504361932427198,0.36143833715395923
0.7552362437430312,0.4494987270291293
0.6534556176007672,0.41351973875827946
0.6968971462246162,0.4388837604553227
0.9965361090332564,1.0
0.8140957274958964,0.13656815876892636
0.61868158653427,0.15244844128764848
0.8394809206388101,0.3647811296108366
0.918906744653785,0.4613177394355385
0.7481311697721383,0.326020622003924
0.7979501282903452,0.6181277745405681
0.7997944475830011,0.48157541328178954
0.8812142325223736,0.6348830087411244
0.5409951617624928,0.3562412589167483
0.6598944575369227,0.3048157557783919
0.6373123439832118,0.13656700686714476
0.8226757225098739,0.1422439079617312
0.776766248550446,0.2116109395783085
0.7786008795317664,0.2954317056357782
0.35691649785011,0.12316593987150382
0.6161783391705421,0.2833926024320031
0.6178647816892333,0.1662838778687295
0.41662132569990845,0.11023204262922634
0.5149898372137991,0.04531820058698405
0.8676938470506478,0.6715475992967217
0.9770599615539296,0.4536375890295363
0.7790221191554993,0.1505080852096875
0.7579426801837849,0.2132304105867031
0.7584217410983377,0.39988096793049094
0.9844609488199119,0.8318086905231206
0.9307989804892547,0.47227776198432486
0.7721855899627477,0.22319901937433104
0.7579067530368678,0.13353636949823905
0.75639893993025,0.1705382625455014
0.7810013951787433,0.10978137461354472
0.7401981697815031,0.07700854796832825
0.689560462582226,0.07485722357402358
0.6911787897808652,0.08559847894273044
0.6413206477562067,0.0
0.838499689931111,0.20816989079664605
0.9672642052085818,0.7899379484757808
0.8153416000023311,0.2673806620759926
0.8415868763567184,0.17174690495933465
0.6754314344582001,0.2623256407725619
0.7011798987864506,0.2507604990836185
0.9130701663531176,0.339627631752366
0.9349819591865013,0.3831532387184017
0.9001514371257502,0.27433877803592355
0.8086715055736642,0.2782141170615982
0.7794273057419889,0.17883888767072442
0.8837525687921239,0.26604908683962764
0.902467449158899,0.34882838518872256
0.8807688197186236,0.2756103644189858
0.8955567379934732,0.2555276920958332
0.8922446539431156,0.13877667657024517
0.8138522520772925,0.06304769379798
1.0,1.0
0.9061716315124597,0.11092777791307903
0.8894767393719553,0.0923807436304475
0.808886040397149,0.13239713476226217
0.7545561136019039,0.13883790491667533
0.7942475469420022,0.12768108658222393
0.8509757873446036,0.13611318368030725
0.9043393125485842,0.21602234979900384
0.8870750235654054,0.16320209357779072
0.8313042376658176,0.1315209361469106
0.848802319655858,0.12697204651509483
0.9022714429005088,0.2344311923017031
0.8545010827456724,0.23805757338924474
0.8508874553104729,0.20056239810893128
0.8045234569231572,0.19363177591750855
0.8926483906810536,0.18857901211881026
0.8323964198170014,0.22080721711644494
0.9202789812576625,0.6570895519634303
0.8328239434172868,0.7320147734208314
0.7652407120674102,0.6603814314528181
0.6077664001834071,0.5665187700968486
0.70908990490333,0.5804316749581735
0.6645651511046113,0.6087037943145429
0.9327551944351319,0.6797600149372584
0.8984663792850436,0.6387605987006651
1.0,0.8031069718767735
0.9582272759515736,0.1444781221563674
0.9466838233057656,0.08084827981676766
0.7716042014251319,0.0
0.9766148758920428,0.3256051103525551
0.96676425072708,0.30577187562081304
0.9843468384904189,0.4549897031090426
0.693995145356686,0.10451251438865666
0.8674122151916257,0.3065706687111107
0.8077563505781238,0.3927832814245311
0.7286552745259802,0.3273237721479317
0.6776595246229244,0.4835945820192222
0.7143548931416297,1.0
0.7915169955669227,0.2888783305901912
0.9315766785535972,0.13823316584539955
0.8628711098939735,0.06932453138382652
0.9787634669539191,0.08800689213102479
0.9204732514432785,0.08101488465143664
0.7768260124943811,0.12226276774047333
0.8692713533071873,0.09438324977877474
0.6783092958496509,0.1124663517972189
0.878456751087608,0.08649825500316567
0.9036493801537567,0.23375330253408638
0.9874763574501566,0.3496733690251424
0.959405055549971,0.3645090657005678
0.829525943283752,0.3938353716944882
0.7123192726904295,0.43563334020302674
0.7556030939453078,0.35995780274422035
0.7172274438808698,0.047900266912722624
0.6656500501090769,0.002551111284006895
0.7800314093336669,0.1160160090811082
0.9463825453669036,0.7691408424430656
0.7084212975343259,0.4071944402949301
0.7793665179721672,0.19350461042006215
0.7204970330432389,0.34026438475584875
0.8890528486752283,0.6826275566891781
0.9062415873346267,0.7243075079949374
0.8305180510118608,0.5566111424492342
0.9399030426951639,0.3878728152807165
0.8509743704893726,0.3938875053045657
0.8208653624699679,0.49742296581518636
0.8196390945575045,0.2799874251136533
0.41173578912251996,0.2099418894584252
0.6634810168889343,0.1766801259569585
0.7443539593202501,0.16742881477237004
0.6741244519850474,0.22805061763352827
0.5443231027535306,0.36190478313895025
0.6782234063832896,0.15513337034452365
0.7311381343426872,0.056013983987086215
0.5551582715422325,0.5029801820038704
0.8871507166017557,0.6172738031863243
0.780617244662546,0.36247723809240934
0.9220922138678577,0.4932888071960757
0.8665764329307933,0.7107124334278462
0.8218772973812968,0.4082892184526244
0.8507862245596686,0.3378895227824704
0.6581471576873124,0.25829253135259994
0.6424169198635511,0.21353553827770327
0.8247241525659031,0.5456763228181126
0.7524123747575404,0.6031125837649624
0.8065662061967407,0.08677855891135822
0.7438983834027616,0.16134137035251542
0.770852737080041,0.2597741973071835
0.7266950273753082,0.26519735744819883
0.7575598985933468,0.010955131910537992
0.755199968937509,0.06495882864995899
0.8547978818173475,0.14500249038687818
0.874320243400053,0.6107091205278706
0.6700061656446669,0.3457602305778383
0.858600416603825,0.6305730974243916
0.6866083005490117,0.04864974683731962
0.826018854679695,0.2224020940392503
0.8059595553999943,0.0019863388828185342
0.6552027917959599,0.06304689309078548
0.6854999744991568,0.2912701940799042
0.7874365654447673,0.04413334716998388
0.7123981880663512,0.12526003750511827
0.8393825349804429,0.5297342172920687
0.7067599425390234,0.16725399350582235
0.49367824717058656,0.32185413344530717
0.8040811986824618,0.20693608741143898
0.5950745726254739,0.21956300544577992
0.7258789601554155,0.03966914814605239
0.6337890284768424,0.09113877374006961
0.7912084642724753,0.2556424197462088
0.718855268267236,0.6170767514412075
0.6736331377464487,0.15345318740260666
0.7867058705147485,0.80584889417113
0.7243620632607115,0.6837943937761799
0.8456339644472997,0.10625253042618903
0.8543427560650834,0.3061388165445972
0.9744522850567336,0.9036672622412075
0.9759622299294506,0.8842465348690902
0.7995355286903109,0.2814122069742983
0.8153319694381205,0.2696881512682773
0.5539346748206906,0.05538655307249855
0.7411956321999785,0.16592371230930844
0.7052081309162367,0.7158320908075491
0.9086170354275652,0.46923783135916597
0.8380645709017165,0.326207752310978
0.7433104618305904,0.6977066381249457
0.754941930944858,0.8368880244912443
1.0,1.0
0.856123689932028,0.46899065109650995
0.7633219837848633,0.23991004318305184
0.7751037112685791,0.021593925725030855
0.6928918901555167,0.0
0.7031197041111545,0.027572298351976596
0.7625192399573567,0.025452967580538693
0.8251518665336577,0.21509632455848401
0.8050427350926783,0.44873011890000586
0.8129257731000241,0.19900695929430035
0.8126547437368988,0.8060342881620902
0.7320199965722214,0.9821625243224329
0.7854642020273978,0.6196939674367001
0.866544703394633,0.09983982778975099
0.7377228585123838,0.09034303610856673
0.6451007654234412,0.05240796549345575
0.8105715212703266,0.0891979772257174
0.5598848414864322,0.09467979374522371
0.5851043134155501,0.059735100691109974
0.5692182093581529,0.03680800740201549
0.5783537368459415,0.02897592591152261
0.7242063382650572,0.033993362647974354
0.7054260772258887,0.04961238394889962
0.8095009270188078,0.21009334414903585
0.7261235440484044,0.2012239190512073
0.7141242629761958,0.13224758442447332
0.9394244861202631,0.6905155042607798
0.9228183301156422,0.9300802652622724
0.9025822663147689,0.9229577926816491
0.834601412338251,0.994308183164807
0.7248410384378635,0.10427621339997221
0.4715252829951235,0.13235662598272752
0.6810147183786756,0.12372205962575412
0.8029189340106678,0.09601193082403545
0.7011703305385317,0.11872673621230498
0.6622324182762832,0.09513288810826317
0.7814572255730148,0.1586191709089933
0.8184120485715207,0.19672774671491336
0.7836151938657248,0.0
0.7391027172421268,0.017407302856294053
1.0,0.40463726452492027
0.8550192098973421,0.2831013046786829
0.854846610316899,0.3131541314824958
0.8325106787261018,0.3632899665834623
0.8146181889249673,1.0
0.8179225374538138,0.9759283290628297
0.799929978574786,0.898946527412712
0.8532814611117696,0.7277367066023089
0.8347989561587925,0.7015738980936521
0.904548564844219,0.7012595841252452
0.9088287671406716,0.5855650850485808
0.9026092293197893,0.3617067554833389
0.9041329655192513,0.3715001170252787
0.685326394235332,0.3201676831323072
0.915958662766551,0.4585583465982406
0.890962225243336,0.0
0.8664917847296021,0.09776634892159061
0.833851993621214,0.5411016061259977
0.8614347146704369,0.5129475297863033
0.8261601728648282,0.5262424592218983
0.8900650940989209,0.5383677485684316
0.8374858190176473,0.4337165145338044
0.9315211767731851,0.7989750791299202
0.8854872202766668,0.6642092410343907
0.846852719779576,0.6696745028715162
0.6682554508179777,0.683634849857377
0.7715315802599685,0.5917426687657025
0.7900410814383562,0.6069958576290863
0.8115661670635902,0.7418090698281194
0.58025382709731,0.7026419707483532
0.844085973227173,0.8748896980144176
0.8452456421434962,0.9079707659428511
0.9081199179839349,0.9689791239750344
0.7389792256342493,0.879504058819908
0.787397022399372,0.3533328056427711
0.7516646238736021,0.22746174976327216
0.5951263555086848,0.2825453154270336
0.6476256036661835,0.1779028111248897
0.6284522915232457,0.11812170010172701
0.7159122887261333,0.21882558067948954
0.9862524241906401,0.332249368970036
1.0,0.32769254109390256
0.8562917512359574,0.29571889044264443
0.9911740648509113,0.28311075052256024
0.8176576262804958,0.07225659539912462
0.7198642414994978,0.061381039491775355
0.942722200941476,0.3191896221961048
0.8962604069713827,0.4157598181697804
0.8606462599533442,0.4309531582055326
0.8968209895420615,0.33570380054193405
0.9437043697386299,0.6513810950201181
0.9025336376761292,0.14600315016237483
0.8476701292329615,0.10668416388345343
0.8351225767075934,0.12935451522210661
0.8518229889191921,0.08200002525844943
0.7632715672253129,0.15712477712288656
0.8581954506368876,0.10636167216548213
0.8724641351885903,0.11262296112967012
0.8950187748495594,0.1716555293488512
0.868876433845821,0.07425894834787417
0.8601307386280835,0.11559784517361421
0.840020914661909,0.10629661252301166
0.8203580710458251,0.1460952542052448
0.7554314268141956,0.09405213267421537
0.8542882837695461,0.10911815991940768
0.8142094720425578,0.0
0.7849507646887061,0.02626636361630068
0.8021602826683202,0.08915199348485087
0.9193640920274436,0.17066636764744716
0.9332488433835543,0.17026656976606977
0.8977553800729835,0.2541468186919159
0.9141121445231754,0.10952906521766609
0.8211790164548124,0.1558647616704339
0.921019819683883,0.24128672973296672
0.8703098641005893,0.41406060026579306
0.8696239876147965,0.434389801696455
0.9015787411553802,0.33810521014709227
0.750299049187546,0.49183404090920296
0.7446863641800706,0.3607586928708566
0.9903282972858863,0.5174555752777668
0.9589218393298938,0.363728621762016
0.961431258248503,0.11948873320537187
0.967814380636676,0.07163321809960844
0.9568764038956729,0.012356035541029283
0.9190173326173185,0.2841391329900142
0.7583439761809488,0.21974845649675542
0.78069987760781,0.3727998516224477
0.8521014660495673,0.43498951933357255
0.8483114986466267,0.23811393308517806
0.8753278424549807,0.324766248412006
0.8180989138054162,0.3259509160148763
0.8323037471056438,0.3646995335793694
0.9466670692771079,0.40100285003542363
0.9126525830707677,0.31631488529962165
0.7394609754053375,0.07870443485352742
0.7794302908965575,0.08558421043834842
0.7425166316415313,0.18204876404854642
0.6367052075841456,0.048622663436241456
0.6333732598977034,0.06008031492893735
0.6569666649784961,0.0833561584727543
0.579324953160878,0.08746195478473477
0.6614525679411143,0.10856773301852264
0.695730619748407,0.1015871629824106
0.6486872264287236,0.07054571241552282
0.6883062585481866,0.6124796151323341
0.7180913935068597,0.6002391437895098
0.8414616925643801,0.6387284686167692
0.7380728222190464,0.20072583893953605
0.7239569851844637,0.10909051491006436
0.8572158160539111,0.0
0.9003193304458459,0.047020261397806754
1.0,0.9286035436368436
0.965798368997596,1.0
0.9841539878850764,0.8422436732460817
0.8567058516517898,0.7737852038758076
0.618922992016641,0.6796392570268178
0.623608210193303,0.468864266956375
0.5911705519172659,0.20077515019030884
0.6988964315924396,0.07654480600202941
0.7047726318332174,0.11899130719166334
0.6649996203492027,0.2659405348825379
0.6242917632646219,0.3008387305300265
0.47747934691910393,0.1607619041681185
0.5329176493281922,0.07318087182574765
0.5199091264021227,0.48178806562874044
0.7195383598030229,0.8042176139504362
0.8064458510141055,0.6411489918187251
0.9083559581676578,0.415048235028169
0.7821847465892614,0.39855548690418374
0.7233566583367509,0.3476431800938574
0.8372851672172361,0.34276096256173705
0.813543179221787,0.2797360066539598
0.5804220884359005,0.09282262705929924
0.5307780049221452,0.07987954399923437
0.701294297267784,0.04552628518270952
0.7327834937377524,0.057210607155104426
0.7434539224057207,0.12936846377395714
0.722725369240277,0.06441013623874096
0.7764356376987973,0.04453852949510776
0.7363249858703877,0.03199362022947621
0.84118019186621,0.027144178056728342
0.8661961172253577,0.0076851662656523415
0.9261423770679723,0.6030220379643543
0.8872729332465961,0.4324794821568134
0.7251606713821328,0.18329085958904942
0.6676397864765087,0.10589512596694334
0.6152425330674084,0.11064549291050248
0.5557372533291043,0.2462873477561146
0.658658160056688,0.30461344085648945
0.7278544158189624,0.23136238553673957
0.6448545477913084,0.21761546337709436
0.5858631724451402,0.21509873618191516
0.4709001949697269,0.2039812224095386
0.6235873472417947,0.23280076361192475
0.9119455160556589,0.5639506073211419
0.8378107137391096,0.42604611008906706
0.962851269609226,0.6619197308024187
0.9140500897360813,0.7148370957024133
0.8473155715992634,0.5957026234239051
0.6847917260693206,0.2851893835750303
0.6317617364627935,0.22368012360358588
0.61257391204999,0.2073516561527123
0.5675252419015325,0.12957024973321077
0.5211275605335981,0.15729699535856093
0.5836765789191647,0.1524138803531747
0.577034825644744,0.1802889939934071
0.6262670467858706,0.1417078461461513
0.5632321302760602,0.12214428348126002
0.6249328736866087,0.13311553076871024
0.6606764326600998,0.1122204387237997
0.5802376187961498,0.10211207963621675
0.5863105394560784,0.08139687855552599
0.543324930366141,0.11226625207683698
0.5595917164125775,0.056719873202088586
0.5234192818788292,0.05623862284220158
0.5466622628203626,0.09421621128614054
0.5284140790968714,0.07533438493892324
0.5388780364091192,0.12287099253998897
0.6109927268666729,0.19437386806342755
0.7515273172858061,0.06643345886782195
0.7614972693348204,0.05416142740930227
0.7249146711561647,0.056305937063489866
0.6535512990807848,0.0458419605031712
0.6353358783980309,0.11507375719103893
0.6839874096581058,0.04649617808425621
0.7604395687925815,0.0679362122281833
0.8763119666365982,0.04980114511441604
0.5515033810633625,0.025177641491102055
0.6022812994045935,0.05088333002979416
0.6208861435606992,0.0004053812511366057
0.5690845578931807,0.007735344065876595
0.6629124930672186,0.04912356261972085
0.7021236420337043,0.0679950139274356
0.7608990792852004,0.06800280223197232
0.8262067816164618,0.04756979586464394
0.7004799968154846,0.03203758012705061
0.801712437101032,0.07102466439222213
0.9876886526146081,0.750346676905691
0.8934064978244723,0.7814430404294783
0.9606312706117465,0.8925996698537707
0.7329787850345642,0.22587482147945415
0.7896645018700557,0.20687671363100263
0.8143974152946335,0.9327095447630649
0.863191835929772,1.0
0.8922111560412678,0.5085028606385932
0.7815108751943788,0.2837660883984241
0.6520689907267317,0.17578489317828017
0.6369035731621155,0.1587663654608336
0.8972099572538722,0.09353897849429264
0.8526061144014044,0.05651260436940965
0.6069947880443143,0.04278877968662148
0.7212754176208432,0.05046648690036614
0.7913603113256702,0.06703703548639968
0.7393240250988273,0.05867270605254532
0.7636527132026286,0.06161867986780798
0.8171974090374504,0.04940084330409114
0.8020774408615723,0.29831174175714703
0.8877287662077522,0.24795903515293968
0.8182421714965841,0.26403678206664916
0.8204951754601102,0.3167544933981569
0.7921157787873573,0.2440279505484235
0.7699579365737812,0.14147767110943424
0.8504957929370803,0.18713410830357272
0.8625974198688408,0.2831550734313896
0.8742405213099493,0.454736688602859
0.7207182759258393,0.2272609010712845
0.5769301312573072,0.26500704082393056
0.5605068358598607,0.21963130751183962
0.8241406295472044,0.5279930568225327
0.8166695443198964,0.6495869940050211
0.7527962343990102,0.5580689705236163
0.7739186426233671,0.40988339598981394
0.7198425714656218,0.4163396259626528
0.6924127886378177,0.2561592755146354
0.773063006087941,0.3649427354885792
0.7711362022258809,0.38211871625736527
0.6822564999614162,0.5489191114685771
0.8034379826423089,0.5327019290315783
0.7116254176998511,0.7112950619155667
0.7351244699304554,0.7079410343844033
0.7312301518890032,0.3497368684779229
0.6088763999098739,0.18306045857862724
0.8497756253679125,0.18418291109803447
0.7659766972965165,0.3228211348060818
0.961425363714181,0.7523782053093979
0.8509548472558743,0.3927130363167754
0.7514261995911699,0.5777799195727795
0.8895275188393148,0.4186007286893863
0.8451042911350306,0.3468997728710945
0.866184153728069,0.5842348951668845
0.7213827821112536,0.3845669015736698
0.8471526730274815,0.15812914770226963
0.7454654260751501,0.3021068076531408
0.8432310846243545,0.6913202771200917
0.7749820306894103,0.1530995930448589
0.7531005832088351,0.18281530780341873
0.8681460855678886,0.30097179720977657
0.9147177624228513,0.36081918586144757
0.8706828648053614,1.0
0.758344308114092,0.008185627884168612
0.6003116052121642,0.004971264626280744
0.7511473555041857,0.07314133759729079
0.7666167240881357,0.09662388249584969
0.9503392996754189,0.2796722606439634
1.0,0.36077675283958005
0.7257549168051927,0.15538609077433796
0.6460519359853694,0.14740187294270563
0.7650107091414435,0.14383216724617123
0.725200994096405,0.16382026481152334
0.7256152657518272,0.16798668621486523
0.8893930948942829,0.36867478219762845
0.7050610635341273,0.3984909844237959
0.6632403688569573,0.356240529372565
0.3818790627602768,0.23100287063406139
0.5592110588718553,0.2289332087148957
0.5750111689623328,0.21624369227322043
0.46929811475698063,0.2140281816953216
0.9488649191100287,0.8794026284865771
0.8062489375502375,0.21946591154785505
0.5571094048879931,0.10564566381462898
0.6379952425691874,0.08537975928026134
0.6925243135563193,0.06234250251933349
0.8215032257304414,0.413490449320443
0.8938899569164863,0.203841469943155
0.726532098567786,0.12906165356971822
0.8322827535506352,0.12285366338634371
0.5600451845410453,0.2486793721823357
0.7537597442154313,0.6082520577148987
0.8199300710134775,0.5789103261343741
0.8579261906742741,0.7294813935868362
0.756251559078313,0.10891869982276735
1.0,0.530806319194144
0.8891165921160646,0.11217532568951519
0.7615686567073652,0.2318193265245143
0.8265626746634595,0.26612732099490705
0.7353891268758542,0.37137404966607573


==> figures/scatter_csvs/angular_scatter_data_Def3DGS.csv <==
velocity,lpips
0.7189912819449203,0.11399158682310805
0.6435187148802337,0.08476299837667446
0.660203423000741,0.03543269194325642
0.6202919131450516,0.0
0.7393355000959251,0.3127179183026451
0.6451553912721696,0.36455936026226804
0.6345811212996398,0.37987804499875844
0.6233048512602057,0.28289324527054543
0.7552362437430312,0.4337275684411917
0.6534556176007672,0.4431579941144974
0.6968971462246162,0.4118165786858069
0.780118172420027,0.44425655848095136
0.981399630998445,0.808126918467803
0.8494520282702176,0.4347146973065901
0.7436727340277667,0.0557326203225855
0.8394809206388101,0.2451955153560576
0.9164975324002514,0.3299877123072153
0.9807844408057117,0.5400365767914485
0.918906744653785,0.40645057774153276
0.7481311697721383,0.35109045388443616
0.9087486288051119,0.4110945718870464
0.9583557080006195,0.4843083235572555
0.9011952090869803,0.7900439765801137
0.6598944575369227,0.28295546427082807
0.8089699683171478,0.18724586982615268
0.8226757225098739,0.1748904062993471
0.6090546654286695,0.21283894873507284
0.48179219849966726,0.23000290007018073
0.8753722109959814,0.08583948944531346
0.7501713175988544,0.26657952977456606
0.8016310321027964,0.4462881285230879
0.45798138755190626,0.11371226594327871
0.8343613302284201,0.6365552148621879
0.41662132569990845,0.06892027901099712
0.44537073650344594,0.0
0.6944534317069097,0.21080660224968417
0.9877688495541332,0.9420668248236711
0.9364969979719695,0.6589072952397533
0.844925278889887,0.5793504837819284
0.9260840716258042,0.636103266313109
0.7721855899627477,0.27039999471095943
0.7579067530368678,0.2982586384907723
0.8161276705639448,0.32777616780362673
0.75639893993025,0.33307264607393416
0.689560462582226,0.2143149535501032
0.5933090623261479,0.2205108441859671
0.6695254448329558,0.22859536305406833
0.7981231556311429,0.25600554026998346
0.6103225656466191,0.21143160003393802
0.6633532157650458,0.1664115347363248
0.838499689931111,0.3475519455405124
0.9046212875516021,0.505669741288785
0.8415868763567184,0.23859302706115562
0.7174322276721472,0.26615168307187476
0.9130701663531176,0.4695513791724194
0.8086715055736642,0.2722043288593192
0.9142118535437656,0.5301888518043892
0.8955567379934732,0.41623344282381874
0.8138522520772925,0.0
0.7249199217512884,0.012769727294865113
0.7307690440500614,0.031664566296374916
0.9061716315124597,0.15815616302128419
0.7954144269011801,0.06851937931422475
0.7545561136019039,0.16422868732608417
0.8276296782055327,0.09972388739647997
0.8870750235654054,0.11590448765371754
0.9022714429005088,0.23413068249846897
0.8002151349404439,0.12596695725641965
0.7219143829628369,0.08314414835579123
0.7388608676302223,0.1367631231716542
0.8508874553104729,0.08592003265015169
0.8936018060539959,0.17150362137719413
0.8926483906810536,0.16902678601844692
0.8323964198170014,0.13703232269588345
0.9488887466735653,0.7061446400388464
0.8994627398258296,0.8072518090796139
0.784508430459322,0.9463331995473098
0.6077664001834071,0.6859056294769262
0.70908990490333,0.7005591382863309
0.9582272759515736,0.11011636498972525
0.8994561654882033,0.10067795891722314
0.7716042014251319,0.05933008821777154
0.9766148758920428,0.21807765133116316
0.9843468384904189,0.3316261421261518
0.720780594347462,0.16462778124166533
0.45072027092574973,0.09905896576756706
0.3645150506394953,0.18699583509226206
0.769330079480863,0.18793439652111862
0.8363620326892136,0.25705477613179334
0.8643911945104336,0.2570976086223128
0.7286552745259802,0.33179393951169195
0.7252267898933364,0.2959263652083602
0.6776595246229244,0.38325187800600186
0.7143548931416297,1.0
0.8478568741974503,0.4113018604314336
0.8839686491797608,0.35482744246757536
0.7915169955669227,0.29735573398992154
0.8136322696978443,0.23597964529398985
0.8816223991387163,0.22152213424144102
0.9587685146244022,0.13453928136795493
0.9036902614364293,0.16693786551127862
0.9315766785535972,0.1303103456802771
0.9185856119208917,0.11452370270542374
0.7827242643510992,0.062204698680052774
0.8222640121777824,0.06277057328418342
0.7543670065600022,0.09785700660061926
0.7766079617270145,0.020351835791712222
0.5921774485811825,0.02569287073066047
0.9493260356255642,0.09126433563716199
0.9036493801537567,0.16754304002939105
0.959405055549971,0.3492333867341153
0.829525943283752,0.3926432327314412
0.7556030939453078,0.3350878463470509
0.8414510415544445,0.16895783693273445
0.732494792610808,0.09427276613106919
0.9053802746661166,0.08317760558429699
0.6656500501090769,0.07685009864719981
0.786789395339976,0.20883201538790339
0.5336475602373544,0.29427841825352946
0.8906664238462273,0.931625512453264
0.9463825453669036,0.7114165874357619
0.6992825035624886,0.78581517136804
0.8204332692710211,0.515206219447697
0.7084212975343259,0.4856451943271691
0.8449016173913039,0.6904125000382143
0.6187659838031954,0.48046945457547013
0.6656956820293518,0.47922825532018964
0.770658876457043,0.6302678361250126
0.9296810422739411,0.6862914739394014
0.8487139397650875,0.49315658982033184
0.9399030426951639,0.6458118696557353
0.8647493392078881,0.6440035707407147
0.809524664326117,0.8076920725276137
0.8196390945575045,0.5925794015952162
0.8625635743412849,0.7782686187531145
0.7445562751836845,0.2901975830243073
0.7542471961286339,0.05631406621156027
0.6634810168889343,0.3402796672607711
0.6867994932437974,0.5152459622809941
0.7742469488345259,0.24790967982562068
0.7566740771231443,0.3342555708752289
0.5551582715422325,0.1396490250597211
0.7216209586150458,0.0
1.0,0.661162713147661
0.9758161493123447,1.0
0.9189597474938338,0.8277578806337498
0.8832645328499139,0.8322436383529912
0.7753218011566655,0.7800338093220691
0.8073942255316692,0.7557285380820656
0.8029514986158601,0.5167141943377396
0.8218772973812968,0.40574004915346157
0.696666703800092,0.3742818930846942
0.6581471576873124,0.3169266448074981
0.6424169198635511,0.30449424268423947
0.6503133157001928,0.2701179706811825
0.7059670031890702,0.37858252429488753
0.7760460328612587,0.38400830339861414
0.8247241525659031,0.39296676504479233
0.7524123747575404,0.4459515146552553
0.7910856226721933,0.4678185451667147
0.7438983834027616,0.38492058547445196
0.7241072155015358,0.3000464596335207
0.7009833150144293,0.36294867960890836
0.7575598985933468,0.2074729697496164
0.7205290376643172,0.19013160002705695
0.9174936706994175,0.3773455291354711
0.9085530952362293,0.39977194431489543
0.8593467269440143,0.4068739490213809
0.7776414716260613,0.31391641063433123
0.8168516423483552,0.34012768388936554
0.7067599425390234,0.09544414000086322
0.49367824717058656,0.25803716806446375
0.5950745726254739,0.23533949861123823
0.5862041327147224,0.20339516334344523
0.6084757260591303,0.08215639744712207
0.7258789601554155,0.06278149766086273
0.6337890284768424,0.10527962995822143
0.7912084642724753,0.21853924489975915
0.7311662811512244,0.23714954903034802
0.6736331377464487,0.2266764442611435
0.6632434187739032,0.6533754489940469
0.8645136524698906,0.4533518459866234
0.7743809566485662,0.2698547268254226
0.9164712370152833,0.43294358485062234
0.680646049803777,0.06371790319389141
0.5162433008725501,0.0
0.8543427560650834,0.2862506852065649
0.7545395610432092,0.557765754329807
0.8444856544253837,0.38355241525279715
0.7411956321999785,0.14197605128775048
0.7948968126034471,0.2568868567997206
0.9751934008465272,0.49285614048828885
0.9753941607285987,0.7353536639167005
0.8380645709017165,0.1024263726169952
0.7507458708430728,0.14316808911919496
0.7559734356862226,0.3452281457206119
0.8553203922581974,0.4593032311582523
0.856123689932028,0.3310878787582104
0.8495278762464797,0.3236077276747344
0.8420640192023444,0.1504469399543759
0.948315796390209,0.5795530570787818
0.8192999110842635,0.4469246751381881
0.8475948993024208,0.22257844108459446
0.8050427350926783,0.24678238538272412
0.8803852395409723,0.2719745848423435
0.8084457472102743,0.18189635811210333
0.8312760418983351,0.13739001544834772
0.8756159624642176,0.3611286402042137
0.7937462169335412,0.5766970263636572
0.9082504346483264,0.33619425933821023
0.8283642531807455,0.5673674941486453
0.9340667090580934,0.7647596694581685
0.5820177071737069,0.06616898224933337
0.6325278937185336,0.03871370226693157
0.5598848414864322,0.0903010315661812
0.6222468590253313,0.007071867445549763
0.5851043134155501,0.037226381231384845
0.7240119284215937,0.01890016515766796
0.6687926171158037,0.030020665076776785
0.839406066776572,0.13183152172015378
0.7261235440484044,0.132950031367154
0.5581004691232024,0.08365340633325535
0.9025822663147689,0.8693624960572826
0.9613949609145775,0.351407419175748
0.658373955157611,0.10058235827458539
0.8029189340106678,0.12420098140201286
0.7516472917441162,0.18411821052423302
0.7836151938657248,0.02441240416723407
1.0,0.4931158429830079
0.8550192098973421,0.3744834559945645
0.854846610316899,0.21740807485121852
0.8531727200282871,0.4869124491639308
0.918065640052405,0.2769215525470452
0.8179225374538138,0.9545476662517506
0.8347989561587925,0.648877470586518
0.8223847274126097,0.6680414633002727
0.8684155022575886,0.6425856085156001
0.8225815836656242,0.4640469447931568
0.9833374173544548,0.5796722959015312
0.8424981721669248,0.5839594673857366
0.9614465944865882,0.3067035048467332
0.9041329655192513,0.438471657868499
0.8275498526728701,0.4002215245026094
0.807849678061709,0.6484599004378294
0.8078263986974848,0.7334593121239547
0.8664917847296021,0.004903352858276515
0.8865402211827893,0.6859438987427777
0.8885245174456521,0.5879299225283519
0.833851993621214,0.40778732940003487
0.9441779072586098,0.37769485353638566
0.8900650940989209,0.6751251162251659
0.8389403551563591,0.6235463560369408
0.7810494501034997,0.6183284985433702
0.8243568369049704,1.0
0.8358879841943817,0.802888981016662
0.7526883596684228,0.6929349400052084
0.7778253633915357,0.8823300299597694
0.768964211895757,0.7903390803732725
0.8362903221579322,0.6584408423397353
0.687304312957326,0.6535649115413752
0.8361449613670169,0.6019979868713363
0.8460558816230547,0.6032157153561947
0.8794497893200305,0.6318893445108951
0.6215625761285541,0.49582392102187034
0.7236675185253959,0.4427492022054112
0.7949176615207412,0.4333745171843381
0.6476256036661835,0.1892350065470009
0.6379055909771187,0.1303402752978532
0.8562917512359574,0.07365524236673512
0.9911740648509113,0.3330665276540666
0.942722200941476,0.4532548019607205
0.8102358987567883,0.28365642228658033
0.8962604069713827,0.4385097577498454
0.9348368430852865,0.3570976524404975
0.9437043697386299,0.696117903555507
0.8032075880637579,0.18662836733828542
0.8927431324422775,0.233134441095061
0.8986584827884995,0.21534359447677143
0.868876433845821,0.09848804427891457
0.8601307386280835,0.12090439268841761
0.8388062671623318,0.09034559128779027
0.840020914661909,0.12503705193779416
0.7731882357109446,0.1326655602854503
0.8696277420219866,0.15679275665431108
0.8541622038559806,0.1084793963615638
0.7554314268141956,0.11067401493121602
0.7849507646887061,0.07034257388447289
0.8334034304127839,0.19646667988013217
0.9274572979292657,0.28468707259616
0.9332488433835543,0.13695066742792006
0.8977553800729835,0.27754233485879837
0.9109121613084064,0.1095877497369633
0.9454844821535268,0.44952913487123863
0.742909975891151,0.6032382932998697
0.8532235096156865,0.4084822991016721
0.8106748065733386,0.43901214935176225
0.750299049187546,0.6727593131349133
0.9052155359838169,0.965189575395647
0.8996518957860843,0.8692151363948064
0.7913278306618187,0.5513254591614996
0.7446863641800706,0.5209775245473995
0.722317789448679,0.668598845995838
0.8924636255080447,0.7144819469691549
0.9589218393298938,0.4044565626211918
0.967814380636676,0.12340645899947181
0.9568764038956729,0.07995201950728355
0.7583439761809488,0.27669719196740106
0.768085010440097,0.30148080887529927
0.78069987760781,0.2562173519439723
0.8587860848306048,0.3535285686515099
0.9095599144414273,0.4544422218976901
0.8860250663210905,0.06445545903866264
0.8753278424549807,0.26556036742668926
0.7394609754053375,0.06828055711542695
0.7794302908965575,0.1175172307971705
0.6964885488382135,0.09502084642646194
0.6962625066988202,0.13921902096065134
0.578054841542644,0.05373766237262625
0.6333732598977034,0.0696046473645842
0.5931824313981687,0.1066664913351338
0.579324953160878,0.11473926346594804
0.5653489113265894,0.12916972297280632
0.6388278345000276,0.14520960145560446
0.5186185401065746,0.13970066394368497
0.6621735695933207,0.14161758745418848
0.9269414245512312,0.7373520669370144
0.6883062585481866,0.4432787577626026
0.8414616925643801,0.5313853429426425
0.9346770766174735,0.5933384807144002
0.7634615198627887,0.7550253298301263
0.8877251497294742,0.15543941551515406
0.7239569851844637,0.10337296803082756
0.7052738836485923,0.09523261937747801
0.6929827003196801,0.03885432385720339
0.7634441934583819,0.02357844323852497
0.9003193304458459,0.022262062781197675
0.8567058516517898,0.13120333112812282
0.6988964315924396,0.05189074183396224
0.6939891758508641,0.17748765079506024
0.7259570820881917,0.20377855001108358
0.6242917632646219,0.26385968523274017
0.6850399643536053,0.13683846234337685
0.5199091264021227,0.1917497725631548
0.7195383598030229,0.3091677403798411
0.9931658193964041,0.9756320312939394
0.9083559581676578,0.538981811606658
0.7821847465892614,0.4798178900454513
0.625507932393485,0.4337098424842981
0.6950661016042221,0.43565283575044533
0.5804220884359005,0.24481688871928545
0.6934701737808577,0.2745414267820321
0.7364224711140305,0.21643139443998535
0.6939224744872796,0.19021596581719516
0.7491667436372599,0.20272702376953836
0.6536987529135666,0.17839440371683862
1.0,0.32626491673749536
0.8625500778128115,0.21955166869297238
0.7764356376987973,0.19224726501292788
0.8783170437978959,0.12653149026243155
0.8661961172253577,0.13962245010057941
0.8710115793511213,0.1756675639179869
0.9038693798488578,0.4880208801473027
0.9261423770679723,0.4986667381524192
0.8872729332465961,0.39981192939520427
0.8277723331057515,0.27170906665363104
0.7226062899514615,0.11503003715682239
0.5557372533291043,0.25838932612588744
0.6112405339198693,0.2639980667308987
0.6448545477913084,0.26686761521952695
0.642247805671941,0.24159027730104785
0.9119455160556589,0.5138890382259746
0.9335541703139298,0.411733373475142
0.8378107137391096,0.0
0.962851269609226,0.3432893841182353
0.6104014040952113,0.22238837696135882
0.61257391204999,0.31089279407665704
0.5491559338242182,0.24866444397943174
0.6748173088761404,0.18191600491957716
0.5836765789191647,0.230835525831502
0.577034825644744,0.26752888845512207
0.536223210987342,0.08861276691476841
0.5140982743866075,0.14355686751631658
0.6262670467858706,0.18543282436497505
0.5632321302760602,0.1991593378917445
0.639645250585533,0.18861963182572722
0.5802376187961498,0.1717435302349702
0.577720551511837,0.25292813265323844
0.5863105394560784,0.17055499083162193
0.5969734816775614,0.03998521149301888
0.4962803429881629,0.06232512052881319
0.48994133639358756,0.09010319698076254
0.5040812600039573,0.16228070538200748
0.630609141040098,0.0035581743306918588
0.46263419158902425,0.022035537080030802
0.6580808436450385,0.15185431170169564
0.5537890235436576,0.15235139742292897
0.745002778370663,0.021188186831685534
0.6147198509681236,0.04171451216623892
0.8948692318080447,0.05037958277587154
0.6718164930160363,0.04371194767738867
0.6602708406767077,0.005283759200925242
0.7036312796116263,0.05807538361840722
0.5718295422930061,0.05698904014101995
0.7353133746645295,0.06222808867651223
0.8262067816164618,0.08441427502015122
0.6985745572756549,0.06546575136093699
0.7004799968154846,0.10111325965709972
1.0,0.45823099109898635
0.9602525782277759,0.5620459241380313
0.8934064978244723,0.4837835852961884
0.8571295871916705,0.4356777822648053
0.959074122329595,0.4440934427769022
0.9196616606492746,0.5224865019578423
0.9606312706117465,0.7799222537192001
0.8296412183331785,0.15335421027937593
0.7760989487352269,0.215182392701694
0.8588807809911979,0.1446661169451905
0.7939259942924579,0.14287219599181342
0.8514427536905937,0.33276407544173864
0.8429200416887519,0.24974802700389845
0.7559749625643496,0.1965196083780047
0.6520689907267317,0.17495774470789163
0.819549956056686,0.15870490192563588
0.8877263714362473,0.1332510309875606
0.8698557541663724,0.13552588029477125
0.8716760425982667,0.06201648021340416
0.6759684092230439,0.04136700870981201
0.5687058270125546,0.04504068614384933
0.6069947880443143,0.0
0.7212754176208432,0.014538106661553946
0.7210047381986624,0.00783545350203236
0.8171974090374504,0.11290697185041548
0.7721720540497182,0.1557259103268141
0.8020774408615723,0.35180626110938784
0.9271079849057164,0.32162062879200004
0.8232571191622614,0.2534435270296179
0.9158913694207123,0.5285896214871473
0.7246135118693872,0.26527677541071937
0.88032602625957,0.9777882555829329
0.632391491809619,0.11744411545314228
0.5605068358598607,0.025504633042115015
0.868559965126718,0.24782980500699078
0.8241406295472044,0.5858669783430246
0.7739186426233671,0.2212271743073076
0.7050513533481647,0.04304609121944774
0.8385849543578993,0.2931011015370918
0.8034379826423089,0.03361584571026368
0.6010893942729284,0.08413577534785709
0.8742924771982993,0.15878492823866103
0.7800824420888934,0.0
0.6088763999098739,0.06591481205742232
0.8016062601812755,0.17535025352233066
0.8358130343845066,0.07308898573895133
0.9040120193781442,0.39029087357709635
0.8091726362789737,0.5792662923995647
0.866282260395608,0.6474409442051232
0.7707835012827909,0.7385541257404536
0.8709953020370935,0.49075528846319133
0.809738653202558,0.9230048578569734
0.7638955334967469,0.5837370087565192
0.7454654260751501,0.6904757811935958
0.9233123730108037,0.4680285626862952
0.8805936311560741,0.42564350274522206
0.9350659813575297,0.649816584097996
0.819661993168316,0.569465979530304
0.8139131686960913,0.3950455359629249
0.8593527121900842,0.48510154055605786
0.7749820306894103,0.6145240640975834
0.767008101856643,0.5915773079977584
0.854382761251421,0.9744094420512327
0.8756086537873874,0.5537561582705617
0.8681460855678886,0.6762339747446445
0.8916269061735665,0.5013167439637775
0.7999973823460382,0.035548649048196955
0.8363765600501969,0.32476475664302484
0.825820979813842,0.1800363737627592
0.7309389840558111,0.12077086248448614
0.8706828648053614,0.42420642969859285
0.8855172111040496,0.2881262699015708
0.7228978495133829,0.17028956478295232
0.7964161788301004,0.15292972740346839
0.8160733471491767,0.16312140855371554
0.6003116052121642,0.015566224538323353
0.7111121945511029,0.022744538826964467
0.9503392996754189,0.45730868082003867
0.6460519359853694,0.1855804486829146
0.725200994096405,0.17096958247800564
0.8288982496584582,0.24600158751869225
0.859725948006519,0.29899818642871817
0.8646256366998818,0.28280910116339825
0.8450351238222418,0.28104903853252383
0.6252191643623919,0.4610949186239292
0.6044975814976867,0.2656916264970261
0.5652502442301045,0.26499715860479195
0.5592110588718553,0.20148796971009758
0.6317434676584126,0.2346235594870266
0.7481344873648994,0.30143669297079456
0.7598548773413772,0.2156912258975003
0.5571094048879931,0.1790712786736264
0.6379952425691874,0.14566971942581497
0.6925243135563193,0.1420139626103294
0.8933975505687759,0.4519709782812106
0.5850735137799672,0.5031905221484627
0.7281594438954075,0.38494692052332513
0.6618883021410475,0.3200093415244145
0.5782957356423251,0.27893640072023235
0.6556787546037066,0.3646131228440427
0.6416262497234173,0.1136795197865114
0.7617553917641935,0.3314970591978156
0.8791698892017393,0.593710612918673
0.5600451845410453,0.1779844082845497
0.8103774392475863,0.22999428440946323
0.7327708947942614,0.24391487386045288
0.8602209664771319,1.0
0.8579261906742741,0.6684174366864998
0.958849074486765,0.5979069071942723
0.7992188322599845,0.25070525912242014
0.756251559078313,0.07592186122482249
1.0,0.397429522533431
0.8891165921160646,0.0163250930406642
0.8783813237491664,0.5775958839757096
0.8265626746634595,0.27910161544843615
0.9231667390550149,0.3815401408860104
0.8490271284779193,0.2644290692417523
0.7636229442700778,0.09844501983012259
0.6175095239746625,0.21871329134171952
0.5791283135260369,0.31465709209310816
0.6809181957279844,0.2791230546729553
0.7393355000959251,0.31264923738166395
0.7813880080598948,0.25743795400706515
0.6270745446396452,0.4297471173200007
0.6011793527906704,0.3451118034024493
0.6504361932427198,0.3347758817328386
0.451819147115374,0.3425959711162085
0.7122846863776758,0.3713338553620692
0.8011505537542492,0.49982857583501555
0.981399630998445,0.8027538477137413
0.61868158653427,0.014381473238579447
0.8636000143619854,0.25898590463752086
0.9164975324002514,0.3018114517601434
0.9519855448736264,0.3531625719927413
0.918906744653785,0.4313800617033044
0.7481311697721383,0.30139110077540043
0.8768347205246212,0.5693559689839833
0.9879213977998871,0.711090324930756
0.8735625561877043,0.28463397813064306
0.8226757225098739,0.10941133648291165
0.776766248550446,0.19592659350227334
0.48179219849966726,0.20251810785417762
0.8124559675386309,0.08784002896368212
0.4637537974195823,0.2568854396936842
0.8343613302284201,0.6729132744415661
0.48213333801038033,0.023789776271639255
0.5149898372137991,0.06678899331499565
0.9770599615539296,0.5697826740904488
0.44537073650344594,0.0
0.7957004365367047,0.31029927698753546
0.8909487757813956,0.6961428102507267
0.777934780727309,0.34317743572078463
0.9307989804892547,0.5282641335644777
0.9877688495541332,0.8114111910298029
0.9364969979719695,0.5126162118040865
0.8861598981004377,0.4691628257019511
0.8277637336246255,0.20257778343573826
0.7579067530368678,0.23039073625458825
0.7951536530476871,0.26562227372630365
0.8131646108870301,0.21542776053347912
0.75639893993025,0.2590721028018137
0.6452446885036351,0.264958295422918
0.5933090623261479,0.16437032516215674
0.6722083833109597,0.132966148339243
0.6633532157650458,0.08282268159869001
0.9672642052085818,0.6880085768024452
0.7794273057419889,0.10854909507994573
0.8837525687921239,0.30781684682694505
0.9142118535437656,0.44426588586812044
0.8138522520772925,0.0
0.9061716315124597,0.11686426680531872
0.7545561136019039,0.131214925145047
0.8407918721938374,0.11177415344788469
0.8591029632533671,0.10691166931186173
0.8509757873446036,0.07352295969993013
0.7797759722963864,0.17361299899261282
0.8508874553104729,0.05309430275816068
0.7916454909717979,0.16490543529772592
0.8926483906810536,0.13264677262579577
0.9217455016676525,0.17518167976937835
0.8588929205224196,0.3211005361328886
0.9243132125579989,0.8189712544576057
0.784508430459322,0.8752692040575548
0.7652407120674102,0.8298712413604
0.6077664001834071,0.6531101174475133
0.70908990490333,0.6635900133433777
0.6645651511046113,0.6914809870454889
0.8984663792850436,0.5208268482272576
0.8221596237975609,0.02781701551875005
0.7716042014251319,0.011942434957028058
0.7924830985011051,0.03995830634055015
0.9766148758920428,0.14813893401253525
0.935319331535293,0.17367704058225342
0.96676425072708,0.1938610120129566
1.0,0.5242949920047425
0.676822592603807,0.12402094664483798
0.3645150506394953,0.19937480283996625
0.693995145356686,0.08868918824834351
0.7252267898933364,0.2698382964556664
0.7915169955669227,0.24339078745859213
0.8816223991387163,0.16575571455105115
0.9036902614364293,0.09376029739500427
0.8222640121777824,0.013553951489617052
0.7768260124943811,0.035072317903503104
0.8323021813659441,0.11373041184590776
0.959405055549971,0.38585287320140726
0.829525943283752,0.4895367694533312
0.7556030939453078,0.3346208596959874
0.8414510415544445,0.18754622134220086
0.8621696412558376,0.12869677189352327
0.7172274438808698,0.11721766399689397
0.6734190211402449,0.023634484630758804
0.6107103245464971,0.13054324435325726
0.8093708656257772,0.7728611180210461
0.8602764560389752,0.6731512388709874
0.824228923252102,0.45465379297577796
0.6858310277207329,0.16095054350655738
0.539357687477777,0.0
0.6837826824966217,0.3784515125044111
0.8487139397650875,0.4535488461694213
0.9399030426951639,0.615649170711389
0.8647493392078881,0.5793594779560219
0.809524664326117,0.7180968303646325
0.8196390945575045,0.5789718788145252
0.7445562751836845,0.2741945747690314
0.41173578912251996,0.6406869182397213
0.8069185796639449,0.33691910748066345
0.7443539593202501,0.3111481033674845
0.6867994932437974,0.5429078034698801
0.7566740771231443,0.3934651941755998
0.6511501560585421,0.1939008093301477
0.8141627354281796,0.3998793814611909
0.8644102127104528,0.160522552372102
0.780617244662546,0.08857169271581254
0.9218330011017605,0.18362899445761158
1.0,0.5826697040724531
0.9758161493123447,0.8024142113216585
0.9189597474938338,0.7986500533384704
0.8832645328499139,0.8487835718918292
0.9198825909009237,1.0
0.8665764329307933,0.7947479934927206
0.8029514986158601,0.5508729117542059
0.8218772973812968,0.46113017893610964
0.6172707249948217,0.3670528247156161
0.6503133157001928,0.3198803968703032
0.5688821354930419,0.37736675830573774
0.7923846788173957,0.5158632874706448
0.7536809333470877,0.21964572448643166
0.770852737080041,0.44936855722146324
0.7266950273753082,0.4274067005952154
0.6828148667094244,0.2809564704327853
0.7575598985933468,0.2773824200172715
0.755199968937509,0.3310804202854766
0.8547978818173475,0.3840545764914192
0.8278831998952655,0.45254789873444085
0.7056019508086812,0.0994563363108056
0.6552027917959599,0.10779264195340309
0.5772478039725942,0.05894272126995983
0.8800127381613672,0.21681730430409027
0.7874365654447673,0.06751824581980018
0.9132783852729369,0.48837658563197894
0.6084757260591303,0.08280566776710233
0.6337890284768424,0.10945125506027585
0.7311662811512244,0.23998539732066218
0.8023010494310882,0.08034442359644975
0.8952528079840361,0.3012600726864068
0.808563855692326,0.22864293609370154
0.7243620632607115,0.6133385623029725
0.8456339644472997,0.10806025734963522
0.8543427560650834,0.32478075544126206
0.926180646553577,0.7976530732100209
0.865819440204308,0.44254336165381153
0.9027261393926318,0.5088325988251599
0.7170443718565622,0.31464751137042746
0.7995355286903109,0.2777243311873906
0.8153319694381205,0.3084527742724368
0.7890954253748479,0.23826870048631138
0.5539346748206906,0.05067611610033598
0.7908489363034551,0.29227185595691835
0.7559734356862226,0.3591450798457534
0.6928918901555167,0.05497385713539841
0.7031197041111545,0.053772404173907856
0.8251518665336577,0.25419904379023056
0.8192999110842635,0.47670890796667437
0.7697629585848,0.28153933363665523
0.8050427350926783,0.2449011344735252
0.8803852395409723,0.36719678379366155
0.8436483180234957,0.24725570779661524
0.7500850404017495,0.10719633626958851
0.8312760418983351,0.129023427885225
0.8756159624642176,0.3652821266343952
0.8126547437368988,0.38132004684085297
0.7320199965722214,0.4954031818961595
0.7684411283432938,0.31305740987983977
0.8611739527841211,0.48967368036338954
0.7854642020273978,0.571636371773165
0.8930049668821668,0.6878069082799412
0.7552229433264207,0.3617278904461069
0.8306004781327642,0.21214684756584198
0.7377228585123838,0.10401533515823705
0.7078133489705176,0.059412292188070884
0.6451007654234412,0.03634963130148308
0.8105715212703266,0.07987567879124109
0.5783537368459415,0.03155067712557216
0.6268065229952491,0.056094911061586886
0.7054260772258887,0.0653513780523487
0.5568575021972805,0.025844037229237418
0.664329572119618,0.061396805870066525
0.718759700137095,0.08978645044373254
0.8163164485814671,0.4576997353040232
0.9394244861202631,0.7674616518152136
0.800215207914418,0.7714670663607485
0.6402240793840711,0.8619184551631002
0.9228183301156422,0.9922538502705694
0.8618752443649205,0.9033636210928018
0.8872787889165201,0.9065690160989186
0.834601412338251,0.9747419791602803
0.7011703305385317,0.17082884516556418
0.6622324182762832,0.0773594802647724
0.8066911281231565,0.13342548096294107
0.7138929492714471,0.02484978657007282
1.0,0.5106413762626462
0.8550192098973421,0.40584744923073535
0.7621932631644489,0.6020417791770921
0.8962124833089156,0.4892980764845479
0.8772897922963419,0.8678418600116062
0.8179225374538138,0.8901594201303102
0.8347989561587925,0.6501312381362769
0.8424981721669248,0.4570405446421972
0.8078263986974848,0.6267890926876217
0.7965811709355927,0.6330655624525254
0.8664917847296021,0.022030550413844406
0.9365599476795873,0.4483099453187538
0.8865402211827893,0.4577734022995375
0.9441779072586098,0.3156595640283267
0.8614347146704369,0.5185769980200262
0.8261601728648282,0.6604384250165523
0.8900650940989209,0.6420658722657411
0.7654634487903109,0.4925408929854828
0.9315211767731851,0.8164443193309293
0.597763357119878,0.666692992001436
0.7526883596684228,0.6818083710077293
0.8115661670635902,0.8064392367148675
0.8979024365231537,0.9237509114773225
0.7778253633915357,0.9207870676792946
0.768964211895757,0.8058639683198529
0.8298179361763398,0.7801514454628061
0.8452456421434962,0.8614303182598355
0.6867088844567523,0.6632063809021662
0.7102661838320632,0.500517606937324
0.7236675185253959,0.43903119776533805
0.7949176615207412,0.4082642106325933
0.7516646238736021,0.32757496550408904
0.807542750918417,0.23888984866671903
0.8333082362871606,0.27167431372768985
0.7185574132909388,0.18158333426818188
0.6379055909771187,0.20957404561312976
0.8562917512359574,0.13056348930346307
0.7957834370699026,0.0
0.942722200941476,0.40716395885337564
0.9436873265051103,0.29613821586166916
0.8582888833255968,0.3197119544646579
0.9297739765204615,0.49798090237019504
0.8436878522122696,0.17988759899768586
0.8387509913160873,0.1865766564295194
0.7830482239604121,0.14761672503916787
0.8780123294595042,0.09082154304632589
0.817898765078255,0.10091271913643833
0.8724641351885903,0.13200822165899279
0.7731882357109446,0.11045559297996808
0.8203580710458251,0.10868324094347849
0.8045118759629292,0.08019586329815012
0.7554314268141956,0.07847372279210606
0.8142094720425578,0.0
0.9119593523785055,0.24828432758232438
0.8844880775896833,0.102231634222416
0.863642798258416,0.43007306544268076
0.9141121445231754,0.49959248388307587
0.9014116772668579,0.6414817889738942
0.921019819683883,0.6139424431106459
0.8517616005692851,0.7354415778024774
0.7111698481066449,0.6918147655528032
0.8696239876147965,0.8856714835106384
0.9015787411553802,0.935579768963864
0.8760775979608391,0.5818547385640985
0.791975284610183,0.7124741151799806
0.8924636255080447,0.6391688877943146
0.8861493198476952,0.29977447652134664
0.9568764038956729,0.0824535738695045
0.9316856237029223,0.41928172656095325
0.8858871263626424,0.3535549457675678
0.8587860848306048,0.4003330078061976
0.8753278424549807,0.28381254383530646
0.8323037471056438,0.3518155857895851
0.9126525830707677,0.3251039712575708
0.8313911880928324,0.6916777818465778
0.8607848930809916,0.9851970160868418
0.6841314019271891,0.10911068280002596
0.5713494412527611,0.045314272253816935
0.6576204213892284,0.05652018077163844
0.7095460731499172,0.07938789269057638
0.5937090851252228,0.07960140357468277
0.5931824313981687,0.0960151210483166
0.5653489113265894,0.11649755872010054
0.695730619748407,0.11327824051741714
0.5186185401065746,0.11432750180593486
0.588925527155589,0.12829799402838452
0.6461504941390513,0.13712838918665662
0.695922368161718,0.12209935259377158
0.7700401562232336,0.15113437554585032
0.6819348031554514,0.11994089953200299
0.6876054566203186,0.09062083135868756
0.9269414245512312,0.6577182990090242
0.7332852619555527,0.4022433796097242
0.8414616925643801,0.44996333523932297
0.8916759360728551,0.8568589723068601
0.7446522538108179,0.08840153505716486
0.5911705519172659,0.058855592984897356
0.6242917632646219,0.24331828568376904
0.6127407354252309,0.11746012661267971
0.47747934691910393,0.14405869448537606
0.5199091264021227,0.22141645213000669
0.7195383598030229,0.3107501737127875
0.7943931771532315,0.2803194823552858
0.8427012673297359,0.12078356773993175
0.9130666594755763,0.542870899953354
0.813543179221787,0.40647678287110045
0.5307780049221452,0.18636249063449686
0.7364224711140305,0.18736340568705356
0.701294297267784,0.10493785187716881
0.7491667436372599,0.17754101894360594
0.6536987529135666,0.138369597169931
0.7434539224057207,0.23104183727231817
0.7179446780434956,0.19738181085289094
0.8712063357627747,0.23294096657776642
0.771583700633156,0.1832074295223796
0.9178563259390358,0.4039970534253673
0.867968475396072,0.28725092324676943
0.7226062899514615,0.07855852808031383
0.5858785922711508,0.029114584143382142
0.7278544158189624,0.27264273065359224
0.6815415615325486,0.2110167237776516
0.6448545477913084,0.2195950040881088
0.30935875756348724,0.22717224080933887
0.632851879419414,0.2768349541593245
0.530047002976293,0.20952540228464228
0.9119455160556589,0.46039105048463214
0.8378107137391096,0.014514240839980513
0.8347707266883565,0.09849047823336508
0.8473155715992634,0.22815956139521693
0.9707662760153235,0.4182793196972231
0.6847917260693206,0.32999992728700545
0.6104014040952113,0.33750608971329266
0.6317617364627935,0.3693587441011583
0.5632321302760602,0.2914256836839312
0.41685748566039227,0.23978564209209827
0.5470106093803454,0.1801246300726403
0.5863105394560784,0.22699978913231583
0.48994133639358756,0.14928632195859723
0.6019179947899344,0.15166185549019465
0.5765675857157342,0.06994262944730853
0.5234192818788292,0.15517171173660446
0.6271421225824175,0.21666727260828783
0.7008538586491142,0.20372072393057364
0.5388780364091192,0.26851672762439377
0.7614972693348204,0.05546462566820234
0.745002778370663,0.04463656255481798
0.6535512990807848,0.019846001864965424
0.791266770539502,0.0327282966956875
0.6972917041232871,0.07077119090044592
0.6353358783980309,0.09517010885119977
0.7414424779230364,0.07607360150674435
0.6839874096581058,0.06468660271620212
0.706636538945384,0.042402297046522576
0.7604395687925815,0.048791188499995385
0.8948692318080447,0.062480219364249905
0.6718164930160363,0.037232649820427836
0.5515033810633625,0.02437657529567088
0.5690845578931807,0.007954723809699667
0.6602708406767077,0.003040632241743835
0.7060855654276949,0.0
0.7885266594849253,0.029434509246350854
0.7078738730530473,0.06412582053862417
0.7511751323913121,0.10266136105545964
0.7435967343708374,0.03683694478040494
0.8262067816164618,0.05512505424094984
0.6426755353480829,0.031510898968729516
0.8901741981491619,0.1525249969994368
0.9190622001734835,0.462295753972284
0.9602525782277759,0.5254420060380564
0.8781487558336105,0.6916008235391874
0.7833292075763204,0.17686419072645876
0.804165072824138,0.35677059509036374
0.8143974152946335,0.5515489733534563
0.8017145240760858,0.4479245652249968
0.7559749625643496,0.17715772945083938
0.6520689907267317,0.16048055787698726
0.8039483527887462,0.10999301980254517
0.819549956056686,0.14812976170230757
0.8478901297648561,0.05047827729250657
0.7612583401477272,0.04073948933990456
0.5687058270125546,0.048220985081535106
0.6069947880443143,0.008469312481419971
0.7506121530507995,0.02623878860740477
0.7393240250988273,0.031315474429858554
0.8370006790322696,0.08829182725704432
0.7737361689442183,0.298054057148566
0.8020774408615723,0.3123087391286371
1.0,0.504498214352865
0.8182421714965841,0.2399915736238712
0.9158913694207123,0.4780039591245923
0.8558251076092135,0.4070667436714716
0.8374031848170959,0.2854928822004217
0.7246135118693872,0.2712097630717808
0.7921157787873573,0.2398314275766629
0.8227499724750351,0.1715032269615599
0.8958122755478023,0.7928041508994518
0.632391491809619,0.6787224056584353
0.5605068358598607,0.6853009366813743
0.868559965126718,0.6974569741768603
0.7561387368380167,0.626603374311428
0.6786779105920644,0.6907748118226763
0.7793062691268681,0.7766945957613491
0.6924127886378177,0.5734861415149936
0.7711362022258809,0.49566795156970295
0.6822564999614162,0.664460570101714
0.6638029514517022,0.6715309088385409
0.8034379826423089,0.6491988862866694
0.7351244699304554,0.6073266527785783
0.7738576122651923,0.5543331659077623
0.9102285745202936,0.3966879144223994
0.6005795222105255,0.5615323086261026
0.46464068601773256,0.4443002179669203
0.6088763999098739,0.28158420663216993
0.961425363714181,0.1698939807958557
0.9040120193781442,0.2816708993576269
0.866282260395608,0.6123219289670903
0.7707835012827909,0.6431880091234929
0.8452532508329053,0.7024542196155099
0.7663106885848556,0.7876181166503747
0.7523412247518053,0.49739459107201045
0.8471526730274815,0.37511762789182146
0.9233123730108037,0.5278344737699576
0.8002973454215894,0.5166217008797654
0.8969603601552009,0.4955881394591072
0.8254869948442978,0.30330661453242097
0.819661993168316,0.25411143695014665
0.7887824649671227,0.47005669599217986
0.848448785533011,0.3749846855653307
0.8038517975866029,0.24477940697295536
0.7749820306894103,0.4236559139784946
0.9479655460826555,0.38054349951124145
0.7809169284310088,0.38309416748126424
0.8103025368777714,0.19478527207559465
0.7999973823460382,0.0
0.825820979813842,0.0066158357771261
0.7309389840558111,0.08860866731834474
0.8634479091850157,0.07852199413489735
0.8855172111040496,0.13530009775171065
0.8198897255098921,0.14434328788875367
0.8160733471491767,0.15397048939994873
0.9303526983924749,0.2598857642628892
0.758344308114092,0.0459765327464429
0.7666167240881357,0.11623147522532613
1.0,0.44476571279049554
0.6460519359853694,0.20183823832506823
0.7256152657518272,0.18111723052714399
0.7050610635341273,0.3696571673336691
0.6252191643623919,0.4221505495825037
0.6323413205570426,0.30761056617840776
0.6044975814976867,0.25986296729746633
0.5652502442301045,0.2688068333545412
0.5519280426389909,0.21846038041539942
0.5592110588718553,0.2273684021872183
0.5750111689623328,0.21133554014649558
0.6390180392721002,0.27269837571621364
0.692489938234217,0.30830522842666885
0.81891591761055,0.42312680453573587
0.8788945116248259,0.6785779855153243
0.9356728974400211,0.6283007837352971
0.8933975505687759,0.43889943706550005
0.5850735137799672,0.4715868739994143
0.7196643929006703,0.4576642410893484
0.716194285014092,0.5368809701810248
0.8369217067495573,0.13240676716422659
0.6945108344495343,0.13189083685692338
0.8343500223507906,0.06535865764552762
0.7327708947942614,0.3738172386594046
0.8199300710134775,0.6053078880073806
0.8579261906742741,0.6471878804097126
0.958849074486765,0.5789417346823249
0.867601330807816,0.2885682232217293
0.756251559078313,0.08035113950983813
0.8243911017536237,0.2333790253838834
0.8459686465233396,0.28345888510772876
1.0,0.4093133186557368
0.8891165921160646,0.07623436372805963
0.7643870835604464,0.08633196381938135
0.6272711080372936,0.31461774467157394
0.8609507290407327,0.5560942747080933
0.8490271284779193,0.286933227539862
0.6537237152989951,0.26791023898034055
0.8698500133343666,0.3752185874106426
0.8417696955740464,0.2265314876424104
0.7189912819449203,0.1206614790389475
0.6393367263396169,0.0
0.660203423000741,0.04112391394178635
0.6175095239746625,0.20899450036777226
0.7393355000959251,0.34102203341445453
0.7813880080598948,0.2988958971161448
0.6345811212996398,0.48729048405902636
0.6463465798733091,0.41556654368284224
0.6433073678943082,0.4508784523790221
0.451819147115374,0.3735149690918998
0.6827048064708974,0.42791995684019524
0.7619235076137242,0.4873908414147414
0.8011505537542492,0.5196457201088626
0.6968971462246162,0.46420583551613653
0.780118172420027,0.5101523073347592
0.8140957274958964,0.2629459744593518
0.7776420528309597,0.08058518968549983
0.7436727340277667,0.07351761127423831
0.8636000143619854,0.3337591765263883
0.8470099960999775,0.38472870891755023
0.9807844408057117,0.5782251208373148
0.918906744653785,0.4569703815585503
0.7481311697721383,0.38209887530066394
0.7979501282903452,0.5937682648049948
0.9583557080006195,0.5160020324334214
0.8844742690184944,0.6400055285370954
0.9011952090869803,0.8245194597545369
0.8768347205246212,0.7035498975331389
0.8735625561877043,0.22632518338137658
0.6373123439832118,0.13837570386927991
0.8226757225098739,0.12339058418540089
0.776766248550446,0.0904607876574415
0.48179219849966726,0.1229594378392568
0.8124559675386309,0.028150396095818694
0.8753722109959814,0.0
0.7501713175988544,0.16347446680938776
0.5380806117071018,0.06385620279933632
0.45798138755190626,0.13222768325455236
0.8343613302284201,0.6145189450455759
0.48213333801038033,0.014081836077084143
0.9770599615539296,0.6086184702701122
0.7579426801837849,0.24914453694764513
0.7584217410983377,0.40837986297540424
0.8476133378506581,0.40489951202264945
0.777934780727309,0.38450248516077906
0.9844609488199119,0.7877167973105791
0.9877688495541332,0.8427800743500123
0.9364969979719695,0.5840418878167116
0.8861598981004377,0.5174083422543926
0.746761652448062,0.2624561662385596
0.8051960228378854,0.1902479267969297
0.804537349320658,0.27526368527221545
0.8374176281272226,0.33969940441898455
0.9592492319096096,0.6097541812000683
0.9046212875516021,0.4356714772914826
0.8153416000023311,0.3023425835275845
0.8134879262949946,0.22053050139906324
0.6754314344582001,0.2550369749859806
0.7174322276721472,0.2021825434373143
0.7011798987864506,0.26387451285506874
0.9001514371257502,0.3442967542355768
0.7061668198523385,0.21210282521902207
0.7618622843812826,0.26962431421228344
0.828576866371411,0.22946074322704157
0.8922446539431156,0.16368093644892096
0.8138522520772925,0.0
0.7249199217512884,0.044098937880921646
0.7307690440500614,0.018148983082492166
0.8792065089104846,0.04239901640579255
0.7545561136019039,0.1611013353693102
0.8252852601332513,0.17460173262503292
0.8591029632533671,0.13107409714263923
0.7231155159750516,0.05451190490212279
0.8313042376658176,0.06567739709980581
0.7340475383409748,0.08289670966373379
0.848802319655858,0.053442643865404885
0.8720594548789052,0.10028791564767726
0.8424755432556673,0.11574596204980454
0.7388608676302223,0.14163971162488145
0.7797759722963864,0.21433663425453356
0.7200036655818847,0.15883371830540144
0.7916454909717979,0.19400679713695998
0.7686273725552429,0.11265794457218538
0.8849338085748399,0.35587558881368003
0.7840474123623331,0.15346035798379049
0.8323964198170014,0.14967427129842856
0.8879644152362006,0.637466048425665
0.9202789812576625,0.37634909804350536
0.9243132125579989,0.9676180318296702
0.8328239434172868,0.783644492687591
0.7286993404436715,0.8104122864845241
0.6077664001834071,0.7184933879924866
0.9327551944351319,0.5864615156404936
0.9582272759515736,0.20259400465138463
0.8221596237975609,0.06846395969903958
0.935319331535293,0.23956701725954826
1.0,0.6345991682324781
0.769330079480863,0.18876082377098427
0.8077563505781238,0.330780449316094
0.7252267898933364,0.2766592018136828
0.6776595246229244,0.3740975981676019
0.783297646988653,0.6104747731567289
0.8478568741974503,0.33314963627450667
0.7915169955669227,0.2005472098782761
0.8136322696978443,0.16306689550375528
0.9185856119208917,0.02648108744405348
0.9204732514432785,0.038578774934682536
0.8692713533071873,0.14146241999474696
0.8323021813659441,0.13055836462297707
0.8976018405214544,0.31176607575230725
0.9874763574501566,0.3797730663425517
0.7123192726904295,0.45878779081823085
0.7556030939453078,0.3515480531301872
0.8414510415544445,0.19152452076600876
0.7172274438808698,0.10856256918546969
0.732494792610808,0.09745886621430934
0.8114766538614375,0.06374048683176539
0.6734190211402449,0.0
0.6107103245464971,0.16444528805081204
0.786789395339976,0.09776511659313468
0.9463825453669036,0.6673853304787455
0.8602764560389752,0.6594624695696671
0.824228923252102,0.5215956594210805
0.7084212975343259,0.5219267715439232
0.6644128972846781,0.419186693306142
0.7667353555336981,0.44095606117045627
0.6858310277207329,0.35537988217926963
0.8890528486752283,0.5687603237373529
1.0,0.6832561365486327
0.8509743704893726,0.48751243238226394
0.7050617023103776,0.5154086287317527
0.7670145362422666,0.5130657596201241
0.675578672255244,0.6500069608798552
0.7781136802253776,0.5982430990087958
0.41173578912251996,0.5790373416713386
0.8069185796639449,0.30689954885973264
0.7708221618921527,0.44801100696965934
0.6869004551746275,0.31923472964820593
0.6634810168889343,0.2956404824704978
0.8410362901580859,0.46672009612285265
0.6327903935375353,0.2606956113847385
0.5443231027535306,0.37556141690904327
0.6511501560585421,0.1708663975126456
0.6784260137365535,0.14510448033028492
0.9218330011017605,0.1779074998674807
1.0,0.5437765991908092
0.9189597474938338,0.8100112705588025
0.8171983536579235,0.4623716922465412
0.7065536806965649,0.29196742758669747
0.8247241525659031,0.46923249201070966
0.7524123747575404,0.5160943368273626
0.8166002353463173,0.28677327510840533
0.8302457264113736,0.2823793730802635
0.7575598985933468,0.24437510316495353
0.8547978818173475,0.33250534570019047
0.9085530952362293,0.39787398267840607
0.6700061656446669,0.38937945780200395
0.7542445011005138,0.35808194812280936
0.858600416603825,0.7134982573145745
0.5813584867695782,0.045376138398628654
0.6803067519286059,0.10641234051246692
0.7056019508086812,0.0927902617239497
0.5772478039725942,0.06179872569580776
0.713654950815291,0.048587436037399165
0.7123981880663512,0.10502714919127012
0.8393825349804429,0.533868057484143
0.7067599425390234,0.09130132569772305
0.8040811986824618,0.15577307362043483
0.7258789601554155,0.009298917224493965
0.6941162384746535,0.061261647338230085
0.7912084642724753,0.23277977552837975
0.718855268267236,0.3655103521254896
0.6736331377464487,0.06742148919937817
0.9192862730245033,1.0
0.8045605460457778,0.29236035962702983
0.7076072044682056,0.2256832386862409
0.9164712370152833,0.3854672422103687
0.8941393423689785,0.6140886506484842
0.6678229678654434,0.28399195260303445
0.6320546740931988,0.167673987850697
0.7890954253748479,0.21392537244349105
0.5539346748206906,0.057465189661281516
0.7537359237176988,0.39011085806850015
0.7815550391751515,0.16641063932598693
0.7948968126034471,0.21208996711209593
0.9120685541322824,0.23681680447268
0.9751934008465272,0.5653121164860888
0.9753941607285987,0.7291345786528173
0.7507458708430728,0.14190120135025008
1.0,0.9088781098497851
0.8553203922581974,0.5769179951403741
0.7470651309039159,0.023208946109628637
0.7063735945183846,0.02141618207323423
0.7751037112685791,0.03143435803617139
0.7031197041111545,0.014740677830041784
0.9016669595674447,0.4376191831218114
0.948315796390209,0.593552171635565
0.5971596772927248,0.49708088225418173
0.7697629585848,0.26867190528383583
0.8436483180234957,0.23587192927273345
0.9250673530053181,0.3820603651872368
0.8756159624642176,0.3246783285610628
0.8611739527841211,0.3723804701636524
0.8251904136227047,0.9834732737754808
0.7816086177509357,0.2202054299244631
0.8306004781327642,0.22017013375996922
0.7377228585123838,0.10424644094405058
0.6595290432975892,0.08423362664087648
0.5851043134155501,0.06974087528314826
0.5783537368459415,0.027066714582961754
0.6316258092869645,0.04120822219863576
0.6268065229952491,0.057254293122359905
0.7261235440484044,0.16577219615814065
0.851595687922506,0.2593263654620012
0.9755733464260343,0.6704655284827099
0.9394244861202631,0.8179128681044577
0.6402240793840711,0.8779359998574391
0.9025822663147689,0.9245443405754363
0.8872787889165201,0.9161695142628876
0.9518310644713589,0.9403998613783042
0.834601412338251,0.9634826872162753
0.7256506909504532,0.9350730554156955
0.7248410384378635,0.1341669809936024
0.4715252829951235,0.14163407592648547
0.5734770561115968,0.15430010971872832
0.658373955157611,0.1328432907364973
0.763285088088893,0.3319394047489342
0.7516472917441162,0.1909956235998904
0.8144082990974174,0.2217814263497209
0.7153553656985264,0.0
1.0,0.4652398390370074
0.950269728930032,0.27077590135484664
0.854846610316899,0.26220859114053624
0.918065640052405,0.31394360105565233
0.8962124833089156,0.31272732618372096
0.8772897922963419,0.9073580761193094
0.8179225374538138,0.8435786953827203
0.799929978574786,0.857017294778761
0.9557914097833905,0.7120492452055017
0.8552710195388746,0.5687872300422988
0.9614465944865882,0.390831206270779
0.8740824265837703,0.41099722933822114
0.9041329655192513,0.32494423472557604
0.685326394235332,0.2866060437719686
0.8633402242511157,0.3191220538023677
0.915958662766551,0.5006742897906413
0.8865402211827893,0.6856826961688115
0.9441779072586098,0.38284417986941294
0.8422920001736125,0.7188261864289411
0.9089299679635533,0.671885094520496
0.9315211767731851,0.9320580500452235
0.8681115651145598,0.9890604895583731
0.846852719779576,0.770528306607384
0.7005390762790267,0.7888703012261497
0.7900410814383562,0.7255222744514342
0.8115661670635902,0.8380002501913539
0.8512385075458707,0.901521290648144
0.7778253633915357,0.884263175861199
0.58025382709731,0.6824164244263091
0.8298179361763398,0.7149273066900744
0.7592796662976643,0.7742141765206015
0.9081199179839349,1.0
0.8006296740971498,0.7296148113281556
0.7389477745532562,0.8190641571201703
0.7844227997641265,0.7234007365803082
0.7387212361433572,0.932939812017242
0.7043731440085913,0.5100706260508567
0.6057721715667205,0.29165399807903925
0.6921952663599491,0.27222515525645674
0.807542750918417,0.20535451902832463
0.6284522915232457,0.24191553285457734
0.6832935274626563,0.2728811654676564
0.9862524241906401,0.5372371665617135
1.0,0.514745811945153
0.8333082362871606,0.2611789949516473
0.5859844544719223,0.16739200956663888
0.7185574132909388,0.16328505488307796
0.9906533707087491,0.28523934619486513
0.6752642465599495,0.2354919758544141
0.9436873265051103,0.29946906395974066
0.8962604069713827,0.4269307750876086
0.8968209895420615,0.2976939826637867
0.9245644230372242,0.518913667352168
0.9651929012151795,0.9704660845844463
0.9437043697386299,0.660317005857137
0.9297739765204615,0.48341815046588504
0.9362854969960648,0.3478662472068993
0.8032075880637579,0.18048465400780042
0.8351225767075934,0.24696844338382584
0.8387509913160873,0.2013017941618417
0.8705417646508588,0.22772580461561864
0.8780123294595042,0.09549640065969409
0.8581954506368876,0.12398648600491859
0.8724641351885903,0.1365395302275961
0.8672405251915805,0.16190464166348148
0.7774466753588886,0.08826574944290712
0.8203580710458251,0.1119150372009552
0.7554314268141956,0.09493212966381381
0.753718840594304,0.09942878507017548
0.8542882837695461,0.14300614507608903
0.8310954121101066,0.10171967236849849
0.9234375191745742,0.24742112271397448
0.9193640920274436,0.2621783059692785
0.9439711736537544,0.24235734542976128
0.9332488433835543,0.11731806943974671
0.927089118934833,0.41065183176293857
0.8977553800729835,0.2429393326207486
0.863642798258416,0.39916399922537465
0.921019819683883,0.4713647308935506
0.8106748065733386,0.4514596169439259
0.7111698481066449,0.7416665677502854
0.9015787411553802,0.5917843055312813
0.750299049187546,0.5915702368385615
0.9589218393298938,0.41434980625350726
0.9649034623510404,0.4322554449374801
1.0,0.4187938805005524
0.9662634404134997,0.049635694378670735
0.9387845952306059,0.1664965304908722
0.9316856237029223,0.45588813744274276
0.7571704666923329,0.35314376042970913
0.868430936569025,0.5609551393063273
0.8180989138054162,0.43583730943076965
0.8323037471056438,0.5099302496253798
0.7734109828774507,0.45658416767595483
0.5734723144288283,0.07480210326007675
0.579324953160878,0.06783877998473485
0.6621735695933207,0.08717565733767782
0.6461504941390513,0.10003577093451123
0.695922368161718,0.09200935989714035
0.6786639424147024,0.10373374140153947
0.6876054566203186,0.07132501880582565
0.7571604699058966,0.10181368678245267
0.9269414245512312,0.46108212884505556
0.8108755733485967,0.3557233396783923
0.7632546943887931,0.36978661269330726
1.0,1.0
0.8916759360728551,0.3524540495079971
0.7634615198627887,0.4179667344089813
0.9673965187532346,0.7173934514090369
0.7634441934583819,0.017085220929715494
0.9003193304458459,0.003833572704088598
0.8567058516517898,0.2606021221173117
0.6037478948052876,0.17921616934499268
0.5828251086066851,0.028275290150901092
0.6896814261260645,0.14064811874869815
0.7259570820881917,0.26478675459283696
0.4670035840122747,0.09138382300970563
0.5329176493281922,0.12315286000594461
0.6850399643536053,0.21798783460872048
0.7943931771532315,0.3395248835066658
0.8064458510141055,0.10810050919269515
0.9931658193964041,0.7900982432549506
0.9897492937654461,0.5323341023043681
0.7821847465892614,0.3209373637230138
0.8372851672172361,0.30418750016602814
0.813543179221787,0.297286898462832
0.5804220884359005,0.16023735643062847
0.5307780049221452,0.14610443946878873
0.6537520229482952,0.10992829554332427
0.701294297267784,0.0883592878552992
0.7491667436372599,0.13325887273776454
0.6536987529135666,0.11083774425527565
0.7434539224057207,0.1861147842015228
0.771583700633156,0.15852043243245095
0.722725369240277,0.1452276393914603
0.7619763342540962,0.14638996506081944
0.7764356376987973,0.12993051153726481
0.958225499769645,0.3127966280558715
0.8872729332465961,0.3985770165437744
0.7479348853987609,0.15377609737759482
0.6716573988159664,0.025961234502288703
0.5557372533291043,0.16273784765975702
0.658658160056688,0.21283662049098576
0.6579087213445384,0.14088768466937515
0.6235873472417947,0.45618464791064356
0.5772598425712925,0.5514586013220067
0.8378107137391096,0.017898194021676833
0.962851269609226,0.38045025281149303
0.8021904086390511,0.5178050613242992
0.6847917260693206,0.4911086134212973
0.61257391204999,0.47521157838429895
0.6748173088761404,0.3774779665550136
0.5140982743866075,0.36996287428200264
0.6262670467858706,0.4617662417056179
0.5632321302760602,0.45972050638715184
0.4423291974051041,0.370571022835819
0.543324930366141,0.44291045251346844
0.5969734816775614,0.26201013793191286
0.4962803429881629,0.30072070379663
0.48994133639358756,0.2940875861278449
0.5040812600039573,0.43908325585541985
0.5765675857157342,0.29551243679712674
0.630609141040098,0.28394328616732684
0.46263419158902425,0.28416616783626475
0.6271421225824175,0.38451227122788695
0.5942863401114629,0.28855216067857914
0.5284140790968714,0.3194348039278118
0.6580808436450385,0.42003403721487065
0.5537890235436576,0.3954064088031891
0.745002778370663,0.0167955852108401
0.7483840303957109,0.08230612105714503
0.6353358783980309,0.14261349771841533
0.6839874096581058,0.07183678909714492
0.6147198509681236,0.06057161883468424
0.5515033810633625,0.02649060202872642
0.6697379099127295,0.06606106198384933
0.6540208510468634,0.06756664594738339
0.6602708406767077,0.007897703271338851
0.7036312796116263,0.0503546005495926
0.7547712446122379,0.020568880466331683
0.9190622001734835,0.7919099367245017
0.9602525782277759,0.8928639313582333
0.9876886526146081,0.9998345569120333
0.7363362987728022,0.43886242577426976
0.9586694628832161,1.0
0.7972218295044464,0.15399221041016697
0.7760989487352269,0.22687540285650734
0.7939259942924579,0.15352201261687273
0.863191835929772,1.0
0.7559749625643496,0.18885122305157354
0.6369035731621155,0.16618572265386203
0.8039483527887462,0.12049705523171586
0.8526061144014044,0.024881654723156097
0.8478901297648561,0.060664233965880145
0.7429467462444745,0.054677271766011414
0.5687058270125546,0.0453150842250161
0.6069947880443143,0.002996573172529338
0.7721720540497182,0.14967385223785967
0.9271079849057164,0.3115497325914792
0.8232571191622614,0.23508997525733646
0.814955104244261,0.23087056340806822
0.8622237349313576,0.27565188493759185
0.7921157787873573,0.24514600361275735
0.7699579365737812,0.14194346799157415
0.8504957929370803,0.1451159344740141
0.8227499724750351,0.14365982173035627
0.8260059707931446,0.2411565203092397
0.88032602625957,0.830906871424899
0.7207182759258393,0.2845146937977162
0.6527157052140062,0.10038804177005778
0.7561387368380167,0.2007557295700795
0.7198425714656218,0.21922263723316365
0.7038049333269232,0.07392393750391785
0.7050513533481647,0.044489545336960555
0.6638029514517022,0.1767830440179827
0.8034379826423089,0.04403259581022515
0.8600690683508195,0.27460097665422833
0.7800824420888934,0.0
0.961425363714181,0.3585769339185457
0.6743868905822461,0.0893178016111878
0.866282260395608,0.3742254224788067
0.8452532508329053,0.5164859913878558
0.809738653202558,0.9312487609138707
0.866184153728069,1.0
0.8805936311560741,0.31703317182258667
0.8385417508916655,0.3299149094773237
0.8969603601552009,0.4823451043211394
0.9350659813575297,0.3957161323066431
0.8254869948442978,0.23077850294605118
0.8038517975866029,0.4000602691493327
0.8139131686960913,0.05443255802888161
0.7960403534817814,0.3796004789811342
0.7342618123696611,0.2051308078445056
0.9479655460826555,0.5784712254462693
0.7809169284310088,0.39661065336515966
0.8756086537873874,0.12699185573468885
0.80003103265797,0.1214502660565737
0.8681460855678886,0.3910087945377118
0.7999973823460382,0.07246889398180824
0.8363765600501969,0.31175803522573176
0.8634479091850157,0.13622889588504453
0.8855172111040496,0.18465357134360552
0.6880480345717158,0.1656096413873382
0.7228978495133829,0.15716785589901924
0.7964161788301004,0.13334386123119518
0.8160733471491767,0.14256070752983216
0.4240790100962695,0.010156712557603568
0.7111121945511029,0.0019182307401624128
0.7511473555041857,0.0852841681880581
0.7666167240881357,0.1172536704335926
0.8881451222012491,0.2150333698320355
0.9503392996754189,0.4426084136452851
0.7257549168051927,0.24579613531567268
0.8232358359122605,0.23326582485264788
0.7256152657518272,0.18499208444870854
0.859725948006519,0.3066825544720575
0.8515187007622361,0.2527904151960954
0.6323413205570426,0.3163791478477049
0.8788945116248259,0.6889261000109435
0.9346034383870622,1.0
0.9488649191100287,0.9571752387423519
0.7481344873648994,0.27988572570629605
0.7281638495953292,0.14046059162883362
0.647104105706002,0.16654062344117496
0.5623158900719265,0.14535930101553352
0.546532792616593,0.3876813654428799
0.7281594438954075,0.4387835673939012
0.5782957356423251,0.4302618137982568
0.8404325411704415,0.8678969870374174
0.9162681691802889,0.7448549154503166
0.8369217067495573,0.11175056968154695
0.6416262497234173,0.10951354246594343
0.7617553917641935,0.38312458203470023
0.8791698892017393,0.6755028349726381
0.7908393391759185,0.01595442815211339
0.8359942706914212,0.25181741737081065
0.8199300710134775,0.5834145571335012
0.8602209664771319,1.0
0.8579261906742741,0.7331181041997109
0.867601330807816,0.3445751086570411
0.756251559078313,0.1002024072571375
0.8162340687754187,0.13058668670001247
0.8459686465233396,0.29565463261087077
0.7615686567073652,0.2533319597201308
0.764017848836478,0.7135860380245569
0.9231667390550149,0.47398285168790527
0.6537237152989951,0.296864348783583


==> figures/scatter_csvs/angular_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.6393367263396169,0.01769916201645139
0.6202919131450516,0.0
0.6175095239746625,0.19000585350691307
0.7393355000959251,0.2888065533799703
0.6270745446396452,0.24943901238153654
0.6011793527906704,0.1588476595632651
0.7552362437430312,0.2314086399630403
0.7122846863776758,0.20248611623319504
0.6968971462246162,0.4448537865310742
0.8785265351080391,0.6599082759500696
0.981399630998445,0.9898258958551354
0.9060817564627422,0.40191754281442943
0.7776420528309597,0.312829790024795
0.61868158653427,0.23072106183893842
0.9164975324002514,0.19662320299499517
0.7979501282903452,0.40338683194556163
0.7997944475830011,0.4604255921010005
1.0,0.6200917683461628
0.7354910590968986,0.310653314137888
0.8844742690184944,0.4546416736068421
0.7960211547364673,0.2938116022876504
0.5409951617624928,0.25088773667051734
0.6870079118147551,0.2659851862153103
0.6598944575369227,0.2802750995987604
0.48179219849966726,0.21503020754153437
0.8753722109959814,0.0478812842827546
0.7501713175988544,0.2974984552512765
0.8016310321027964,0.5628432226223907
0.7279160175004444,0.6619200871064447
0.4637537974195823,0.29815518034639193
0.8343613302284201,0.6421789600026915
0.4967047709988118,0.100156465804073
0.6702257213934611,0.13259439178670315
0.7790221191554993,0.5806585370862406
0.7579426801837849,0.4459198952758338
0.4354437322547378,0.26677201127812156
0.7001698602666265,0.0
0.7847860983404706,0.16408513163435892
0.6193574446851194,0.010763326144383047
0.6964885488382135,0.04332911142022179
0.7425166316415313,0.12813469072625414
0.6841314019271891,0.0988501933359707
0.6962625066988202,0.11967273260933373
0.6456467522901305,0.0402858245811054
0.6576204213892284,0.04108644606373068
0.7095460731499172,0.07984041806510891
0.5931824313981687,0.08641208636949503
0.6488614232073869,0.12102273452355125
0.6908094715879954,0.11391971133599622
0.5186185401065746,0.10955050981993594
0.588925527155589,0.1322754622835339
0.6621735695933207,0.11878708796467631
0.6260728455221355,0.08707520322609462
0.6680535413271644,0.12695872308929187
0.6461504941390513,0.14440777299932364
0.7309759180930719,0.15837613736425007
0.7571604699058966,0.14150837151133855
0.9346770766174735,1.0
0.7632546943887931,0.6334632342619415
0.9598990570724527,0.9547970291343908
0.7946890357424878,0.3251056010004977
0.9673965187532346,0.4264698290407007
0.6988964315924396,0.06277484464307043
0.6896814261260645,0.1169888527996716
0.6939891758508641,0.1288229516599043
0.6649996203492027,0.1280257987010201
0.6242917632646219,0.11173374738655958
0.4670035840122747,0.09890248837794494
0.7943931771532315,0.34415861423590133
0.8427012673297359,0.32100666883897727
1.0,0.5733165270774617
0.7636229442700778,0.14220576327260304
0.7189912819449203,0.08423713805117868
0.6393367263396169,0.0
0.6175095239746625,0.2071176340895617
0.6809181957279844,0.19083579293937908
0.7393355000959251,0.23027454426353952
0.7428782398973134,0.19486698192682939
0.6233048512602057,0.06989195010112859
0.7552362437430312,0.1958718886465276
0.6536495270995081,0.20846581582836726
0.6433073678943082,0.20345025283142087
0.451819147115374,0.16667238127209508
0.6827048064708974,0.22803388734439495
0.6534556176007672,0.38397503700871505
0.981399630998445,0.9635817498892629
0.9060817564627422,1.0
0.7436727340277667,0.12946318887103986
0.8593918915011962,0.3551115649788776
0.9164975324002514,0.23687418218326356
0.9519855448736264,0.19477296996583357
0.918906744653785,0.27716012947776614
0.5943660692583,0.30834642856101624
0.7997944475830011,0.32686907484568656
0.8768347205246212,0.4184732956745595
0.8812142325223736,0.2976825091313206
0.7549505751979237,0.177518279206245
0.5409951617624928,0.18674779744410486
0.6870079118147551,0.20834306254195928
0.8735625561877043,0.14693812859411987
0.776766248550446,0.06165963822451241
0.8124559675386309,0.0
0.8753722109959814,0.02732173814863121
0.4637537974195823,0.23477962380548642
0.9747708818711522,0.5801027361327994
0.4967047709988118,0.04862839722338884
0.8676938470506478,0.8739958223990606
1.0,1.0
0.7790221191554993,0.39731618219764486
0.44537073650344594,0.1399943476422157
0.6944534317069097,0.25181765388573296
0.7579426801837849,0.2809907174490389
0.5732680400517126,0.20481233675309748
0.6193574446851194,0.02057958211200869
0.6962625066988202,0.1077263229336565
0.578054841542644,0.0
0.6569666649784961,0.07569156490622786
0.6486872264287236,0.08071925566796344
0.6621735695933207,0.11258411221250951
0.628875125496385,0.09958982874627091
0.695922368161718,0.13064772896079804
0.7700401562232336,0.18465050644118933
0.6819348031554514,0.11894103222267936
0.6786639424147024,0.1222226142507973
0.7571604699058966,0.14681017537255292
0.808366570966376,0.431137884139
0.755212861374159,0.45688295589814815
0.6883062585481866,0.41607480026354415
0.8414616925643801,0.6020346989707634
0.8180328329159285,0.46114351572201995
0.7883470879065437,0.2939651508133087
0.7946890357424878,0.2912997266584967
0.8877251497294742,0.1964024825051142
0.8572158160539111,0.014291670019970091
0.9390138109902915,1.0
0.623608210193303,0.10021551603128585
0.6939891758508641,0.1262226768157904
0.6649996203492027,0.13205517884180956
0.7259570820881917,0.14318808382572304
0.6242917632646219,0.11763048405480826
0.5199091264021227,0.20931791000918962
0.7195383598030229,0.3362691114900084
0.6202919131450516,0.02491777767533173
0.6175095239746625,0.20174440635200488
0.5791283135260369,0.20980461164639172
0.6463465798733091,0.18172252537507436
0.6233048512602057,0.1171668969828764
0.7552362437430312,0.25848607477087376
0.7122846863776758,0.24091900103108202
0.7619235076137242,0.36945703468910684
0.6534556176007672,0.47519904830118836
0.8785265351080391,0.6386688360242287
0.9965361090332564,1.0
0.61868158653427,0.05367953093498125
0.7436727340277667,0.03384634210765872
0.7777225417490796,0.10373840283301422
0.9164975324002514,0.10482943565055312
0.9519855448736264,0.10925296112962413
0.7481311697721383,0.021348487313068668
0.9087486288051119,0.07308352944863371
0.7997944475830011,0.1193477381700316
0.9583557080006195,0.13950759514638883
0.7354910590968986,0.089313967040691
0.8844742690184944,0.13506631109731548
0.8768347205246212,0.24344253610287436
0.7960211547364673,0.10845337778447663
0.7549505751979237,0.09535650702358905
0.8735625561877043,0.08222561143950372
0.8089699683171478,0.03262368694774951
0.7788310862112299,0.05127033468189029
0.8124559675386309,0.0
0.8753722109959814,0.03576367074118899
0.8016310321027964,0.24800738398356065
0.4637537974195823,0.16468464441570313
0.35691649785011,0.14118626078451849
0.6161783391705421,0.22751396134628224
0.8343613302284201,0.35721992472421116
0.9747708818711522,0.5665266882826918
0.48213333801038033,0.0
0.5149898372137991,0.01953438794814087
1.0,0.9361744849375926
0.44537073650344594,0.09921984007226757
0.7579426801837849,0.19930157752851183
0.7765597749626926,0.13589228032875553
0.6193574446851194,0.028451956381700984
0.7565220600680943,0.11657001040591139
0.6841314019271891,0.08964877541540185
0.6196254026567206,0.021157039739024355
0.6456467522901305,0.03049780856087189
0.6613280859494065,0.05016319960142859
0.7095460731499172,0.07241816703561169
0.5937090851252228,0.07036617700049567
0.695730619748407,0.10035199855326245
0.7010499643076089,0.09487598312359082
0.6388278345000276,0.10662848022045981
0.6792048873834965,0.09019429607549982
0.628875125496385,0.1044109177786291
0.695922368161718,0.12383348924984472
0.9269414245512312,0.8742553919941699
0.8011933315877209,0.42462870088386623
1.0,0.910278767943685
0.7827496260335809,0.10168647355251251
0.7634441934583819,0.0
0.998312683318468,0.15121000304336293
0.9841539878850764,0.8419993515174997
0.7446522538108179,0.3076156360061091
0.623608210193303,0.11851960559552746
0.7259570820881917,0.1615437305762991
0.6127407354252309,0.14156002819519498
0.47747934691910393,0.12647425442409463
0.5234747636730048,0.11932016894069145
0.5329176493281922,0.10845834896774471


==> figures/scatter_csvs/angular_scatter_data_RTGS.csv <==
velocity,lpips
1.0,0.5576661249690106
0.8698500133343666,0.22426021692291345
0.7189912819449203,0.049969431530983884
0.6536495270995081,0.5891252308601613
0.451819147115374,0.468849481787521
0.7122846863776758,0.4818209053492208
0.8011505537542492,0.5987196078875359
0.9965361090332564,1.0
0.9060817564627422,0.24913872081452723
0.8494520282702176,0.15709075315737572
0.8140957274958964,0.08290304201689493
0.7776420528309597,0.09969961412282095
0.7777225417490796,0.06738747873165742
0.8636000143619854,0.3227424940950159
0.9087486288051119,0.4019554920385982
0.7979501282903452,0.6183962197215876
0.5943660692583,0.6672436713984943
0.7354910590968986,0.42708581378952537
0.9011952090869803,0.9347179243847125
0.8768347205246212,0.8562708103187496
0.8812142325223736,0.6800669779058052
0.776766248550446,0.26076771500100204
0.7279160175004444,0.7552791073292949
0.6178647816892333,0.2448187928704541
0.41662132569990845,0.23423968772565038
0.48213333801038033,0.11906590429613378
0.4967047709988118,0.20664826928341007
1.0,0.5717862147345146
0.7790221191554993,0.3124932024252084
0.44537073650344594,0.21372373392155292
0.7584217410983377,0.6144688353638035
0.8909487757813956,0.6787574053155535
0.8476133378506581,0.40904225740519606
0.777934780727309,0.4224113148418403
0.9307989804892547,0.556569549328106
0.77162665868611,0.32324872994551773
0.8277637336246255,0.3405660145153863
0.7579067530368678,0.3810454987653725
0.8131646108870301,0.28964578509667327
0.746761652448062,0.3447340920881801
0.75639893993025,0.3990111031641019
0.7810013951787433,0.3218457495860479
0.6911787897808652,0.3259120268466063
0.5933090623261479,0.3356349125365651
0.7311255593654492,0.26024246157934344
0.6103225656466191,0.2262483263287868
0.804537349320658,0.33462790193618935
0.838499689931111,0.34363029950082
0.8374176281272226,0.44313293567486794
0.9592492319096096,0.5763269348093264
0.8153416000023311,0.3171247003641631
0.8415868763567184,0.22258184231322808
0.8134879262949946,0.22935275791622886
0.7011798987864506,0.31653540559896937
0.7618622843812826,0.2972712497995657
0.902467449158899,0.2837946568218277
0.8807688197186236,0.22233809508674893
0.7249199217512884,0.09647324049750243
0.7307690440500614,0.27378628182761233
0.7914499075087973,0.28944941973912613
0.8894767393719553,0.27769273642151204
0.808886040397149,0.3257538642770839
0.7545561136019039,0.36311895576335246
0.8407918721938374,0.37363946162580114
0.8276296782055327,0.29475368398511903
0.7942475469420022,0.30908721691362545
0.8313042376658176,0.26490114376656293
0.8424755432556673,0.3389479931676938
0.8650403381583986,0.35811144617191
0.8545010827456724,0.35907274594185434
0.7200036655818847,0.3602628530733732
0.8936018060539959,0.3764592742843046
0.8588929205224196,0.7344159087261954
0.8879644152362006,0.8508703623559642
0.9243132125579989,0.8951192352738077
0.7652407120674102,0.806896367123342
0.7286993404436715,0.8062289908707407
0.9366283147184209,0.8960820793004105
0.9957669037982915,0.5476777017960606
0.7893332080876787,0.47173954841021104
0.39811005732649185,0.1062506238226169
0.8363620326892136,0.25300438225538535
0.8077563505781238,0.23190567696967723
0.7143548931416297,1.0
0.6158796698782614,0.7135066133077256
0.8136322696978443,0.13777407482509327
0.8816223991387163,0.14241037704626952
0.9036902614364293,0.0666535685805632
0.9787634669539191,0.0562088605400544
0.8222640121777824,0.053159878250838156
0.8692713533071873,0.10375428270642881
0.878456751087608,0.06843735980407505
0.9036493801537567,0.2643301642268855
0.7556030939453078,0.37996980435872085
0.8414510415544445,0.22135506354848167
0.8621696412558376,0.11660581660087856
0.8114766538614375,0.02999959024703901
0.6607219222577383,0.03620430072505261
0.8218044249731831,0.21421653657885695
0.6699612267467355,0.06851804961793163
0.786789395339976,0.10038359181040415
0.7800314093336669,0.09414568083606414
0.6992825035624886,0.5044183785167952
0.7657410199828858,0.1940787614467782
0.7084212975343259,0.3137031444828807
0.7667353555336981,0.40535349911816987
0.6187659838031954,0.3935327073050602
0.7793665179721672,0.1962011518581874
0.7204970330432389,0.4422046561093123
0.6858310277207329,0.2612858686863211
0.6656956820293518,0.25887972390469083
0.5453322695169328,0.3072921412727652
0.5185685841069864,0.12572740894195378
0.6837826824966217,0.26175763916363975
0.8443828458232117,0.5297128890232045
0.9085862890460141,0.23188268717695545
0.8647493392078881,0.3606621858083597
0.7721704812102099,0.12543327331428564
0.8767467129420796,0.6480580704472131
0.7050617023103776,0.3952790655022741
0.799661497023358,0.2863969769778314
0.41173578912251996,0.5371793200737761
0.7708221618921527,0.38449178554167673
0.7732134754937867,0.3187634307518222
0.6869004551746275,0.3010322430321577
0.8410866826725008,0.046173526178647596
0.6634810168889343,0.2704825093114112
0.7566740771231443,0.30257674344567775
0.7311381343426872,0.15110842992708898
0.5551582715422325,0.4360430169588114
1.0,0.700741281762053
0.9189597474938338,0.8075330342374168
0.8126533410878004,0.7246054556294896
0.7753218011566655,0.786029013303675
0.8073942255316692,0.8908201278122319
0.8665764329307933,0.7119997341129445
0.8017725836588767,0.3550374450847981
0.8171983536579235,0.3282663474941158
0.6172707249948217,0.2434396624855657
0.7065536806965649,0.20441891316234148
0.5688821354930419,0.24772587530950915
0.7059670031890702,0.3856655262435793
0.8247241525659031,0.47150529767798727
0.7524123747575404,0.2830144782797432
0.7438983834027616,0.32783975278988886
0.7009833150144293,0.26695769680201914
0.770852737080041,0.29749012347130144
0.7266950273753082,0.25562446371675246
0.870528332745182,0.16908045636919067
0.8302457264113736,0.18569758671018677
0.755199968937509,0.2514762608660055
0.9114258323150798,0.379442715322917
0.9085530952362293,0.21959393047945192
0.7776414716260613,0.2804875379628755
0.7542445011005138,0.30783215717491763
0.5813584867695782,0.03732686366510826
0.8059595553999943,0.003357707321840859
0.7056019508086812,0.027489185755165367
0.6552027917959599,0.061508505436734966
0.5772478039725942,0.02586130451864879
0.7384421981436404,0.05972058696931234
0.7123981880663512,0.15125071765937217
0.7067599425390234,0.09568980415585458
0.49367824717058656,0.2956274397991395
0.8040811986824618,0.21556934094435234
0.7938079734177809,0.1296694786184434
0.7258789601554155,0.030847540345887544
0.6941162384746535,0.041924899980776115
0.8023010494310882,0.08032946633328004
0.8952528079840361,0.26766995500834007
0.6736331377464487,0.2215308491585181
0.9232928950012359,0.5430870712571839
0.9164712370152833,0.3440284267547298
0.9744522850567336,0.856936424603208
1.0,1.0
0.926180646553577,0.7335543540806743
0.9759622299294506,0.6748833136024203
0.8941393423689785,0.7728710841041766
0.8094043363366177,0.4771705029214481
0.8444856544253837,0.31271517644873337
0.6678229678654434,0.28931090460357045
0.7170443718565622,0.28506093712883174
0.7411956321999785,0.2025598836987274
0.7052081309162367,0.2823733520011671
0.8124141717294321,0.8786966923238103
1.0,1.0
0.8553203922581974,0.7213632192265335
0.7633219837848633,0.2437212773133631
0.6863202189759549,0.09699439642284424
0.7470651309039159,0.04792901772097753
0.7063735945183846,0.025522832320768043
0.8803852395409723,0.2283084078360836
0.7500850404017495,0.11020598378849532
0.7684411283432938,0.4002449874985826
0.9340667090580934,0.7082089395288375
0.8176470835024822,0.46952406037401767
0.8306004781327642,0.1776934965589249
0.7377228585123838,0.18117702383142154
0.6222468590253313,0.060634542934993596
0.5783537368459415,0.048388099306639294
0.6687926171158037,0.05766839824103219
0.7261235440484044,0.3055791437969949
0.800215207914418,0.7685827914003128
0.8754930321775478,0.9283090706740346
0.834601412338251,1.0
0.8272713166059171,0.9743132746657851
0.7256506909504532,0.9188221866352746
0.9154749965892378,0.6229790086243988
0.8894474453001394,0.13879932918822185
0.6599590057605913,0.11746162863166708
0.4715252829951235,0.133540180575949
0.658373955157611,0.136356604001006
0.7096320871458329,0.110289374916727
0.763285088088893,0.532230527803769
0.6622324182762832,0.11011711984068447
0.7361512933934339,0.11541528672303547
0.7814572255730148,0.15285271192856573
0.8066911281231565,0.23603769769823965
0.7153553656985264,0.019593825857831034
0.7138929492714471,0.031152005350040007
1.0,0.37409493902868357
0.7621932631644489,0.48671436627800235
0.8179225374538138,0.9221010904491761
0.7706867654968862,0.7038789878452195
0.904548564844219,0.7468013995337082
0.8922836238368603,0.5055581913981453
0.9833374173544548,0.3227863802759716
0.9208912871398814,0.27055326591864304
0.8740824265837703,0.30417945196555257
0.7965811709355927,0.5801898991148614
0.8672958755542768,0.20482427192068695
0.9365599476795873,0.47875792370475023
0.8885245174456521,0.5438420319429026
0.833851993621214,0.4042209747119236
0.965188075601113,0.41364091313191403
0.9359806096079251,0.3192230574297091
0.8614347146704369,0.6085411828652537
0.8261601728648282,0.5294663438728285
0.8389403551563591,0.4557486630136301
0.8928426384078991,0.47887966234308055
0.8374858190176473,0.4022047196424964
0.8681115651145598,0.7298928897396701
0.7674010081674388,0.7564319128956752
0.8686245093109884,0.9825360987964984
0.6682554508179777,0.977839930212158
0.8115661670635902,0.7123200326583773
0.8512385075458707,0.7836372781769627
0.58025382709731,0.6414362882198997
0.6997263931259714,0.5104548116432948
0.8298179361763398,0.6660476802589342
0.687304312957326,0.6297040577547851
0.844085973227173,0.8343880077660843
0.7389792256342493,0.6584186444343467
0.639472561760891,0.5255024505932696
0.6867088844567523,0.4334233220665171
0.8794497893200305,0.5395372910556383
0.6476256036661835,0.17149584601963877
0.6284522915232457,0.17423147110924275
0.9862524241906401,0.49983160524186393
0.8074247356493433,0.2959490490434546
0.8333082362871606,0.453419288368126
0.7185574132909388,0.43282118323439434
0.6379055909771187,0.31456529610019124
0.8176576262804958,0.12707413500253928
0.6752642465599495,0.4117001552730887
0.9436873265051103,0.20900643105416974
0.8102358987567883,0.27192173329108005
0.8962604069713827,0.3874269998641858
0.8606462599533442,0.47156484373821056
0.9348368430852865,0.3348977117821339
0.9651929012151795,0.8931088752068651
0.9362854969960648,0.33530169616853034
0.8032075880637579,0.05288454283429158
0.8352459191442858,0.058226882661556026
0.8436878522122696,0.04410975045397156
0.68650494834697,0.08447297800312875
0.7632715672253129,0.14652812360098794
0.8581954506368876,0.07225472960397583
0.8724641351885903,0.055634466124415874
0.8388062671623318,0.1378152650137575
0.840020914661909,0.05944009335969135
0.8761487504289434,0.11968909864638508
0.8200929823678521,0.15452795760584706
0.8209640488644838,0.14099998239445474
0.8437880007937892,0.13778759915694588
0.8045118759629292,0.18694165270798438
0.7554314268141956,0.1603582225441522
0.8334034304127839,0.11594571958893567
0.9119593523785055,0.09610112625188003
0.9439711736537544,0.15072484544846354
0.927089118934833,0.22363475284329556
0.9141121445231754,0.5220286925671539
0.97065945208225,0.6280950951650157
0.8211790164548124,0.22957093251866167
0.8321280108805061,0.24842054101858702
0.921019819683883,0.4611337793062451
0.77154102544452,0.4524996178669347
0.8517616005692851,0.5030311993016098
0.8532235096156865,0.41044466844732397
0.8696239876147965,0.6018661537656693
0.9015787411553802,0.747810881688388
0.9610758667516072,0.8723488513942231
0.750299049187546,0.7102935980217344
0.9052155359838169,0.8338538039264282
0.7446863641800706,0.6523107871415073
0.9808735624619975,1.0
1.0,0.5525756645388991
0.9300896185997731,0.37848007778855575
0.9192956714686381,0.24332114696618495
0.9190173326173185,0.40845976847558574
0.8858871263626424,0.31363100062164206
0.768085010440097,0.1596879280730586
0.8521014660495673,0.3456297859791798
0.868430936569025,0.40251032928325864
0.8328751634979893,0.3865219695094347
0.8588155032137741,0.32466858176463936
0.7734109828774507,0.31330410514665286
0.9126525830707677,0.26889366705410916
0.8313911880928324,0.5564593932106864
0.8490479008041427,0.26257802309632705
0.7394609754053375,0.0692108511558264
0.7847860983404706,0.1329685099529266
0.5713494412527611,0.028317854159392825
0.6456467522901305,0.047738637861320654
0.6576204213892284,0.047349525219817265
0.7095460731499172,0.09141438481390474
0.6248115728176975,0.10013671793066066
0.5653489113265894,0.10420274684457063
0.6614525679411143,0.11929853362669827
0.6388278345000276,0.11551971476523923
0.6591426051554533,0.15052251089300692
0.588925527155589,0.14768591937440728
0.628875125496385,0.13826992195615975
0.6680535413271644,0.13406301312578017
0.695922368161718,0.1627202673184028
0.7700401562232336,0.22504237132774946
0.7309759180930719,0.19953171053322635
0.8108755733485967,0.8295060680762145
0.755212861374159,0.824246606247405
0.9346770766174735,0.6425073850474384
0.8916759360728551,0.605273797557707
0.7380728222190464,0.2125596721320313
0.6929827003196801,0.2443348778677954
0.9390138109902915,0.36921266479751425
0.8567058516517898,0.19155230911945362
0.7446522538108179,0.29490442254396493
0.623608210193303,0.3786042506851441
0.6037478948052876,0.26755372465390453
0.7047726318332174,0.14913209947710712
0.6896814261260645,0.1833201830336875
0.6242917632646219,0.43474929136635654
0.47747934691910393,0.3016678738757264
0.5234747636730048,0.3247253743792115
0.4670035840122747,0.25430253544708514
0.7195383598030229,0.6858649489256224
0.8064458510141055,0.49090934995931684
0.9507696507136852,1.0
0.9130666594755763,0.49681841643909125
0.8771533723146447,0.3839179045934226
0.7948524696889503,0.2311393625463583
0.6905130825108343,0.21193457652786274
0.7322096472517026,0.177002644498057
0.701294297267784,0.13199274184196225
0.7491667436372599,0.20467368985927087
0.7660977975550269,0.21373888367164565
1.0,0.34444962379002275
0.7434539224057207,0.31993651385576005
0.9586411970294365,0.2872759396153995
0.8625500778128115,0.20960023284316512
0.771583700633156,0.22288366255022385
0.7619763342540962,0.2233375248134867
0.6928152604819241,0.16640555185421835
0.9107260258240707,0.31037448184437255
0.958225499769645,0.4078475422994627
0.9249191963600764,0.40497861435578164
0.9038693798488578,0.4573246684145063
0.7479348853987609,0.095096422992353
0.6716573988159664,0.008969009575220394
0.6152425330674084,0.0
0.6706315350682147,0.012997605626436795
0.6112405339198693,0.25771440785299954
0.6448545477913084,0.18276278420395606
0.30935875756348724,0.20219813952853807
0.5858631724451402,0.2089023876302443
0.511770163963467,0.16077194716114687
0.5772598425712925,0.35175184921453795
0.9119455160556589,0.7393653815412785
0.8473155715992634,0.5079723308095854
0.9707662760153235,0.48846075596180955
0.8021904086390511,0.2897126996352433
0.6847917260693206,0.32880705680612676
0.6835507895779189,0.2050811619897403
0.6317617364627935,0.29694025838141047
0.5211275605335981,0.23030604682254807
0.5470106093803454,0.06636609361603185
0.6249328736866087,0.07374841963001177
0.639645250585533,0.15205847732259892
0.5802376187961498,0.1397722814003168
0.4962803429881629,0.15449261040791712
0.5765675857157342,0.10419034194120297
0.5289746837445881,0.12633949980381615
0.5595917164125775,0.06778443026753665
0.5234192818788292,0.045973144609303476
0.7008538586491142,0.06209509830991237
0.5466622628203626,0.04570212023890834
0.5284140790968714,0.006588871288855304
0.6814869761037239,0.18561391016232398
0.6109927268666729,0.365701248310639
0.745002778370663,0.11323729195622326
0.6535512990807848,0.07577657421348091
0.7414424779230364,0.12589488809303098
0.7355362700865967,0.13150162794594328
0.6585578312783336,0.14798769969610873
0.7604395687925815,0.17771672896779428
0.7369526775884733,0.19217621595688383
0.7604924062051468,0.10703699373050955
0.6718164930160363,0.1409488978064619
0.5515033810633625,0.10734172881711435
0.6208861435606992,0.028683913290331292
0.5690845578931807,0.029854636059756044
0.7036312796116263,0.06189810902717422
0.6754088264558342,0.07574716149151431
0.7021236420337043,0.14938263419855757
0.7078738730530473,0.14636566040601612
0.6426755353480829,0.1560130332110616
0.6809757602389318,0.22665805179291032
0.7004799968154846,0.2450048398392908
0.9190622001734835,0.5548620796482046
0.8933559578863363,0.5952409251506497
0.7363362987728022,0.6143847497447482
0.7819951563340721,0.6282154795298304
0.9586694628832161,1.0
0.8296412183331785,0.15739591246414344
0.7972218295044464,0.12907068182890913
0.7329787850345642,0.15176372835136884
0.8588807809911979,0.16671883919610073
0.7318894591451116,0.08450569385605013
0.7928547816467358,0.15394651417742103
0.7833292075763204,0.1532200321139359
0.7896645018700557,0.15546159552649133
0.7815108751943788,0.2131190682505742
0.7473065944642155,0.16812348992810433
0.819549956056686,0.11628076806275309
0.8877263714362473,0.05926305819782576
0.8698557541663724,0.07068416665405026
0.8478901297648561,0.053342440890676364
0.7429467462444745,0.048357255514183656
0.7393240250988273,0.026382898572149933
0.7636527132026286,0.03401285269891537
0.9396227129212611,0.7808838367871103
0.8204951754601102,0.1870716917347136
0.8045703242405513,0.3597978674422933
0.8891882846772928,0.1344826726346697
0.8504957929370803,0.1612146744478692
0.8260059707931446,0.3559430373941224
0.8742405213099493,0.48350248694878334
0.868559965126718,0.167103029688962
0.7561387368380167,0.2455076836310612
0.6770460865609996,0.9388835922417208
0.7527962343990102,0.48477663238630503
0.6924127886378177,0.13705608620364476
0.7050513533481647,0.1530395159040817
0.685072450795989,0.1612985724077778
0.7711362022258809,0.24373776591491578
0.731338049502046,0.6293106552739245
0.8390192233302556,0.230537161405387
0.7116254176998511,0.33034776388238674
0.5481897869467705,0.11322025839364289
0.6948521674123863,0.18289602423897658
0.6519700326209151,0.07360211749238411
0.8016062601812755,0.17898447404191892
0.961425363714181,0.43374535280247906
0.7725609158735951,0.5303446510001203
0.8206369944313173,0.7223385314398058
1.0,0.9753609264914216
0.7707835012827909,0.5189450355626066
0.7514261995911699,0.46184731374046883
0.8451042911350306,0.25537046264089014
0.8779492313627622,0.24728906341127282
0.809738653202558,0.37296810389176077
0.7213827821112536,0.278169097177039
0.8378125458297068,0.3745660445036574
0.7638955334967469,0.3359842066831675
0.8471526730274815,0.23706898586058542
0.8432310846243545,0.43499719180478963
0.9233123730108037,0.19762884491817803
0.8969603601552009,0.25381230198515464
0.8686203427228043,0.17451399344237536
0.8864245253590451,0.19803136413560515
0.5884423471755544,0.2566339819264152
0.857722090756053,0.06983944405151436
0.8038517975866029,0.25103647012896124
1.0,0.2479477925158395
0.7749820306894103,0.1734244271854872
0.9479655460826555,0.17580313371661432
0.80003103265797,0.2560123358318292
0.8681460855678886,0.3247945769806204
0.9147177624228513,0.33557022544447357
0.8103025368777714,0.38009950382932645
0.8363765600501969,0.45711080201111276
0.825820979813842,0.3267957110464893
0.8855172111040496,1.0
0.8160733471491767,0.12846839230007287
0.758344308114092,0.04605364821732111
0.7666167240881357,0.11138523732639906
0.9503392996754189,0.42154987291319196
1.0,0.42591531809002114
0.7257549168051927,0.21650953254671543
0.6460519359853694,0.15643489087941229
0.8515187007622361,0.14476898501660446
0.678818543261668,0.33569759793203446
0.46929811475698063,0.21283650769122375
0.4968902552825097,0.25152353192978344
0.9356728974400211,0.5800697216049941
0.955001075775678,0.526621622341701
0.5571094048879931,0.1784537978914188
0.8933975505687759,0.446426234885314
0.7196643929006703,0.28501469340590374
0.6618883021410475,0.29417722282714553
0.716194285014092,0.6158811638690209
0.8369217067495573,0.058133772404902744
0.6416262497234173,0.11462627289839919
0.7548504126660477,0.02905366071621801
0.8322827535506352,0.05490347471778889
0.7908393391759185,0.0800622843890514
0.7327708947942614,0.3288793684819393
0.7436754210232372,0.0
0.8243911017536237,0.23915264200401312
0.8459686465233396,0.2677450502251502
0.9204122445002731,0.6548469439617567
0.949495968996778,0.8360953467930163
1.0,0.6122259017978136
0.6141850876784377,0.1579711098543863
0.8783813237491664,0.5887501172259008
0.7615686567073652,0.3135769344022441
0.8265626746634595,0.2967348788425229
0.6272711080372936,0.24731921580080538
0.8726847332267906,0.9714799493977595
0.9546888829378734,0.5668230759244164
0.7189912819449203,0.029615195524747333
0.6435187148802337,0.023404836880032084
0.660203423000741,0.01969005366642536
0.6202919131450516,0.051045584689182584
0.6451553912721696,0.5274973920811087
0.6270745446396452,0.6093083625796247
0.6233048512602057,0.39864871644176186
0.6864297491338563,0.551818002986299
0.7596359454289427,0.7779746617610529
0.7122846863776758,0.5596589380244151
0.6534556176007672,0.6460776626236197
0.6968971462246162,0.6658634894699669
0.780118172420027,0.6713301617715424
0.8785265351080391,0.8267578711111908
0.981399630998445,0.8643176799418428
0.8470099960999775,0.4029733195587988
0.9164975324002514,0.33754096728004696
0.9519855448736264,0.3726334295390613
0.9807844408057117,0.4439617702993655
0.7481311697721383,0.36736520678996826
0.7979501282903452,0.6302662597387676
0.7997944475830011,0.5937938260691349
1.0,0.7657567111595796
0.8600841561747191,0.4374439796610264
0.7354910590968986,0.4200510124263026
0.9011952090869803,0.8862121931665772
0.9879213977998871,1.0
0.8089699683171478,0.19447717232686199
0.6373123439832118,0.2103373018278956
0.6678145027725734,0.24108609435291128
0.7788310862112299,0.18695650704626285
0.7786008795317664,0.47528883087875873
0.8016310321027964,0.6340503472888293
0.35691649785011,0.0
0.4967047709988118,0.10554209941259168
0.6702257213934611,0.037768093592999055
0.6944534317069097,0.14164073823821097
0.7579426801837849,0.06117247354482939
0.7584217410983377,0.5172155636928203
0.9130006576416111,0.7864147583154113
0.844925278889887,0.6805492055116693
0.9433370763880944,0.703116302262396
0.7721855899627477,0.4242230654159651
0.7951536530476871,0.3595366455469195
0.8131646108870301,0.3077331793668312
0.7401981697815031,0.29453920781840426
0.6911787897808652,0.28789318665998126
0.7311255593654492,0.28423763329912366
0.7574327878753665,0.25756629791136887
0.838499689931111,0.32147897164741857
0.9672642052085818,0.6123566405651086
0.7174322276721472,0.34137030186919204
0.7618622843812826,0.285719054413622
0.8955567379934732,0.25623865912856986
0.9064745074569418,0.2345079264662616
0.7914499075087973,0.302147124146138
0.9061716315124597,0.31469126894462784
0.8894767393719553,0.2516661550647306
0.8276296782055327,0.27697606400856506
0.8252852601332513,0.37633328219354667
0.848802319655858,0.2688390831717818
0.8508874553104729,0.35692579437373373
0.7916454909717979,0.451978944447866
0.8936018060539959,0.39634759072220604
0.7686273725552429,0.35940572710920093
0.8323964198170014,0.4047372910793805
0.9488887466735653,0.6404638725568763
0.9243132125579989,0.8664497327527805
0.8328239434172868,0.6740787522512424
0.70908990490333,0.6522767959523736
0.7132504013687189,0.8975996175903072
0.9327551944351319,0.6535457809859662
1.0,0.7466511296403388
0.9582272759515736,0.13193207869029577
0.8994561654882033,0.053194030676770386
0.7716042014251319,0.0
0.7924830985011051,0.057331945498292736
0.743165709432819,0.11867042595116024
0.6966785944900243,0.36507601059823747
0.720780594347462,0.12267072377196776
0.39811005732649185,0.08476674836401178
0.676822592603807,0.11621027943520605
0.769330079480863,0.14581105510718267
0.8363620326892136,0.25992783079519294
0.8674122151916257,0.24020199716828064
0.783297646988653,0.561140063217088
0.6158796698782614,0.6401480617776232
0.8839686491797608,0.3592021303365862
0.7915169955669227,0.254305812328891
0.9036902614364293,0.04254794170345868
0.9204732514432785,0.01636990325033103
0.7827242643510992,0.07599345114794197
0.5529855297049753,0.10582025663625767
0.8323021813659441,0.10629992976373982
0.878456751087608,0.049092117282529255
0.9874763574501566,0.3146571094282715
0.7556030939453078,0.372949196959487
0.732494792610808,0.03194970424610928
0.6734190211402449,0.012907304615595656
0.6607219222577383,0.027235368076751264
0.8218044249731831,0.22373344248086763
0.786789395339976,0.104573418270068
0.6474573610202301,0.12187126855949751
0.8906664238462273,0.8858787767452662
0.6992825035624886,0.6659145237525808
0.7084212975343259,0.2827364137687213
0.8449016173913039,0.4772514317866456
0.6644128972846781,0.18159109998879294
0.7667353555336981,0.36768234844204745
0.6187659838031954,0.3463196410972737
0.6837826824966217,0.20865669124129
0.9634909279364747,0.7034130651036883
1.0,0.6734636816644657
0.9062415873346267,0.6504256944035253
0.8443828458232117,0.5794411959418944
0.809524664326117,0.28814236875337224
0.7781136802253776,0.5039808116904498
0.41173578912251996,0.42804903833155983
0.8069185796639449,0.27992772033685837
0.7542471961286339,0.0
0.8410866826725008,0.0559231543325627
0.6634810168889343,0.3532714750666357
0.6782234063832896,0.34592104001377194
0.7742469488345259,0.3141773740160619
0.7139519067467186,0.21566513811816385
0.7566740771231443,0.28687955430622036
0.8141627354281796,0.3167307316813918
0.8526578496592561,0.5702491083467067
0.6784260137365535,0.40677029881210863
0.8871507166017557,0.5739077877085237
0.9363831933833875,0.7514322786783965
0.8281178428099816,0.41892283496356764
0.780617244662546,0.46956464484495986
0.9220922138678577,0.7483274147069225
0.9218330011017605,0.6067665138350767
0.9758161493123447,0.86629765769062
0.8832645328499139,0.6900458652477208
0.8126533410878004,0.7353906786266684
0.8665764329307933,0.6518002494142157
0.8017725836588767,0.3190767179360205
0.7931035126025017,0.21657461155687538
0.6109445027639632,0.20871782720239337
0.7760460328612587,0.2805505801068704
0.7536809333470877,0.07036331442553313
0.8065662061967407,0.06002382169919447
0.8932666947282885,0.163258478841387
0.7009833150144293,0.23345107503204418
0.8572195106655671,0.17151958548193205
0.870528332745182,0.12541856523348774
0.6828148667094244,0.13695860536212964
0.8593467269440143,0.29388809005722016
0.858600416603825,0.7378248919803039
0.6803067519286059,0.0913632680582657
0.6552027917959599,0.08485137573274529
0.6854999744991568,0.2824170008660137
0.8800127381613672,0.23199932303854953
0.7874365654447673,0.07994777054364773
0.7123981880663512,0.14956331621117838
0.49367824717058656,0.3532801905162939
0.5950745726254739,0.19882099238653425
0.6941162384746535,0.062062354999793484
0.8756613763233281,0.34726208381226004
0.718855268267236,0.3963211376175994
0.6736331377464487,0.1760786470710504
0.7867058705147485,0.6566171806503195
0.7743809566485662,0.25326064728394404
0.9164712370152833,0.377093887770134
0.680646049803777,0.031468969410140255
0.5162433008725501,0.05126337594899687
0.9759622299294506,0.6764906667633754
0.7170443718565622,0.26397550984498724
0.7890954253748479,0.15384032910534642
0.7052081309162367,0.2646798458425372
0.7948968126034471,0.3002248420099765
0.9120685541322824,0.29671872861683246
0.8380645709017165,0.14678289118896742
0.8495278762464797,0.40668069112023925
0.7470651309039159,0.02884945808591302
0.7751037112685791,0.023298344226913615
0.6928918901555167,0.00287006399528243
0.8192999110842635,0.4344435793398144
0.8475948993024208,0.22445654661539238
0.6901010801149159,0.2031259475393427
0.8050427350926783,0.2349359687038138
0.8312760418983351,0.16134023217487536
0.7146038938677458,0.4155400750619611
0.8283642531807455,0.5506237233994848
0.8930049668821668,0.7836551452852998
0.7377228585123838,0.19810249329040494
0.7078133489705176,0.0324524842962284
0.5820177071737069,0.01404978220765566
0.6595290432975892,0.062157280349392066
0.5591366974483772,0.02331498819569345
0.5783537368459415,0.0
0.6687926171158037,0.014362201570569727
0.6708041615084049,0.030616327300876947
0.7261235440484044,0.21866228129296633
0.664329572119618,0.08184478396000786
0.718759700137095,0.12306087787068026
0.851595687922506,0.2446969200965912
0.8163164485814671,0.36901117268949474
0.9394244861202631,0.6984127155296918
0.800215207914418,0.761174345563853
0.6402240793840711,0.8312212931974073
0.834601412338251,0.9908224501349889
0.7256506909504532,0.9184425247736384
0.8805193455107234,0.838848762377191
0.8894474453001394,0.12689232854870577
0.7248410384378635,0.08420780201116114
0.6599590057605913,0.1098762569757097
0.4715252829951235,0.11151938563687411
0.5734770561115968,0.12046231287381909
0.6810147183786756,0.11151692078982943
0.8029189340106678,0.11663640810164413
0.7361512933934339,0.11440371883797867
0.8184120485715207,0.2656068337884314
0.8066911281231565,0.1959417833938633
0.7138929492714471,0.0445790695972671
0.950269728930032,0.394119084622633
0.854846610316899,0.22775267196189253
0.8772897922963419,0.9528628099114296
0.8347989561587925,0.737905440005067
0.8922836238368603,0.4760140369494671
0.8149569320880207,0.4160044646725021
0.8552710195388746,0.455949301588269
0.9026092293197893,0.4830157811115433
0.8740824265837703,0.26711313391687175
0.9041329655192513,0.2147482377629314
0.685326394235332,0.15195959805997072
0.8664917847296021,0.1075333580706783
0.9365599476795873,0.40362563434260507
0.833851993621214,0.41624765547929204
0.965188075601113,0.4014177964283815
0.8614347146704369,0.5416994555991547
0.7654634487903109,0.44874320544604
0.7810494501034997,0.4530632780089186
0.8681115651145598,0.6736349496857938
0.8686245093109884,0.8911234160480836
0.846852719779576,0.8047981319009356
0.7715315802599685,0.7890899199310414
0.7526883596684228,0.5841324626371356
0.8115661670635902,0.6106697672118233
0.7306238687142529,0.7301386413535946
0.7778253633915357,0.6685091241166008
0.844085973227173,0.7606904335876299
0.8452456421434962,0.8483061520444698
0.7389477745532562,0.7705122611664668
0.8361449613670169,0.44322575630986843
0.7102661838320632,0.4094459468291244
0.802211258125013,0.4055246344965971
0.8460558816230547,0.4273228034910278
0.787397022399372,0.534057569104298
0.7920405090356729,0.5217367880919282
0.7043731440085913,0.5564006592043975
0.7236675185253959,0.4219733915995598
0.6284522915232457,0.23257930500921156
0.8074247356493433,0.25768144459733244
0.5859844544719223,0.4226945068066563
0.6379055909771187,0.3441256268359072
0.8562917512359574,0.26321058330404123
0.8176576262804958,0.1647688633669942
0.7198642414994978,0.19315068614134034
0.942722200941476,0.3512995162907307
0.8962604069713827,0.388038012988233
0.8606462599533442,0.5145662555420208
0.9651929012151795,0.9939567911025831
0.9297739765204615,0.5296467120551561
0.8032075880637579,0.10096757253714059
0.8436878522122696,0.0926978534149936
0.68650494834697,0.12269060008593116
0.8705417646508588,0.11904945969628417
0.823358856434602,0.09258635850541382
0.8581954506368876,0.09464747434770088
0.8986584827884995,0.08843086314615843
0.8388062671623318,0.12612199452689352
0.7731882357109446,0.1006660434860947
0.8045118759629292,0.17005961281698664
0.8542882837695461,0.1534286994673192
0.8199150443145038,0.06804700650027642
0.8142094720425578,0.0
0.8844880775896833,0.15521354201155912
0.863642798258416,0.41807665121035115
0.8211790164548124,0.22860248369486472
0.8321280108805061,0.2076057317310517
0.9454844821535268,0.6466191779983445
0.9014116772668579,0.3885387375775806
0.9045455925175354,0.6084596542643446
0.8703098641005893,0.5743842048878506
0.750299049187546,0.5514727740862279
0.9052155359838169,0.72084789094428
0.8760775979608391,0.3385366415047603
0.722317789448679,0.8211681676832753
0.8924636255080447,0.9486176838092482
0.9300896185997731,0.43193079229799236
0.961431258248503,0.3214098934955912
0.9415950902530373,0.016139920113325015
0.9316856237029223,0.27048154045253175
0.768085010440097,0.1592852758296344
0.78069987760781,0.15305157120184035
0.7571704666923329,0.2363526930232017
0.9352370157058566,0.30344678852155454
0.9126525830707677,0.24205353290284407
0.7765597749626926,0.07651084049759886
0.7847860983404706,0.12409842573356734
0.6962625066988202,0.16881304546518497
0.5713494412527611,0.0
0.6367052075841456,0.04081312091611143
0.5937090851252228,0.08156570961167638
0.695730619748407,0.08674610163068315
0.6486872264287236,0.04596076037385934
0.6591426051554533,0.10223566239482955
0.588925527155589,0.09654872029226945
0.6260728455221355,0.0771489152643226
0.6635984399295658,0.11217426420342255
0.6461504941390513,0.110287305124404
0.695922368161718,0.1303260423159662
0.7309759180930719,0.1509567263214844
0.6786639424147024,0.14321203167910035
0.8108755733485967,0.7598659374220305
0.8414616925643801,0.6265456936812421
0.9346770766174735,0.623753837922836
0.8011933315877209,0.23328037478532926
0.9598990570724527,0.9593386383337006
0.7883470879065437,0.38643340898431905
0.7634615198627887,0.6885176550880933
0.8877251497294742,0.17075065990915506
0.8572158160539111,0.273103884574962
0.9003193304458459,0.26875825622292565
1.0,1.0
0.965798368997596,0.7254844631914722
0.8567058516517898,0.21448048293655061
0.7446522538108179,0.29228029911172265
0.6037478948052876,0.25039618096463295
0.5911705519172659,0.0
0.7047726318332174,0.1814281195473608
0.6896814261260645,0.21894816406719103
0.6242917632646219,0.4735902904071225
0.6127407354252309,0.18306033017827555
0.4670035840122747,0.1669921407429443
0.6850399643536053,0.28693430891832983
0.9130666594755763,0.48319712702604883
0.6950661016042221,0.41226493140298026
0.7948524696889503,0.2412678452130246
0.7660977975550269,0.21854582721221918
1.0,0.3515515872635616
0.7434539224057207,0.3372257845284279
0.9586411970294365,0.2942176632565335
0.8783170437978959,0.15614694998364836
0.8661961172253577,0.1915180829935854
0.8710115793511213,0.19141783554455127
0.9178563259390358,0.36942732907625664
0.867968475396072,0.2054603409543508
0.658658160056688,0.3022494987013287
0.6112405339198693,0.2704147910196959
0.6815415615325486,0.18791163187367643
0.30935875756348724,0.19287510912352526
0.632851879419414,0.3340028781828872
0.5746623703807088,0.36037429303255525
0.5115319417511278,0.3433062981876439
0.4709001949697269,0.35013775973281397
0.530047002976293,0.22669470311404827
0.6338873034607445,0.18124335830127553
0.6235873472417947,0.3392177572780098
0.5994088522412979,0.3344941972951934
0.9119455160556589,0.8204885706256844
0.7876391232350825,0.2865408902541045
0.8378107137391096,0.1184430081686838
0.9707662760153235,0.4856946288239227
0.6847917260693206,0.26104258116196216
0.6317617364627935,0.2947270160886572
0.61257391204999,0.26002512944246875
0.5211275605335981,0.2246514016608688
0.577034825644744,0.20721195618820595
0.536223210987342,0.06736111784028916
0.5632321302760602,0.17916000478040808
0.41685748566039227,0.12596375287874237
0.4423291974051041,0.20796777746554393
0.5863105394560784,0.11403728072300442
0.5969734816775614,0.1461881090579043
0.46263419158902425,0.046725258965687654
0.5595917164125775,0.07317060565832356
0.5388780364091192,0.13183977880922618
0.6580808436450385,0.16689567405368916
0.7249146711561647,0.1475025432755264
0.791266770539502,0.08473158150567224
0.7483840303957109,0.09900420470512612
0.6672316694463024,0.12152527471359928
0.7381898853321069,0.10250396432242624
0.706636538945384,0.09603195894635348
0.8948692318080447,0.12321353155388158
0.7604924062051468,0.07779899756429905
0.5515033810633625,0.04787998395677893
0.6697379099127295,0.026540906229497747
0.6022812994045935,0.051262872427174665
0.6602708406767077,0.005581659729655788
0.7036312796116263,0.04375390123856854
0.6754088264558342,0.05305153220729754
0.7021236420337043,0.12302388155640494
0.604957247916059,0.10296666781767039
0.7608990792852004,0.1319284004855465
0.7511751323913121,0.1386708031969571
0.7435967343708374,0.09955562402552041
0.778942332074126,0.1047505465054199
0.7170692399171307,0.08201804596754701
0.8262067816164618,0.14419721474807629
0.6985745572756549,0.09480428067137162
0.7004799968154846,0.1485129474637633
1.0,0.5729990464376877
0.9190622001734835,0.4233423554317194
0.8781487558336105,0.8338331345638449
0.8571295871916705,0.6010603400419142
0.959074122329595,0.6027942828759865
0.8296412183331785,0.1300689573900298
0.7972218295044464,0.1165288404226814
0.7329787850345642,0.14147179316996086
0.7760989487352269,0.1725119302360158
0.7468991882488738,0.22846449036854719
0.7318894591451116,0.0709482305149655
0.8514427536905937,0.34704523063800014
0.7815108751943788,0.2030263461986426
0.7559749625643496,0.1372169733220455
0.819549956056686,0.10557072032644776
0.8716760425982667,0.0523970735062107
0.7612583401477272,0.059277751199994545
0.7429467462444745,0.05412749581412635
0.6970282723981862,0.06809523184392251
0.6759684092230439,0.05756798730942228
0.6069947880443143,0.008878845302342044
0.7210047381986624,0.0
0.7721720540497182,0.15533817065949096
0.8877287662077522,0.21742984253910064
0.8182421714965841,0.2055157363713215
0.8204951754601102,0.20431714110299462
0.8045703242405513,0.3340534267378741
0.8374031848170959,0.2331422480611872
0.8622237349313576,0.23150361832688598
0.7246135118693872,0.1997358572016922
0.8891882846772928,0.12477836723807034
0.8504957929370803,0.14766382303043107
0.8227499724750351,0.1611131650801918
0.88032602625957,0.7080586691347435
0.7207182759258393,0.26810019607301155
0.632391491809619,0.14233482921853446
0.5605068358598607,0.09079931034134299
0.6527157052140062,0.1317007587612418
0.6786779105920644,0.32963300137343243
0.7198425714656218,0.3015615995301619
0.8066751526448511,0.22701298801657155
0.7050513533481647,0.12246553267095905
0.773063006087941,0.1933887105101019
0.7711362022258809,0.2244119072818669
0.8164020058984289,0.2602645573882849
0.8385849543578993,0.2738183235088777
0.8390192233302556,0.13898417119845877
0.8034379826423089,0.0802512837476962
0.7351244699304554,0.2803249634499339
0.7738576122651923,0.30129336261499634
0.6010893942729284,0.12252735347799996
0.6948521674123863,0.1083483947246641
0.6519700326209151,0.0642600539802643
0.6088763999098739,0.10524308803253202
0.5414819691313654,0.1514437387559692
0.7659766972965165,0.3104022721524311
0.6743868905822461,0.2291716636008896
0.8876423686810223,0.4866458140329071
0.7255044119629953,0.5176627692808843
0.8694317441453636,0.6600499084130688
0.7663106885848556,0.317825077993316
0.7984240326286233,0.29139004067030594
0.8432310846243545,0.38732711150861165
0.8805936311560741,0.23530960501909148
0.8969603601552009,0.20312727397814864
0.8254869948442978,0.09412251896580466
0.819661993168316,0.09943519344194625
0.8864245253590451,0.12897077929809986
0.7691694404482725,0.07264690394980909
0.8176747860366869,0.209008194921107
0.767008101856643,0.20794182320456608
0.854382761251421,0.3707044139321597
0.7809169284310088,0.3964144243312685
0.8681460855678886,0.265369115440692
0.9147177624228513,0.2956310512625788
0.8916269061735665,0.35079131131968133
0.8363765600501969,0.2467486246980157
0.8706828648053614,0.5087869823268072
0.6880480345717158,0.14128421345461334
0.7964161788301004,0.08869632207813025
0.8266721267235647,0.07598125975147159
0.758344308114092,0.06678478536671631
0.6003116052121642,0.04210632076849655
0.7111121945511029,0.026362694198206527
0.6955955772737927,0.0
0.7511473555041857,0.07371451901742045
0.7650107091414435,0.14710888921863652
0.7256152657518272,0.1645184511708445
0.8646256366998818,0.17098748994906948
0.8893930948942829,0.22289878564141996
0.678818543261668,0.34623448367182963
0.6323413205570426,0.27270087414420086
0.5652502442301045,0.2596090380406486
0.5519280426389909,0.22949312529419572
0.46929811475698063,0.22078202845709177
0.4968902552825097,0.2506473394544432
0.8788945116248259,0.6682363880128153
0.8062489375502375,0.24658979804054404
0.7598548773413772,0.18386560312407169
0.6879739409121115,0.1292456016198804
0.647104105706002,0.16906369320770528
0.8782087584905359,0.3087631337240552
0.7281594438954075,0.4694989957244972
0.6618883021410475,0.2935005064972741
0.8404325411704415,0.9815421771931966
0.8627101492674274,0.835350933651235
0.8938899569164863,0.24021009728869394
0.7099270515572321,0.1453405421343906
0.6945108344495343,0.02992733071973342
0.7548504126660477,0.06016656547289724
0.8791698892017393,0.699115849163685
0.8970171232747497,0.3365751668904555
0.8103774392475863,0.24813095372089225
0.8579261906742741,0.775316540980306
0.8060257367454449,0.3159667122699163
0.867601330807816,0.2857377818431428
0.6772036613443138,0.19578418301751893
0.7436754210232372,0.0323645020711696
0.8462964114296347,0.0
0.6683464198378775,0.0026630738915319045
0.8243911017536237,0.2890864897598775
1.0,0.6106137732382376
0.8891165921160646,0.15238711610439393
0.7615686567073652,0.29338795154747205
0.8265626746634595,0.2616611287517656
0.6272711080372936,0.20098093224033495
0.7189912819449203,0.08584699290891348
0.6435187148802337,0.07299398806781203
0.6393367263396169,0.0
0.660203423000741,0.05996196267456425
0.5791283135260369,0.39382299437238205
0.6809181957279844,0.4405424672106599
0.6345811212996398,0.543407872124823
0.6463465798733091,0.46510727327941476
0.6233048512602057,0.37909160136469283
0.7552362437430312,0.6537362399786573
0.6433073678943082,0.5830528887642313
0.7122846863776758,0.4970534279221472
0.7619235076137242,0.5926045645629027
0.8011505537542492,0.674453711308467
0.6534556176007672,0.623603209960083
0.9965361090332564,1.0
0.7667069814517832,0.09678711608606015
0.61868158653427,0.10476832181371254
0.7436727340277667,0.08917243749008828
0.7464392209004932,0.0
0.8593918915011962,0.2769619423005762
0.918906744653785,0.4558490709414812
0.8178445485766765,0.34227150182375643
0.7481311697721383,0.36653539144684677
0.7979501282903452,0.6933908653592007
0.5943660692583,0.7308456018396151
0.7997944475830011,0.5970377999947137
0.7354910590968986,0.3771165651266057
0.8844742690184944,0.6519937424010149
0.9011952090869803,0.94103807091505
0.8812142325223736,0.6534619158693239
0.7960211547364673,0.5113348773589893
0.7549505751979237,0.4735997218110694
0.5409951617624928,0.4969215850822012
0.9879213977998871,1.0
0.8226757225098739,0.2453119631151874
0.48179219849966726,0.28637146812390973
0.7788310862112299,0.15343156122799598
0.8016310321027964,0.639422791008088
0.4637537974195823,0.22005883929799844
0.35691649785011,0.001851108789149717
0.5380806117071018,0.041573212603360055
0.8892765454742283,0.4607486173305835
0.41662132569990845,0.16428421483544028
0.48213333801038033,0.05981217803772327
0.5149898372137991,0.11353320755979848
0.8676938470506478,0.6922825733116492
0.44537073650344594,0.09767438401447895
0.7579426801837849,0.0
0.5732680400517126,0.10534080041862913
0.4354437322547378,0.0973302589693083
0.4674149045303907,0.18628151254112682
0.8476133378506581,0.46631866493513524
0.6340140523077094,0.4297920155744502
0.9364969979719695,0.7331708817137869
0.9433370763880944,0.7012583312062499
0.8131646108870301,0.31079581539311535
0.746761652448062,0.35097552633064816
0.7401981697815031,0.31710637019090554
0.6911787897808652,0.3454094896073116
0.6695254448329558,0.32433736491464993
0.690660571344475,0.35775878361005636
0.7311255593654492,0.3098480772488249
0.7574327878753665,0.29281958864151464
0.7981231556311429,0.2894479086998255
0.6413206477562067,0.1939459084637076
0.6633532157650458,0.21131224168769253
0.804537349320658,0.30933874382465304
0.6754314344582001,0.3535088943194974
0.7011798987864506,0.3701395755570353
0.9853830903466094,0.3680894093645488
0.7061668198523385,0.25981510940052643
0.7618622843812826,0.2981037770934817
0.8492506016422811,0.22971824038951058
0.902467449158899,0.2844262031164766
0.9142118535437656,0.276307199683434
0.7249199217512884,0.038666176387554436
0.7914499075087973,0.2766037009609594
0.8792065089104846,0.2783187166281656
0.9061716315124597,0.33645261565425144
0.7545561136019039,0.35142138400817646
0.7942475469420022,0.3274816686524459
0.7231155159750516,0.24360908156102798
0.8509757873446036,0.2761684696462282
0.8870750235654054,0.32658654208471316
0.8002151349404439,0.3251204079764173
0.7200036655818847,0.35355718141011705
0.8508874553104729,0.31659640143175405
0.7916454909717979,0.4492198783868539
0.8879644152362006,0.8778870977084337
0.9243132125579989,0.8975512321692495
0.8994627398258296,0.7744584988754863
0.7652407120674102,0.7980015981733738
0.6645651511046113,0.6949205366524185
0.8163521837632759,0.6179603296746415
0.8994561654882033,0.06881051929423766
0.769330079480863,0.1734321956430561
0.8363620326892136,0.2709532741605337
0.783297646988653,0.6001191491878677
0.8628711098939735,0.014773558290345825
0.9204732514432785,0.06991332893600088
0.8692713533071873,0.08773059109468484
0.7766079617270145,0.08862678656567141
0.9036493801537567,0.2054548281634804
0.9874763574501566,0.3299144222944755
0.8621696412558376,0.11930938280810303
0.6607219222577383,0.042919473252149974
0.8218044249731831,0.21615405779385352
0.8045958059161279,0.05401930225805411
0.6474573610202301,0.10432252999566241
0.8093708656257772,0.7059122127352088
0.8906664238462273,0.7630770338988774
0.9463825453669036,0.5965169179237022
0.7667353555336981,0.3885832434780847
0.539357687477777,0.026133808159231754
0.770658876457043,0.28156170298019284
1.0,0.648610076243773
0.9296810422739411,0.7690389953020149
0.8487139397650875,1.0
0.9085862890460141,0.34767340562272503
0.809524664326117,0.3363167526950947
0.8509743704893726,0.27497957153115593
0.8208653624699679,0.5812647867222831
0.7781136802253776,0.47453813651844867
0.6872088640340146,0.5261067953078677
0.7708221618921527,0.34496311620253334
0.7732134754937867,0.3446096980638539
0.7542471961286339,0.009013288071800159
0.6634810168889343,0.3127773038022839
0.7946026920225997,0.33018596097093195
0.7139519067467186,0.11888355885312438
0.7720099211971007,0.4644696932995542
0.9363831933833875,0.6978527074125053
0.8126533410878004,0.7255496945534476
0.8073942255316692,0.7569578264326445
0.8029514986158601,0.4196441412302025
0.8017725836588767,0.26151373440826203
0.7931035126025017,0.2427330698257183
0.6581471576873124,0.1864152040284178
0.7065536806965649,0.07349772636814503
0.7760460328612587,0.2103189734032094
0.8247241525659031,0.2619704556097959
0.7910856226721933,0.29539925583321697
0.8932666947282885,0.12005764110338826
0.6959216429502755,0.17077269285974156
0.770852737080041,0.22127268288558888
0.755199968937509,0.19085702669558222
0.8547978818173475,0.19796033326968873
0.8278831998952655,0.22462095844957972
0.8939061097179873,0.3465976265316261
0.9344799277895607,0.25611116335667283
0.7776414716260613,0.22790767924264835
0.858600416603825,0.7458365511849768
0.6866083005490117,0.09223864522151269
0.826018854679695,0.22184581794278102
0.5772478039725942,0.03130977755353225
0.6854999744991568,0.2549590283978458
0.8800127381613672,0.1976970255801982
0.7874365654447673,0.08381158123368261
0.8393825349804429,0.48902075126389477
0.5862041327147224,0.18566573311006215
0.6084757260591303,0.09208271363163519
0.6337890284768424,0.08241231773847107
0.9040974176007948,0.3195608597204143
0.9192862730245033,0.7387455221178081
0.9205057730563871,0.6349475000094779
0.7867058705147485,0.6272363037751764
0.9164712370152833,0.3631033551170534
0.8543427560650834,0.235565490196337
0.7545395610432092,0.5830773346511146
0.6678229678654434,0.28463267808549636
0.6320546740931988,0.1894135307411877
0.7995355286903109,0.2491587358860071
0.7890954253748479,0.15853281230863972
0.5539346748206906,0.016173534387283632
0.7815550391751515,0.29715919627140636
0.9751934008465272,0.46946889860730107
0.9753941607285987,0.5228094540523205
0.7507458708430728,0.1579400297940289
0.754941930944858,0.7205768746255314
0.8553203922581974,0.7583083123987914
0.806742289025628,0.07876625891044939
0.7204587099251765,0.0
0.6928918901555167,0.013856759823264932
0.8251518665336577,0.17894701837072993
0.7697629585848,0.22804663109344536
0.8050427350926783,0.2446535049129711
0.8084457472102743,0.16971492762012444
0.8312760418983351,0.1353841575352233
0.9250673530053181,0.3423462431397924
0.8126547437368988,0.34775110318507524
0.7937462169335412,0.42057388733167583
0.8930049668821668,0.7604823859572388
0.7078133489705176,0.07548381896277076
0.6595290432975892,0.10874255818149017
0.5851043134155501,0.07833917419325122
0.5783537368459415,0.032927096088223216
0.6687926171158037,0.049087021775595825
0.7242063382650572,0.04596850157952718
0.839406066776572,0.26439603717166754
0.7141242629761958,0.09768655885705951
0.8424167604393125,0.15278276991106282
0.8163164485814671,0.3683914924324719
0.800215207914418,0.7121064328787314
0.9228183301156422,0.9278350689579726
0.8894474453001394,0.10555755582083594
0.7096320871458329,0.08848960352524364
0.8029189340106678,0.17001024869396325
0.763285088088893,0.5155937525189908
0.7984006992942598,0.731006559931829
0.8164179214187304,0.4898482655908737
0.7836151938657248,0.001276058359978658
0.7153553656985264,0.012462718936285366
0.7391027172421268,0.0
0.7138929492714471,0.025574752131306114
0.854846610316899,0.19274656526167522
0.8531727200282871,0.30666247659555407
0.8325106787261018,0.33277202192013305
0.9557914097833905,0.504550443580956
0.8684155022575886,0.37296178734203234
0.8724930158574995,0.2500721403752881
0.8784890242818328,0.3315268592781746
0.9208912871398814,0.2613866500117928
0.8740824265837703,0.30289338904283225
0.9041329655192513,0.22810786666086907
0.8078263986974848,0.39811934323929393
0.7965811709355927,0.5384682786581758
0.8885245174456521,0.5143898637172782
0.8536965537875384,0.3901219732336149
0.8614347146704369,0.5585819376311868
0.8261601728648282,0.453160143727345
0.8928426384078991,0.3767381218730935
0.8374858190176473,0.4030861586666614
0.846852719779576,0.8411824347793971
0.8243568369049704,0.7451333519173323
0.8358879841943817,0.6009418921735277
0.7526883596684228,0.5748277096217922
0.7893891441120834,0.6313249717063013
0.768964211895757,0.5603537349880714
0.8362903221579322,0.5805220638087759
0.844085973227173,0.792358107210914
0.9213024586830184,0.8701884224031573
0.7844227997641265,0.719115020590426
0.7387212361433572,0.772139654355207
0.7963996709949777,0.7026800530083654
0.8361449613670169,0.40828312868950273
0.802211258125013,0.40271804175068304
0.6756849990857258,0.3926734489469116
0.8250224558329504,0.38781097786716073
0.807542750918417,0.21650153581801984
0.6284522915232457,0.15151220696126116
0.8074247356493433,0.2865384429364243
0.8109105609943188,0.28574832985836
0.9906533707087491,0.38471208138736296
0.9911740648509113,0.29816502063439443
0.7957834370699026,0.0
0.7198642414994978,0.1607750406928021
0.6752642465599495,0.35979384072340415
0.942722200941476,0.4752439981190614
0.9436873265051103,0.3214303056014148
0.8606462599533442,0.5072496639355574
0.8968209895420615,0.37160804919063417
0.9245644230372242,0.46091557754527285
0.9362854969960648,0.44031725505630037
0.9088079393062333,0.2303609945463002
0.9025336376761292,0.14400201638665555
0.8351225767075934,0.17318403808900723
0.8436878522122696,0.13398141806416658
0.8518229889191921,0.08555108179527414
0.8927431324422775,0.18021455734051633
0.817898765078255,0.2396679351076173
0.868876433845821,0.0984614509805926
0.7889528048520308,0.1761511165517488
0.8200929823678521,0.17616804755503535
0.7731882357109446,0.1531409247266761
0.8696277420219866,0.17646577765056454
0.8310954121101066,0.0608973048398391
0.8211790164548124,0.2936622860218303
0.8321280108805061,0.2488559589787649
0.8517616005692851,0.43372945386980855
0.8703098641005893,0.611828083513659
0.8106748065733386,0.48718771313572923
0.750299049187546,0.6061929101031078
0.8760775979608391,0.4122828369943422
0.7913278306618187,0.5075275139006103
0.9730000295747973,0.7722892970745124
0.722317789448679,0.848107570471516
0.9903282972858863,1.0
0.8861493198476952,0.9008769462943509
0.9589218393298938,0.7127401246455757
0.9748089453504947,0.32902191016461285
0.961431258248503,0.2537833454037475
0.9568764038956729,0.08879281566758476
0.9316856237029223,0.4037377508811722
0.868430936569025,0.2877039716205774
0.8421198568783737,0.04389621736005454
0.7624126747302044,0.4057002947445823
0.9767893909268344,0.6798223450556757
0.8483114986466267,0.3917881093704175
0.8753278424549807,0.23155428624812488
0.7734109828774507,0.2548856411019998
0.8607848930809916,0.5392766984113764
0.7794302908965575,0.10413090616275489
0.7847860983404706,0.1641957736132918
0.6964885488382135,0.17502063591431616
0.6962625066988202,0.24370068205798756
0.5713494412527611,0.011475177582455308
0.6196254026567206,0.05330439677499155
0.6751553959942639,0.0379812837936762
0.6333732598977034,0.0336893922565467
0.6569666649784961,0.06355972046224448
0.6248115728176975,0.09937833519287953
0.5653489113265894,0.09835900306446482
0.7010499643076089,0.08183339055013959
0.6486872264287236,0.06120694224973117
0.5186185401065746,0.08386542859595006
0.588925527155589,0.12397688146528875
0.628875125496385,0.10890714217198362
0.6680535413271644,0.12027188290412315
0.6461504941390513,0.11651702999338641
0.695922368161718,0.13342349187437208
0.808366570966376,0.3818265750188058
0.6883062585481866,0.5595032171832166
0.8180328329159285,0.1850459354190542
0.9598990570724527,0.8458524020961545
0.7634615198627887,0.6651004091843071
0.9673965187532346,0.4805198900042115
0.7827496260335809,0.12284562405165896
0.8572158160539111,0.18026029715897446
0.9390138109902915,0.35009736523192087
0.7446522538108179,0.348049941576766
0.618922992016641,0.3543171053851951
0.623608210193303,0.3265053119383021
0.5911705519172659,0.0
0.7047726318332174,0.13171547281052098
0.7195383598030229,0.5186691254859817
0.7104414997067149,0.49208169138487123
0.8064458510141055,0.39542323010973984
0.9507696507136852,1.0
0.9576576419505631,0.7276865770886788
0.9897492937654461,0.6764236153051227
0.813543179221787,0.41404429608318966
0.7948524696889503,0.21920936628026857
0.5804220884359005,0.21979036652306372
0.5307780049221452,0.19471219014642133
0.8068174808724049,0.1526861805639436
0.7491667436372599,0.1880988896087338
0.9586411970294365,0.2929109917876677
0.7179446780434956,0.22665841895217423
0.7942442802081043,0.22268243493029094
0.722725369240277,0.1850486993378647
0.7363249858703877,0.13078264222122177
0.9038693798488578,0.4821160023962295
0.8872729332465961,0.2720196285844311
0.8277723331057515,0.17816502993456731
0.6676397864765087,0.06919393231749797
0.5858785922711508,0.04128615543037575
0.6706315350682147,0.0
0.6579087213445384,0.28734744473360246
0.6112405339198693,0.33406537899834193
0.6448545477913084,0.2646977078430153
0.632851879419414,0.391555853254126
0.5746623703807088,0.2251642211077746
0.5115319417511278,0.23743766165351546
0.511770163963467,0.20202235447166286
0.530047002976293,0.1553920835714615
0.6235873472417947,0.22669220052791095
0.8473155715992634,0.5703464398149377
0.8021904086390511,0.33920793794740733
0.6835507895779189,0.2675375287675138
0.6317617364627935,0.27631555045685674
0.61257391204999,0.27818587551753576
0.5675252419015325,0.13006339682331192
0.5211275605335981,0.21073609902033252
0.6262670467858706,0.12231450804931454
0.6606764326600998,0.14289227570421895
0.5863105394560784,0.045236435077991924
0.543324930366141,0.05427925064032608
0.6019179947899344,0.03006004323336375
0.5852776933038041,0.05057423241216738
0.5234192818788292,0.06711232150866833
0.5284140790968714,0.031075202857258635
0.6580808436450385,0.1707312642614906
0.5537890235436576,0.1752271707857601
0.6109927268666729,0.2784597520299699
0.7614972693348204,0.13556022700382692
0.7249146711561647,0.1438025792922246
0.745002778370663,0.10562419932600589
0.6535512990807848,0.047066881267696425
0.6972917041232871,0.059907244212707975
0.6353358783980309,0.1404065995936452
0.7355362700865967,0.10049427594591728
0.706636538945384,0.09342029570879538
0.8763119666365982,0.10460219252078692
0.6718164930160363,0.07910659061793673
0.6290704251740749,0.06528705947630821
0.6208861435606992,0.012553752254126785
0.5690845578931807,0.030447541063866247
0.6602708406767077,0.01235842859823913
0.7060855654276949,0.0
0.7036312796116263,0.08841276835328389
0.6754088264558342,0.06195839759124624
0.801712437101032,0.29736114171011724
0.9190622001734835,0.3545272249557334
0.9876886526146081,0.8144287573539611
0.8781487558336105,0.7638312607606504
0.8934064978244723,0.5740393952004439
0.959074122329595,0.6585599699721753
0.940086097328149,0.7080900712344863
0.9586694628832161,1.0
0.7972218295044464,0.1373513621757785
0.7760989487352269,0.19607989031492043
0.7833292075763204,0.14437013863313838
0.8017145240760858,0.42269427041693525
0.819549956056686,0.11387068414088125
0.8698557541663724,0.08383688269773176
0.8478901297648561,0.06366827036139434
0.7612583401477272,0.05871563890023858
0.7429467462444745,0.05937908317906281
0.6970282723981862,0.07283345662085636
0.6759684092230439,0.06602489193251991
0.5687058270125546,0.06513740924657595
0.8370006790322696,0.06405623645238463
0.8020774408615723,0.34216019660073277
0.8877287662077522,0.19900715364476626
0.79955502010878,0.18030369624704032
0.9396227129212611,0.7878614069354183
0.7921157787873573,0.21322515590413266
0.8193934200682786,0.13819338100086345
0.8891882846772928,0.13254226996604623
0.8625974198688408,0.2469302812865476
0.5605068358598607,0.15976296816114513
0.6527157052140062,0.22506052188849038
0.868559965126718,0.25042029706623314
0.7561387368380167,0.30877365124871126
0.8716664329086199,0.6730125868339814
0.6770460865609996,1.0
0.8166695443198964,0.6208392961235467
0.7527962343990102,0.46456835720968387
0.7521340380645759,0.29937153253068177
0.7198425714656218,0.33043350830770163
0.8066751526448511,0.28104915867981234
0.6574189166391794,0.16553051373000052
0.7038049333269232,0.12431087728511062
0.7050513533481647,0.1593428933567133
0.773063006087941,0.23860871224772173
0.7711362022258809,0.29960357385122505
0.8164020058984289,0.36058080268515963
0.8385849543578993,0.330774161561807
0.6638029514517022,0.15993410974813588
0.7603911769935374,0.17060934406393552
0.7116254176998511,0.3742490144170858
0.9102285745202936,0.3729138136894896
0.6948521674123863,0.18352245836962375
0.7486431949930028,0.23181490985505862
0.8497756253679125,0.2608578594291902
0.6743868905822461,0.3719253413719006
0.8876423686810223,0.5293933823474936
1.0,0.9805937294315225
0.866282260395608,0.4939634468331421
0.9089002493000292,0.592442852355468
0.8709953020370935,0.3190233617336732
0.8895275188393148,0.4296044347181461
0.7984240326286233,0.45311976379312097
0.854183942108574,0.38585640226254914
0.8451042911350306,0.4282290577112508
0.7488481263177434,0.35843327612645093
0.7213827821112536,0.35147578524062434
0.8002973454215894,0.2897939028972409
0.8969603601552009,0.3561598103033319
0.8686203427228043,0.24030064078478364
0.848448785533011,0.21421861830146335
0.8139131686960913,0.07932504341291521
0.8593527121900842,0.12894016634001199
1.0,0.1772440161262478
0.7531005832088351,0.29435924060402346
0.8103025368777714,0.3742491596681324
0.7999973823460382,0.26104680978542344
0.7309389840558111,0.4160252048784946
0.8706828648053614,0.5682388827394311
0.8198897255098921,0.09665818608850099
0.8160733471491767,0.11627399294197042
0.7383185209817399,0.004655340791260899
0.6955955772737927,0.0
0.7078789681482229,0.13297278498095957
0.8881451222012491,0.21778091721376322
0.9503392996754189,0.4287159568452249
0.7257549168051927,0.19794425623999162
0.6460519359853694,0.14022751275199988
0.725200994096405,0.11727233758632553
0.7256152657518272,0.1369337556168139
0.678818543261668,0.3563667276666147
0.6632403688569573,0.3282763941303817
0.6323413205570426,0.2770725966398066
0.6270574775000769,0.23559703305294963
0.6044975814976867,0.23657977387358772
0.3818790627602768,0.26018265776028415
0.5519280426389909,0.24692345859352835
0.9356728974400211,0.5619487555425458
0.5623158900719265,0.14944622179665126
0.6379952425691874,0.16609115063646346
0.6925243135563193,0.15201935234229147
0.6945478075503221,0.13416377683351305
0.8933975505687759,0.41106278093446796
0.5850735137799672,0.5293997668188672
0.6556787546037066,0.3579014296066569
0.8369217067495573,0.13032023214742994
0.726532098567786,0.16000928623891733
0.6416262497234173,0.14155854612695706
0.8322827535506352,0.1032094548776995
0.7355617298173475,0.18483929659516676
0.650514496349586,0.12635371813701987
0.7693908915907479,0.6172944026062979
0.8060257367454449,0.33703686538605704
0.7992188322599845,0.28111909857701417
0.6772036613443138,0.2526602362096255
0.756251559078313,0.12617986812601006
0.7436754210232372,0.05977194039464807
0.8462964114296347,0.0
0.6683464198378775,0.02803384821270869
0.8459686465233396,0.26844193014518614
0.8891165921160646,0.16411718686761792
0.7615686567073652,0.337604334033788
0.7347895436931985,0.45791046382713074
0.8609507290407327,0.6546354200816411
0.879200741712484,0.9438940736581566
0.6537237152989951,0.2925825205560552


==> figures/scatter_csvs/linear_scatter_data_4DGS.csv <==
velocity,lpips
0.9510024119027555,0.35037447559127133
0.9804872582585324,0.09649885253077509
0.9187707748318537,0.2163366825629303
0.8096326545640492,0.41427249147483264
0.8720642726351758,0.36463172430253077
0.9148380741964699,0.5000932616455466
0.9063307280158576,0.5358337816744878
0.8977131933246807,0.6271492171286545
0.7071020440138615,0.44680977482326667
0.8655100099169207,0.598014228919233
0.8442313000680195,0.7760797918560521
0.9430578267784826,0.15635950598807544
0.914968929426364,0.12984990092663343
0.9156820943828493,0.09754462428119366
0.9502054737554096,0.36838510756389564
0.9910246663773499,0.4116503538924038
0.9702846845185646,0.6149997283305811
0.9008175753088947,0.4303941682548438
0.8201246944383397,0.4732130514115462
0.8250037289041261,0.41195813127203873
0.574368702652559,0.4937698292884393
0.5332662249061644,0.3189976705207043
0.8840849612100369,0.7810695246748048
0.7127698048250762,0.4023802367719346
0.6095378883938165,0.3202164001669907
0.5939758241712612,0.28807893956765357
0.5858908777065321,0.10403546008075804
0.6837444082426462,0.09665980730041067
0.269845545135898,0.16967354276867588
0.46742147012702717,0.19437895339184427
0.46137171055257953,0.16553316327056966
0.6659301778460452,0.0
0.9502774180940534,0.39621643593106615
1.0,0.37449848850252465
0.8976914152717845,0.1062575232026385
0.6804659440753965,0.06969005748242854
0.7252512483028489,0.0
0.7016604769844729,0.05841469066400419
0.8350268951676594,0.4842978725931053
0.7462744593571278,0.12242125749916798
0.5952942392736259,0.0349037015924236
0.606173966039663,0.16787419635866388
0.4925665778100526,0.3039645314534962
0.7959494858037468,0.2928034598967619
0.4551712750109618,0.31089902457955043
0.9109937620498852,0.36803797279201017
0.9615646187454049,0.47952670822551224
0.907546552967587,0.1823512235315839
0.7738391184288587,0.14954852960807627
0.7999041693258266,0.09920859023508073
0.8004926859298648,0.16162190630376064
0.8087182414943772,0.1410482189018733
0.8629529884188252,0.13818578127832967
0.8665350427978553,0.1575195218024546
0.5490943560432224,0.03872371145477581
0.6485667176765705,0.01957526561672248
0.7505509231851464,0.024393591593244293
0.5616255090533954,0.051926345251596756
0.9004300546129124,0.2692004146881791
0.9689274883492345,0.6788856373152062
0.9625574648593533,0.8055289100665489
0.9316876521156097,0.4133368783579127
0.7117072151803511,0.2792612298652529
0.9864644116855915,0.6111519064432298
0.9198578098659913,0.4779108588663286
0.8079872864904825,0.420142971343081
0.7132736706136629,0.3165745321862626
0.745496364244721,0.2950139347359794
0.8370398412138513,0.35856824102211826
0.8549558402508229,0.5888222364249505
0.8884485520515073,0.3659620967211696
0.8421251103232825,0.2046058458813109
0.6257101936150798,0.06922719049776266
0.8313480782965206,0.08471502077836447
0.7435444032177287,0.0995940779319212
0.808991953607849,0.12555137224859678
0.8321158548543338,0.1954660291479563
0.8134519938192837,0.13962752990527724
0.7898696242635641,0.11845822442067372
0.7902620104146948,0.1949638911103401
0.8348074944250226,0.15823107620221696
0.829049683879067,0.21193654780424992
0.7266602570170916,0.22506366131131508
0.8104641147823034,0.17480097973941447
0.6737034871611554,0.172779882284311
0.8622363457570351,0.16597820913169467
0.815766458204748,0.1748117328576762
0.8446557249112489,0.15469330029410594
0.9253878083864047,0.548182971475969
0.7135053704109141,0.5695779295180347
0.3329903301925849,0.4802038758637218
0.32474376336682736,0.4915024704881891
0.4397261430721422,0.5341393990261423
0.7720524029396779,0.5855088371488303
0.9677162550842298,0.6081625617316561
0.8262668950679452,0.49244418296626236
0.7737174014839169,0.027451163124885495
0.7762626658395639,0.0
0.7608478131939937,0.053158284515941456
0.9065389123434764,0.2801315376898777
0.7707918359606757,0.4251626646313363
0.6986780015042503,0.07564198270638685
0.6615765085706262,0.015112774487847716
0.8412572167440311,0.3022626312670936
0.8797028115984692,0.3092798344955025
0.8984479721089734,0.34464794028804835
0.9024177532268117,0.48224475517452625
0.9036048325113373,0.7401405315292093
0.8996476583877967,1.0
0.7896119307898386,0.41540780812547634
0.7974481981091653,0.27910829319023533
0.8210286119524745,0.06762206681998596
0.9861540660489816,0.07941604764279951
0.9619583175829197,0.15200927503629338
0.8444716934561571,0.1213402829153876
0.7705588772668377,0.1292370077518861
0.7758694105811306,0.4442394235908629
0.8812336814891477,0.011685072793189677
0.7378654375522735,0.16416367894894823
0.944744996747224,0.6918703790820022
0.8012644532465085,0.2832576308792533
0.7908160401902623,0.36470319499764786
0.9305287304797897,0.530315458395864
0.8612131767067204,0.8806741897893936
0.9679116685834305,0.8383779893950006
0.90908336347848,0.40262257687586206
0.9008114445021984,0.44523585700582485
0.8450739510918701,0.39134508099110976
0.9043862026370529,0.3963528642203872
0.9841278620672655,0.2559344627335468
0.9111262736171729,0.5016305246351787
0.6637711009528615,0.2831218536625105
0.7536449312969501,0.11057536793629014
0.7219410277243663,0.38586287619274295
0.7753339262678072,0.30145497268082533
0.8030833064192651,0.12524250210255014
0.5980852359419508,0.32379511697207225
0.7652757105246214,0.25863003983064586
0.807803724204311,0.05825241943019893
0.49093421934291026,0.5069538959621928
0.7671218387721079,0.6732988442601744
0.7822137264371058,0.5862354544280733
0.7689699053799056,0.5350429471746269
0.8671127794037898,0.31436936530460585
0.7054555273046438,0.2410985806104187
0.48200933106993193,0.19217740774000122
0.9893591493317474,0.4595938199615947
0.9263622682379805,0.3001607268788447
0.9366083513003464,0.3923746347355718
0.5995805723870264,0.07327872302405654
0.21739364233278227,0.01389531740601949
0.7291001700278956,0.026901055846474644
0.8865575142986352,0.14815888259420731
0.7510524314719702,0.2520239906049056
0.5927787310363477,0.13562377371029274
0.7105310405626196,0.2627967902578224
0.8472562463739954,0.33314950969472584
0.8405482797798999,0.045919100140588136
0.8845023876223419,0.0
0.7628164914596524,0.20950115150362952
0.8112132121314845,0.016922027719124894
0.8121665389430766,0.19634005998983284
0.9183794166191305,0.44183054213144485
0.5402307717462285,0.1166780197991479
0.833114720827922,0.27598541316164776
0.9307844894860526,0.476729852858238
0.5948091069162779,0.1804764660390361
0.518605220025504,0.03382915631425868
0.6199284905745205,0.07539214990982057
0.7800259747188143,0.24538817482353975
0.8197032351996383,0.20419706336279586
0.956123167608376,1.0
0.978064977101743,0.6929926241390044
0.9531358636302092,0.692234556710337
0.8387431751911874,0.41569092303648914
0.9591925862384763,0.47094025193028083
0.9320474605385882,0.2784453578600726
0.912372842834493,0.04162616588128418
0.9500137669430839,0.8990300272971817
0.9615518805837265,0.9548147313797205
0.9264498099174829,0.705584966426314
0.9516881139948047,0.775206188976913
0.8746506250864542,0.8412756590230187
0.9836117011053115,0.5314300993692108
0.9338317632018717,0.37274072166986205
0.9739447353278895,0.33257387531976
0.9799718753212993,0.2724898800183478
0.914147682069171,0.2615126027716741
0.9098699811969972,0.05107598493638968
0.8696371438950736,0.7014662252770321
0.8257849174372738,0.7845691244601168
0.7466102706850096,0.8354567826410694
0.6661748258976601,0.6633641161765328
0.6992341045972464,0.8913137987725429
0.7837606548169302,0.9424455346228137
0.7398523009883277,0.3793146077156755
0.7124805495163027,0.510812403012806
0.8749013049620075,0.6358440419769213
0.8144753418407958,0.58834018784788
0.9210010603709207,0.32396539992997825
0.5683586925716572,0.0
0.7882436673365392,0.4147063452427915
0.8723253750310616,0.40974253451202775
0.8085668085679372,0.502310892504866
0.8712827629898423,0.9415456170861977
0.9792623310041818,0.36401046237344614
0.7382949869732818,0.18056739182564865
0.7932169411236778,0.1003046216856029
0.49317148614879114,0.05654012183388319
0.5544326063437954,0.04491923716636012
0.7080390421997919,0.03153422390248556
0.5880449712878814,0.06292438297283845
0.6143797445552989,0.052152652516068626
0.5966236102887419,0.059310189776573784
0.5420129347651229,0.057962281342051176
0.7438114370392958,0.06374262388799033
0.689397255684753,0.15850666595669624
0.8195237763760406,0.058210179348883166
0.8457384765132145,0.19596943873140119
0.9512722038082088,0.8797434344375592
0.9753797420532357,0.8564984110713971
0.8916799341723324,0.9050229668037058
0.9349381673285412,0.9422391727661261
0.958528308989196,0.5809541558784442
0.9181081477040642,0.11148236647933801
0.7321340185855835,0.10054364506211871
0.8370748600179256,0.10231117560009141
0.7557910852072239,0.6446535898988958
0.5201811189119352,0.1248203442025368
0.5823222853216469,0.16327204661547484
0.7080143714988568,0.263243869664221
0.8518130077735047,0.026938940324767097
0.7994383976065506,0.04912581193622986
1.0,0.38209741684116466
0.7697942519237823,0.2794201141447055
0.819234808491517,0.28994922911049176
0.966099421533675,0.4200549109508719
0.9479165584640283,0.9508435453796726
0.7721614134431244,1.0
0.7791718141882039,0.7792433581001844
0.7021000621839424,0.7895008799993446
0.8197927210715117,0.398133380552298
0.8027867244006868,0.28167981887073995
0.8633355137255606,0.40547836613139937
0.8419180304029966,0.28119082532154793
0.893118158598602,0.21040333775906103
0.7531002914190849,0.19690875418180856
0.6678635732496766,0.44498160917946755
0.8846764079215355,0.26051698464900536
0.7911268507089931,0.5431584068136462
0.8399547590483689,0.37000553898620797
0.7994946517790867,0.1543726168653623
0.7114439010906488,0.5119882187842839
0.7778062077753064,0.3848958966761672
0.9218879305727945,0.794148209155648
0.80518368279886,0.7940817337984062
0.9115450686631006,0.7864349223671189
0.9018775905342228,0.7690275213293039
0.7056637726306266,0.7176034570904594
0.7056563791945836,0.827465201614101
0.6170184810726562,0.795353596627961
0.7966048522744827,0.9433032161635239
0.7404265891479741,0.4446579415990607
0.7201949520959773,0.37766977844415295
0.7443243660732528,0.3853842088888125
0.748696032569414,0.4350407981076057
0.5333122198356978,0.3163045466555558
0.6210796249374446,0.29975547714008316
0.5320493509065345,0.26718969126643766
0.5614024935885646,0.178387947086754
0.674239424412088,0.3116685401953994
0.6953871569087892,0.5869193559230347
0.4538532634177083,0.5617060628849007
0.7779452645133158,0.4560081643118573
0.7568824423435874,0.3991354928683438
0.6356533649857797,0.0
0.534468482585361,0.1251913266303218
0.8729707046119136,0.3497194546484838
0.8944206346942337,0.5455152740892694
0.9000065975301537,0.1956409963237537
0.6689047540660271,0.14787869294666922
0.6508355420410475,0.10578634996195037
0.5252014853720587,0.13698969972552053
0.48124313886195386,0.13997503564491645
0.4672717822476489,0.11921421893273124
0.5643761611952608,0.17624859818068178
0.5671838632762932,0.11232549766418126
0.6077808748937944,0.12853236480235342
0.6814661651996371,0.10216413121126543
0.5450484232354085,0.07618986591257058
0.7276417664751461,0.11542894030766103
0.663524992363848,0.13227045658021283
0.6915301178936737,0.11325164424523591
0.5307598859712171,0.1235886351176523
0.520166144080942,0.0
0.6800089029253733,0.026480895678955212
0.6228748244426796,0.052980358963469705
0.613377094256225,0.08627054006463482
0.9626472856772336,0.23207566424910858
0.94832257848409,0.13636404915406858
0.9432344098204739,0.2575472750359355
0.9341383886844198,0.46764475560234414
0.9874171427047157,0.6833959832781348
0.9880756550875714,0.7558792100681407
0.917904065677376,0.7305442290447519
0.9500052756773442,0.9872725490319355
0.9568764027304758,0.740111123607724
0.9278136302487736,0.7038470395950911
0.9307210963093385,0.7869163722782901
0.942573982065936,0.5480781567666714
0.917921358140641,0.6105120110690495
0.9343931932240039,0.5921436200793714
0.9721384937885365,0.6722391469827549
1.0,0.3996358595663241
0.9713493008810505,0.5853318793795874
0.9215901343814747,0.336956807747217
0.9070646249344988,0.355474459523432
0.9172268792737123,0.5792766882827023
0.9315402258618113,0.6796889135095449
0.6404521777603362,0.1756968924207143
0.6890565675495831,0.0
0.7508547145464741,0.16079476926043432
0.6685743258071316,0.09326680513317878
0.6643591036224195,0.21028388401758905
0.6460539030316554,0.16868087980932228
0.46679699816108716,0.09194370078463647
0.5642178864674168,0.07923541839723203
0.5153964174658314,0.07278590323221192
0.5822127336657675,0.09203644099775062
0.5785713202266409,0.10120175992511826
0.5272662675427496,0.11827729227948101
0.5009661780451931,0.1152031377797131
0.5900822032064129,0.10096982958147827
0.5567053141222569,0.08885773427837898
0.4046354603640432,0.1489213084127664
0.60334299509751,0.15050284030869562
0.6042155127867778,0.1415277904588358
0.6023465374046686,0.14889018217944927
0.654762853930108,0.14679929740908426
0.6925393129541346,0.17302147295082437
0.706091839477407,0.17352268511808494
0.7295256882619872,0.21242073984023782
0.8449665870552421,0.8907863476190506
0.7844256174306559,0.5906122961072096
0.8815673189133011,0.7723015471174554
1.0,1.0
0.9316044335022966,0.5860836685921301
0.9396328838547752,0.1377136126861597
0.8471322334570847,0.0113940144966079
0.8085013269738169,0.0037432995295195314
0.8404433504545155,0.0
0.9773115502224315,0.7411993215947844
0.9429878976828713,0.5329466401801826
0.9092913521841285,0.726960780014369
0.8518842572959298,0.20096929471634484
0.7974799965291368,0.1564528546579707
0.7247783012418804,0.3848427363770789
0.6880351769075647,0.34167460364298663
0.6050819441835313,0.15043735254282287
0.6215600519473818,0.07323003445988102
0.8860068996120436,0.6983710158224682
0.7718160371436119,0.5213713452245531
0.621225532822304,0.41080363934730224
0.6430905954118034,0.19734067636587682
0.6070883176387967,0.17737556042299538
0.5429448050117388,0.1494812753667113
0.566681865222421,0.06989099106015033
0.7498575417482024,0.23198496167140395
0.6828968502074665,0.12092898866143523
0.636876563665943,0.12356199222959871
0.5765239869718014,0.10199573894083667
0.5601434013761193,0.1052416311661484
0.5799099091946454,0.08860116825201862
0.5587453765090954,0.08691603599867204
0.6942728780999824,0.047854665381237185
0.8482221952082575,0.1916517037756334
0.8669221730146948,0.2967530111052733
0.9360827654059263,0.3567483053965108
0.9229136500825744,0.3580249282927748
0.8524609537991469,0.32294272295039966
0.5874420382319138,0.11497008584927575
0.46324637909654987,0.018975371795855987
0.5044257319046469,0.24543885220585082
0.5275623276187713,0.1875238649778014
0.6446170566110895,0.2764740012426491
0.6193761496532477,0.2714653751613054
0.9552451276138849,0.7780247430034181
0.8593029553746663,0.5064380836480641
0.9025543016557185,0.6956481072727861
0.8497074194213723,0.3224612674301061
0.696847429209067,0.15104353228909012
0.6685098259805202,0.17515287718484995
0.6372587266711325,0.09876387766125017
0.5720157321610736,0.148934420711229
0.5824090612109367,0.09947410967894121
0.6018680771423683,0.09739583306566871
0.5973282138170724,0.0836151734749412
0.41815725913537727,0.04500106123669793
0.6038292124856837,0.055675612061199184
0.5958361467833871,0.04648782044594554
0.5713588908696884,0.0954732730235687
0.5115210745813632,0.07233625734450312
0.6074246437949006,0.1196478852610411
0.6312045931846443,0.05461334753112147
0.6755833967166065,0.04983055425384457
0.7385375756540064,0.050475826786285385
0.6681443053774013,0.08522005027484025
0.7319667816200961,0.06032628223233267
0.717247940528019,0.051505441974660886
0.6717092855834468,0.07860512529746888
0.6850929988282326,0.07094401255848444
0.8227837427149118,0.050824908648097626
0.7521632315348784,0.048792829082820906
0.7266476956873247,0.0043975499389811955
0.6727524051079169,0.012615606921129714
0.6423271291867627,0.0419846749536585
0.655511325377124,0.0
0.7333477179362818,0.0531112185389972
0.7047188197577233,0.05315141584429679
0.6534247429948296,0.049024492500205394
0.6532291454638129,0.0735152296658934
0.7464750126649045,0.02477952306955086
0.7436692033542198,0.02914375155808634
0.7177668837315664,0.050240284681547426
0.739507041273877,0.0663470628287408
0.8542471071896944,0.11169068103050377
0.938004083457018,0.283178027165621
0.9763309148169604,0.40363313118320066
0.9878560780149189,0.7851284779925043
0.7852522501244944,0.6200864524150295
0.9736984385224761,0.9488605650683302
0.9925418632866824,0.8950145115798211
0.9806364594673737,1.0
0.6707125959971969,0.2438503384517039
0.8241181398264834,0.21165071289502962
0.9970042290200254,0.8420094862418509
0.8401927515541474,0.29982196479602186
0.7799436666445766,0.21021159159884745
0.847370529541309,0.1804974739276474
0.6284822158366796,0.1490126527163856
0.48521247454893635,0.1174049830016537
0.5082063632109635,0.04793252355694796
0.757429622538288,0.042551106812017465
0.804096701040117,0.25775749569520634
0.8156497221954123,0.26657703980495356
0.8498710107801914,0.2598812527883824
0.8542210333146293,0.5348023423295855
0.9951889121105908,0.9672307052767917
0.8085397616235485,0.32405029885208675
1.0,0.4970601293143572
0.7453403396435213,0.4589768632160168
0.6064126559022273,0.24107453039671714
0.6600289728794216,0.7096026741068384
0.6673867830233813,0.4201882949583627
0.6199225773370514,0.41370672919751333
0.7024424887228182,0.31844811191398187
0.7214794865829479,0.4129839699341512
0.6803924995503678,0.6922590858551373
0.7970614676419708,0.4953744285167821
0.842552301355996,0.3900621552479288
0.7991647654328419,0.24824124676924123
0.6315027245321584,0.1934375390537312
0.708152510844023,0.1870469950101953
0.7269132965824293,0.6471524104511662
0.9660056008881037,0.6457149693237614
0.9121288856247802,0.4266343386174087
0.8139550131024471,0.4616709448735256
0.8622745155906874,0.27751450791683124
0.8816085057995001,0.39820325624998065
0.9465557915454624,0.3441565607135822
0.9471859347530663,0.19202015587180024
0.9481723395587606,0.08070599179285572
0.9015006052457729,0.1515073073285735
0.8968874934943596,0.12472837941386675
0.8748421027355167,0.18389035964782915
0.937543683666502,0.17521190788774837
0.8591430548251683,0.2639672539274764
0.7817111613278271,0.17298428390655118
0.9909885802765082,0.125004769796719
0.9408294586003574,0.1884569888092834
0.7219125283126784,0.20328409528042796
0.9205134834322227,0.07660345096081754
0.8854528128009533,0.12597626136629667
0.9415866719206838,0.18612314016601986
0.9753527638238689,0.11409972536283973
1.0,0.1526675281521137
0.901964710529982,0.11753501030791745
0.90411068629044,0.7840720760114805
0.7878756924970668,1.0
0.9369869303138572,0.09707406226033335
0.6165719450407905,0.017998738144544627
0.9113787922674892,0.19610831603641857
0.8917246148057658,0.10910104033526788
0.7906299561303591,0.2951763334218241
0.8841052274531852,0.12248700368534551
0.7935987791304275,0.2633114515819737
0.8413924262211975,0.23684268405001152
0.9450910394375572,0.40323343624497304
0.9485340514146203,0.3583468576006699
0.9092794223979849,0.3609918321786932
0.8435684169391485,0.3084906085450702
0.5941320310314447,0.21361474746900733
0.4038097265892425,0.20665326187970812
0.3452419367027138,0.2001263044314856
0.4151069032919844,0.2319779899310735
0.5966499774331543,0.2891914958978998
0.722554185681868,0.34659248500521256
0.7968856568747185,0.6190940581635236
0.9433291787533156,0.5975478822073269
0.9637115090824654,0.30202000303634713
0.9235965644269539,0.20529570323594473
0.7547818423872259,0.0809697717021246
0.8259304885747034,0.2605470207062865
0.8434603363830452,0.49049696822491523
0.8969683569757014,0.409450364519371
0.9371344600385573,0.40664425313494096
0.9162287991956802,0.4004927176675717
0.8845998484473586,0.4404945517273001
0.9530573522440319,0.4502923962114274
0.91753219469764,0.6666544396018108
0.7782977570211385,0.24159647463978695
0.9105314222757386,0.2066972921595186
0.837511044276488,0.11214159932486774
0.8386783208826994,0.45483119834736346
0.8556602175399579,0.267146661577564
0.9023545568135376,0.21895748575195828
0.9226915362359852,0.3701120139586816
0.8935045941067734,0.3881745281323695
0.9108621153494108,0.6726027414236021
0.9458702472410129,0.8162438208916752
0.8113995041674669,0.673552734793724
0.7743079317324436,0.41503829838912554
0.9485323504550783,0.4053390965768762
0.9089336152090576,0.14571554972842285
0.9299853483787239,0.06201228572172109
0.9068403093592051,0.0
0.8778634879457257,0.10212391551924338
0.8817955096957056,0.962267443085285
0.9030153346726002,0.32067072059958884
0.9210183104153326,0.32179693241118135
0.9550204354934596,0.7097627742879696
0.8319082714032277,0.5260227051637456
0.9253898396400292,0.12583988727752032
0.9399682716845911,0.21937353849771013
0.9920718599360339,0.27917445533826446
0.9722808487990422,0.2561314474535688
0.7839370697882043,0.393576570936476
0.9148380741964699,0.3735617874786441
0.8977131933246807,0.6946589352028733
0.6340040728330351,0.3502359752618297
0.8360340370588881,0.47290374061408463
0.8727326855864836,0.4550471423731276
0.8683492806337915,0.2499181341992368
0.9226190965246942,0.296118319072788
0.9156820943828493,0.32505415846981583
0.9502054737554096,0.543771515252068
0.9910246663773499,0.6885618259818445
0.9284460960406912,0.6495434571354081
0.9008175753088947,0.5295466805716859
0.8452620500711107,0.5585538147946244
0.8201246944383397,0.598515702400986
0.8464812882572663,0.5877099855419402
0.574368702652559,0.5241396506363917
0.5332662249061644,0.4074398805432438
0.8840849612100369,0.9383519707994596
0.8158438526266948,0.7332549595885378
0.7127698048250762,0.4890971060178711
0.765137684541207,1.0
0.539275365715547,0.11899656324808608
0.6837444082426462,0.12212272759593278
0.5896941563931339,0.17202796805005807
0.7189735163478163,0.3279840724325093
1.0,0.40847725039032035
0.8005847246429536,0.6412085057619368
0.5952942392736259,0.055434670862981456
0.5793979115914021,0.02489606307631362
0.4925665778100526,0.41848038735192594
0.693119693870821,0.39727010970488746
0.9287335678299997,0.4963190927872689
0.9109937620498852,0.6512115278836519
0.9615646187454049,0.6035974950982894
0.8221799308173962,0.17184407740233776
0.8157654553157795,0.2065809430996525
0.612086395952901,0.05708072721106235
0.5739919994635221,0.05725840662609203
0.7178585868107186,0.07435586486535384
0.708647278500883,0.032808584994082304
0.8014125317700069,0.1947212471906805
0.9004300546129124,0.3055078728452658
0.9689274883492345,0.7507057896216319
0.9625574648593533,0.9568374036230939
0.8848091333108312,0.3624714072506703
0.6959347187293877,0.27977433094114196
0.7117072151803511,0.3107221426085228
0.8867131466329441,0.36927048018536984
0.9864644116855915,0.8613252670119264
0.8630286614480173,0.48852064065040385
0.8079872864904825,0.4570449212985503
0.6772221009318516,0.3703082035774049
0.7132736706136629,0.3518684286632
0.745496364244721,0.3582165523226723
0.8912302696798576,0.38171100956201487
0.8884485520515073,0.28296202926093733
0.848450838882148,0.30277706444983243
0.8975074173066508,0.2551198269434901
0.8480986519660474,0.20909437774265593
0.8421251103232825,0.163115103587369
0.7065093931043628,0.16968789179593655
0.6257101936150798,0.007133504574075192
0.8249955868563116,0.0
0.6671088697925884,0.10888197940783577
0.821642769637499,0.03320631681321397
0.7435444032177287,0.04820594384928385
0.5818356890532301,0.049398147251853715
0.8361915328245528,0.046300624871170856
0.5709880387316613,0.07489848832879134
0.8289639172930948,0.04994777081451906
0.7902620104146948,0.11342744171798005
0.6298561003435978,0.14117268400787608
0.7487024470736017,0.12826528497291315
0.7266602570170916,0.17261624801702766
0.7934993340184988,0.12976069950950972
0.7373104201164925,0.16288245885154443
0.8368995754884345,0.12094907077887396
0.6737034871611554,0.10399814486032928
0.8446557249112489,0.09166343051653511
0.8098335183001156,0.33847530067725695
0.6326472671791513,0.5167305640239562
0.32474376336682736,0.4349408553230209
0.32715405177287205,0.4551153568894694
0.9677162550842298,0.6543263531188326
0.9963419250465181,0.7665136185928498
0.9068041966416488,0.04943430482370479
0.8198845695523724,0.04417551340904976
0.9145637155274134,0.33870598914198186
0.9065389123434764,0.3059172333430671
0.7707918359606757,0.46476010970724707
0.8171757990455344,0.30643279592803363
0.5905954187125919,0.14146674062451536
0.8091542267212964,0.1437266931480475
0.8797028115984692,0.35258519473781524
0.8913119713344296,0.41969332642190715
0.9036048325113373,0.7783008696567434
0.8996476583877967,1.0
0.7896119307898386,0.40425066680824845
0.7974481981091653,0.281064974391862
0.7371793198212151,0.13910176609293445
0.7263277662077664,0.13982737269399848
0.8062912805190428,0.08777394792864465
0.9541500149232367,0.0939059757289715
1.0,0.18136951492872708
0.9619583175829197,0.1232921116130123
0.8444716934561571,0.11674232442811908
0.775157233706257,0.06237562110853873
0.7770986476243451,0.23080088246430533
0.7818192782675846,0.39989446568947296
0.8142314650985416,0.3215249940735918
0.7749226145533026,0.40195299019313335
0.7758694105811306,0.4782087483565569
0.7710635485231404,0.09669243548132447
0.7378654375522735,0.16304282522707808
0.8165692804465855,0.9286677379178435
0.7916914589768419,0.4046472933300714
0.7798652123914496,0.24350160131663812
0.8012644532465085,0.19879053332740254
0.7942082438763449,0.33330530102528744
0.7835814810907568,0.811000155683562
0.9198982404766328,0.7573706436403265
0.9560248282358825,0.6018413751306629
0.975059120570234,0.4259773313613415
0.9841278620672655,0.2695883281809488
0.9111262736171729,0.452529023864066
0.7753339262678072,0.3118967261970954
0.7249429378393198,0.11221240241976736
0.7175513090277983,0.2163994562195583
0.7652757105246214,0.2526348052843449
0.7868221348565733,0.09376320530213732
0.807803724204311,0.07829493138803016
0.7702139114581805,0.19453703600738384
0.8037364825201743,0.09285134443876075
0.37023585103012463,0.49952638652902104
0.49093421934291026,0.5009337906050626
0.7822137264371058,0.6789690138578063
0.787481508597526,0.42181061392642205
0.9893105592671181,0.7341220439884785
0.9927971993738711,0.6382751530663322
0.9816137971172008,0.6372868513121035
0.9151888590097039,0.3688803577045279
0.8671127794037898,0.31284289636184376
0.7577819687801465,0.2854352753550987
0.7660563034234049,0.23373058014204087
0.49011932051433327,0.21550867952554276
0.4791378954648195,0.17380340369564706
0.4543504564686211,0.1498332571476787
0.4554094943076926,0.1775964885630318
0.8599137892845595,0.4216619091823369
0.9263622682379805,0.2854926408556259
0.981360005001445,0.184151471654829
0.942976420296024,0.14836375352494988
0.8763629177618761,0.06821649127257705
0.5995805723870264,0.0763473547890516
0.21739364233278227,0.02500982662669832
0.7291001700278956,0.029996726546317003
0.8865575142986352,0.15110448777829405
0.8838070342411789,0.5455259991726558
0.8845023876223419,0.0
0.810633851298714,0.027515809631546186
0.8937491944833229,0.2719716287523772
0.8590859504133751,0.047735075996082746
0.8580081260313359,0.05371067653614615
0.850296079970179,0.15797438828003207
0.5402307717462285,0.16331990186614811
0.833114720827922,0.3336416571812773
0.518605220025504,0.06758291243135266
0.8043394008339035,0.27668062791330006
0.666980301278631,0.31594527066665734
1.0,0.7060156456336435
0.978064977101743,0.6796308761695076
0.8387431751911874,0.40516149313662936
0.9591925862384763,0.46729196223295805
0.9155657213196657,0.04353228888873307
0.9615518805837265,0.9502872105787606
0.9264498099174829,0.6797732543961955
0.9516881139948047,0.742618730975659
0.9836117011053115,0.5208215009430853
0.9338317632018717,0.38594530183015424
0.9352352638968527,0.3113005462181928
0.9098152935962422,0.24426572178943917
0.8954316326119703,0.06221188373210923
0.6992341045972464,0.9489348786805274
0.7837606548169302,0.9375254141049274
0.6826880420259981,0.29335386266707836
0.653895386757084,0.3128217592180335
0.8120835547601817,0.38962911457819654
0.8749013049620075,0.6331296513330722
0.8144753418407958,0.5316899390151277
0.663765407491917,0.15585915875328
0.6401939151848163,0.12865160560272418
0.6437045964129025,0.009861383595879028
0.5683586925716572,0.008426146105979193
0.8947432774285675,0.2377986480032913
0.9106969071461832,0.4304380497472171
0.6820053829140077,0.6492774948625532
0.8586352271729908,0.3688341845733371
0.8685573024832555,0.29853149313637706
0.7558799917416286,0.5900355606652737
0.7438334243096921,0.4380199649167495
0.7010124256131757,0.6335394198677277
0.5567510829758162,0.13516689537178564
0.7812333350543813,0.06912831750669589
0.7932169411236778,0.084877343559776
0.726938081652024,0.09353557949841734
0.17504558678274684,0.06002328341855369
0.2876084622832811,0.045896031166301435
0.5544326063437954,0.03907581568054541
0.7080390421997919,0.03706750669588507
0.6143797445552989,0.03962944363282201
0.5966236102887419,0.06580563671779888
0.7238757744431575,0.24498478207937668
0.8195237763760406,0.13080015826637448
0.85511337587885,0.17466124908692476
0.7665615034087044,0.4050882639396153
0.7575321346642527,0.7708891831020209
0.8688330128662499,0.8534263148283419
0.9512722038082088,0.8958954224494765
0.9753797420532357,0.9292302775748722
0.8064036519877563,0.9819600681762843
0.9371057577993713,0.11711848672997321
0.9181081477040642,0.12654751034818604
0.8805917827773001,0.13536949111273436
0.7321340185855835,0.12063945702459215
0.8370748600179256,0.07647309471633797
0.8588420139596751,0.13471146822498173
0.7735342669394731,0.3671175736547358
0.6845346462640091,0.15944028487947406
0.7080143714988568,0.28613114803993184
0.9080438991765178,0.0
0.9053732644124983,0.021453007061115168
0.7994383976065506,0.04740290966642318
1.0,0.3815501907730199
0.7925224162585943,0.26745097496601367
0.7162744875475688,0.7643214672399659
0.8487928466592479,0.6083794843766756
0.8880478820120329,0.5116618872519345
0.8521541991577642,0.5101232500942623
0.8197927210715117,0.45761241425591603
0.8027867244006868,0.3013833205920709
0.82460220625835,0.23277075759200516
0.8633355137255606,0.38959413602133613
0.8419180304029966,0.3072424564231529
0.893118158598602,0.16248672544943218
0.8004734597497973,0.23043997135810326
0.7817628534127838,0.16541802294810903
0.7531002914190849,0.21256023273270677
0.8636809499242236,0.3633390640187902
0.7964558102239297,0.42442724854455577
0.9232835511524492,0.2533797784058086
0.9170582915624098,0.5998581741828585
0.9142540106260724,0.38550401782162463
0.908792197812579,0.7728912057615873
0.6863829279376902,0.8805758902458479
0.6808173472677417,0.8622303560983392
0.713446691671386,0.7936313522519808
0.9018775905342228,0.7025940762536115
0.8247042054056859,0.8251386993282167
0.6484428599181536,0.7277070741088679
0.6926893539865209,0.6964106563624439
0.7322209127128906,0.994171969441835
0.8289461035931647,1.0
0.9448403036307734,0.8032809259620327
1.0,0.6804939114096815
0.9275077362613358,0.4221214350284489
0.7201949520959773,0.31615514827091123
0.7443243660732528,0.31713845117606393
0.5788846151854501,0.3286925926582413
0.6494536356999272,0.28045092791179965
0.6047073007840731,0.31170480528918587
0.5205828882192257,0.10406703653154191
0.5474794259176974,0.2692880691990003
0.8016336209819661,0.5156672634135101
0.5647229960024045,0.6856067320134002
0.6953871569087892,0.8593322934576457
0.719235478227417,0.9243933566123687
0.5591310216785003,0.7170365315419112
0.7779452645133158,0.5845777868373008
0.9312205079963052,0.3011404332132901
0.9708673005240127,1.0
1.0,0.862919119579376
0.9835876272626292,0.6035351775277352
0.98070344071388,0.4566223964908579
0.9000065975301537,0.20479795014377794
0.7778828955605603,0.1551567915996684
0.6369713585905744,0.11439100280613124
0.48124313886195386,0.11874786936614304
0.6946278598432886,0.0691555272540784
0.7273525007956633,0.13541786730229277
0.5450484232354085,0.060217509749048284
0.663524992363848,0.1204035600196676
0.7131869396807063,0.1258446937758778
0.606545708976486,0.14662367927821107
0.6308312178138753,0.13258054779088016
0.5307598859712171,0.12396417633254621
0.613377094256225,0.1103088642775724
0.9119333558461392,0.3797503473424741
0.9404821542701793,0.24820021590144667
0.917904065677376,0.7090931412788747
0.9064880212613898,0.905384508465826
0.9580797304765333,0.703297751728834
0.9729378735377632,0.7195349159325872
0.8766057218486489,0.39702547084967243
0.8696592891752837,0.2869309885409508
0.972954707089765,0.0078212212040598
0.9526602224654922,0.7005299707336823
0.9640008700826939,0.8381717438376313
1.0,0.43367326430104935
0.9070646249344988,0.4433052874545181
0.9007001478151209,0.5803155318764587
0.9172268792737123,0.6227027780966093
0.9203545077921443,0.6832501061830242
0.9237384687766388,0.7655655596026987
0.9315402258618113,0.6861643882719699
0.9427004508189881,0.7676538661033275
0.678538381051985,0.0667927747834593
0.6185821438659698,0.0864455472667996
0.6643591036224195,0.20623748987236923
0.46670462426545484,0.04914986050682735
0.49684287485541356,0.039237058277004105
0.5822127336657675,0.07755939928127742
0.45183554913210855,0.08716175005459552
0.5283764398465065,0.07809743976078762
0.5363103384597381,0.1135527082609162
0.5744889676843861,0.07875694719934666
0.654762853930108,0.11840250273623708
1.0,1.0
0.9430991074551852,0.7118042947615436
0.915213098347489,0.04522756864260062
0.9740585976347526,0.7632453651855291
0.9845898564231582,0.9955746675667696
0.888662127906789,0.4604052284011077
0.8168880097188834,0.15774042957800524
0.5400219467966816,0.18151355162129082
0.8329879906911389,0.8028418277291522
0.8757049125680719,1.0
0.8482980613938168,0.6098883932466548
0.6552318230486514,0.46902302437592464
0.621225532822304,0.440383051951917
0.7587736915777368,0.45848720725906444
0.6941866475115461,0.08989878683322859
0.5076498013991814,0.06839400681128924
0.5406616963179867,0.05910001771308107
0.7135286139530034,0.09652553492429151
0.6828968502074665,0.0807054348083318
0.636876563665943,0.0866401536185482
0.5799099091946454,0.06869448377364643
0.5754882503352989,0.04418134848419293
0.48741813304496806,0.034196525319785655
0.6942728780999824,0.0
0.8669221730146948,0.2915876729385954
0.8726422618204157,0.3435634942243643
0.9360827654059263,0.3915965414312791
0.5134436826512757,0.022030435423867338
0.3789319380823441,0.029427379833716957
0.5542330335951435,0.20641500386412895
0.6273513899413029,0.29693578039986623
0.6091888515419264,0.2563776055978117
0.6585178701941472,0.21553664301018155
0.5358586534987904,0.2827261124998177
0.5503727800046075,0.23394739298780623
0.6142319304806603,0.26449182266360227
0.911637492506199,0.7816480033429503
0.9524351323597442,0.6556041093393672
0.696847429209067,0.16689679085667544
0.5920300476053905,0.07975736938266556
0.5974885044973826,0.0777707145111602
0.5823282579977405,0.06606372054358504
0.6304588963106296,0.07761201328289272
0.6605202275890785,0.0696911771896991
0.6143885619293173,0.10504287600410755
0.5047672370109604,0.08382447733061867
0.5485272312308794,0.06995167836551071
0.6038292124856837,0.029666460695884883
0.5958361467833871,0.029620672946552806
0.5834362003184359,0.020106600993105166
0.5873629016208496,0.054496757071540024
0.5115210745813632,0.04830652008659664
0.6852571352097787,0.03846474412402067
0.6629536137242004,0.01925353444324054
0.7385375756540064,0.029030880146691116
0.7319667816200961,0.043178745936822804
0.6717092855834468,0.0824531953242207
0.5539568486485212,0.03527085243373896
0.6850929988282326,0.04215448668528088
0.7576781344633806,0.0426386168528088
0.8227837427149118,0.019895568532255378
0.655511325377124,0.00871206398983164
0.6394242147006067,0.016682142336222703
0.6742727053974303,0.028300289631605267
0.7092922227703428,0.0
0.6490111580432792,0.03651780505084181
0.6676286526878543,0.03512857611685281
0.6534247429948296,0.04645077565010835
0.7177668837315664,0.027779043903150526
0.9878560780149189,0.6631352621270211
0.939520290702363,0.6221714035672612
0.8499418168927247,0.6107323225745958
0.9450851720226807,0.6480923903983997
0.9736984385224761,0.7583783495165861
0.9806364594673737,1.0
0.7580381159212368,0.16828943609350255
0.80692955163143,0.48211493782602977
0.9970042290200254,0.9314622610374605
0.9785804321844659,0.5238119831327377
0.7799436666445766,0.20395929203450644
0.6966315627620293,0.07545474745713777
0.7572629281708507,0.06869292825568746
0.7435783967907482,0.01892427619058656
0.5719754912434932,0.04191672885155388
0.8527111594863801,0.24184185505622338
0.8156497221954123,0.24018692248042878
0.9951889121105908,0.9616302030611592
0.9124488611134541,0.2933463094424119
0.7901180165212793,0.15376689258129678
0.6933339736730353,0.17201246754503136
0.5806167878466418,0.25821961602742616
0.80068993317941,0.6631137395333955
0.7417162514153414,0.176652006520902
0.6859993511228122,0.16534782317901928
0.7062601125627532,0.5571862066364586
0.6177665920112085,0.521876488836653
0.8279461676633005,0.5282709916208236
0.7261255322811787,0.3428100809396793
0.6673867830233813,0.3395754106721579
0.7024424887228182,0.28965052832800386
0.6544592253713775,0.3115172941497798
0.7214794865829479,0.3780116670285789
0.6409574733928323,0.5247910362052663
0.6224365656465031,0.47765592253880296
0.842552301355996,0.378973950864597
0.7253052605193114,0.16273542586363207
0.6393962183720341,0.26986492964514824
0.7320717259576764,0.5481443920743876
0.6702077296714372,0.6521287951799775
0.8028475784062818,0.6027190853059022
0.8781847744425197,0.5107359762452015
0.8286083456594603,0.9326943446525923
0.7657686845547533,0.3190130078208421
0.8127547076189042,0.4462788580146897
0.9121288856247802,0.31675525896113804
0.9058082038201646,0.24484941080723288
0.8320017592580528,0.17172490950411334
0.9126862108476681,0.29917137960673734
0.8605224034386599,0.34259984296692636
0.901008276726311,0.12528434354756626
0.8012905978135868,0.464371660523819
0.9465557915454624,0.21566973330939235
0.9481723395587606,0.0
0.9083091905070135,0.2918488360109349
0.8982297005538908,0.14227961449336646
0.8338955396210681,0.3755002905855591
0.7672495857349291,0.24824612756227935
0.937543683666502,0.282882651245268
0.7073024423210821,0.24255660043582522
0.8492753969515972,0.18258654084188003
0.9415866719206838,0.3607362067481723
0.9753527638238689,0.30171705785043185
1.0,0.20197661928404392
0.7427201195312544,0.18944584749517374
0.9004990592421445,0.3895259577370663
0.7878756924970668,1.0
0.849659404437676,0.8010567327133467
0.949152892779977,0.7803194422457217
0.8899182858225082,0.11608032513440864
0.8197665875537657,0.41485436469172826
0.6941287303603628,0.0
0.7885137404380939,0.03697952826489414
0.7906299561303591,0.3409083152566538
0.8949597972131861,0.40096159422590005
0.8084053955662571,0.27902139392618797
0.8841052274531852,0.19513494085113178
0.9594992994183786,0.21713709788089366
0.8659660090530845,0.1819807108365328
0.9450910394375572,0.3708637737137833
0.824004925513531,0.3943635366027998
0.7851032445332469,0.24962714984006046
0.40953435304100033,0.22162024963598034
0.49670298515729844,0.2386452239738178
0.37260035401807373,0.24250033591717082
0.3739804328417655,0.22383622898310057
0.4151069032919844,0.23361660955875876
0.9433291787533156,0.7718944606721542
0.9637115090824654,0.4326145382087584
0.8596514500283282,0.136782488679651
0.7421733450079534,0.08726853636294424
0.8259304885747034,0.19427708441164104
0.9371344600385573,0.29783507792827146
0.9406045573741745,0.8234961234091807
0.835092163331975,0.10454855326264027
0.8109718770658756,0.13754817853747148
0.8538630240496502,0.17837403489775505
0.5833603957453503,0.10139378806922221
0.8556602175399579,0.21804705077884348
0.9023545568135376,0.1650015939111899
0.9406096757651297,0.25900120600938037
0.8935045941067734,0.2956042957698129
0.9609881630019517,0.8560958260794385
0.7743079317324436,0.3841906202198557
0.9485323504550783,0.3719025936483506
1.0,0.1999689308681765
0.9919114805295268,0.719024780637828
0.8806154412604508,0.5795664515329635
0.8699393043602517,0.1995359510772135
0.9030153346726002,0.2465092882602835
0.9282467199736738,0.2011631506226425
0.9127332576319823,0.39830950634524603
0.957525301181342,0.7461559462365318
0.9804872582585324,0.058808444439875686
0.9720867683325293,0.0
0.9722808487990422,0.2550855443278268
0.8883720730836603,0.31354228559092917
0.7839370697882043,0.33278288907849246
0.8720642726351758,0.26653659405764174
0.9063307280158576,0.4494987270291293
0.8418151750557593,0.46444268547168455
0.7803531537969357,0.34390087617402865
0.7071020440138615,0.3143849477619356
0.6340040728330351,0.2991323238657196
0.8827007569638137,0.4388837604553227
0.8655100099169207,0.4865670905334142
0.8442313000680195,0.6890760253155015
0.9704350885720514,1.0
0.8823361283105375,0.15244844128764848
0.9156820943828493,0.11941946783125033
0.9910246663773499,0.41410918416227205
0.9284460960406912,0.44947882203890893
0.6815684905931259,0.326020622003924
0.8825941632092219,0.48157541328178954
0.7612962506307818,0.32593209012413715
0.8385210513981816,0.4270759779604987
0.7127698048250762,0.4537981246051651
0.6095378883938165,0.3562412589167483
0.269845545135898,0.228232717729595
0.8887056493337135,0.2954317056357782
0.9502774180940534,0.48966308024789584
1.0,0.3132731861085035
0.915198151173717,0.2833926024320031
0.739174291572556,0.1662838778687295
0.7252512483028489,0.02779428313367006
0.7016604769844729,0.04531820058698405
0.8258073582404457,0.6715475992967217
0.5952942392736259,0.05979032043477316
0.6635400170513138,0.1879766860154787
0.711850936405386,0.2132304105867031
0.9430055111554138,0.8318086905231206
0.9109937620498852,0.5157525409564292
0.907546552967587,0.23570654753215314
0.7738391184288587,0.22319901937433104
0.8221799308173962,0.13353636949823905
0.8087182414943772,0.13073196448423474
0.8629529884188252,0.12531405494506143
0.8157654553157795,0.1705382625455014
0.8943228858713722,0.10978137461354472
0.5490943560432224,0.12907946365827985
0.6485667176765705,0.08334106588667367
0.7505509231851464,0.062209918432890206
0.7178585868107186,0.07847428546774461
0.708647278500883,0.018249022890918988
0.8014125317700069,0.16719513989814305
0.8485277955226043,0.20816989079664605
0.9004300546129124,0.2891849849377741
0.9689274883492345,0.7523293701288608
0.9625574648593533,0.7899379484757808
0.9316876521156097,0.4009838171941647
0.8848091333108312,0.2673806620759926
0.6959347187293877,0.17174690495933465
0.6977629796292015,0.2623256407725619
0.7117072151803511,0.19624570252266427
0.762040058655536,0.2507604990836185
0.8912302696798576,0.36344261549036305
0.7549773557808848,0.07082642374433672
0.8313480782965206,0.11092777791307903
0.7435444032177287,0.12768108658222393
0.8743862192753814,0.1795282807909367
0.7883027799230586,0.11115047147566681
0.8361915328245528,0.13611318368030725
0.8134519938192837,0.16320209357779072
0.7898696242635641,0.1315209361469106
0.8578895606967377,0.2105319479469019
0.829049683879067,0.23805757338924474
0.7487024470736017,0.2213546336866172
0.8432227473710436,0.21581847541071925
0.7373104201164925,0.24597989226576217
0.8183158351023344,0.23254060329106768
0.8622363457570351,0.18857901211881026
0.8098335183001156,0.4450852803798669
0.9779125083666047,0.8451333246248527
0.8796598554504873,1.0
0.7135053704109141,0.7320147734208314
0.731588622044544,0.6835935914438439
0.5634091772793457,0.5931597098452326
0.4397261430721422,0.6182536027648688
0.7720524029396779,0.639013735045214
0.8262668950679452,0.5123916882718168
0.8105026984276869,0.6387605987006651
0.9963419250465181,0.8031069718767735
0.435229239385172,0.08773654820415797
0.7453688100531921,0.10451251438865666
0.8085222217921079,0.1938359399193951
0.8797028115984692,0.3065706687111107
0.8521399845683909,0.7748948620011177
0.8472383369153031,0.679030293599624
0.7896119307898386,0.4403117981193067
0.7974481981091653,0.2888783305901912
0.7657698008385048,0.11132094151370307
0.8210286119524745,0.07002410366345525
0.8444716934561571,0.1124663517972189
0.7705588772668377,0.1464521020278417
0.7770986476243451,0.23375330253408638
0.7818192782675846,0.3496733690251424
0.7749226145533026,0.3938353716944882
0.7758694105811306,0.43563334020302674
0.778677912473874,0.35995780274422035
0.7548508860608016,0.047900266912722624
0.8698809090727483,0.027861815570367772
0.826815125837971,0.1509957158027499
0.8399598124081772,0.15520189140216709
0.8104396697520266,0.09740664337964439
0.9424745878946672,0.7373193939380427
0.7475551777428929,0.48899808924156046
0.7332306515035494,0.3497810171239927
0.7798652123914496,0.19350461042006215
0.8309087655168204,0.2477267474224084
0.7942082438763449,0.35089729840606626
0.7592961290736626,0.4756406168828997
0.9058298958280501,0.5393020938077603
0.9305287304797897,0.6826275566891781
0.8680100008132938,0.9826619666914151
0.9008114445021984,0.3878728152807165
0.9043862026370529,0.3938875053045657
0.975059120570234,0.49742296581518636
0.750614189189574,0.20849116970968512
0.7249429378393198,0.08624796457033204
0.7962275697486809,0.1654236703655561
0.6418588642479054,0.0
0.46209784899989914,0.17134546081533125
0.8009349419047501,0.288704377948168
0.7387879985001543,0.35160705115199187
0.7702139114581805,0.13852441289327178
0.823045799052997,0.07462214027241128
0.8680113419419793,0.40128602738382163
0.37023585103012463,0.5029801820038704
0.7906726766586847,0.871854172997352
0.755959024258596,0.36247723809240934
0.7344965947964273,0.37441710096119796
0.9893105592671181,0.7840748898175164
0.9927971993738711,0.7586178238588202
0.7577819687801465,0.3582098802101064
0.7885241052255901,0.3378895227824704
0.49011932051433327,0.28740235512916884
0.7780519346140522,0.4808283049604394
0.8599137892845595,0.5456763228181126
0.9207488314651671,0.04747585581345403
0.942976420296024,0.18999281443419094
0.8763629177618761,0.0
0.7291001700278956,0.0028563766470253585
0.8413326388591984,0.06495882864995899
0.9470419194449299,0.4319990152690418
0.7510524314719702,0.30904244624534194
0.7951928290287745,0.26105880283218674
0.8472562463739954,0.2742527125796524
0.8838070342411789,0.6305730974243916
0.8405482797798999,0.04864974683731962
0.8845023876223419,0.0
0.7628164914596524,0.2224020940392503
0.7011631551634352,0.06281282540576082
0.8112132121314845,0.023472750115728826
0.8590859504133751,0.04413334716998388
0.850296079970179,0.12526003750511827
0.7288160041690839,0.14875032703703092
0.8720249551306205,0.12374663645154224
0.79575002460935,0.15345318740260666
1.0,0.80584889417113
0.9531358636302092,0.6837943937761799
0.8790324249786182,0.6809377657665258
0.8387431751911874,0.4140832742248048
0.9591925862384763,0.5331984607909483
0.9162053635264235,0.47757074074592215
0.9615518805837265,1.0
0.9563900956144054,0.5585237073398072
0.8696840443448384,0.4707332916702598
0.9799718753212993,0.2989096538408294
0.9352352638968527,0.2814122069742983
0.914147682069171,0.2696881512682773
0.8954316326119703,0.05538655307249855
0.9383418941575339,0.16592371230930844
0.8696371438950736,0.7158320908075491
0.857051780517671,0.6967104176731488
0.6992341045972464,0.8555597335552756
0.6826880420259981,0.326207752310978
0.6186312394610924,0.8368880244912443
0.663765407491917,0.16646270795276996
0.7342469740291707,0.025452967580538693
0.8947432774285675,0.21509632455848401
0.9106969071461832,0.4206129140588124
0.7882436673365392,0.4302764924220801
0.8833858431602356,0.44873011890000586
0.9029891196570734,0.4327680934677366
0.8198280177920944,0.19900695929430035
0.7885124476351009,0.1864615110483428
0.7558799917416286,0.5751118273205884
0.7010124256131757,0.4093771612336755
0.7382949869732818,0.1704028933289677
0.8072585430464584,0.033368851905245786
0.6202927054633511,0.08522611940309889
0.2876084622832811,0.044937474960474344
0.5880449712878814,0.049242862696242395
0.5966236102887419,0.05783960764559755
0.6987414553049015,0.14707235616541559
0.7367002764957024,0.5494649872131616
0.734745050183425,0.628564038582106
0.958528308989196,0.6046432183089774
0.9454364758711966,0.3755609349390961
0.8805917827773001,0.13575765506052723
0.7321340185855835,0.12372205962575412
0.8370748600179256,0.08258411107415391
0.8588420139596751,0.09601193082403545
0.6410677447659442,0.11872673621230498
0.4669293572422562,0.10153858401225048
0.5201811189119352,0.1586191709089933
0.8518130077735047,0.017407302856294053
0.8078308281592564,0.4614588579558196
0.8823036844319253,0.33799902703590284
0.9186590670472812,0.7331198694218461
0.735972284701154,1.0
0.8487928466592479,0.649446795161648
0.7953936466537501,0.6192438573982646
0.7726180383696043,0.4415713002550048
0.8380198328775424,0.36637796346605594
0.893118158598602,0.2966866528687123
0.8382388760155851,0.2825988924874673
0.893795746057057,0.17460110310110863
0.8352730312958204,0.0
0.8267242837929926,0.09776634892159061
0.7964558102239297,0.5411016061259977
0.769788873531773,0.5344170731916531
0.9232835511524492,0.35616122774834785
0.9088741649760889,0.20848390381624948
0.9170582915624098,0.5129475297863033
0.7214450983162691,0.5648693789572619
0.9218879305727945,0.7989750791299202
0.908792197812579,0.8013217116815736
0.833451867510327,0.46850200375832945
0.713446691671386,0.6441078951302956
0.9462538458543021,0.8659600010553812
0.9415912561624911,0.8221807398808005
0.9018775905342228,0.7562150221776617
0.573583058227419,0.8050234675719491
0.6926893539865209,0.7422275577601295
0.7056637726306266,0.7269274630689897
0.7056563791945836,0.7840719535397777
0.8484437497148111,0.9079707659428511
0.7322209127128906,1.0
0.8794540191689625,0.8974352772867324
0.9809001173781491,0.4121446517095708
0.9275077362613358,0.34425249700242444
0.7404265891479741,0.3084977968919026
0.748696032569414,0.3416953964861672
0.6633059345495564,0.3462863043777795
0.5788846151854501,0.27775029389432704
0.7448561253121319,0.22551589081495943
0.7130105025294053,0.22746174976327216
0.6494536356999272,0.21595992776502526
0.5473043091520288,0.1779028111248897
0.5647229960024045,0.2953011354141931
0.7568824423435874,0.28311075052256024
0.6350147106887066,0.07225659539912462
0.6356533649857797,0.0
0.534468482585361,0.061381039491775355
0.8103400320681551,0.25096017189012676
0.8729707046119136,0.3191896221961048
0.949189061181622,0.36295690206903697
0.9566164885786422,0.4157598181697804
0.8944206346942337,0.4309531582055326
0.8119644062271063,0.33570380054193405
0.9708673005240127,1.0
0.9835876272626292,0.6513810950201181
0.965938090735505,0.3247878130787996
0.7778828955605603,0.14600315016237483
0.6689047540660271,0.12935451522210661
0.664050923506627,0.09408274897655441
0.6712957051686843,0.1336767717048216
0.48124313886195386,0.15712477712288656
0.6664550689980052,0.1322842402201006
0.7273525007956633,0.11559784517361421
0.6680071624281674,0.11051069140412868
0.663524992363848,0.12013467090855535
0.40569194299889116,0.10101479009782036
0.6014044717495924,0.1460952542052448
0.5778083198712084,0.09405213267421537
0.613377094256225,0.11529321296534069
0.8967668424700361,0.22395327646100038
0.9511255667601244,0.3246214645027574
0.9626472856772336,0.18800463479790241
0.9119333558461392,0.33029441019033007
0.94832257848409,0.10952906521766609
0.9432344098204739,0.1558647616704339
0.9634563977725138,0.15729459764791043
0.9404821542701793,0.13369798635291957
0.956312288325099,0.3268100690989355
0.9753228475186774,0.3444049986314874
0.985259405817233,0.4113410960390477
0.9874171427047157,0.3806769024984522
0.9278136302487736,0.37413081929163483
0.9444509658467783,0.362713657230083
0.9849466281079787,0.4981633647363276
0.9746273653187668,0.5363401730595875
0.9307210963093385,0.4145858537973002
0.8935654704346627,0.07163321809960844
0.972954707089765,0.0
0.9809985483239054,0.0416982721949653
0.9314240795105229,0.14201005778539746
0.9159065596145627,0.2841391329900142
0.9394644589483301,0.14958362049988067
0.9526602224654922,0.38805998728228164
0.9901392508933792,0.37602458541952766
0.9640008700826939,0.43498951933357255
0.917921358140641,0.3279638247117457
0.9617063270793088,0.2509335233273516
0.9721384937885365,0.37452804462139505
1.0,0.23811393308517806
0.9215901343814747,0.2093813008991885
0.8956398987445129,0.324766248412006
0.9172268792737123,0.3646995335793694
0.9203545077921443,0.40100285003542363
0.9315402258618113,0.37445470686360066
0.6752768201785888,0.07870443485352742
0.6890565675495831,0.0
0.6185821438659698,0.0950288722380018
0.6643591036224195,0.20312810718935612
0.6655954090245328,0.16806852248978327
0.6460539030316554,0.16039910509535565
0.5642178864674168,0.061484444738546695
0.45183554913210855,0.08407911562846108
0.5440023268651664,0.09488509944199783
0.5697705515607845,0.11354742233966604
0.4222464647532961,0.13676357373804834
0.5900822032064129,0.09898134501070877
0.4046354603640432,0.13389289318960373
0.5744889676843861,0.1277819524379807
0.6042155127867778,0.1517660859246262
0.5936967308956316,0.12375614360088262
0.6925393129541346,0.17387025792805494
0.6799851448807294,0.16063054007065503
0.706091839477407,0.16115378436263628
0.7078682138703417,0.14164656178358767
0.8971196453954573,0.22915064216810058
0.9430991074551852,0.6710258419236016
0.9371791427742278,0.4719136517301001
0.9477169612637304,0.7131732719720818
0.9553361533228456,0.26161956568407385
0.9396328838547752,0.21660831265826894
0.915213098347489,0.09702087778844141
0.8085013269738169,0.012857766940008755
0.8404433504545155,0.0
0.8309464693744005,0.047020261397806754
0.9429878976828713,0.5307416681344321
0.888662127906789,0.468864266956375
0.8955151833630386,0.38718613140909874
0.8037500426444867,0.07654480600202941
0.774717051008806,0.10729150445083632
0.7478970291263688,0.2812120025284769
0.7974040474885162,0.48178806562874044
0.9567973795657921,0.6329474393735449
0.7572329701755763,0.3005232632945754
0.7016429751021697,0.25014210459385056
0.6430905954118034,0.11369266489330122
0.5107173247634271,0.09752411189545147
0.5511621817268408,0.08229218502458245
0.6032210438584421,0.10788168732044956
0.636876563665943,0.10674597429625217
0.6836897244484759,0.10423968938698279
0.5765239869718014,0.06441013623874096
0.5754882503352989,0.03199362022947621
0.5587453765090954,0.05401360495803162
0.48741813304496806,0.027144178056728342
0.7854338180708508,0.0076851662656523415
0.8482221952082575,0.1381146152444377
0.9203812346772632,0.391658427565613
0.9360827654059263,0.476473378823035
0.740804914881835,0.21541745413369387
0.5874420382319138,0.18329085958904942
0.6188733895247405,0.08511554812480931
0.5542330335951435,0.2462873477561146
0.6091888515419264,0.21229461789268672
0.4929079561371595,0.23136238553673957
0.5918331678203593,0.21007207395169886
0.5358586534987904,0.25309113778629977
0.6142319304806603,0.29378085834048906
0.6164425605501475,0.373713811128778
0.911637492506199,0.8712224473661315
0.6604708215694284,0.52780765452865
0.8593029553746663,0.6619197308024187
0.9287233766597753,0.7148370957024133
0.696847429209067,0.20045611606161517
0.6372587266711325,0.15454188958645673
0.5920300476053905,0.11056737526053717
0.6018680771423683,0.13311553076871024
0.649551952478925,0.1307252505969396
0.41815725913537727,0.043343635033176856
0.5465385015022197,0.060069291645703904
0.6038292124856837,0.046653124407631245
0.5958361467833871,0.03980549919952724
0.6164394025460365,0.04347645172638585
0.5410883086031741,0.03997404190198548
0.5713588908696884,0.05623862284220158
0.5115210745813632,0.051718231907193074
0.7033528408347532,0.07267258709685825
0.6074246437949006,0.12287099253998897
0.6312045931846443,0.09738741998950076
0.524074005729263,0.10639289615625969
0.6629536137242004,0.0458419605031712
0.7473841407858943,0.06712116615841489
0.6737291614688974,0.0798492028475599
0.6705397453823598,0.04649617808425621
0.7319667816200961,0.04592373770080683
0.717247940528019,0.05172680341112162
0.6717092855834468,0.07171042460668088
0.7266476956873247,0.016935668215111412
0.5614650080168897,0.025177641491102055
0.6478218561069091,0.0393235390211581
0.6423271291867627,0.05088333002979416
0.640784765993153,0.0
0.6584928771259568,0.025129354002974353
0.6344802387531536,0.030351022779622525
0.7333477179362818,0.07387790975925182
0.7047188197577233,0.06800280223197232
0.6532291454638129,0.0859451088084556
0.9852931363171706,0.9623454946410623
1.0,0.7814430404294783
0.9450851720226807,0.7772069815919528
0.9736984385224761,0.8556593520208509
0.48821848455242395,0.20795959666608957
0.7889846591622918,0.26337848178173046
0.8063081450247959,0.3151221648203638
0.7580381159212368,0.16960061392104386
0.7887222465667082,0.21775479952133467
0.8802488504942237,0.20687671363100263
0.8356816008791597,0.5085028606385932
0.7732119168730031,0.36785563792449966
0.847370529541309,0.19606635410743176
0.7085881484831454,0.12237046224107287
0.7085159540439072,0.10199910995240191
0.48521247454893635,0.1251814758782078
0.5734773789487421,0.11345373193214459
0.7467929249495601,0.08917715419717534
0.6710613667398173,0.05046648690036614
0.5082063632109635,0.05287015722614474
0.5991870687180093,0.06161867986780798
0.757429622538288,0.04940084330409114
0.729184085027694,0.5638527879989863
0.8156497221954123,0.26403678206664916
0.8498710107801914,0.23117003824938917
0.9951889121105908,0.9457972341536925
0.8044157909378018,0.2839246912354939
0.7941572339068564,0.26825305624465423
0.7901180165212793,0.15522587728425644
0.4947913777041669,0.2725396303310472
0.6859993511228122,0.23619651607697625
0.7062601125627532,0.6380229546277999
0.7214794865829479,0.3992759065060811
0.65342195219796,0.6408017031598909
0.7022439947624577,0.49338686115443814
0.756068788198081,0.5455557689787465
0.6484321366107505,0.7112950619155667
0.6837757174436815,0.2956805573043409
0.8225399731466574,0.14619891869390148
0.7649982400841954,0.0
0.5148317972236618,0.12547056601543327
0.5444489015183839,0.18752730246505928
0.7320717259576764,0.6211744428369895
0.6702077296714372,0.7133613767123463
0.8615784872967972,0.4448363329641612
0.8286083456594603,0.9243458329371799
0.8622745155906874,0.34911653069791093
0.901008276726311,0.22807115437537015
0.9433705672283842,0.15812914770226963
0.8816085057995001,0.3021068076531408
0.9566666011359595,0.29835556643361966
0.9223071065264947,0.1719826159517792
0.9178588931554266,0.014445702749007975
0.9015006052457729,0.25702977278232275
0.8968874934943596,0.24921785732855317
0.9880687251437346,0.23149394005876692
0.8070288952519181,0.06214404106835553
0.7128297512251841,0.14804594319367845
0.7073024423210821,0.18710805679871256
0.8591430548251683,0.29188283648621055
0.8719706632564804,0.18281530780341873
0.7219125283126784,0.2617879394678006
0.9415866719206838,0.30097179720977657
0.9640924505325411,0.33802005988289735
0.7427201195312544,0.2108304091490719
0.90411068629044,0.7587348247835554
0.8905071815966539,0.6533614697560932
0.949152892779977,0.6237992033368038
0.8234123718126092,0.05163053904685112
0.6165719450407905,0.004971264626280744
0.7906299561303591,0.2796722606439634
0.8949597972131861,0.36077675283958005
0.8161727102681052,0.22049083709501807
0.8084053955662571,0.15538609077433796
0.9594992994183786,0.1706532915514688
0.9450910394375572,0.4354357817880909
0.9092794223979849,0.4572615041402916
0.8798769094328303,0.5019789761606326
0.824004925513531,0.3984909844237959
0.8435684169391485,0.3576239853071993
0.8463755433950849,0.356240529372565
0.722554185681868,0.36461390467144944
0.9067617428892064,0.6384843261649648
0.9679620611398598,0.21946591154785505
0.9235965644269539,0.16861197960578053
0.8596514500283282,0.11634942970441908
0.7421733450079534,0.06234250251933349
0.7614163571722571,0.09265306452397036
0.8282902920404553,0.275610472275263
0.8259304885747034,0.23623043132358348
0.9371344600385573,0.3809748162452571
0.8845998484473586,0.3666639307304023
0.91753219469764,0.5675152593075151
0.9406045573741745,0.8451444994432262
0.8405781707309935,0.16441598209017344
0.835092163331975,0.11231923162845726
0.9105314222757386,0.15881119045326278
0.9406096757651297,0.30538628296345416
0.8935045941067734,0.31421775596784174
0.7743079317324436,0.3341174914437363
0.7938290178931566,0.3302611138793616
0.9485323504550783,0.3913924859987923
0.8698765822728598,0.028328788878569884
1.0,0.20569716718574055
0.8570300478461973,0.3672953503517186
0.8822569523668379,0.5182500951653422
0.7376457098082455,0.1065651483512968
0.8750916621902916,0.2318193265245143
0.7539364516453196,0.310176325706534
0.8518674949250904,0.27566345915839585


==> figures/scatter_csvs/linear_scatter_data_Def3DGS.csv <==
velocity,lpips
0.9695778389453406,0.6388200603251383
0.9510024119027555,0.5573285211658267
0.9253898396400292,0.28952253280130585
0.9804872582585324,0.08476299837667446
0.9720867683325293,0.0131246570216582
0.9399682716845911,0.17395746643607343
0.8096326545640492,0.36455936026226804
0.8940757049189141,0.34818024219640287
0.6340040728330351,0.35612240889840585
0.751366852785163,0.43033103482810825
0.8360340370588881,0.4960227720391077
0.8655100099169207,0.44425655848095136
0.9430578267784826,0.18811621436840015
0.9156820943828493,0.08522000986961976
0.9502054737554096,0.2451955153560576
0.9910246663773499,0.32322648901135426
1.0,0.36264674023539256
0.9702846845185646,0.5197030897473865
0.7082792716297408,0.33563516631894397
0.7204410503225943,0.4110945718870464
0.7612962506307818,0.34867399830718715
0.6158937435478821,0.29568536519129707
0.6095378883938165,0.3125135359522169
0.6615230399092568,0.28295546427082807
0.539275365715547,0.18724586982615268
0.5858908777065321,0.2147043424547792
0.8887056493337135,0.36604304105273355
1.0,0.2797714509030137
0.7588544077289533,0.1283439507286381
0.915198151173717,0.24721924461758618
0.6804659440753965,0.06892027901099712
0.7066832728437761,0.10285263337339565
0.7462744593571278,0.1935138328306029
0.6635400170513138,0.21080660224968417
0.606173966039663,0.10403964633359294
0.6326996411235891,0.040579022605370066
0.4551712750109618,0.39905012137246193
0.864755736453779,0.5793504837819284
0.9109937620498852,0.636103266313109
0.7738391184288587,0.27039999471095943
0.7454929398062925,0.2521866877052947
0.8221799308173962,0.2982586384907723
0.8665350427978553,0.34955461870976057
0.8943228858713722,0.30333501554206604
0.7178585868107186,0.25600554026998346
0.6787083738026257,0.22822898680714945
0.6618229338743273,0.20762762289581582
0.8485277955226043,0.3475519455405124
0.9004300546129124,0.3700945526187913
0.9689274883492345,0.6977362906415937
0.9316876521156097,0.505669741288785
0.8848091333108312,0.31056722756207183
0.9864644116855915,0.5873595236337472
0.6772221009318516,0.2804163907366862
0.7132736706136629,0.16740446945964738
0.8370398412138513,0.3765752801263199
0.848450838882148,0.23911366699098768
1.0,1.0
0.6257101936150798,0.0
0.8249955868563116,0.03144163890800866
0.8313480782965206,0.15815616302128419
0.6817927936478467,0.06851937931422475
0.808991953607849,0.08658493106283989
0.7883027799230586,0.06720988896573787
0.5818356890532301,0.075309510100142
0.5709880387316613,0.09104447750935624
0.8348074944250226,0.11450311881963221
0.8578895606967377,0.11073665573186929
0.7524195459390318,0.09914531925166083
0.8432227473710436,0.1367631231716542
0.7266602570170916,0.20396280341677003
0.7373104201164925,0.1712647151217673
0.8104641147823034,0.08592003265015169
0.7708379262071259,0.10266965811771388
0.8346189235519054,0.13703232269588345
0.9253878083864047,0.540179915385241
0.7433726677622955,0.8072518090796139
0.731588622044544,0.9463331995473098
0.5634091772793457,0.7979212603597708
0.4221495258701412,0.6859056294769262
0.9677162550842298,0.5128782455825368
0.9065389123434764,0.22350280574891507
0.8441848700092466,0.25223567937628827
0.7707918359606757,0.3617616694250202
0.7693508062799129,0.16462778124166533
0.6986780015042503,0.10494313434918459
0.8913119713344296,0.3206515307537282
0.9036048325113373,0.5937408925761137
0.7896119307898386,0.35482744246757536
0.7974481981091653,0.29735573398992154
0.7371793198212151,0.16693786551127862
0.7263277662077664,0.1303103456802771
0.8210286119524745,0.062204698680052774
0.9541500149232367,0.06277057328418342
0.99668499027886,0.11519864561015546
0.9816897051744934,0.07489393438945596
0.9619583175829197,0.1097999855164362
0.8444716934561571,0.0
0.7770986476243451,0.16754304002939105
0.7758694105811306,0.3617504093373063
0.7560669107336431,0.16895783693273445
0.8551424553697258,0.08317760558429699
0.8812336814891477,0.07685009864719981
0.826815125837971,0.20570193178947963
0.8151030312426037,0.20883201538790339
0.8088827466038644,0.1947637501126009
0.7710635485231404,0.2200212307849915
0.7378654375522735,0.24911464800524236
0.8722166991535732,0.7114165874357619
0.944744996747224,0.7051005340825367
0.8840576568444627,0.515206219447697
0.8518800306061285,0.7485608508634894
0.9277360155784146,0.4856451943271691
0.7475551777428929,0.6904125000382143
0.7916914589768419,0.48046945457547013
0.8309087655168204,0.31698730980761414
0.8012644532465085,0.20475813428797657
0.7908160401902623,0.4986716722255681
0.7942082438763449,0.2550695041011547
0.7592961290736626,0.4435636481475254
0.9058298958280501,0.6302678361250126
0.7835814810907568,0.7143560285292401
0.9679116685834305,0.5889826751818235
1.0,0.9465749320550407
0.8382888658680956,0.8368969407189785
0.7980993994525185,0.8076920725276137
0.8450739510918701,0.5019489274020721
0.975059120570234,0.8607411121267613
0.7327389137273427,0.6424857002228656
0.7249429378393198,0.3537494306074845
0.6418588642479054,0.05631406621156027
0.7175513090277983,0.3402796672607711
0.7387879985001543,0.5152459622809941
0.746622184210254,0.4727990877491188
0.807803724204311,0.08529117739672214
0.8037364825201743,0.057055422909603394
0.787481508597526,0.148346114182708
0.7344965947964273,0.0
0.7689699053799056,0.1752993768594237
0.9593117423816444,1.0
0.9893105592671181,0.8322436383529912
0.9927971993738711,0.7800338093220691
0.9816137971172008,0.7557285380820656
0.959876929013215,0.5167141943377396
0.8671127794037898,0.36526290931055805
0.48200933106993193,0.30449424268423947
0.8599137892845595,0.39296676504479233
0.9372060482391913,0.3872702680892927
0.9803607546544653,0.4678185451667147
0.7011908365897773,0.29273084741659516
0.8146668007388967,0.3000464596335207
0.9366083513003464,0.42413269417219374
0.942976420296024,0.2817496413173887
0.8763629177618761,0.28719322104698536
0.9495355180070353,0.4334903348535068
0.5927787310363477,0.3773455291354711
0.7610470778716971,0.39977194431489543
0.8472562463739954,0.30343911058579487
0.810633851298714,0.029746878596096454
0.7196454037242281,0.1109458112897855
0.8580081260313359,0.06844246631410891
0.9183794166191305,0.5435716312701483
0.5402307717462285,0.09544414000086322
0.9307844894860526,0.4962165338232973
0.8720249551306205,0.08215639744712207
0.518605220025504,0.07846040001259383
0.8043394008339035,0.344994025228112
0.8993038089316358,0.3225019438077448
0.956123167608376,0.8946134058826951
0.9531358636302092,0.6342638937164082
0.9591925862384763,0.4533518459866234
0.9634296480035661,0.26167520051609683
0.9162053635264235,0.43294358485062234
0.9191814349726525,0.13289848475781585
0.9615518805837265,1.0
0.9505858650157945,0.3960688899226209
0.9399988889663438,0.511420248419568
0.9338317632018717,0.3236410182737736
0.9739447353278895,0.3117832176362005
0.9799718753212993,0.20469228621607302
0.9098152935962422,0.23125275880999976
0.9383418941575339,0.14197605128775048
0.8257849174372738,0.31319425963489445
0.7398523009883277,0.29318083170676207
0.6826880420259981,0.1024263726169952
0.653895386757084,0.13885459713693787
0.8120835547601817,0.5670481135778427
0.9106969071461832,0.39989488477823004
0.8273188571256808,0.2765881729206218
0.8586352271729908,0.22696135717606458
0.6234521627445238,0.3611286402042137
0.5260325492721083,0.6408678963041156
0.7558799917416286,0.3253154420876838
0.8085668085679372,0.7647596694581685
0.8173003393490589,0.3390585972117023
0.9792623310041818,0.29522899127066
0.6482793815340651,0.11724574977592923
0.7382949869732818,0.17001845672578694
0.7703604292473721,0.06616898224933337
0.39186423638430323,0.03088093400793083
0.2876084622832811,0.04293895684135669
0.49317148614879114,0.02678225375620214
0.5544326063437954,0.004114247438543074
0.7080390421997919,0.00967216959446169
0.7438114370392958,0.02535676500473126
0.7081642788863552,0.014482575807835154
0.7708965016577521,0.03459392629475348
0.7665615034087044,0.447350464804191
0.734745050183425,0.7996936610415292
0.7575321346642527,0.8960276321930587
0.9753797420532357,0.8036101906587568
0.9454364758711966,0.351407419175748
0.9371057577993713,0.1810149573022618
0.8805917827773001,0.1833743317748688
0.7321340185855835,0.14543797043456602
0.7671608787685643,0.10058235827458539
0.7735342669394731,0.30084985200988384
0.7557910852072239,0.7811914048178552
0.7080143714988568,0.2507562452061794
0.7653015902961832,0.45244311720840474
0.8452088055906135,0.13976656785140232
0.9053732644124983,0.038140189646162205
0.7994383976065506,0.07601675553057047
0.8000960330956531,0.19570514409686457
0.7162744875475688,0.5987770148865528
0.7021000621839424,0.648877470586518
0.7780038304757865,0.6680414633002727
0.8289445822456376,0.438471657868499
0.8816852372871521,0.7655025129406935
0.8352730312958204,0.0
0.9199230855526046,0.6859438987427777
0.9088741649760889,0.1958492465601332
0.9170582915624098,0.5062330306834438
0.8255843143615372,0.6235463560369408
0.7214450983162691,0.6024068672595809
0.94825129432393,0.7029634210319113
0.8309177311602168,0.7686917934195545
0.7219521663890623,0.9005435082529609
0.7115201076000605,0.7010088903300956
0.9415912561624911,0.886200764660516
0.9018775905342228,0.8517627645994016
0.6170184810726562,0.6535649115413752
0.8484437497148111,0.8878367167486011
0.8289461035931647,0.7945468567782553
0.9908967934283307,0.9017886014228724
0.735516400462757,0.6032157153561947
0.6633059345495564,0.5420323842804479
0.5788846151854501,0.4427492022054112
0.6494536356999272,0.3232968790120619
0.5320493509065345,0.27964792596210813
0.5614024935885646,0.2470196437391653
0.5474794259176974,0.28338411762801086
0.6953871569087892,0.21658600925747296
0.6881188382273292,0.07365524236673512
0.7568824423435874,0.3330665276540666
0.5951485553160574,0.20832552299614113
0.8103400320681551,0.28850438361648606
0.9566164885786422,0.4385097577498454
0.9620401610183451,0.2832649487189348
0.8119644062271063,0.29119204194387827
0.8416246946295272,0.47138012675066093
0.9708673005240127,0.9757479659644794
0.9835876272626292,0.696117903555507
0.6316904061256957,0.19341377770020618
0.6689047540660271,0.24407223229666794
0.6244967491226111,0.1596375960564708
0.7016688207112458,0.16800310023399667
0.7511779912576635,0.233134441095061
0.48124313886195386,0.011594322943013479
0.6664550689980052,0.21534359447677143
0.6970696365393735,0.1427432929336556
0.6814661651996371,0.12503705193779416
0.5450484232354085,0.09639262530851962
0.6915301178936737,0.08425260596163954
0.7131869396807063,0.15679275665431108
0.606545708976486,0.1084793963615638
0.6308312178138753,0.11435682470563062
0.520166144080942,0.014853512957577874
0.6800089029253733,0.07034257388447289
0.531899895504058,0.1665535633462411
0.7779028146524625,0.22949422995571517
0.7640903612821696,0.22715564377680286
0.9166205042860984,0.13695066742792006
0.94832257848409,0.505361246822082
0.9413921352880305,0.5419578762938579
0.9580797304765333,0.8633039506109772
0.9568764027304758,0.965189575395647
0.9287672652327953,0.5571999888471871
0.9444509658467783,0.5513254591614996
0.9849466281079787,0.6149534262825394
0.9967173650434107,0.668598845995838
0.932551789905149,0.6777273843085773
0.9148825673453013,0.4044565626211918
0.8935654704346627,0.12340645899947181
0.9433071684444251,0.07995201950728355
0.9142184380541081,0.36939169010154715
0.9006159621800004,0.41807761772798097
0.9901392508933792,0.321892406162826
1.0,0.45926171888633316
0.9713493008810505,0.4544422218976901
0.9215901343814747,0.06445545903866264
0.9070646249344988,0.04393701312463795
0.9007001478151209,0.3576016850886307
0.9172268792737123,0.4605805585024502
0.9091060244074488,0.7157536016078768
0.9306456908531037,0.402117201634472
0.6752768201785888,0.06828055711542695
0.6685743258071316,0.09502084642646194
0.6588024539470325,0.1734236093609298
0.6643591036224195,0.1846549946182816
0.6767019201198088,0.12166387342266786
0.6686118663128277,0.07567280428184503
0.46679699816108716,0.06982928440691347
0.5642178864674168,0.07666923724480605
0.5822127336657675,0.09706319941816906
0.5440023268651664,0.1066664913351338
0.5272662675427496,0.11473926346594804
0.5697705515607845,0.12426178875667872
0.5009661780451931,0.12916972297280632
0.5957897376452488,0.14520960145560446
0.5567053141222569,0.09642126814029707
0.60334299509751,0.1558858912297637
0.654762853930108,0.14103058993173198
0.6925393129541346,0.16918468425112257
0.7844256174306559,0.4789043096776081
0.7904848400485658,0.5313853429426425
0.8815673189133011,0.5933384807144002
0.9442554627629403,0.560273651024215
1.0,1.0
0.9430991074551852,0.8996056830137125
0.9316044335022966,0.5068266862581499
0.8085013269738169,0.02357844323852497
0.9426741993704182,0.5489083737390963
0.9429878976828713,0.11668298480601076
0.888662127906789,0.1271633562101044
0.7974799965291368,0.08275720444152508
0.6880351769075647,0.26385968523274017
0.5400219467966816,0.12059761256809967
0.6090873808089567,0.12826481100582543
0.6215600519473818,0.0517768469213154
0.9960240281913498,0.9756320312939394
0.6552318230486514,0.4798178900454513
0.7572329701755763,0.47004615561712443
0.716595917949771,0.474097452952125
0.6511565979649471,0.24481688871928545
0.5221459282261075,0.22804047039727682
0.5944008314839183,0.20491298974967898
0.5076498013991814,0.18162072392990822
0.566681865222421,0.14207924721297552
0.5539256627680534,0.16677179277331605
0.47669371600938526,0.19021596581719516
0.7135286139530034,0.284004221864443
0.636876563665943,0.2469418815575694
0.5587453765090954,0.17948784663362552
0.6942728780999824,0.12653149026243155
0.7854338180708508,0.13962245010057941
0.8482221952082575,0.32614901520491446
0.9203812346772632,0.4318627767904684
0.8941408510174255,0.46435883324739274
0.5874420382319138,0.16592473916898864
0.4563087821626048,0.025096886848040737
0.46324637909654987,0.029659097061357376
0.5542330335951435,0.25838932612588744
0.5883041043680489,0.26686761521952695
0.6726137363982732,0.23441106921401733
0.5671648110751417,0.2147608819177418
0.6374281348377637,0.1687725952754525
0.6446170566110895,0.2944947549598982
0.6164425605501475,0.27109119827434336
0.9287233766597753,0.5835438986242883
0.8497074194213723,0.3289309679441742
0.7872495232677558,0.1817679544302248
0.6685098259805202,0.24866444397943174
0.5224267800854042,0.21552429310026822
0.649551952478925,0.18861963182572722
0.5465385015022197,0.06232512052881319
0.5485272312308794,0.09010319698076254
0.6038292124856837,0.10598678132446464
0.5958361467833871,0.015253335891822237
0.6284818760458859,0.0035581743306918588
0.5580007295760884,0.07477045970917591
0.5713588908696884,0.0682545839822604
0.6074246437949006,0.18328237032968941
0.524074005729263,0.15235139742292897
0.6618278664257654,0.13594591442681717
0.7289564611735799,0.021188186831685534
0.6629536137242004,0.015349225311407989
0.6942127976371671,0.05523060019489541
0.6737291614688974,0.05450248072368791
0.6361957495145641,0.10613414169258778
0.6705397453823598,0.028784151810844795
0.8227837427149118,0.04967911568408844
0.5614650080168897,0.029989364607575925
0.6556640758611203,0.0352449327463607
0.6727524051079169,0.024310391853968143
0.6326103263659327,0.04215282033620625
0.655511325377124,0.0226729759580517
0.6394242147006067,0.026741466951546028
0.6742727053974303,0.04584746552475508
0.640784765993153,0.005283759200925242
0.6344802387531536,0.06858364692149112
0.7777810989656498,0.08441427502015122
0.684955139247618,0.10111325965709972
0.739507041273877,0.13614451492609003
0.9763309148169604,0.5105263091740719
0.9878560780149189,0.4440934427769022
0.9450851720226807,0.5224865019578423
0.9806364594673737,0.7826573254295411
0.8549490183152354,0.14287219599181342
0.7887222465667082,0.18508727218123558
0.8241181398264834,0.17718427256209177
0.8356816008791597,0.35307072442171433
0.7732119168730031,0.33276407544173864
0.7944630201521721,0.1729015369859156
0.6284822158366796,0.13552588029477125
0.6446329178139498,0.06201648021340416
0.5734773789487421,0.05722590175365307
0.7435783967907482,0.0
0.48847597009251803,0.0019878302680385804
0.6656061117629813,0.02233947535372083
0.6484451364103708,0.034044074361000744
0.5719754912434932,0.08627312220495466
0.8322753868546681,0.30738107596807873
0.729184085027694,0.6022367117303185
0.8527111594863801,0.23150288551816445
0.8542210333146293,0.5285896214871473
0.9124488611134541,0.27521270532071157
0.8003358560048214,0.2715086840925257
0.7901180165212793,0.17502601824472583
0.7771194617082173,0.1555494590854983
0.773649065337915,0.9777882555829329
0.5506156387844003,0.025504633042115015
0.6064126559022273,0.1205916167091997
0.8279461676633005,0.5903839811280238
0.5490118469173315,0.09524672755561095
0.6492120570430947,0.1886924297354662
0.7214794865829479,0.3389774701482405
0.6409574733928323,0.2363805911120223
0.65342195219796,0.35235134113912026
0.7022439947624577,0.2931011015370918
0.756068788198081,0.16499975511090714
0.7350232150607595,0.10614431979611091
0.6837757174436815,0.08413577534785709
0.5148317972236618,0.008802479083793427
0.7264947701119374,0.10374722277270886
0.6393962183720341,0.22240794282173748
0.7320717259576764,0.41105305126011865
0.8570962462031442,0.3987155001101863
0.893044122600269,0.5394932115473462
0.8286083456594603,0.5792662923995647
0.9408749732528658,0.4659188097959392
0.9345201846739792,0.6474409442051232
0.9121288856247802,0.6940547119149858
0.9058082038201646,0.49075528846319133
0.8616612470125546,0.4235016450704613
0.87447242942095,0.9230048578569734
0.7547237003179736,0.6831477400479253
0.8605224034386599,0.5200347922948131
0.8816085057995001,0.6904757811935958
0.9566666011359595,0.4680285626862952
0.8627703776591966,0.6208963485280315
0.9178588931554266,0.30623579687075625
0.9083091905070135,0.8253182704241429
0.7861274279907031,0.6384300148864266
0.8591430548251683,0.5915773079977584
0.7817111613278271,0.18292942871189435
0.7219125283126784,0.79631552348308
0.9205134834322227,0.5537561582705617
0.8854528128009533,0.4316204201891573
0.9753527638238689,0.4712344732508449
1.0,0.5013167439637775
0.7427201195312544,0.2471439032691693
0.9004990592421445,0.05065854388057854
0.949152892779977,0.2881262699015708
0.7176424855484181,0.04325180083793975
0.5801361210496749,0.015105392012388827
0.8328890952755045,0.0
0.85394129771485,0.22800150625421703
0.8659660090530845,0.17096958247800564
0.8532920758280961,0.1940166454825822
0.9250409362677193,0.34670358095916115
0.9450910394375572,0.2685088426622471
0.5090185825281804,0.20756678137166423
0.49670298515729844,0.20148796971009758
0.3739804328417655,0.2346235594870266
0.4151069032919844,0.25035324293900413
0.9679620611398598,0.2577576098172064
0.9235965644269539,0.2156912258975003
0.6112554667028247,0.15128469406500356
0.7614163571722571,0.15996368279156062
0.8370213652958476,0.4519709782812106
0.8259304885747034,0.2416196477270389
0.8434603363830452,0.38494692052332513
0.9530573522440319,0.40970655506914544
0.8538630240496502,0.1136795197865114
0.9226217390937033,0.08196987897771439
0.9059671659757217,0.033610708950982365
0.9941689967223233,0.5447698950397025
0.9299853483787239,0.06832697812672868
0.8698765822728598,0.0
0.8778634879457257,0.11665718063763296
0.9919114805295268,0.7833803173121662
0.9127332576319823,0.3503101621841267
0.8319082714032277,0.3815401408860104
0.9695778389453406,0.5620889332830639
1.0,0.09137908436339585
0.9409238278851422,0.03975388211098349
0.8883720730836603,0.39227885327238055
0.8096326545640492,0.3792409495347492
0.7897461101675866,0.4297471173200007
0.840637806631722,0.3544050165118004
0.8720642726351758,0.29444174287454383
0.9045245440428524,0.3925925875966242
0.8977131933246807,0.5930214964778797
0.8727326855864836,0.44225827113165356
0.9430578267784826,0.4359350671562062
0.9149393688120009,0.2234295975958367
0.9301441041004439,0.07181657704361655
0.9226190965246942,0.06207423498341918
0.9008175753088947,0.3018114517601434
0.8250037289041261,0.4313800617033044
0.7204410503225943,0.3225352550647574
0.8464812882572663,0.5151912180516593
0.9146376690695801,0.5741350320621742
0.8825941632092219,0.47585563914450524
0.6452578898180398,0.7700066523180941
0.7612962506307818,0.3525137211001757
0.8385210513981816,0.5490972171321068
0.7127698048250762,0.3229678223264678
0.6158937435478821,0.232372328799984
0.5939758241712612,0.24399653279848252
0.5343170832556682,0.28463397813064306
0.6615230399092568,0.2756139234461451
0.6084900858708738,0.1363679398248408
0.7063416887389196,0.0588067973586188
0.8887056493337135,0.3259572008289299
0.9502774180940534,0.3956002523216479
0.9887950718367083,0.435531930016281
0.7588544077289533,0.053661359380752
0.915198151173717,0.29288422599348224
0.7016604769844729,0.06678899331499565
0.6635400170513138,0.2361518294078098
0.5793979115914021,0.026127427563465536
0.4925665778100526,0.31029927698753546
0.8355449466422589,0.6961428102507267
0.693119693870821,0.34317743572078463
0.9430055111554138,0.7623294655349082
0.8290244794919993,0.5126162118040865
0.9109937620498852,0.5722364711300486
0.7738391184288587,0.22067668375287527
0.7454929398062925,0.188921297353697
0.8004926859298648,0.26562227372630365
0.8665350427978553,0.264958295422918
0.6943797882397227,0.1497118808433523
0.47548445261918937,0.16437032516215674
0.5616255090533954,0.14947549458271087
0.9004300546129124,0.29510291039662717
0.5437411210080674,0.1954649782646952
0.7117072151803511,0.17780540193776825
0.8867131466329441,0.38675363284745595
0.8630286614480173,0.191979341787824
0.8079872864904825,0.16546289397190073
0.71689954055943,0.21763686127970586
0.7132736706136629,0.10854909507994573
0.745496364244721,0.20740934886443485
0.8625751940176659,0.416967141810539
0.8912302696798576,0.44426588586812044
0.8480986519660474,0.16265521428901278
0.7549773557808848,0.008341928929595966
0.8246302201996785,0.033948937522492506
0.8219444245741028,0.131214925145047
0.821642769637499,0.08474201115745517
0.8743862192753814,0.16693289126090283
0.7883027799230586,0.033088401023010056
0.7902620104146948,0.2290439114458388
0.8348074944250226,0.07557567227615687
0.829049683879067,0.1328763200709828
0.9253878083864047,0.5374143686257025
0.9779125083666047,0.6541821914022866
0.8796598554504873,0.8189712544576057
0.7135053704109141,0.7137259887670947
0.32474376336682736,0.6803917353968022
0.7720524029396779,0.9095808990096743
0.8198845695523724,0.04505577288912528
0.7762626658395639,0.011942434957028058
0.9065389123434764,0.17367704058225342
0.8032100802628499,0.3016487851540167
0.7693508062799129,0.16844128650734813
0.6615765085706262,0.07591446537229143
0.8797028115984692,0.22860290614173207
0.9024177532268117,0.3719920834364254
0.7974481981091653,0.24339078745859213
0.7263277662077664,0.10710969003437813
0.8210286119524745,0.042794074324712
0.9861540660489816,0.035072317903503104
1.0,0.0697316627845086
0.7818192782675846,0.3179241404162705
0.8142314650985416,0.38585287320140726
0.7749226145533026,0.4895367694533312
0.778677912473874,0.3346208596959874
0.7560669107336431,0.18754622134220086
0.7660647576853717,0.12869677189352327
0.8867939357337616,0.7728611180210461
0.8165692804465855,0.8939988661278846
0.944744996747224,0.6731512388709874
0.8840576568444627,0.4485606766208297
0.9277360155784146,0.42108163300724866
0.7798652123914496,0.0077852469353635045
0.8012644532465085,0.0
0.7942082438763449,0.06419972347404532
0.8382888658680956,0.6730514465547064
0.8450739510918701,0.5331339415361653
0.9043862026370529,0.6128376306700837
0.750614189189574,0.4203787479969223
0.7536449312969501,0.2741945747690314
0.6805289555487793,0.47834072857068477
0.8030833064192651,0.3714429101174946
0.8009349419047501,0.5575136382832251
0.7382900235321649,0.3111481033674845
0.5980852359419508,0.30023024546017274
0.746622184210254,0.46097397300690157
0.708661561533426,0.24451576140091058
0.7868221348565733,0.2054449001787584
0.807803724204311,0.10903105999687607
0.8480051355209397,0.3998793814611909
0.6291631051554412,0.20398823443823214
0.7906726766586847,0.5707409115284973
0.797703108737303,0.4736990894114869
0.755959024258596,0.08857169271581254
0.954462110404468,0.7986500533384704
0.7885241052255901,0.4558326366709477
0.9212259546495009,0.3956636618601301
0.7011908365897773,0.28710590848973117
0.8146668007388967,0.27906777778043573
0.981360005001445,0.4274067005952154
0.942976420296024,0.3636556545462656
0.7291001700278956,0.2542208171867373
0.9057427962753574,0.45254789873444085
0.7599341542126472,0.33517877921109723
0.7951928290287745,0.3973849022507976
0.8838070342411789,0.712203315751784
0.8405482797798999,0.08281126101493354
0.8211124008176895,0.04769233350729768
0.7341503771722072,0.11786177879909528
0.8261069817700869,0.0994563363108056
0.7196454037242281,0.10779264195340309
0.9307844894860526,0.48837658563197894
0.8720249551306205,0.08280566776710233
0.8799835388935725,0.10945125506027585
0.8807223925461449,0.42474220505620996
0.8043394008339035,0.33441211308170316
0.666980301278631,0.23998539732066218
0.79575002460935,0.12224430359977127
0.8790324249786182,0.6601174754144489
0.8387431751911874,0.3035053314408077
0.9591925862384763,0.43597796432454433
0.9320474605385882,0.24964493632517595
0.9162053635264235,0.43178001670229854
0.9500137669430839,0.839151099869161
0.9342111872741312,0.6394676346714246
0.9836117011053115,0.5108573545400608
0.8954316326119703,0.05067611610033598
0.9383418941575339,0.13176788365700312
0.6992341045972464,0.5603965063287363
0.6201887148792843,0.5143076429652945
0.8120835547601817,0.7523188459845902
0.8749013049620075,0.4667886418390256
0.9210010603709207,0.34577425394007655
0.7421052806791477,0.20530823220532404
0.663765407491917,0.12026687352223822
0.6401939151848163,0.09016431592216065
0.6296002143681223,0.049425304502838045
0.6781651690210138,0.038398012993115585
0.6219376044611408,0.053772404173907856
0.8209152501483981,0.18001745343884956
0.9106969071461832,0.39586905445622095
0.6820053829140077,0.39047027321344663
0.8586352271729908,0.2581305427721133
0.8833858431602356,0.2449011344735252
0.9029891196570734,0.36719678379366155
0.8198280177920944,0.07768182530151935
0.7286286688083472,0.129023427885225
0.5587538143530887,0.4113159445368499
0.6234521627445238,0.3652821266343952
0.53256503593365,0.31305740987983977
0.8723253750310616,0.571636371773165
0.8085668085679372,0.686852637781474
0.9792623310041818,0.3609224962892796
0.7382949869732818,0.21214684756584198
0.8180668222116794,0.03634963130148308
0.726938081652024,0.09295196908651393
0.7438114370392958,0.0653513780523487
0.85511337587885,0.17380511723401593
0.734745050183425,0.7217837760689648
0.8143923115489823,0.7714670663607485
0.9753797420532357,0.9033636210928018
0.8916799341723324,0.8563917573563168
0.958528308989196,0.6248461644670699
0.8805917827773001,0.19461625895577428
0.816418778667843,0.15672955999922242
0.7321340185855835,0.2138029373261536
0.8370748600179256,0.10556104132470608
0.8588420139596751,0.15979007088522038
0.7735342669394731,0.48667988235808207
0.6410677447659442,0.17082884516556418
0.5201811189119352,0.13971215579429314
0.5823222853216469,0.18543024020690516
0.7653015902961832,0.45455614866107635
0.8518130077735047,0.0
0.9430611863748349,0.35579138404729294
0.8546543202544866,0.40584744923073535
0.966099421533675,0.4892980764845479
0.9445142826064344,0.47570797037745316
0.9866900336669906,0.6482471963476639
0.7516371912788496,0.9098317729965543
0.7162744875475688,0.5862074930763823
0.7021000621839424,0.6501312381362769
0.8880478820120329,0.5614853420605252
0.8521541991577642,0.4315179117645671
0.8197927210715117,0.3474177776170174
0.8419180304029966,0.31714100590217764
0.8752340286876227,0.3050236920613902
0.893118158598602,0.1935412594143115
0.8004734597497973,0.32022577048345013
0.7531002914190849,0.2641605870410007
0.6678635732496766,0.4875367018574639
0.8816852372871521,0.6330655624525254
0.893795746057057,0.3656739538299676
0.9199230855526046,0.4577734022995375
0.7994946517790867,0.2498415549163583
0.8670413552684944,0.6604384250165523
0.8132019530203161,0.6420658722657411
0.6684748374536275,0.610732275774651
0.7778062077753064,0.5059800241245418
0.9218879305727945,0.8164443193309293
0.6946775709454137,0.8852063403195951
0.908792197812579,0.9306513783542785
0.6808173472677417,0.7416950673651855
0.7115201076000605,0.666692992001436
0.80518368279886,0.7657589661323072
0.9115450686631006,0.8064392367148675
0.8247042054056859,0.9237509114773225
0.6741369531779982,0.9207870676792946
0.573583058227419,0.8058639683198529
0.7056563791945836,0.7801514454628061
0.6170184810726562,0.6566325259981378
0.7966048522744827,0.9635341761927733
0.8794540191689625,0.777392221312303
0.9908967934283307,0.8373197518538047
0.7443243660732528,0.48106393242166906
0.7236475429318561,0.4664228581685195
0.4644224898273494,0.4586971202925702
0.5788846151854501,0.43903119776533805
0.6210796249374446,0.4082642106325933
0.7448561253121319,0.3684971000998418
0.7130105025294053,0.32757496550408904
0.5473043091520288,0.19208489920463087
0.5474794259176974,0.2645983329780909
0.8205312713320086,0.5149639335434872
0.6953871569087892,0.27167431372768985
0.5951485553160574,0.2538544553011521
0.8729707046119136,0.40716395885337564
0.8119644062271063,0.29554200184939416
0.7778828955605603,0.2174770622421748
0.5692939053975485,0.13748626130118774
0.5797696151586854,0.14691376361293043
0.6316904061256957,0.15785010324985507
0.6508355420410475,0.17988759899768586
0.7016688207112458,0.15298265114964282
0.6712957051686843,0.20853634346986588
0.6936223357618989,0.09082154304632589
0.5671838632762932,0.05131637576239597
0.6077808748937944,0.13438330370789156
0.6970696365393735,0.14270270270270272
0.6093099350261911,0.12160906873901024
0.7131869396807063,0.12983360243775063
0.6228748244426796,0.10431100485346187
0.8042137424197219,0.29117723999482553
0.9646025587657089,0.22343747754135984
0.94832257848409,0.49959248388307587
0.9338152152621043,0.5953455518080496
0.956312288325099,0.7197779698140373
0.9287672652327953,0.5818547385640985
0.9729378735377632,0.7124741151799806
0.9746273653187668,0.6391688877943146
0.9148825673453013,0.34640368848406294
0.8766057218486489,0.2507070378605893
0.8696592891752837,0.4097099380429775
0.972954707089765,0.0
0.9809985483239054,0.032825709468384555
0.9314240795105229,0.13192488546350978
0.9901392508933792,0.3614150625035001
0.9640008700826939,0.6012533384573844
0.9177676758209684,0.3251039712575708
0.9091060244074488,0.6916777818465778
0.9306456908531037,0.3880146751602116
0.6404521777603362,0.12306465659729861
0.6890565675495831,0.0
0.7508547145464741,0.12696791951185732
0.6588024539470325,0.1603319985035126
0.6655954090245328,0.10911068280002596
0.6460539030316554,0.11668963660624995
0.6767019201198088,0.10345933365082384
0.46670462426545484,0.06243097840884836
0.5665257167413263,0.061460759832541394
0.5785713202266409,0.07960140357468277
0.5735815526760263,0.11539874215605175
0.6315785408070566,0.11327824051741714
0.6365106806531988,0.10523281184483028
0.502686426563076,0.12829799402838452
0.5744889676843861,0.0778774806562074
0.6042155127867778,0.13682559689704796
0.6023465374046686,0.13712838918665662
0.6925393129541346,0.1367735843351269
0.706091839477407,0.13532651568325496
0.7295256882619872,0.1401479846121996
0.8030954605356814,0.5132073341534754
0.7760794913102198,0.4728121397046492
0.7844256174306559,0.4022433796097242
0.9477169612637304,0.7254203614982266
0.9483102442372146,0.10220696539796413
0.8085013269738169,0.02792860068792949
0.8404433504545155,0.012408269355214531
0.9429878976828713,0.08840153505716486
0.8518842572959298,0.009982108104995618
0.8037500426444867,0.0
0.7974799965291368,0.05392226915890193
0.5400219467966816,0.11746012661267971
0.6050819441835313,0.11579967402560477
0.7478970291263688,0.16647935420910037
0.8889874467754294,0.2803194823552858
0.839779362985454,0.05359721964068826
0.9185659103426982,0.7002162372406467
0.8482980613938168,0.542870899953354
0.6552318230486514,0.4468082480953115
0.7587736915777368,0.41057658851080114
0.7572329701755763,0.4129167271324587
0.7016429751021697,0.38396564163385016
0.6070883176387967,0.21175825182930175
0.5221459282261075,0.18636249063449686
0.5539256627680534,0.1305338732044873
0.5511621817268408,0.138369597169931
0.6032210438584421,0.20647655150509373
0.7498575417482024,0.285697043438068
0.6802911605974945,0.19211810566254162
0.6161076475283384,0.1832074295223796
0.5765239869718014,0.15650573575611246
0.5587453765090954,0.14931488026616346
0.48741813304496806,0.11021531049125302
0.6942728780999824,0.09916629830199203
0.7854338180708508,0.11125722874167356
0.9203812346772632,0.32569482746587
0.9229136500825744,0.45709683734237067
0.5874420382319138,0.1613880726453271
0.46193435186541587,0.03804749712752676
0.4929079561371595,0.27264273065359224
0.5044257319046469,0.22717224080933887
0.5358586534987904,0.2768349541593245
0.911637492506199,0.3752499509187287
0.9524351323597442,0.4182793196972231
0.696847429209067,0.33750608971329266
0.5639702939642715,0.3693587441011583
0.5224267800854042,0.27454172635191637
0.5720157321610736,0.3150305031012092
0.5920300476053905,0.15373853861423575
0.5824090612109367,0.19918416020126956
0.5974885044973826,0.26382601234666647
0.5717074205119569,0.1801246300726403
0.6997583460108723,0.2453191009765355
0.5047672370109604,0.2587077446610484
0.6038292124856837,0.15166185549019465
0.5958361467833871,0.07246722461771143
0.5534357776697149,0.06994262944730853
0.6164394025460365,0.10083329091741985
0.5713588908696884,0.15517171173660446
0.748507343821842,0.20780065005417117
0.6498990859580062,0.1939095595773921
0.6330015959263902,0.2824521730278418
0.6312045931846443,0.16604303155016834
0.6618278664257654,0.20418754135551564
0.7289564611735799,0.04463656255481798
0.6629536137242004,0.019846001864965424
0.6737291614688974,0.06453057343070545
0.6705397453823598,0.06468660271620212
0.6717092855834468,0.07194408796728001
0.7576781344633806,0.048791188499995385
0.7521632315348784,0.05623535494354325
0.7266476956873247,0.02499976918744749
0.6478218561069091,0.03447564004320811
0.6727524051079169,0.03506725877780137
0.6423271291867627,0.046812478649838896
0.7092922227703428,0.0
0.6676286526878543,0.05018806606778503
0.6534247429948296,0.06412582053862417
0.705065167692412,0.05867365874825736
0.7464750126649045,0.0517869507815313
0.684955139247618,0.07392464431785659
0.739507041273877,0.12537423947263948
0.9940191570244064,0.5254420060380564
0.9852931363171706,0.6916008235391874
1.0,0.5921741619196218
0.9736984385224761,0.6734242427040152
0.9806364594673737,0.8049958915365654
0.6707125959971969,0.1616222532661094
0.695276570258988,0.152319563953744
0.80692955163143,0.35677059509036374
0.9970042290200254,0.5515489733534563
0.8356816008791597,0.347520102912544
0.7732119168730031,0.314423190793997
0.8401927515541474,0.28566762099492227
0.7799436666445766,0.2063111387001342
0.7944630201521721,0.15970779707325616
0.6284822158366796,0.1199720268259596
0.5895388361401961,0.05047827729250657
0.6897777563300217,0.04957174963859565
0.7467929249495601,0.04174975646014375
0.7435783967907482,0.008469312481419971
0.6484451364103708,0.031315474429858554
0.5701829857904793,0.034462456509403626
0.757429622538288,0.11660100865817631
0.7835735475041171,0.3123087391286371
0.8527111594863801,0.22023804512563888
0.9951889121105908,1.0
0.8886989985225054,0.7260198599807188
0.9124488611134541,0.2854928822004217
0.5901966715778434,0.1715032269615599
0.8130543536909617,0.7928041508994518
0.7453403396435213,0.7485066384042892
0.7417162514153414,0.5950988614669068
0.4947913777041669,0.7708674801118418
0.6859993511228122,0.6974569741768603
0.7062601125627532,0.6040126851336679
0.6673867830233813,0.683312179680966
0.6199225773370514,0.7020000494042669
0.5490118469173315,0.228544726741471
0.6492120570430947,0.32674935215714324
0.6409574733928323,0.664460570101714
0.7010478234092452,0.6715309088385409
0.6803924995503678,0.6073266527785783
0.7970614676419708,0.3966879144223994
0.842552301355996,0.34493176917855994
0.5148317972236618,0.47169594261576775
0.6053671836661129,0.5615323086261026
0.6393962183720341,0.1923322225215232
0.7269132965824293,0.1698939807958557
0.8028475784062818,0.24134137289752497
0.9408749732528658,0.3261459143259435
0.7657686845547533,0.6431880091234929
0.9121288856247802,0.7024542196155099
0.82627933224298,0.7319465623981753
0.87447242942095,0.9125891169762137
0.7547237003179736,0.6350250896057348
0.8605224034386599,0.49739459107201045
0.8816085057995001,0.527446073639622
0.8686583056047416,0.5166217008797654
0.9880687251437346,0.3501205604431411
0.8299571411006917,0.3122359074617139
0.8719706632564804,0.19417660475724993
0.9408294586003574,0.3246021505376344
0.7427201195312544,0.19478527207559465
0.901964710529982,0.0
0.884091426459262,0.08860866731834474
0.90411068629044,0.058476376669925056
0.7878756924970668,0.3513405017921147
0.8905071815966539,0.07852199413489735
0.849659404437676,0.06630433365917236
0.7397337170101341,0.14434328788875367
0.8328890952755045,0.0
0.8987869714166802,0.07055933214927711
0.7906299561303591,0.45764112343158847
0.8949597972131861,0.44476571279049554
0.8161727102681052,0.26551776173945146
0.9524987629265197,0.19093670078445218
1.0,0.250078337685427
0.9250409362677193,0.28746708150452804
0.9450910394375572,0.2024841523453812
0.8798769094328303,0.3974488188411901
0.8435684169391485,0.4078384999883506
0.8463755433950849,0.362536915133278
0.5941320310314447,0.25986296729746633
0.5176579639639445,0.2688068333545412
0.3452419367027138,0.2137276443673394
0.3739804328417655,0.2383893728863073
0.4151069032919844,0.27269837571621364
0.5966499774331543,0.30830522842666885
0.9433291787533156,0.5480927435036713
0.7547818423872259,0.16788595782202953
0.7110069216097737,0.17467328830096296
0.6358161968311541,0.20147262661545712
0.6112554667028247,0.16544725603035293
0.7421733450079534,0.1586518964315222
0.7614163571722571,0.16933320668352542
0.8282902920404553,0.3564273283999649
0.8370213652958476,0.43889943706550005
0.8259304885747034,0.32894533702487677
0.835414455114826,0.3454259138488083
0.9371344600385573,0.45123242220577514
0.91753219469764,0.5368809701810248
0.8899027032828994,0.8237382210416103
0.6958308868126762,0.13240676716422659
0.9105314222757386,0.13335759846325002
0.9059671659757217,0.06535865764552762
0.8442993013322049,0.32291960039260853
0.7732283043540743,0.1321073516793934
0.8556602175399579,0.1982197878079886
0.9406096757651297,0.33328386740010985
0.9226915362359852,0.3738172386594046
0.9609881630019517,1.0
0.8910413043629665,0.25316833044989984
0.9485323504550783,0.2624646198499367
0.9299853483787239,0.08387338841954473
0.9068403093592051,0.023899156864708178
0.8778634879457257,0.11882209948266619
1.0,0.2333790253838834
0.8806154412604508,0.4093133186557368
0.8699393043602517,0.14741159991728647
0.9127332576319823,0.4269915574190011
0.9811027650575912,0.5560942747080933
0.9212626442568072,0.8585506980591326
0.8319082714032277,0.422572184862863
0.7539364516453196,0.286933227539862
0.9333888444519968,0.31090330844754005
0.9695778389453406,0.8954878251909983
0.7897461101675866,0.5197027162080692
0.9148380741964699,0.33155417061585757
0.7803531537969357,0.4508784523790221
0.7071020440138615,0.3735149690918998
0.751366852785163,0.4873908414147414
0.8655100099169207,0.5101523073347592
0.9417736131601139,0.8241916012317053
0.9430578267784826,0.2629459744593518
0.8823361283105375,0.005121056069906164
0.9301441041004439,0.07351761127423831
0.914968929426364,0.044025053420981196
0.9156820943828493,0.01546876724560526
0.9910246663773499,0.3337591765263883
1.0,0.38472870891755023
0.9284460960406912,0.41979832771696274
0.6815684905931259,0.38209887530066394
0.6452578898180398,0.9284249337023002
0.7612962506307818,0.37577208108653654
0.8840849612100369,0.7035498975331389
0.8158438526266948,0.5188629509461654
0.5939758241712612,0.2097958518073643
0.765137684541207,1.0
0.6615230399092568,0.22482233608533833
0.46137171055257953,0.1489059760900714
0.4839744632059301,0.12700839522278712
0.7189735163478163,0.16347446680938776
0.9502774180940534,0.46164298974535917
0.7588544077289533,0.06385620279933632
0.8957634021447434,0.13222768325455236
0.8005847246429536,0.6145189450455759
0.7867469730653869,0.7470269067291899
0.739174291572556,0.23221107029268068
0.7252512483028489,0.014081836077084143
0.7016604769844729,0.06097583911130058
0.606173966039663,0.09324207697547969
0.6326996411235891,0.0855081685620071
0.9287335678299997,0.550466286540511
0.9213236433611657,0.5174083422543926
0.907546552967587,0.3031244587777594
0.7999041693258266,0.22117631502482046
0.8629529884188252,0.2624561662385596
0.7305287060901873,0.1902479267969297
0.5739919994635221,0.19019522687197918
0.6485667176765705,0.1885550614804511
0.7178585868107186,0.21394971804342425
0.5750087795754178,0.1234464601101093
0.8485277955226043,0.27904346761673454
0.9625574648593533,0.7221925851684685
0.8848091333108312,0.3023425835275845
0.5437411210080674,0.22053050139906324
0.6977629796292015,0.2550369749859806
0.8867131466329441,0.4061379602589866
0.8630286614480173,0.2434659878277546
0.8079872864904825,0.21210282521902207
0.71689954055943,0.26962431421228344
0.6772221009318516,0.23825061161856081
0.7132736706136629,0.16484273024896642
0.8549558402508229,0.33155415192765547
0.848450838882148,0.22946074322704157
0.8480986519660474,0.16368093644892096
0.8421251103232825,0.0
0.7065093931043628,0.044098937880921646
1.0,1.0
0.8313480782965206,0.13039888486184562
0.8219444245741028,0.1611013353693102
0.5818356890532301,0.053310866684524616
0.8361915328245528,0.10082855194020908
0.8289639172930948,0.053442643865404885
0.8348074944250226,0.10028791564767726
0.6298561003435978,0.16599166818365915
0.8432227473710436,0.14163971162488145
0.8183158351023344,0.19620129535802636
0.7708379262071259,0.11265794457218538
0.8446557249112489,0.15346035798379049
0.6326472671791513,0.9265721221758721
0.4397261430721422,0.7946776246195225
0.8132309914583309,0.4656948429991507
0.9068041966416488,0.1135258080944075
0.9065389123434764,0.23956701725954826
0.7306863360763484,0.6345991682324781
0.8171757990455344,0.37502272952030347
0.7693508062799129,0.15849095125833815
0.5924033428763007,0.10668997572327726
0.7453688100531921,0.14326536276314406
0.8412572167440311,0.3166408267909533
0.8913119713344296,0.330780449316094
0.8984479721089734,0.2766592018136828
0.9024177532268117,0.3740975981676019
0.9036048325113373,0.6104747731567289
0.8278624033573208,0.33314963627450667
0.7974481981091653,0.2005472098782761
0.7511984924784343,0.13698669831253915
0.7657698008385048,0.02648108744405348
0.927022780294842,0.02040579238563728
0.8835776978585116,0.07060240938232064
0.8444716934561571,0.03946908094048641
0.775157233706257,0.031072184703006253
0.7705588772668377,0.06887762426268626
0.7770986476243451,0.2078198588483497
0.7749226145533026,0.5432772725000984
0.7560669107336431,0.19152452076600876
0.7865104967128919,0.09745886621430934
0.8812336814891477,0.019463647123001
0.8682955464204057,0.0
0.8104396697520266,0.11680713776056537
0.8151030312426037,0.09776511659313468
0.8088827466038644,0.10354426328174929
0.7378654375522735,0.15125791279733136
0.8867939357337616,0.8379645133090768
0.8722166991535732,0.6673853304787455
0.827983118212777,0.419186693306142
0.7332306515035494,0.44095606117045627
0.7798652123914496,0.14410024670361576
0.7781421872865288,0.39887221204219675
0.8680100008132938,0.6957067048950663
0.9198982404766328,0.6124871913539601
0.9679116685834305,0.7421251127223563
0.7499070252671659,0.5546567032018793
0.7536449312969501,0.28003055261860776
0.7327389137273427,0.5790373416713386
0.8615008460752908,0.44801100696965934
0.46209784899989914,0.31923472964820593
0.7175513090277983,0.2956404824704978
0.7652757105246214,0.4029107765708072
0.5988565510253758,0.28688482440396684
0.7702139114581805,0.31860386071718383
0.823045799052997,0.1708663975126456
0.8480051355209397,0.3227226948513319
0.37023585103012463,0.14043829078343747
0.49093421934291026,0.14510448033028492
0.6291631051554412,0.17875637848236933
0.7671218387721079,0.36567020710916587
0.787481508597526,0.10832860014162575
0.9439764066929606,0.5437765991908092
0.9593117423816444,0.7849535699189193
0.9893105592671181,0.8606195983283389
0.9927971993738711,0.8235598021467976
0.8671127794037898,0.38401027413448285
0.7577819687801465,0.3906377493193945
0.7544378621020534,0.4623716922465412
0.7660563034234049,0.3740407452673998
0.465263842470541,0.3607575543174335
0.48200933106993193,0.3378657702572928
0.9106315629939912,0.18385599297579752
0.9207488314651671,0.25214367901061924
0.8913102097512706,0.3515820841155496
0.7291001700278956,0.2179518874146232
0.8865575142986352,0.33250534570019047
0.9495355180070353,0.4870222452710998
0.9470419194449299,0.4634381894495911
0.8764448465395499,0.4985211450211178
0.7510524314719702,0.46780022643810626
0.7558725613764653,0.40513498317722235
0.7105310405626196,0.38937945780200395
0.7599341542126472,0.32485909536209634
0.8211124008176895,0.045376138398628654
0.8261069817700869,0.0927902617239497
0.7288160041690839,0.07837712955957979
0.518605220025504,0.061261647338230085
0.8807223925461449,0.3679740893609007
0.7958295841006584,0.08640756825603554
0.8973059544999967,0.3655103521254896
0.79575002460935,0.06742148919937817
0.8197032351996383,0.20703552697521937
0.9531358636302092,0.5566106924081221
0.9591925862384763,0.3757709029619911
0.9320474605385882,0.20972510845311856
0.9162053635264235,0.3854672422103687
0.912372842834493,0.08286807823308402
0.9500137669430839,0.8273554437240838
0.9615518805837265,0.9040325566845108
0.9264498099174829,0.5672335516760356
0.9563900956144054,0.4602933102222052
0.9505858650157945,0.3377947546677137
0.9799718753212993,0.167673987850697
0.9352352638968527,0.2325052510781469
0.9098699811969972,0.06626274064781386
0.857051780517671,0.39011085806850015
0.8257849174372738,0.3226740998931432
0.5635487768967768,0.8150153007311304
0.8120835547601817,0.8412512833904059
0.7124805495163027,0.6332420838980459
0.9892343981489377,0.9088781098497851
0.9210010603709207,0.3533325670213254
0.6401939151848163,0.11161381248241048
0.6296002143681223,0.053919732773675684
0.6923282247059346,0.02141618207323423
0.5683586925716572,0.019171127362617488
0.9106969071461832,0.4376191831218114
0.7438959783920287,0.5136508697068638
0.8586352271729908,0.26108213667362073
0.8685573024832555,0.14816205374949906
0.8198280177920944,0.05863192691132635
0.6234521627445238,0.3246783285610628
0.5260325492721083,0.29245621011025835
0.53256503593365,0.3626754305273091
0.7438334243096921,0.33887191584144966
0.7214778137691571,0.5240824480919924
0.726938081652024,0.10118273944170221
0.6202927054633511,0.08423362664087648
0.2876084622832811,0.04196229421094977
0.49317148614879114,0.039401669494176186
0.5544326063437954,0.027066714582961754
0.7086665654486102,0.13922445319227728
0.6891088866094969,0.015280118838247645
0.7708965016577521,0.01778603269177291
0.85511337587885,0.12331984892923806
0.734745050183425,0.8072240849100092
1.0,0.9360453456139942
0.8064036519877563,0.9161695142628876
0.7588300007943146,0.9403998613783042
0.9349381673285412,0.9616287705359179
0.958528308989196,0.5923709296485515
0.9454364758711966,0.36243539624030074
0.8805917827773001,0.15430010971872832
0.816418778667843,0.1312319776554582
0.7372743247201449,0.14943881504398676
0.7735342669394731,0.3319394047489342
0.518269870448609,0.09095040116349686
0.5201811189119352,0.13086338275391662
0.7653015902961832,0.49363392211080137
0.8518130077735047,0.009551891456148383
0.7994383976065506,0.03621655935261105
1.0,0.4652398390370074
0.9430611863748349,0.27077590135484664
0.819234808491517,0.26220859114053624
0.8823036844319253,0.31394360105565233
0.880635532466491,0.4585480061061331
0.9445142826064344,0.4505470528932564
0.9186590670472812,0.728442649777055
0.9866900336669906,0.7749551053756719
0.7721614134431244,0.8435786953827203
0.7308892484228683,0.6498876957394015
0.7953936466537501,0.7279675907621912
0.8464533745031458,0.6461630473720493
0.8419180304029966,0.390831206270779
0.7817628534127838,0.2866060437719686
0.8636809499242236,0.5006742897906413
0.8267242837929926,0.0
0.8885814299723015,0.6280605135434374
0.9199230855526046,0.6856826961688115
0.7911268507089931,0.6116415764841145
0.7964558102239297,0.4776641023280213
0.9088741649760889,0.21477541855871427
0.9170582915624098,0.47003685189068073
0.8255843143615372,0.5947135370929019
0.6684748374536275,0.7188261864289411
0.908792197812579,1.0
0.699823301274007,0.7255222744514342
0.833451867510327,0.6673311579407132
0.9115450686631006,0.8380002501913539
0.9018775905342228,0.7702272288763228
0.8247042054056859,0.8456344789128973
0.6926893539865209,0.6246082279031209
0.7136799670933108,1.0
0.8289461035931647,0.8190641571201703
0.8794540191689625,0.7234007365803082
0.9275077362613358,0.5785441831570333
0.7404265891479741,0.6042265376697008
0.735516400462757,0.5857713208619304
0.7889886198400896,0.6263209785450312
0.748696032569414,0.5663471426239136
0.6132400577999165,0.4009363093382863
0.7130105025294053,0.3334834481457216
0.5473043091520288,0.19768297363025533
0.5320493509065345,0.27222515525645674
0.8205312713320086,0.5372371665617135
0.674239424412088,0.28798848271665406
0.719235478227417,0.16739200956663888
0.5591310216785003,0.21601182260160842
0.534468482585361,0.09537039981850526
0.5951485553160574,0.2354919758544141
0.8729707046119136,0.6203272771776106
0.8944206346942337,0.4095318424170918
0.965938090735505,0.3478662472068993
0.5797696151586854,0.18667493693950896
0.6244967491226111,0.13653912295874304
0.664050923506627,0.13248028156939423
0.7016688207112458,0.15688444214654307
0.5643761611952608,0.09210038932866006
0.5610417958636132,0.12398648600491859
0.7459749089089878,0.275697595545782
0.663524992363848,0.1501767241370533
0.6014044717495924,0.1119150372009552
0.5778083198712084,0.09493212966381381
0.5307598859712171,0.09942878507017548
0.6800089029253733,0.06954767295740925
0.6228748244426796,0.10171967236849849
0.9166205042860984,0.11731806943974671
0.9626472856772336,0.08180341091737106
0.9326783978568952,0.5061261302560924
0.956312288325099,0.6532142434677327
0.9753228475186774,0.7236137824218906
0.9064880212613898,0.7416665677502854
0.9619910737455946,0.5915702368385615
0.9444509658467783,0.567641818462381
0.9729378735377632,0.5508302631735131
0.9746273653187668,0.6984781066667868
0.921375262324784,0.4187938805005524
0.9433071684444251,0.1033663222875798
0.9901392508933792,0.35314376042970913
0.9260616449161506,0.5609551393063273
0.9400022979389019,0.21295291593894908
0.9617063270793088,0.41983434439518635
0.9215901343814747,0.0
0.9177676758209684,0.3559819101721923
0.7508547145464741,0.09724024385658316
0.657794173381924,0.03194244049120167
0.5420849084345497,0.038702152929899404
0.6122894174970016,0.05773472141096158
0.5822127336657675,0.06141940328096445
0.45183554913210855,0.07480210326007675
0.5272662675427496,0.06783877998473485
0.5735815526760263,0.08863789518072787
0.6315785408070566,0.08325050107854191
0.5957897376452488,0.08800201120455127
0.5900822032064129,0.07863985008100138
0.502686426563076,0.09254444740402827
0.4046354603640432,0.0807066698716794
0.654762853930108,0.09200935989714035
0.7295256882619872,0.10181368678245267
0.8030954605356814,0.3557233396783923
0.7904848400485658,0.33325045186151586
0.8971196453954573,0.16986961228598715
0.9442554627629403,0.36978661269330726
0.9371791427742278,0.22609445377271145
0.9316044335022966,0.2431910705352824
0.9483102442372146,0.13632618289589984
1.0,0.894039863227113
0.9773115502224315,0.2606021221173117
0.9429878976828713,0.20720093803170928
0.5400219467966816,0.1525605909662179
0.6090873808089567,0.20517072036684966
0.6215600519473818,0.09138382300970563
0.6360046193978737,0.1633337572055018
0.7478970291263688,0.21798783460872048
0.8889874467754294,0.3395248835066658
0.9960240281913498,0.7900982432549506
0.8482980613938168,0.43079444925223914
0.7587736915777368,0.30418750016602814
0.716595917949771,0.297286898462832
0.7016429751021697,0.273811930325243
0.5539256627680534,0.10692573515341902
0.5511621817268408,0.11083774425527565
0.7498575417482024,0.2006563660938531
0.6802911605974945,0.14304112348322026
0.6828968502074665,0.1535039397304491
0.636876563665943,0.16852822440186374
0.6161076475283384,0.15852043243245095
0.6086965557883396,0.1522966257850347
0.5601434013761193,0.14638996506081944
0.5799099091946454,0.12993051153726481
0.8482221952082575,0.2403588196344604
0.8669221730146948,0.3127966280558715
0.9360827654059263,0.3906499966108832
0.8941408510174255,0.4721156238112919
0.8524609537991469,0.3985770165437744
0.841925046873993,0.32478510385907716
0.46193435186541587,0.01822110872192421
0.6188733895247405,0.0
0.6273513899413029,0.21283662049098576
0.5735104268608163,0.40098083854451905
0.5275623276187713,0.45614643962453993
0.6142319304806603,0.4356548581835781
0.6910968488661524,0.6085577008800642
0.9552451276138849,0.4445884330781869
0.9471662984426161,0.5960540392526459
0.8593029553746663,0.38045025281149303
0.9025543016557185,0.38350611969382425
0.7872495232677558,0.4841117210285671
0.4951263662813511,0.47521157838429895
0.6372587266711325,0.3774779665550136
0.5224267800854042,0.45499780302354903
0.5656928709051198,0.45972050638715184
0.5717074205119569,0.36446963714864294
0.649551952478925,0.43623355451685625
0.6143885619293173,0.4733059401148796
0.5047672370109604,0.44291045251346844
0.5465385015022197,0.30072070379663
0.6038292124856837,0.3062099609001872
0.5534357776697149,0.29551243679712674
0.6284818760458859,0.28394328616732684
0.5580007295760884,0.37791019779156104
0.5873629016208496,0.26297887718583235
0.520679463307528,0.3975675649859266
0.5115210745813632,0.28855216067857914
0.7033528408347532,0.3569688729829209
0.6498990859580062,0.3488018518282665
0.6330015959263902,0.42003403721487065
0.6312045931846443,0.3123774150820841
0.6755833967166065,0.057864886934689656
0.7289564611735799,0.0167955852108401
0.7385375756540064,0.08230612105714503
0.6737291614688974,0.08533881214455992
0.6717092855834468,0.08250579374951865
0.7576781344633806,0.07473411765804158
0.830158318753425,0.05318917483574328
0.5614650080168897,0.02649060202872642
0.6326103263659327,0.06756664594738339
0.6423271291867627,0.06552220502962547
0.6742727053974303,0.06407029930936586
0.640784765993153,0.007897703271338851
0.6815181912547116,0.0503546005495926
0.6584928771259568,0.0340431567889623
0.6845355813828198,0.09065373617428678
0.705065167692412,0.07784278809463241
0.7351305420524494,0.0651135242982218
0.7436692033542198,0.022810919554984026
0.7177668837315664,0.045972951870323735
0.739507041273877,0.13450315599545784
0.8499418168927247,0.43886242577426976
0.9450851720226807,0.5914634478391395
0.9925418632866824,0.8203547379866406
0.695276570258988,0.19772719484943838
0.8063081450247959,0.3006329928809337
0.7580381159212368,0.1708857743776469
0.8357809890591708,0.10399846552095746
0.8549490183152354,0.15352201261687273
0.7887222465667082,0.19462832983270165
0.8241181398264834,0.18748979869492233
0.80692955163143,0.502247277810253
0.8401927515541474,0.3051200464236683
0.7944630201521721,0.16618572265386203
0.7547427775987207,0.12049705523171586
0.6793333006812632,0.05023806931392688
0.6446329178139498,0.0629959608407761
0.7435783967907482,0.002996573172529338
0.5082063632109635,0.0
0.5701829857904793,0.019035305791786524
0.729184085027694,0.5947549932917232
0.7864251722298147,0.3115497325914792
0.804096701040117,0.23508997525733646
0.8544334961583187,0.21221674840890054
0.8542210333146293,0.49104160672607905
0.7941572339068564,0.24996355409515109
0.8003358560048214,0.24514600361275735
0.7771194617082173,0.14194346799157415
0.7453403396435213,0.5120709190304575
0.5388706741852143,0.06800806481121577
0.6859993511228122,0.29533558332651483
0.6518987904611349,0.2007557295700795
0.6818913242721075,0.5852738852823574
0.8588221585425743,1.0
0.7261255322811787,0.22369981477887269
0.6278382849605773,0.20441109382988826
0.7024424887228182,0.19957044424946127
0.6908207854810636,0.07215134446670365
0.6411903334781077,0.08652832191143146
0.4864520022856653,0.044489545336960555
0.5490118469173315,0.10134937543176076
0.7010478234092452,0.1767830440179827
0.756068788198081,0.1741369119362581
0.6803924995503678,0.2022681861127588
0.7970614676419708,0.29754204646005317
0.842552301355996,0.27460097665422833
0.7991647654328419,0.10084441141160697
0.6565778654361542,0.0
0.5444489015183839,0.06729457407809998
0.7320717259576764,0.4566906079997597
0.7269132965824293,0.3585769339185457
0.8615784872967972,0.44559810024973917
0.893044122600269,0.5784640615865903
0.7904937033788413,0.4982715072311973
0.8286083456594603,0.5886684171854077
0.9408749732528658,0.4808352874980871
0.8505691714043955,0.6670922514492351
0.8573002603619742,0.7187809771532343
0.87447242942095,0.9312487609138707
0.8622745155906874,0.6917153710121252
0.9384671353658122,0.8503215676322947
0.9433705672283842,0.42710525689724904
0.8012905978135868,0.7232329640526245
0.9566666011359595,0.36546894949286685
0.9223071065264947,0.3957161323066431
0.9178588931554266,0.23077850294605118
0.8949671521897197,0.4902815996701057
0.9083091905070135,0.63646283534627
0.8982297005538908,0.2878660756060618
0.7861274279907031,0.36308673206398046
0.9015006052457729,0.5511645427078294
0.8968874934943596,0.276242059936083
0.9753527638238689,0.4691604348894933
0.9640924505325411,0.5326920484373637
1.0,0.44370623547791055
0.901964710529982,0.07246889398180824
0.9078236807394878,0.31175803522573176
0.949152892779977,0.18465357134360552
0.8899182858225082,0.13334386123119518
0.7851254920278301,0.14256070752983216
0.8197665875537657,0.4870604307076421
0.8038228380585444,0.2978323710269955
0.6941287303603628,0.0019182307401624128
0.8328890952755045,0.0
0.8917246148057658,0.1172536704335926
0.8084053955662571,0.24579613531567268
0.8841052274531852,0.2091365991992783
0.828684130367983,0.23853656893788502
0.7935987791304275,0.3066825544720575
0.8800269168822584,0.22484717961955078
0.9250409362677193,0.2887057441758009
0.9450910394375572,0.2527904151960954
0.8798769094328303,0.4368485561892573
0.8122493737549353,0.4276122886049876
0.8463755433950849,0.35793629143388384
0.7851032445332469,0.3163791478477049
0.40953435304100033,0.22930167874975957
0.5090185825281804,0.20629819896501075
0.3452419367027138,0.20455524188419252
0.4151069032919844,0.24939485822151575
0.8446441963518078,1.0
0.9067617428892064,0.6599345282290797
0.9637115090824654,0.27988572570629605
0.6358161968311541,0.16654062344117496
0.6112554667028247,0.14535930101553352
0.8457421327052329,0.5795757988084798
0.9371344600385573,0.46212986308688797
0.9162287991956802,0.4302618137982568
0.6958308868126762,0.11175056968154695
0.8405781707309935,0.1074399663018787
0.835092163331975,0.15051879542149746
0.9105314222757386,0.03303294464093506
0.8386783208826994,0.32859704365436415
0.8442993013322049,0.3771335323734542
0.8935045941067734,0.39334462104442325
0.9108621153494108,0.5834145571335012
0.9609881630019517,1.0
0.8910413043629665,0.29774627089659256
0.9089336152090576,0.1002024072571375
0.9299853483787239,0.07358106982615542
0.8698765822728598,0.003797505331113253
0.8570300478461973,0.29565463261087077
0.9919114805295268,0.8117084024320981
0.8750916621902916,0.2533319597201308
0.9127332576319823,0.43717536959895176
0.9811027650575912,0.6494849061984965
0.9333888444519968,0.380320716383883


==> figures/scatter_csvs/linear_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.9695778389453406,0.8902096965242229
0.9399682716845911,0.19000585350691307
0.8096326545640492,0.23928698893014158
0.9148380741964699,0.1871967222059802
0.9063307280158576,0.2314086399630403
0.6340040728330351,0.20248611623319504
0.7906305017076444,0.23834643631407834
0.751366852785163,0.3417649735233377
0.8727326855864836,0.46617269607602724
0.8827007569638137,0.4448537865310742
0.8442313000680195,0.6599082759500696
0.9417736131601139,0.9898258958551354
0.9140613513838767,0.40191754281442943
0.9430578267784826,0.42276690966499103
0.9149393688120009,0.33707246807387614
0.8683492806337915,0.312829790024795
0.914968929426364,0.27644325359638044
0.9284460960406912,0.41359402581271165
0.6815684905931259,0.0188483048851987
0.8825941632092219,0.4604255921010005
0.7612962506307818,0.310653314137888
0.5343170832556682,0.20015005001667222
0.539275365715547,0.04987167918532086
0.46742147012702717,0.21503020754153437
0.6084900858708738,0.10219164682066217
0.7189735163478163,0.2974984552512765
0.9502774180940534,0.5628432226223907
0.9887950718367083,0.6619200871064447
0.739174291572556,0.56313794988288
0.7016604769844729,0.07632787297825515
0.7462744593571278,0.5806585370862406
0.606173966039663,0.26345197382420166
0.5793979115914021,0.30399173497026016
0.657794173381924,0.010763326144383047
0.6460539030316554,0.11967273260933373
0.5420849084345497,0.00452377458174347
0.5248021958186166,0.033286328658388736
0.46679699816108716,0.04108644606373068
0.5642178864674168,0.04006760378249384
0.49684287485541356,0.049060438228200255
0.5272662675427496,0.11036197853524074
0.5009661780451931,0.10875834279807557
0.5283764398465065,0.09412048085144396
0.49683928003990374,0.10955050981993594
0.4046354603640432,0.11315849083089802
0.6023465374046686,0.14440777299932364
0.7295256882619872,0.14150837151133855
0.7242751581961107,0.40977192098110027
0.8449665870552421,0.9199000459412208
0.7760794913102198,0.49132349000140374
0.7844256174306559,0.4382476614642488
0.7206083514329966,0.3873634524827401
0.9442554627629403,0.6334632342619415
1.0,0.8782383775092202
0.9844721358758985,0.4264698290407007
0.9358207396518935,0.12048461853336564
0.8471322334570847,0.0302415323370854
0.8404433504545155,0.0
0.9845898564231582,0.3470781069356621
0.9978407705025901,1.0
0.9773115502224315,0.7944209961165116
0.9429878976828713,0.3297978939409928
0.9092913521841285,0.16222257525490827
0.8518842572959298,0.0615034631346906
0.7974799965291368,0.09898032048925692
0.7383319126015476,0.1280257987010201
0.5400219467966816,0.10972115185031002
0.7974040474885162,0.22249320186602256
0.9510024119027555,0.7995971601866364
0.9804872582585324,0.07134837709857256
0.9720867683325293,0.0
0.9399682716845911,0.2071176340895617
0.9641131745948391,0.21952457406587134
0.9778104341455061,0.19083579293937908
0.8883720730836603,0.19486698192682939
0.8096326545640492,0.18106162484306432
0.9063307280158576,0.1958718886465276
0.751366852785163,0.3317541752169789
0.8727326855864836,0.38397503700871505
0.8655100099169207,0.38209878585898294
0.9339578096196351,0.30979328667377154
0.9301441041004439,0.12946318887103986
0.914968929426364,0.13950293705040787
0.9502054737554096,0.2762706523159404
0.9910246663773499,0.3563408245368477
0.8452620500711107,0.19477296996583357
0.8250037289041261,0.27716012947776614
0.6815684905931259,0.034786349228982855
0.9146376690695801,0.30834642856101624
0.8840849612100369,0.4184732956745595
0.5939758241712612,0.20834306254195928
0.46137171055257953,0.10032274026816305
0.6084900858708738,0.05911445074387696
0.6659301778460452,0.0
0.9502774180940534,0.3980672689632105
0.9887950718367083,0.5091615352545439
0.915198151173717,0.30431838381146026
0.8005847246429536,0.43221262334575744
0.841363572850494,0.5801027361327994
0.739174291572556,0.38487061975151254
0.7252512483028489,0.0
0.5052449939214593,0.3528911050184111
0.8350268951676594,0.8918773222086515
0.6635400170513138,0.25181765388573296
0.678538381051985,0.08617079157282588
0.6890565675495831,0.011887349562609681
0.657794173381924,0.02057958211200869
0.6185821438659698,0.05303651958175161
0.5248021958186166,0.018696583057066757
0.46670462426545484,0.027719381504088463
0.5822127336657675,0.07569156490622786
0.5785713202266409,0.0663357777240379
0.5272662675427496,0.09783296867104484
0.5009661780451931,0.09401654525474396
0.5075737784372902,0.10852010508452145
0.6365106806531988,0.09374957884269228
0.5957897376452488,0.10613224725602291
0.502686426563076,0.1211536886111644
0.4046354603640432,0.09958982874627091
0.5744889676843861,0.06958495429998393
0.60334299509751,0.11643536391852785
0.6042155127867778,0.11616718608770339
0.7760794913102198,0.45688295589814815
0.7844256174306559,0.3942895536179249
0.9430991074551852,0.49929836138953976
0.9844721358758985,0.3323150520588659
0.9553361533228456,0.1964024825051142
0.9396328838547752,0.11222255703267271
0.8309464693744005,0.01933004740791205
0.9845898564231582,0.414604088721858
0.9978407705025901,1.0
0.9092913521841285,0.13815794152712246
0.7247783012418804,0.14318808382572304
0.5400219467966816,0.10187460579188806
0.6090873808089567,0.08573719958300502
0.6050819441835313,0.07744006632990143
0.6229400856517106,0.077893089824237
0.8860068996120436,0.3181406852717299
0.9804872582585324,0.0
0.9720867683325293,0.001980532002334271
0.9399682716845911,0.20174440635200488
0.9641131745948391,0.20980461164639172
0.8883720730836603,0.22901511991247608
0.7839370697882043,0.22977859284854113
0.8720642726351758,0.1171668969828764
0.8940757049189141,0.15699432286472137
0.9148380741964699,0.18739336396969947
0.9045245440428524,0.26591728630909744
0.8977131933246807,0.33077448088900185
0.7071020440138615,0.23636627361115953
0.751366852785163,0.36945703468910684
0.8360340370588881,0.5034084175421119
0.8727326855864836,0.47519904830118836
0.9417736131601139,0.9424680977380288
0.9149393688120009,0.10364483456922037
0.9910246663773499,0.18660765051134234
1.0,0.21451725789771361
0.8201246944383397,0.17792535132868426
0.6158937435478821,0.09535650702358905
0.6615230399092568,0.08692566322289691
0.9502774180940534,0.24800738398356065
0.915198151173717,0.22751396134628224
0.841363572850494,0.5665266882826918
0.7066832728437761,0.019295517152343768
0.8258073582404457,1.0
0.8586702115736226,0.9361744849375926
0.5052449939214593,0.18403698674816296
0.8350268951676594,0.9233473721795927
0.5952942392736259,0.09921984007226757
0.606173966039663,0.1308486181595408
0.5793979115914021,0.17507325395480552
0.678538381051985,0.09917906925253041
0.7508547145464741,0.17008447935337537
0.657794173381924,0.028451956381700984
0.6685743258071316,0.03413336542982881
0.6185821438659698,0.04058844373464881
0.6588024539470325,0.11911033424817327
0.6655954090245328,0.08964877541540185
0.6767019201198088,0.07308779214884391
0.6032872089904535,0.0
0.46670462426545484,0.03049780856087189
0.5153964174658314,0.03570570447840425
0.5272662675427496,0.09531057326526601
0.6315785408070566,0.10035199855326245
0.6365106806531988,0.09487598312359082
0.5957897376452488,0.10662848022045981
0.49683928003990374,0.10163585837241726
0.5363103384597381,0.1104272142352748
0.5936967308956316,0.12225082063882506
0.6799851448807294,0.11735505715167256
0.7760794913102198,0.42649790257486053
0.9118882866616718,0.42462870088386623
0.979331744898924,0.9012633054869288
1.0,0.910278767943685
0.9396328838547752,0.10168647355251251
0.8471322334570847,0.011911064309244787
0.9773115502224315,0.8164385948707723
0.9092913521841285,0.15850935978154834
0.888662127906789,0.11851960559552746
0.8518842572959298,0.06915016490557281
0.8168880097188834,0.07157446627218769
0.6880351769075647,0.14633599530103364
0.7478970291263688,0.16579553385178175
0.8757049125680719,0.3477459471153267
0.839779362985454,0.3014023215813195


==> figures/scatter_csvs/linear_scatter_data_RTGS.csv <==
velocity,lpips
0.9695778389453406,0.5576661249690106
0.9510024119027555,0.5146162568517786
0.9651579430400973,0.04346847906045358
0.9409238278851422,0.07980562169531046
0.9399682716845911,0.2140875645842369
0.9920718599360339,0.529751858348095
0.9722808487990422,0.4403888727289195
0.8940757049189141,0.38974275457612595
0.9063307280158576,0.5762963440343296
0.8977131933246807,0.718037080452843
0.751366852785163,0.5800127499255383
0.8360340370588881,0.5987196078875359
0.8727326855864836,0.6467121042428339
0.9301441041004439,0.05603879026892049
0.9502054737554096,0.2853261508717372
0.9910246663773499,0.3227424940950159
1.0,0.3613582036951759
0.9702846845185646,0.3456136527937364
0.7082792716297408,0.3666389147153313
0.574368702652559,0.5832569231334448
0.5332662249061644,0.43666713773060833
0.8385210513981816,0.7081235981069061
0.7127698048250762,0.5044595241061951
0.6158937435478821,0.4731162123815431
0.5343170832556682,0.43823078491628636
0.5858908777065321,0.2353162663044334
0.6837444082426462,0.202214920623134
0.6659301778460452,0.02992739848491063
0.7189735163478163,0.3539170781024663
0.6804659440753965,0.23423968772565038
0.7252512483028489,0.11906590429613378
0.5952942392736259,0.21372373392155292
0.4551712750109618,0.4034668980512887
0.693119693870821,0.4224113148418403
0.9109937620498852,0.7845324701176654
0.9213236433611657,0.764809496009595
0.6644147284254287,0.28964578509667327
0.6485667176765705,0.26024246157934344
0.7505509231851464,0.236055806644406
0.7178585868107186,0.2506921106908728
0.6618229338743273,0.20458708383446886
0.5750087795754178,0.2055417604715123
0.708647278500883,0.22364405449136526
0.8014125317700069,0.33462790193618935
0.8848091333108312,0.3171247003641631
0.5437411210080674,0.22935275791622886
0.7117072151803511,0.24988248755037143
0.9864644116855915,0.3128650980975051
0.8630286614480173,0.28471468311785203
0.8370398412138513,0.19918951657516984
0.8625751940176659,0.2837946568218277
0.8912302696798576,0.2791218791095006
1.0,1.0
0.6257101936150798,0.28944941973912613
0.7435444032177287,0.30908721691362545
0.8361915328245528,0.2784095288871868
0.7898696242635641,0.26490114376656293
0.6319891176384154,0.3094892383970667
0.6298561003435978,0.35811144617191
0.7487024470736017,0.31196159330739753
0.7524195459390318,0.2962184114257491
0.8368995754884345,0.4681960984612898
0.7708379262071259,0.31024978480140025
0.8622363457570351,0.37623896033435217
0.8639179042013254,0.5253644799606317
0.9721140488505933,0.5378701277576402
0.8796598554504873,0.8951192352738077
0.7135053704109141,0.6749481290622797
0.4397261430721422,0.8937080420640071
0.8262668950679452,0.5749068073278581
0.9963419250465181,0.8701099986886687
0.9145637155274134,0.10660910513105265
0.6986780015042503,0.1062506238226169
0.6615765085706262,0.08880145157613052
0.435229239385172,0.12191264277001407
0.7453688100531921,0.09718562754716624
0.8091542267212964,0.12117424692133688
0.9024177532268117,0.23973532060017252
0.8996476583877967,1.0
0.7974481981091653,0.24662484384734917
0.7520646420243862,0.06327888521979044
0.7657698008385048,0.04372610431049608
0.7919764161466567,0.0562088605400544
0.99668499027886,0.13828763186953466
0.7705588772668377,0.1221578641574376
0.7770986476243451,0.2643301642268855
0.7758694105811306,0.43987820881221024
0.7560669107336431,0.22135506354848167
0.8551424553697258,0.011723137278799067
0.8682955464204057,0.03473528382747089
0.8151030312426037,0.10038359181040415
0.6814004924826219,0.2315492969584773
0.8867939357337616,0.6254165479550653
0.8165692804465855,0.734514335939798
0.9424745878946672,0.5044183785167952
0.870083433705359,0.1940787614467782
0.7332306515035494,0.40535349911816987
0.7373020752663996,0.4422046561093123
0.7781421872865288,0.25887972390469083
0.7942082438763449,0.12572740894195378
0.8680100008132938,0.8195091510784396
1.0,0.71140681033558
0.9560248282358825,0.5297128890232045
0.9725049493174018,0.4224225933073187
0.7499070252671659,0.3606621858083597
0.8450739510918701,0.12543327331428564
0.9043862026370529,0.21824978920280017
0.9111262736171729,0.6480580704472131
0.750614189189574,0.2863969769778314
0.7536449312969501,0.21918179542694075
0.7219410277243663,0.4617341083134263
0.7753339262678072,0.4336701090147379
0.6805289555487793,0.3743585248002473
0.7327389137273427,0.5371793200737761
0.8030833064192651,0.3052793308010755
0.7382900235321649,0.3531496158358008
0.5980852359419508,0.34427940808376983
0.6300304551643199,0.35966327814733773
0.7387879985001543,0.47518821796488137
0.5988565510253758,0.21978160141277378
0.8037364825201743,0.15110842992708898
0.8680113419419793,0.6719118931145733
0.797703108737303,1.0
0.787481508597526,0.4670670914914926
0.9439764066929606,0.700741281762053
0.954462110404468,0.8075330342374168
1.0,0.7246054556294896
0.7577819687801465,0.3400626536906218
0.49011932051433327,0.29443485422620586
0.465263842470541,0.2558759620673205
0.4251574178015551,0.20441891316234148
0.4554094943076926,0.24772587530950915
0.7780519346140522,0.3972555267826491
0.9803607546544653,0.3316245901752301
0.9212259546495009,0.14807416303334978
0.8388678717071594,0.32783975278988886
0.8146668007388967,0.24956175247131074
0.7291001700278956,0.11563188909915763
0.9495355180070353,0.3478098567087641
0.7558725613764653,0.35574391023393603
0.7105310405626196,0.4301262193414188
0.8472562463739954,0.30783215717491763
0.7341503771722072,0.08406534049903136
0.7628164914596524,0.2179543649547915
0.8926202121243397,0.02586130451864879
0.9183794166191305,0.4656411877901787
0.5402307717462285,0.09568980415585458
0.8720249551306205,0.07849316451697884
0.7650124578886549,0.030847540345887544
0.8043394008339035,0.32729830616206446
0.666980301278631,0.19958277047910195
0.8973059544999967,0.4114702842092931
0.9108934152506877,0.6707419254825228
1.0,0.6420180743362419
0.9320474605385882,0.23516427360573428
0.9162053635264235,0.3440284267547298
0.9264498099174829,0.7562111921851344
0.8746506250864542,0.6748833136024203
0.9399988889663438,0.39537125077591356
0.9352352638968527,0.23619828564364093
0.8696371438950736,0.2823733520011671
0.8257849174372738,0.3175060682143743
0.6661748258976601,0.3266266670272042
0.5470515277925746,0.4701300750530152
0.6437045964129025,0.04792901772097753
0.628749410760865,0.0
0.5683586925716572,0.0006071274492490525
0.8757552050167403,0.44898699516534707
0.7438959783920287,0.4426337446911122
0.6820053829140077,0.3562926768255914
0.7264042696871904,0.2812029402505803
0.8586352271729908,0.19249300707354666
0.9029891196570734,0.2283084078360836
0.7286286688083472,0.14184159693213694
0.5587538143530887,0.32720030009188145
0.6817361259725888,0.31935949834536626
0.692038779242771,0.306628293897312
0.6112964972944297,0.4048786741030877
0.7214778137691571,0.5091234363769714
0.8085668085679372,0.7082089395288375
0.8173003393490589,0.4158246612365704
0.7932169411236778,0.10204427000824375
0.2876084622832811,0.051739435992418356
0.7080390421997919,0.06197961461745384
0.5966236102887419,0.0897595642778361
0.7086665654486102,0.29963052117973704
0.7081642788863552,0.1229530720611492
0.8457384765132145,0.262172679437538
0.9753797420532357,0.9013581836360097
0.8471592799754447,1.0
0.9269683582001097,0.09421989698874232
0.9181081477040642,0.133540180575949
0.8805917827773001,0.13500230706864358
0.6845346462640091,0.20386516798197055
0.518269870448609,0.11011711984068447
0.5201811189119352,0.15285271192856573
0.5823222853216469,0.24844233167737578
0.7080143714988568,0.33483785564661667
0.9080438991765178,0.03482577208158085
0.9053732644124983,0.019593825857831034
0.8000960330956531,0.13126940799756576
1.0,0.37409493902868357
0.9430611863748349,0.3215268789042733
0.7697942519237823,0.10569480189175263
0.819234808491517,0.20739460230619045
0.8078308281592564,0.364065649370348
0.7925224162585943,0.36429991399329714
0.9186590670472812,0.7154066498250583
0.735972284701154,0.9196228866007874
0.7791718141882039,0.84981005482187
0.8487928466592479,0.781442293582268
0.8880478820120329,0.5239130878248859
0.7855028006810236,0.25604794264991454
0.8752340286876227,0.2853711613668683
0.893118158598602,0.27055326591864304
0.8382388760155851,0.16220061343112785
0.7531002914190849,0.21501083473881138
0.893795746057057,0.20482427192068695
0.8846764079215355,0.2289864304191297
0.8885814299723015,0.47875792370475023
0.7964558102239297,0.4042209747119236
0.769788873531773,0.4062997442172502
0.7994946517790867,0.3728104318826255
0.9088741649760889,0.3192230574297091
0.9142540106260724,0.47887966234308055
0.7219521663890623,0.9034186808834286
0.6808173472677417,0.977839930212158
0.7115201076000605,0.78635297776849
0.833451867510327,0.7031820048452979
0.9462538458543021,0.7836372781769627
0.8247042054056859,0.7921712232068874
0.6741369531779982,0.7340300777823406
0.6484428599181536,0.6414362882198997
0.6170184810726562,0.6297040577547851
0.8484437497148111,0.9076253909164028
0.9275077362613358,0.4334233220665171
0.7236475429318561,0.4582266792699492
0.6633059345495564,0.48449237363710806
0.7448561253121319,0.3511791277977708
0.6494536356999272,0.26826767233733384
0.5614024935885646,0.20958999642798998
0.6608641698551628,0.23209949141381128
0.674239424412088,0.2959490490434546
0.6953871569087892,0.453419288368126
0.719235478227417,0.4702398106591695
0.4538532634177083,0.43282118323439434
0.6881188382273292,0.24481098721123215
0.7568824423435874,0.33431438062075214
0.6350147106887066,0.12707413500253928
0.534468482585361,0.17244255017216117
0.8729707046119136,0.32050266346748757
0.8119644062271063,0.30923951589780735
0.9000065975301537,0.16243850634554152
0.7778828955605603,0.12347366210431537
0.5692939053975485,0.05288454283429158
0.6508355420410475,0.04410975045397156
0.5671838632762932,0.0746666893023677
0.7459749089089878,0.09897711782133893
0.6680071624281674,0.1378152650137575
0.7276417664751461,0.11968909864638508
0.6915301178936737,0.13778759915694588
0.6014044717495924,0.18079480234002848
0.606545708976486,0.20119302719805232
0.6308312178138753,0.18694165270798438
0.5778083198712084,0.1603582225441522
0.5307598859712171,0.13736412291688674
0.5468321296681534,0.056162318096991466
0.6228748244426796,0.04119194571455878
0.8042137424197219,0.12591580273741076
0.9511255667601244,0.22363475284329556
0.9646025587657089,0.16401200195170043
0.9432344098204739,0.22957093251866167
0.9634563977725138,0.24842054101858702
0.9404821542701793,0.6783706547524933
0.956312288325099,0.5793803628320575
0.9753228475186774,0.5030311993016098
0.9874171427047157,0.6160967014390707
0.9880756550875714,0.5704822884612181
0.9433660264152127,0.41044466844732397
0.9381945328967064,0.6018661537656693
0.9500052756773442,0.8723488513942231
0.9619910737455946,0.7102935980217344
0.9568764027304758,0.8338538039264282
0.9746273653187668,0.9387973344501653
0.932551789905149,0.965147710869501
0.902255965089678,0.2518790279236248
0.8696592891752837,0.298015567648074
0.8935654704346627,0.17621463515571595
0.9198645134919938,0.2659979313668556
0.9526602224654922,0.1596879280730586
0.9640008700826939,0.3456297859791798
0.9260616449161506,0.40251032928325864
0.9617063270793088,0.4799616142586633
0.9896183296621696,0.41526144477570764
0.9007001478151209,0.3408409207083388
0.9203545077921443,0.5528446920621245
0.9177676758209684,0.26889366705410916
0.9427004508189881,0.5774949782016102
0.6890565675495831,0.0
0.6685743258071316,0.09554565120378833
0.6588024539470325,0.23783387136358877
0.6686118663128277,0.0565217491835406
0.5420849084345497,0.025215853466389156
0.5248021958186166,0.07651084213819048
0.46679699816108716,0.047349525219817265
0.49684287485541356,0.03696636157549
0.45183554913210855,0.09926336154344932
0.5272662675427496,0.10333896963104656
0.5009661780451931,0.10420274684457063
0.4222464647532961,0.13436475709692902
0.5957897376452488,0.11551971476523923
0.5283764398465065,0.08812608570850046
0.5567053141222569,0.0909909192736608
0.5062907997665659,0.15052251089300692
0.502686426563076,0.14768591937440728
0.6023465374046686,0.13627398550770117
0.654762853930108,0.1627202673184028
0.6925393129541346,0.19953171053322635
0.7078682138703417,0.1813152601852216
0.7295256882619872,0.2522009803128162
0.7760794913102198,0.824246606247405
0.8815673189133011,0.6425073850474384
0.8971196453954573,0.21827253806152538
0.9477169612637304,0.6796815155970418
0.8471322334570847,0.2443348778677954
0.8085013269738169,0.25665765206887137
0.8404433504545155,0.20995117638383318
0.9426741993704182,0.8349023200363203
0.9740585976347526,1.0
0.9845898564231582,0.8024736426021959
0.9978407705025901,0.36921266479751425
0.9092913521841285,0.3570277473247901
0.7974799965291368,0.14913209947710712
0.7664078622729881,0.29119730879021477
0.7383319126015476,0.38301990181366313
0.6229400856517106,0.26546777521959847
0.7478970291263688,0.4794918862843722
0.6070883176387967,0.21193457652786274
0.5511621817268408,0.18206061653413858
0.6129531903273788,0.31993651385576005
0.6161076475283384,0.22288366255022385
0.5601434013761193,0.2233375248134867
0.7854338180708508,0.1686391635836928
0.8726422618204157,0.4141709168881784
0.9229136500825744,0.4685386590143731
0.841925046873993,0.21013595403166577
0.5874420382319138,0.03957788080885714
0.4929079561371595,0.2918009190938217
0.5671648110751417,0.2089023876302443
0.6446170566110895,0.1887303271184224
0.6910968488661524,0.5439313792452007
0.911637492506199,0.5412044235827532
0.7898556879402503,0.10445628006336012
0.9025543016557185,0.5079723308095854
0.9524351323597442,0.48846075596180955
0.8497074194213723,0.2897126996352433
0.7872495232677558,0.2050811619897403
0.4951263662813511,0.24104093703224683
0.612792920996767,0.18279830845915743
0.5720157321610736,0.18339848575123888
0.5656928709051198,0.09944705215584265
0.5823282579977405,0.06693793323935884
0.5717074205119569,0.06636609361603185
0.5047672370109604,0.10171406565619869
0.41815725913537727,0.043353726766744656
0.5534357776697149,0.10419034194120297
0.5873629016208496,0.06778443026753665
0.5713588908696884,0.045973144609303476
0.6618278664257654,0.365701248310639
0.6755833967166065,0.10954189685537018
0.6852571352097787,0.11492442497525836
0.7289564611735799,0.11323729195622326
0.6629536137242004,0.07577657421348091
0.7292527817617623,0.13150162794594328
0.6246873240303269,0.1409488978064619
0.6727524051079169,0.04688170902379899
0.6326103263659327,0.09271878424201366
0.6423271291867627,0.09282341638409157
0.6742727053974303,0.07017562046980796
0.640784765993153,0.02127287170628745
0.6532291454638129,0.17636856551503002
0.705065167692412,0.16056139724894614
0.7464750126649045,0.19711803542304293
0.6882635160310135,0.1377250706086143
0.7777810989656498,0.24738244856088615
0.684955139247618,0.2450048398392908
0.739507041273877,0.35888704188781456
0.9852931363171706,0.9054241157800459
1.0,0.6879440386801403
0.939520290702363,0.5952409251506497
0.9736984385224761,0.8235665818439125
0.9806364594673737,1.0
0.7580381159212368,0.16671883919610073
0.8241181398264834,0.1532200321139359
0.9970042290200254,0.7265642185208175
0.7732119168730031,0.34721345258652553
0.8277046189188911,0.19663484958726557
0.8249023028915634,0.13769094923130495
0.7085881484831454,0.11628076806275309
0.7085159540439072,0.05926305819782576
0.6284822158366796,0.07068416665405026
0.6793333006812632,0.04677627202267034
0.7467929249495601,0.05859657825389602
0.7572629281708507,0.042507661124059
0.5082063632109635,0.00559678397544878
0.5701829857904793,0.014972031665088875
0.7835735475041171,0.295729630226641
0.8527111594863801,0.21252016026688586
0.8542210333146293,0.4420760243552945
0.7536538616579309,0.3597978674422933
0.8003358560048214,0.21228349142426106
0.8015924066400912,0.19234475369964832
0.7901180165212793,0.15788862003585433
0.6933339736730353,0.1612146744478692
0.5901966715778434,0.19818533107366168
0.8130543536909617,0.7271378634518935
0.5388706741852143,0.17864068366219002
0.6518987904611349,0.2455076836310612
0.6177665920112085,0.6683109500821862
0.6600289728794216,0.9388835922417208
0.8279461676633005,0.6677100417309334
0.7543113262630903,0.48477663238630503
0.7524483735886179,0.34019545848788385
0.6908207854810636,0.13705608620364476
0.6544592253713775,0.10045560999369489
0.5490118469173315,0.1612985724077778
0.6409574733928323,0.6020335666367382
0.7010478234092452,0.17290641882427046
0.7309847175241437,0.1520379002571485
0.6224365656465031,0.07639562414204998
0.7350232150607595,0.14603522561987556
0.6837757174436815,0.11726807348599477
0.7264947701119374,0.1710606627509456
0.6393962183720341,0.36033702749041263
0.6702077296714372,0.33891444639830365
0.8028475784062818,0.5194967140781016
0.8781847744425197,0.5303446510001203
0.7904937033788413,0.5999007845073681
0.9056456646236466,0.5724362661049827
0.9660056008881037,0.6538887604093695
0.8127547076189042,0.46184731374046883
0.9121288856247802,0.3819010638778445
0.9058082038201646,0.2645191783214072
0.9126862108476681,0.35754089750323464
0.8616612470125546,0.1881713289000033
0.7547237003179736,0.278169097177039
0.9384671353658122,0.3745660445036574
0.8686583056047416,0.15122384046484563
0.9471859347530663,0.25381230198515464
0.9223071065264947,0.2263661549436035
0.9083091905070135,0.2693905373597841
0.7861274279907031,0.2566339819264152
0.8338955396210681,0.21485019475322606
0.9909885802765082,0.17580313371661432
0.9408294586003574,0.22443446724188035
0.7219125283126784,0.32199784379152874
0.9415866719206838,0.3247945769806204
0.9640924505325411,0.481667845456893
0.884091426459262,0.43302842109308576
0.849659404437676,0.6454520385204823
0.9201323716825064,0.08972882226970585
0.8234123718126092,0.050869951089488885
0.7851254920278301,0.12846839230007287
0.7176424855484181,0.04605364821732111
0.7885137404380939,0.008541133437892059
0.8328890952755045,0.0
0.9594992994183786,0.17365510896073008
0.8413924262211975,0.16667569566187865
0.8800269168822584,0.1494606581515841
0.9250409362677193,0.19505634389044899
0.9485340514146203,0.1962523157152474
0.8798769094328303,0.40790632106633323
0.824004925513531,0.32641860316411514
0.8463755433950849,0.3036326756080362
0.49670298515729844,0.2129929609361262
0.37260035401807373,0.25152353192978344
0.4151069032919844,0.25429010487251946
0.9637115090824654,0.2716057934769802
0.9235965644269539,0.19352245081861902
0.6358161968311541,0.16441948297309122
0.8282902920404553,0.30105112305898807
0.8370213652958476,0.446426234885314
0.8259304885747034,0.19252679144676108
0.8434603363830452,0.39684284690286437
0.9162287991956802,0.3229676854371657
0.9530573522440319,0.4759990215326218
0.8899027032828994,0.9785049779199961
0.9406045573741745,0.862888870283338
0.8405781707309935,0.08157458048429764
0.8109718770658756,0.09152539260566343
0.9226217390937033,0.02905366071621801
0.837511044276488,0.05490347471778889
0.9572599989093453,0.19926282669956788
0.8442993013322049,0.41926562044690774
0.5833603957453503,0.0800622843890514
0.7732283043540743,0.10000544321664812
0.9624268533567671,0.6090651198895792
0.9609881630019517,1.0
0.9458702472410129,0.7471534053659623
0.7743079317324436,0.2907829728313536
0.8910413043629665,0.19059587045669024
0.9485323504550783,0.16283852599441995
0.9089336152090576,0.057261546122735575
0.8822569523668379,0.6548469439617567
0.8806154412604508,0.6122259017978136
0.957525301181342,0.9825124095502439
0.7539364516453196,0.28646162718075696
0.8518674949250904,0.2309384127361651
0.9333888444519968,0.37440870599875264
0.9253898396400292,0.25382477034959644
0.9633309648935299,0.10755905784730471
0.9651579430400973,0.01969005366642536
0.9409238278851422,0.051045584689182584
0.9778104341455061,0.3874012966168352
0.9920718599360339,0.4939883326983926
0.9148380741964699,0.5017195086318998
0.9045245440428524,0.551818002986299
0.8418151750557593,0.6436501925649
0.8360340370588881,0.6523527821804725
0.8727326855864836,0.6460776626236197
0.8655100099169207,0.6713301617715424
0.9417736131601139,0.8643176799418428
0.9704350885720514,1.0
0.9430578267784826,0.08418282812239404
0.8683492806337915,0.11912600220373999
0.8823361283105375,0.07289040001478966
0.9156820943828493,0.05773874330364997
0.9502054737554096,0.3779994549291835
0.9910246663773499,0.39868988193909244
0.9284460960406912,0.28773914683893714
0.7082792716297408,0.3117791155182377
0.8464812882572663,0.6302662597387676
0.8825941632092219,0.5937938260691349
0.5332662249061644,0.4374439796610264
0.8385210513981816,0.5983742497573322
0.8817435532472168,0.8862121931665772
0.8158438526266948,0.6050510690802715
0.5343170832556682,0.39519641931013755
0.46137171055257953,0.24108609435291128
0.6659301778460452,0.10262955917844986
1.0,0.1604713161651718
0.8976914152717845,0.0
0.7588544077289533,0.023091740319750653
0.915198151173717,0.27140593838206606
0.8005847246429536,0.6287291982257871
0.739174291572556,0.20326514292875902
0.6804659440753965,0.09523180287492235
0.7016604769844729,0.03217463682036639
0.7066832728437761,0.10554209941259168
0.8586702115736226,0.5623647952789372
0.7462744593571278,0.278279923495243
0.5952942392736259,0.18702729432535228
0.606173966039663,0.17922833182576095
0.6326996411235891,0.1605367048463911
0.8355449466422589,0.6202909340711202
0.9247055959995982,0.9406750123509313
0.7738391184288587,0.4242230654159651
0.7999041693258266,0.3226753889795161
0.8221799308173962,0.3389839131709963
0.7305287060901873,0.3064888777158812
0.47548445261918937,0.30205865736974197
0.7178585868107186,0.26430785749442537
0.5616255090533954,0.21207481372309328
0.708647278500883,0.17592353426790633
0.8848091333108312,0.35261551976816624
0.6959347187293877,0.2718977522456134
0.7117072151803511,0.34137030186919204
0.8867131466329441,0.34061704469955123
0.9198578098659913,0.32173888220503605
0.8630286614480173,0.3022543384804372
0.8079872864904825,0.26637885428479474
0.71689954055943,0.285719054413622
0.8370398412138513,0.22075591843274625
0.8549558402508229,0.259418362070831
0.8884485520515073,0.25623865912856986
0.8480986519660474,0.13741556360073504
0.8313480782965206,0.31469126894462784
0.8246302201996785,0.2516661550647306
0.6817927936478467,0.28647239180047596
0.8219444245741028,0.3466994695951113
0.6671088697925884,0.3629359641304802
0.7435444032177287,0.31304859206208474
0.8179686452692732,0.33005402002189993
0.7883027799230586,0.25263515810948656
0.8361915328245528,0.2859483416322228
0.8134519938192837,0.33558397371325177
0.7898696242635641,0.2893904206812726
0.8348074944250226,0.3269944486190237
0.8432227473710436,0.35776917230806266
0.7373104201164925,0.4114088905111044
0.8104641147823034,0.35692579437373373
0.8368995754884345,0.451978944447866
0.8183158351023344,0.39634759072220604
0.6737034871611554,0.4074532912738178
0.9721140488505933,0.5440388864815504
0.9779125083666047,0.6404638725568763
0.9963419250465181,0.7466511296403388
0.9068041966416488,0.039877646529875695
0.7737174014839169,0.03997045728397287
0.7762626658395639,0.0
0.7952811593281891,0.057331945498292736
0.9145637155274134,0.11673872155754363
0.9065389123434764,0.24577391050288183
0.8032100802628499,0.4017380468084367
0.6615765085706262,0.08957661831781262
0.5905954187125919,0.210115758442492
0.8913119713344296,0.23313962318268688
0.8847373536342709,0.1991968481422576
0.7896119307898386,0.3592021303365862
0.7974481981091653,0.254305812328891
0.7520646420243862,0.039176645753155846
0.7371793198212151,0.04254794170345868
0.7619476070781913,0.010414964020061649
0.7919764161466567,0.0268240606178564
0.8062912805190428,0.01636990325033103
0.9541500149232367,0.024592489396640684
0.99668499027886,0.10582025663625767
0.8444716934561571,0.1289216173134831
0.775157233706257,0.049092117282529255
0.7770986476243451,0.22146223253323974
0.7305752925001585,0.2964277490681559
0.8142314650985416,0.4260116448779862
0.7758694105811306,0.4215685444882351
0.7660647576853717,0.08993247609762528
0.7548508860608016,0.05876886569553272
0.8682955464204057,0.012907304615595656
0.826815125837971,0.09790052817489497
0.8151030312426037,0.104573418270068
0.8722166991535732,0.6040319943803024
0.8518800306061285,0.49255886875857136
0.7475551777428929,0.4772514317866456
0.827983118212777,0.18159109998879294
0.7332306515035494,0.36768234844204745
0.7373020752663996,0.3437096705244319
0.7908160401902623,0.2382652418699821
0.7592961290736626,0.20865669124129
0.7835814810907568,0.6734636816644657
0.9008114445021984,0.49188066923388873
0.7980993994525185,0.28814236875337224
0.9043862026370529,0.270421373336707
0.975059120570234,0.5680735551866088
0.9841278620672655,0.3104605633330907
0.9754573292497083,0.3158214590648241
0.750614189189574,0.26732614927090664
0.7249429378393198,0.27992772033685837
0.46209784899989914,0.3156469988804509
0.7175513090277983,0.3532714750666357
0.6300304551643199,0.41570511376305996
0.7387879985001543,0.5141734457734999
0.746622184210254,0.6613323443405
0.5988565510253758,0.2181387755667934
0.807803724204311,0.21566513811816385
0.8037364825201743,0.11865603268297811
0.49093421934291026,0.40677029881210863
0.9593117423816444,0.86629765769062
0.9527235824957603,0.7966016426011782
0.8671127794037898,0.3190767179360205
0.49011932051433327,0.20871782720239337
0.465263842470541,0.17776814886630082
0.4554094943076926,0.16792661718072044
0.6924787335894885,0.2856370372619161
0.7780519346140522,0.2805505801068704
0.9372060482391913,0.3132825489296992
0.9893591493317474,0.2669084977859856
0.9207488314651671,0.0
0.7011908365897773,0.16215373867020352
0.942976420296024,0.17151958548193205
0.7298461769008125,0.15227810276449202
0.5995805723870264,0.13695860536212964
0.8413326388591984,0.15904059506147236
0.7510524314719702,0.2801188561641702
0.7610470778716971,0.21679599328639698
0.7105310405626196,0.38250228774262784
0.8261069817700869,0.03325925709525109
0.8112132121314845,0.10778848178298751
0.833114720827922,0.3532801905162939
0.823839867106468,0.23459367034327921
0.7288160041690839,0.14325676214307997
0.8720249551306205,0.08468112798701685
0.7650124578886549,0.0668462494958887
0.8807223925461449,0.4233334441454755
0.8043394008339035,0.34726208381226004
0.886072824686534,0.25073547361949056
0.8993038089316358,0.3199002153449297
0.8387431751911874,0.31656863150026543
0.9320474605385882,0.25326064728394404
0.9162053635264235,0.377093887770134
0.9191814349726525,0.21202341964256033
0.912372842834493,0.031468969410140255
0.9155657213196657,0.015080357271778196
0.9677898227966135,0.26524716312521135
0.9264498099174829,0.7841527219659552
0.9516881139948047,0.8331830653526361
0.8746506250864542,0.6764906667633754
0.9836117011053115,0.581592155574875
0.9505858650157945,0.374040509561241
0.9739447353278895,0.26397550984498724
0.857051780517671,0.2839865880126239
0.8257849174372738,0.2636226678479179
0.7043357215283956,0.3002248420099765
0.5657396742582534,0.18712921805306848
0.5635487768967768,0.8051878860877931
0.9892343981489377,1.0
0.8144753418407958,0.4263418783520384
0.7421052806791477,0.24756076508087643
0.6401939151848163,0.10632445698807433
0.7342469740291707,0.06086975311524797
0.8757552050167403,0.4426227679893938
0.8273188571256808,0.22952426293201694
0.6817361259725888,0.3438644525874257
0.5260325492721083,0.4155400750619611
0.7438334243096921,0.32980654107392093
0.7214778137691571,0.5506237233994848
0.8712827629898423,0.7836551452852998
0.9792623310041818,0.4507252821910118
0.7555358406148751,0.25300906547556395
0.7382949869732818,0.16451850421628142
0.5012555728367659,0.03384342829413328
0.39186423638430323,0.02331498819569345
0.7080390421997919,0.013099429618988566
0.7462756477527024,0.013959969343464882
0.5880449712878814,0.014362201570569727
0.7708965016577521,0.08184478396000786
0.8195237763760406,0.12306087787068026
0.85511337587885,0.14666040184709475
0.7665615034087044,0.36901117268949474
0.9512722038082088,0.9393502817243146
0.8916799341723324,0.9711135331656724
0.8471592799754447,0.9908224501349889
0.9657413379297569,0.838848762377191
0.9269683582001097,0.08420780201116114
0.9225309377264522,0.1098762569757097
0.8370748600179256,0.09212797177750134
0.7557910852072239,0.7159388563879977
0.6410677447659442,0.20821810815286673
0.7080143714988568,0.3132917647149443
0.8518130077735047,0.006188922823328237
0.9430611863748349,0.394119084622633
0.819234808491517,0.22775267196189253
0.8823036844319253,0.2607710522872185
0.7721614134431244,0.9071166473368814
0.7791718141882039,0.839698419498764
0.7516371912788496,0.9257813923779101
0.7308892484228683,0.7103137400415754
0.8880478820120329,0.5378591919253481
0.7953936466537501,0.4760140369494671
0.8464533745031458,0.40467846530467866
0.8197927210715117,0.4160044646725021
0.8027867244006868,0.3415946505192751
0.7726180383696043,0.455949301588269
0.8419180304029966,0.28768217650394395
0.8752340286876227,0.28808849038261025
0.7817628534127838,0.15195959805997072
0.7531002914190849,0.2015980085839782
0.8636809499242236,0.3405376369143329
0.6678635732496766,0.4551020176471678
0.8267242837929926,0.1075333580706783
0.7911268507089931,0.5112743138523754
0.7994946517790867,0.28575278310068875
0.7114439010906488,0.4530632780089186
0.6684748374536275,0.5271862823654399
0.7778062077753064,0.4016687550004989
0.9218879305727945,0.6299191614637577
0.6946775709454137,0.6736349496857938
0.908792197812579,0.8911234160480836
0.7115201076000605,0.6714143396386387
0.8280939054594498,0.6694978423950386
0.9462538458543021,0.7020858025530923
0.9415912561624911,0.7301386413535946
0.6484428599181536,0.5489236704189975
0.8484437497148111,0.8483061520444698
1.0,0.6803640284948697
0.748696032569414,0.5358985545901434
0.5333122198356978,0.4609189118534913
0.6210796249374446,0.377607363588672
0.6494536356999272,0.2875876333820259
0.6608641698551628,0.3556321173143603
0.674239424412088,0.25768144459733244
0.6953871569087892,0.4168836341733538
0.719235478227417,0.4226945068066563
0.6881188382273292,0.26321058330404123
0.7779452645133158,0.3724328210309519
0.534468482585361,0.19315068614134034
0.8729707046119136,0.3512995162907307
0.9620401610183451,0.33628281515406777
0.6356244216625944,0.35533489282474817
0.5692939053975485,0.10096757253714059
0.6244967491226111,0.12269060008593116
0.7016688207112458,0.03922988433173123
0.6936223357618989,0.22472938614660348
0.4672717822476489,0.12300752898636651
0.5643761611952608,0.16112585218916559
0.6946278598432886,0.09518215711850338
0.6680071624281674,0.12612199452689352
0.6970696365393735,0.1103091211767949
0.6915301178936737,0.11206285602526807
0.6014044717495924,0.15347551500946321
0.6308312178138753,0.17005961281698664
0.6228748244426796,0.0943779769833851
0.9432344098204739,0.22860248369486472
0.9326783978568952,0.3885387375775806
0.9753228475186774,0.5013471452046078
0.985259405817233,0.6084596542643446
0.9064880212613898,0.5597650931987299
0.9500052756773442,0.8884305865959411
0.9287672652327953,0.3385366415047603
0.966541411302424,0.8717958976587266
0.9967173650434107,0.8211681676832753
0.9746273653187668,0.9486176838092482
0.9307210963093385,1.0
0.9030436099131078,0.9048727237486007
0.9148825673453013,0.8235610380390195
0.9141758060943896,0.5922349348551725
0.902255965089678,0.31083006555846315
0.8935654704346627,0.09297461743483086
0.9314240795105229,0.0
0.9142184380541081,0.12320700097885803
0.9006159621800004,0.27048154045253175
0.9394644589483301,0.24915053261768252
0.917921358140641,0.27667061387198527
0.9007001478151209,0.24372800020147803
0.9315402258618113,0.13449279899363
0.9177676758209684,0.24205353290284407
0.9091060244074488,0.47823503336262524
0.6404521777603362,0.07651084049759886
0.7508547145464741,0.12409842573356734
0.6643591036224195,0.2649188345232573
0.46679699816108716,0.035146413380192934
0.5822127336657675,0.0833953945783365
0.5785713202266409,0.08156570961167638
0.5009661780451931,0.09652299838552166
0.5567053141222569,0.04596076037385934
0.5744889676843861,0.0771489152643226
0.60334299509751,0.11217426420342255
0.707245794985958,0.15823345374043682
0.6799851448807294,0.12424709835456962
0.706091839477407,0.14321203167910035
0.7242751581961107,0.3802275702829667
0.7760794913102198,0.7558274265832476
0.979331744898924,0.9593386383337006
1.0,1.0
0.9430991074551852,0.6186013970424952
0.9316044335022966,0.4405625895443879
0.9477169612637304,0.6885176550880933
0.9553361533228456,0.17075065990915506
0.9396328838547752,0.2128223704297906
0.9358207396518935,0.20616205626358378
0.8471322334570847,0.30288593991235746
0.8404433504545155,0.273103884574962
0.9845898564231582,0.7254844631914722
0.9978407705025901,0.31897100481225454
0.9092913521841285,0.330069958611942
0.8955151833630386,0.25039618096463295
0.6090873808089567,0.1767763781171534
0.6215600519473818,0.1669921407429443
0.7974040474885162,0.39181689100569134
0.8329879906911389,0.5786267139388983
0.9185659103426982,0.641155165114674
0.7718160371436119,0.4503417627187108
0.7587736915777368,0.4351704906891496
0.716595917949771,0.4334667754646334
0.6511565979649471,0.25025866544600656
0.6070883176387967,0.22969393323569035
0.5406616963179867,0.17545834337650607
0.566681865222421,0.15426731031425855
0.6032210438584421,0.25377887427520235
0.636876563665943,0.22285966167960178
0.6836897244484759,0.25739908484890034
0.5601434013761193,0.22036846343019742
0.7854338180708508,0.1915180829935854
0.8726422618204157,0.44455591240043746
0.9203812346772632,0.4112673710032779
0.5134436826512757,0.04504894311424106
0.3789319380823441,0.010104353171762948
0.6188733895247405,0.0
0.6585178701941472,0.18791163187367643
0.5358586534987904,0.3340028781828872
0.5735104268608163,0.3482540205492947
0.5503727800046075,0.35013775973281397
0.5275623276187713,0.22669470311404827
0.6446170566110895,0.3392177572780098
0.9552451276138849,0.8204885706256844
0.8446151073946248,0.1184430081686838
0.8593029553746663,0.36759464723495383
0.9287233766597753,0.4628552602253898
0.8433856335086003,0.26104258116196216
0.4951263662813511,0.26002512944246875
0.6685098259805202,0.2694961514484959
0.623758744377815,0.20336178968142457
0.5720157321610736,0.20721195618820595
0.5974885044973826,0.15457772523635566
0.5823282579977405,0.12596375287874237
0.5717074205119569,0.12369370504236152
0.6018680771423683,0.15991111024977633
0.6304588963106296,0.20796777746554393
0.6605202275890785,0.1721825469885044
0.6284818760458859,0.0
0.5410883086031741,0.046725258965687654
0.5873629016208496,0.07317060565832356
0.42824395296115614,0.10286856784787966
0.6755833967166065,0.1348501791581559
0.6852571352097787,0.1475025432755264
0.7385375756540064,0.09900420470512612
0.6737291614688974,0.12152527471359928
0.6681443053774013,0.0956563775788017
0.6705397453823598,0.12857154240696128
0.7521632315348784,0.12249689893036339
0.830158318753425,0.12321353155388158
0.5356922744547064,0.08644533750527912
0.6326103263659327,0.04751077737905828
0.655511325377124,0.012341061880616124
0.6394242147006067,0.008124669639797813
0.640784765993153,0.005581659729655788
0.7092922227703428,0.0
0.7450358768110036,0.024667780484112164
0.6676286526878543,0.11013671268025382
0.7047188197577233,0.1319284004855465
0.7351305420524494,0.09955562402552041
0.7436692033542198,0.09480428067137162
0.9763309148169604,0.4233423554317194
0.9848048201907295,0.6010603400419142
0.9878560780149189,0.6027942828759865
0.7852522501244944,0.5914721249033821
0.695276570258988,0.14147179316996086
0.7889846591622918,0.1725119302360158
0.8357809890591708,0.0709482305149655
0.9970042290200254,0.7943488136115158
0.8277046189188911,0.17994936754204421
0.847370529541309,0.1372169733220455
0.7547427775987207,0.08470826294969838
0.48521247454893635,0.059277751199994545
0.6897777563300217,0.06809523184392251
0.48847597009251803,0.02960249439704033
0.6656061117629813,0.0156823846692969
0.5701829857904793,0.02634996396988837
0.5719754912434932,0.05862533192123383
0.7864251722298147,0.25932348466183747
0.8498710107801914,0.16808390533234457
0.8544334961583187,0.17740828044320547
0.8542210333146293,0.3794775211486731
0.8886989985225054,0.7543659224446377
1.0,0.3628901349747718
0.7536538616579309,0.3340534267378741
0.9124488611134541,0.2331422480611872
0.7941572339068564,0.1997358572016922
0.8003358560048214,0.20797887101850984
0.7901180165212793,0.13802906283140604
0.7728203377620118,0.12477836723807034
0.5901966715778434,0.1611131650801918
0.5806167878466418,0.1816777545379063
0.7453403396435213,0.5132361914459619
0.6064126559022273,0.10896764304903787
0.4947913777041669,0.1317007587612418
0.8588221585425743,0.9945661591118965
0.7543113262630903,0.35586582863807276
0.6673867830233813,0.30274436828794704
0.6199225773370514,0.3015615995301619
0.6278382849605773,0.22701298801657155
0.65342195219796,0.579642586570678
0.7022439947624577,0.2738183235088777
0.7010478234092452,0.0928237931642237
0.7253052605193114,0.20707756103838745
0.6982627161970932,0.1807530428171504
0.7320717259576764,0.5303338056086333
0.8615784872967972,0.5039482096189015
0.8781847744425197,0.4711194291799559
0.7023298091554318,0.6632434880844853
1.0,0.9912507211189091
0.9345201846739792,0.4549451334552296
0.82627933224298,0.25502557439861134
0.9433705672283842,0.2566906225441036
0.8816085057995001,0.2510359417544064
0.8012905978135868,0.38732711150861165
0.9223071065264947,0.08041580558694104
0.9178588931554266,0.09412251896580466
0.9015006052457729,0.09640873525139118
0.7672495857349291,0.1223039715069711
0.8968874934943596,0.07169563687264664
0.7128297512251841,0.09398624565711519
0.8719706632564804,0.18557315495201326
0.9909885802765082,0.2955364537715954
0.8854528128009533,0.252630868682806
0.901964710529982,0.17543270083113488
0.9004990592421445,0.2932760368017316
0.7878756924970668,0.5087869823268072
0.8905071815966539,0.40957935207995405
0.949152892779977,1.0
0.9201323716825064,0.13675653967478688
0.8234123718126092,0.07598125975147159
0.7397337170101341,0.12219666516731514
0.7851254920278301,0.16394711983671104
0.8328890952755045,0.0
0.85394129771485,0.19795984622402985
0.7935987791304275,0.2454433603748979
0.8800269168822584,0.17347681033629128
0.9450910394375572,0.15248826048411146
0.8435684169391485,0.34623448367182963
0.3452419367027138,0.22078202845709177
0.722554185681868,0.3981366322551457
0.9433291787533156,0.5268149679226858
0.8994322503950021,0.31537358971179635
0.6588564754119575,0.16593654345559194
0.8457421327052329,0.5003192359579773
0.9371344600385573,0.2935005064972741
0.8845998484473586,0.35895834357160633
0.91753219469764,0.6982110500425648
0.8899027032828994,0.9815421771931966
0.6958308868126762,0.14287483572525814
0.835092163331975,0.02992733071973342
0.8538630240496502,0.16582276875664828
0.837511044276488,0.07469744912437006
0.9572599989093453,0.19020637187838357
0.8386783208826994,0.46458680443815265
0.9941689967223233,0.7576557181877702
0.9175141193532245,0.4832711242654204
0.9458702472410129,0.775316540980306
0.7743079317324436,0.3159667122699163
0.9485323504550783,0.19578418301751893
0.9068403093592051,0.0
1.0,0.2890864897598775
0.8653272229931969,0.15238711610439393
0.8699393043602517,0.1695006206375049
0.8817955096957056,0.5415256427125426
0.9210183104153326,0.2486227871459077
0.9127332576319823,0.40844764530289174
0.957525301181342,0.9620301425326132
0.9253898396400292,0.3191492037777948
0.9633309648935299,0.21435272471097125
0.9720867683325293,0.0
0.9778104341455061,0.4405424672106599
0.8883720730836603,0.5115902880581832
0.8096326545640492,0.4764100244242169
0.7839370697882043,0.543407872124823
0.840637806631722,0.46510727327941476
0.7906305017076444,0.5735350326170974
0.8655100099169207,0.6790610099526203
0.8442313000680195,0.8052097076933977
0.8683492806337915,0.12347586661468521
1.0,0.38764198538351746
0.9702846845185646,0.4296288556589311
0.8452620500711107,0.3871129473489454
0.8464812882572663,0.6933908653592007
0.8825941632092219,0.5970377999947137
0.574368702652559,0.512482158904689
0.5332662249061644,0.40948617645504043
0.8817435532472168,0.94103807091505
0.8158438526266948,0.6534619158693239
0.6158937435478821,0.4735997218110694
0.6615230399092568,0.4285183300734789
0.269845545135898,0.31161826994237984
0.8887056493337135,0.4807650691177248
0.8005847246429536,0.7080842680429865
0.739174291572556,0.19663230712179963
0.7016604769844729,0.11353320755979848
0.7066832728437761,0.15012539605648925
0.8258073582404457,0.6922825733116492
0.8586702115736226,0.5799206754586447
0.7462744593571278,0.2328005930579364
0.5952942392736259,0.09767438401447895
0.6326996411235891,0.0973302589693083
0.4925665778100526,0.5648349017754108
0.8355449466422589,0.6847954056865222
0.7959494858037468,0.46631866493513524
0.4551712750109618,0.4297920155744502
0.8290244794919993,0.7331708817137869
0.9615646187454049,0.7012583312062499
0.7454929398062925,0.31470832670321053
0.8665350427978553,0.38562839798655807
0.7305287060901873,0.3026096163457065
0.612086395952901,0.3454094896073116
0.47548445261918937,0.33265935509942385
0.5739919994635221,0.32433736491464993
0.7505509231851464,0.29281958864151464
0.5616255090533954,0.22873900430098595
0.708647278500883,0.21131224168769253
0.9625574648593533,0.588982392415855
0.6959347187293877,0.26919846364693933
0.5437411210080674,0.32103404717785416
0.6977629796292015,0.3535088943194974
0.762040058655536,0.3701395755570353
0.9198578098659913,0.26895464622675624
0.745496364244721,0.21792517675013076
0.848450838882148,0.24878382937540278
0.8975074173066508,0.19275948589755376
0.8421251103232825,0.0
0.7065093931043628,0.038666176387554436
0.8313480782965206,0.33645261565425144
0.8246302201996785,0.2689935057857489
0.7732418892202284,0.3148866175090294
0.7435444032177287,0.3274816686524459
0.8361915328245528,0.2761684696462282
0.7898696242635641,0.2610268045937208
0.7902620104146948,0.36794622264934296
0.8348074944250226,0.2846892374919266
0.7487024470736017,0.31783607574320355
0.8432227473710436,0.31573366185366936
0.7934993340184988,0.35355718141011705
0.8183158351023344,0.36462580881835444
0.7708379262071259,0.30714263915350376
0.6737034871611554,0.33092814261237197
0.8098335183001156,0.7014343076626994
0.9253878083864047,0.8778870977084337
0.7433726677622955,0.7744584988754863
0.7135053704109141,0.6840497190117235
0.731588622044544,0.8604038533043761
0.6326472671791513,0.7980015981733738
0.32715405177287205,0.6949205366524185
0.9285277949293069,0.972341261709921
0.9677162550842298,0.6808820222934597
1.0,0.5607509546376612
0.8198845695523724,0.06881051929423766
0.7737174014839169,0.041729390507996164
0.7952811593281891,0.05770950489635229
0.7608478131939937,0.13877276976649602
0.9145637155274134,0.13333327358696861
0.435229239385172,0.13488458794724634
0.5905954187125919,0.24625972820183756
0.8913119713344296,0.23717409851697574
0.8984479721089734,0.21726041110278646
0.9036048325113373,0.6001191491878677
0.8996476583877967,1.0
0.7511984924784343,0.14319814523385324
0.7371793198212151,0.10011108342862879
0.8062912805190428,0.06991332893600088
0.9541500149232367,0.037059027018501056
1.0,0.12849919521646705
0.7758694105811306,0.484239730496098
0.7660647576853717,0.11930938280810303
0.7548508860608016,0.040227302057306326
0.8812336814891477,0.0
0.8104396697520266,0.07788274716174895
0.8151030312426037,0.11283414648135734
0.7710635485231404,0.11852341938004782
0.8722166991535732,0.5965169179237022
0.944744996747224,0.45490204464774114
0.9424745878946672,0.518910121490299
0.870083433705359,0.15030963480876028
0.7475551777428929,0.41938352171045373
0.7916914589768419,0.3466289087033156
0.8012644532465085,0.026133808159231754
0.7908160401902623,0.2659010024018927
0.7942082438763449,0.05725148739512823
0.9058298958280501,0.28156170298019284
0.8680100008132938,0.7690389953020149
0.8450739510918701,0.27304365051673335
0.7353966314559753,0.5905346968820416
0.7962275697486809,0.3446096980638539
0.5980852359419508,0.30817498925113623
0.5988565510253758,0.17925728165174581
0.807803724204311,0.11888355885312438
0.8037364825201743,0.11710633834046548
0.823045799052997,0.1202375780277467
0.8480051355209397,0.37855809901560666
0.37023585103012463,0.5484873959957102
0.7822137264371058,0.6952879252907466
0.787481508597526,0.6406166496156152
0.755959024258596,0.5938927788084403
0.7344965947964273,0.611682107604959
0.7557717433983163,0.7023682438176877
0.9593117423816444,0.7612765395579646
0.9927971993738711,0.7364414692971832
0.959876929013215,0.4196441412302025
0.7054555273046438,0.20898661658692094
0.465263842470541,0.1864152040284178
0.4543504564686211,0.08298001084807846
0.8878415019782537,0.15277153205835164
0.8913102097512706,0.23794148687069033
0.8763629177618761,0.13877238128620972
0.7298461769008125,0.1836703172065533
0.9057427962753574,0.22462095844957972
0.7510524314719702,0.25611116335667283
0.7951928290287745,0.24060373071307592
0.8838070342411789,0.7458365511849768
0.8845023876223419,0.00570650279234577
0.8261069817700869,0.0404797418326709
0.8590859504133751,0.08381158123368261
0.8580081260313359,0.07283950271339099
0.850296079970179,0.14023672920798125
0.9183794166191305,0.48902075126389477
0.5402307717462285,0.13186999393251392
0.9307844894860526,0.5321055066762951
0.8356192526440027,0.19262413910020879
0.7650124578886549,0.04669524753150898
0.8799835388935725,0.08241231773847107
0.6199284905745205,0.12206575401082917
0.8807223925461449,0.3974755565694589
0.79575002460935,0.23203164521178757
0.8197032351996383,0.1701957040352491
0.9108934152506877,0.6349475000094779
0.8790324249786182,0.5391133624306735
0.9634296480035661,0.24970317779019882
0.9104459834129073,0.03899031493401011
0.9615518805837265,1.0
0.9264498099174829,0.8016416662394756
0.9516881139948047,0.8387281652505628
0.9563900956144054,0.4741877999849343
0.9799718753212993,0.1894135307411877
0.914147682069171,0.2035805585284937
0.7043357215283956,0.30207368921209277
0.6992341045972464,0.46946889860730107
0.7398523009883277,0.2575113813077696
0.6826880420259981,0.1475998221151055
0.5657396742582534,0.1579400297940289
0.5470515277925746,0.4349835783383995
0.8144753418407958,0.4215620615934902
0.628749410760865,0.0
0.6219376044611408,0.01484831592717992
0.9106969071461832,0.2819469941341949
0.8757552050167403,0.4242943645546875
0.9029891196570734,0.20938957186442647
0.8944730979227559,0.19524197362050433
0.5260325492721083,0.3601337180366603
0.6991766538035781,0.3046453546735085
0.8723253750310616,0.6232661718280152
0.8712827629898423,0.7604823859572388
0.7555358406148751,0.225085151965893
0.8072585430464584,0.054951884876842945
0.7932169411236778,0.10752392321540298
0.39186423638430323,0.0647173932235789
0.5544326063437954,0.032927096088223216
0.7080390421997919,0.04967154279309537
0.6143797445552989,0.04596850157952718
0.7438114370392958,0.1120430214838727
0.6987414553049015,0.14907266592712295
0.7081642788863552,0.09768655885705951
0.7575321346642527,0.6884269598228165
0.8143923115489823,0.7121064328787314
0.7588300007943146,0.9823811516154168
0.9454364758711966,0.32310347342440726
0.9225309377264522,0.07506558012597833
0.816418778667843,0.11909734723880225
0.7372743247201449,0.12378902276591906
0.7671608787685643,0.10844131567128945
0.8370748600179256,0.08848960352524364
0.8588420139596751,0.17001024869396325
0.6845346462640091,0.19111718441123748
0.6410677447659442,0.2116104267986074
0.8452088055906135,0.1884625039824045
0.7994383976065506,0.025574752131306114
0.8000960330956531,0.14904072992196407
0.9430611863748349,0.3168464576111061
0.720047252412041,0.24963336877764558
0.7697942519237823,0.07398176660249797
0.7925224162585943,0.33277202192013305
0.7791718141882039,0.8660349936819525
0.7516371912788496,0.9106717685394177
0.7308892484228683,0.7313143251679652
0.7780038304757865,0.38698666687748784
0.82460220625835,0.44530310157496605
0.8419180304029966,0.3346806124882566
0.7817628534127838,0.17919142168585797
0.8816852372871521,0.5384682786581758
0.9232835511524492,0.21429578476210806
0.9088741649760889,0.31366174003902825
0.8670413552684944,0.453160143727345
0.6684748374536275,0.4528366649669208
0.7778062077753064,0.4030861586666614
0.6946775709454137,0.7776758808702171
0.8309177311602168,0.8160156903669211
0.908792197812579,0.9636583800763436
0.7115201076000605,0.7160306336997078
0.9415912561624911,0.657149841845479
0.9018775905342228,0.6313249717063013
0.8247042054056859,0.7096108000587419
0.7056563791945836,0.650719016091574
0.6170184810726562,0.6245168966363255
0.8705246606448475,0.792358107210914
0.7322209127128906,0.847389021429344
0.9448403036307734,0.7180936334561225
1.0,0.7026800530083654
0.9275077362613358,0.48208593370085095
0.7443243660732528,0.40271804175068304
0.7236475429318561,0.49708928849371997
0.5333122198356978,0.3926734489469116
0.6210796249374446,0.3177507674693254
0.5473043091520288,0.20274204852534208
0.5320493509065345,0.2654903053960722
0.5205828882192257,0.15151220696126116
0.6953871569087892,0.466118350760962
0.6881188382273292,0.2406762699627763
0.7779452645133158,0.38471208138736296
0.7568824423435874,0.29816502063439443
0.949189061181622,0.3199678502609291
0.9620401610183451,0.38747335762879065
0.8119644062271063,0.37160804919063417
0.6356244216625944,0.3924105020777216
0.9835876272626292,0.815406701866116
0.6244967491226111,0.17706219620029953
0.664050923506627,0.12178151211109806
0.6936223357618989,0.24423611146605878
0.48124313886195386,0.23078778361027769
0.4672717822476489,0.18210348229208728
0.7459749089089878,0.18036182512381993
0.6946278598432886,0.0984614509805926
0.6680071624281674,0.18030112907430218
0.6093099350261911,0.17616804755503535
0.6915301178936737,0.15668557401851294
0.40569194299889116,0.1531409247266761
0.7131869396807063,0.17646577765056454
0.606545708976486,0.18516671607538066
0.5778083198712084,0.17831828497242483
0.6112508195141407,0.1766734220304937
0.5468321296681534,0.058004339448087625
0.613377094256225,0.12059985586285504
0.7779028146524625,0.13214296666956304
0.7640903612821696,0.14453518326373518
0.8655401928736505,0.17036838029716786
0.9166205042860984,0.1438496373570768
0.9429998725633539,0.23179949091987098
0.94832257848409,0.48751989495109666
0.9338152152621043,0.6502518623071445
0.9404821542701793,0.684600283909291
0.9326783978568952,0.39901761851254053
0.985259405817233,0.5697196207401449
0.9874171427047157,0.5923778451030031
0.9433660264152127,0.43193169958325905
0.9580797304765333,0.8021303196520543
0.9568764027304758,0.6983786376819654
0.9366855300265733,0.566111235841007
0.9809985483239054,0.10781238206689416
0.9314240795105229,0.13482403747065672
0.9006159621800004,0.4037377508811722
0.9159065596145627,0.4734255232616994
0.9400022979389019,0.04389621736005454
0.917921358140641,0.396394272555385
0.9215901343814747,0.12054227414273462
0.9172268792737123,0.37601433600827594
0.9306456908531037,0.18512307644469297
0.9427004508189881,0.5392766984113764
0.6404521777603362,0.11837236907869161
0.678538381051985,0.10413090616275489
0.7508547145464741,0.1641957736132918
0.6643591036224195,0.2653163290033674
0.6032872089904535,0.011475177582455308
0.5420849084345497,0.010276306688812936
0.5642178864674168,0.0379812837936762
0.49684287485541356,0.0336893922565467
0.5665257167413263,0.051962273509796694
0.5440023268651664,0.08183575705407493
0.5697705515607845,0.09937833519287953
0.5075737784372902,0.09960441520216885
0.5735815526760263,0.10005468201759922
0.6315785408070566,0.10507987424082554
0.5900822032064129,0.06122145680720124
0.5567053141222569,0.06120694224973117
0.60334299509751,0.096807207550599
0.6042155127867778,0.12027188290412315
0.5936967308956316,0.10789932702938757
0.6799851448807294,0.16124521650671203
0.7242751581961107,0.3818265750188058
0.8030954605356814,0.7458583025793
0.7760794913102198,0.717791408139259
0.8815673189133011,0.5285111661121685
0.8971196453954573,0.1850459354190542
0.9442554627629403,0.4839554188522645
0.979331744898924,0.8458524020961545
0.9371791427742278,0.36733647142272957
0.9316044335022966,0.478949789728237
0.9477169612637304,0.6651004091843071
0.9396328838547752,0.12284562405165896
0.9358207396518935,0.1513903951670974
0.915213098347489,0.23564310703091426
0.8471322334570847,0.16322982719539608
0.8404433504545155,0.18026029715897446
0.8309464693744005,0.22592316797043194
0.9845898564231582,0.6938413701195306
0.9773115502224315,0.20229385156628935
0.9429878976828713,0.348049941576766
0.9092913521841285,0.3543171053851951
0.7974799965291368,0.13171547281052098
0.774717051008806,0.14499956696989694
0.7664078622729881,0.22093523446174357
0.7478970291263688,0.2574792897978722
0.8860068996120436,0.3131561097066922
0.9567973795657921,0.7276865770886788
0.621225532822304,0.3923506108311036
0.7092031913569606,0.38853226064241886
0.6070883176387967,0.20252116527028957
0.5944008314839183,0.1526861805639436
0.47669371600938526,0.16503896313052008
0.6032210438584421,0.2487803509182903
0.7135286139530034,0.2929109917876677
0.587745513175788,0.22665841895217423
0.5799099091946454,0.19315708113872143
0.5587453765090954,0.1388973684178419
0.6942728780999824,0.13146808097889146
0.8171684931743433,0.159089139980552
0.8669221730146948,0.3882838531467593
0.8033209429176807,0.17816502993456731
0.740804914881835,0.1178793613145588
0.5874420382319138,0.07703365335929656
0.4563087821626048,0.07337440109514032
0.3789319380823441,0.04128615543037575
0.46193435186541587,0.015331964407939767
0.5671648110751417,0.19192804872766195
0.5275623276187713,0.1553920835714615
0.6142319304806603,0.34492720613818745
0.9552451276138849,0.8660387535265094
0.9471662984426161,0.5763486671575949
0.6604708215694284,0.2766320455082156
0.8593029553746663,0.3814778432504112
0.5639702939642715,0.27631555045685674
0.6685098259805202,0.25833402035349634
0.5224267800854042,0.21073609902033252
0.612792920996767,0.16874635821091566
0.5920300476053905,0.09441054368679705
0.5824090612109367,0.15726240863214053
0.5974885044973826,0.12231450804931454
0.5656928709051198,0.13804424223539127
0.6304588963106296,0.09401230488045151
0.6997583460108723,0.14289227570421895
0.6143885619293173,0.13756565700320408
0.5485272312308794,0.13625286627140884
0.5967062514426528,0.06276942252578421
0.5958361467833871,0.05057423241216738
0.5534357776697149,0.03921743978559382
0.5580007295760884,0.13057621661955338
0.5115210745813632,0.07724156048129605
0.6498990859580062,0.029279634905840974
0.5620467773854898,0.031075202857258635
0.6629536137242004,0.047066881267696425
0.6942127976371671,0.059907244212707975
0.7319667816200961,0.10589347058007556
0.5539568486485212,0.10249902083180339
0.7576781344633806,0.12157444126214781
0.7266476956873247,0.06657221773436799
0.5614650080168897,0.051413980073927196
0.6478218561069091,0.041047546775680725
0.6727524051079169,0.03032412507241765
0.6423271291867627,0.07790557962677372
0.6394242147006067,0.030447541063866247
0.640784765993153,0.01235842859823913
0.7092922227703428,0.0
0.739897427836519,0.04583272135321045
0.6584928771259568,0.06195839759124624
0.7333477179362818,0.17312764681403148
0.7047188197577233,0.14269234535262296
0.7777810989656498,0.09746803423824794
0.7436692033542198,0.03541120984390427
0.6554675809786074,0.04849789478837727
0.7177668837315664,0.11939222214062488
0.739507041273877,0.29736114171011724
0.938004083457018,0.5142407774595481
0.9996151343472355,0.8144287573539611
0.9878560780149189,0.6585599699721753
0.939520290702363,0.4947996989057795
0.8499418168927247,0.5130183471640841
0.9925418632866824,0.7627057273179767
0.6707125959971969,0.1480020918062991
0.695276570258988,0.17355043811108906
0.8063081450247959,0.26470055778767226
0.80692955163143,0.35938889071811925
0.7732119168730031,0.30462649856443175
0.7085881484831454,0.11387068414088125
0.7085159540439072,0.07379288469486074
0.609303372800611,0.20254677299741947
0.6966315627620293,0.0075427826062298845
0.7435783967907482,0.018776457359878446
0.6710613667398173,0.027169109509434394
0.6484451364103708,0.01506798897759159
0.5701829857904793,0.0
0.729184085027694,0.6028014643581493
0.8527111594863801,0.19900715364476626
0.8544334961583187,0.18030369624704032
0.8542210333146293,0.4765066084885481
0.9951889121105908,0.8379829700345115
0.8886989985225054,0.7878614069354183
1.0,0.3685313450471518
0.8003358560048214,0.21322515590413266
0.8015924066400912,0.18678393686803915
0.5806167878466418,0.2469302812865476
0.8130543536909617,0.8083203853486206
0.6716179207968078,0.17046754103471462
0.5506156387844003,0.15976296816114513
0.6064126559022273,0.20843563550131447
0.4947913777041669,0.22506052188849038
0.6177665920112085,0.6730125868339814
0.6600289728794216,1.0
0.7524483735886179,0.4139557888678843
0.7261255322811787,0.32163668256184286
0.6673867830233813,0.29937153253068177
0.6199225773370514,0.33043350830770163
0.6278382849605773,0.28104915867981234
0.7024424887228182,0.2557071644461725
0.6544592253713775,0.12431087728511062
0.6409574733928323,0.5712240905713877
0.7022439947624577,0.330774161561807
0.6803924995503678,0.2830398835466701
0.7238378985220718,0.2901995288642511
0.842552301355996,0.32153651657672966
0.7254737966373854,0.1413171649232945
0.7264947701119374,0.19411189963012673
0.6393962183720341,0.41070587680947035
0.7269132965824293,0.49694849364286797
0.8781847744425197,0.554152754312694
0.893044122600269,0.7290920546147626
0.7023298091554318,0.7677945020728135
0.9345201846739792,0.4939634468331421
0.9121288856247802,0.45954665238187115
0.8505691714043955,0.38585640226254914
0.82627933224298,0.4282290577112508
0.9384671353658122,0.5400782447980664
0.8816085057995001,0.33636060138312024
0.8012905978135868,0.4567254475846171
0.9566666011359595,0.33755953408548534
0.9465557915454624,0.24207777766494368
0.8686583056047416,0.2897939028972409
0.8627703776591966,0.27535276167071177
0.9481723395587606,0.24030064078478364
0.8338955396210681,0.24926566165344816
0.9015006052457729,0.21421861830146335
0.8299571411006917,0.16157030353497914
0.7073024423210821,0.1467191514425274
0.8591430548251683,0.23866504016329348
0.7817111613278271,0.11979933585856022
0.8492753969515972,0.1651137875356697
0.9640924505325411,0.42520475155626414
0.884091426459262,0.4160252048784946
0.8905071815966539,0.5660530043768343
0.949152892779977,1.0
0.9201323716825064,0.09807033213488965
0.8899182858225082,0.050253314574736536
0.8038228380585444,0.2502542748100422
0.6165719450407905,0.02931823443334789
0.5801361210496749,0.01218073488908457
0.8328890952755045,0.0
0.7906299561303591,0.4287159568452249
0.8949597972131861,0.39630381424968186
0.8413924262211975,0.16233227952509763
0.9250409362677193,0.17955019877621012
0.9485340514146203,0.200730288957309
0.8798769094328303,0.3992518866748297
0.824004925513531,0.3413740036996066
0.8122493737549353,0.3975257136761363
0.8435684169391485,0.3563667276666147
0.7851032445332469,0.2770725966398066
0.5941320310314447,0.23657977387358772
0.5176579639639445,0.2702591269990711
0.40953435304100033,0.26018265776028415
0.4038097265892425,0.2135270748096821
0.3452419367027138,0.21415242805249426
0.7968856568747185,0.6555904524403705
0.6358161968311541,0.16847538489306804
0.6112554667028247,0.14944622179665126
0.8282902920404553,0.33019206356517666
0.9371344600385573,0.29845882178814775
0.9162287991956802,0.2886723903329997
0.8845998484473586,0.3579014296066569
0.8405781707309935,0.10731586048173539
0.9572599989093453,0.18483929659516676
0.9669643497808866,0.512534607151301
0.9357574326872956,0.7496374031250714
0.7732283043540743,0.12635371813701987
0.8556602175399579,0.19986365375057905
0.9175141193532245,0.5458621241267722
0.9226915362359852,0.3234609735557902
0.9624268533567671,0.6172944026062979
0.9609881630019517,1.0
0.9485323504550783,0.2526602362096255
0.9299853483787239,0.05977194039464807
0.9919114805295268,0.8617723688260019
0.8806154412604508,0.6133834180834339
0.8750916621902916,0.337604334033788
0.9282467199736738,0.2170570781195238


==> figures/suppl/psnr_baseline_csvs/angular_baseline_data_4DGS.csv <==
baseline,lpips
0.634393266931767,29.47947561690051
0.8695899162407308,28.89627560841262
0.6915553396398472,29.501272205976534
0.5359702588542381,29.16782535844402
0.5532478228172957,32.57165794610011
-0.5893090945578887,27.784096165642925
-0.8102634786475866,29.7856780951322
0.43870131787082584,27.691965878735004
0.2795142260637972,28.892895236536326
0.5958585905086622,30.794090418003872
0.22794169468526818,31.649632515486033
-1.044415594644993,32.1433508567015
-0.6456486156966258,33.15520154896503
-0.22225836313431208,28.619660149408634
1.1447245393204162,28.01576099313817
1.1445350992670729,29.13015302654934
0.7471170854969087,30.68337862018613
-0.3404333348718454,31.87631000717406
-1.3713462197110284,29.832623847452943
-1.3974865902818872,34.27407260373484
-0.014156357942485358,30.850859052299608
0.4867613186921389,27.486198609389962
-2.683514126846227,34.34700893621628
0.6430110074328181,28.938029345796192
0.8161020560626767,27.724380490402957
0.634393266931767,29.723081247415013
0.8695899162407308,28.714965745316416
0.6915553396398472,29.58460593468661
0.5359702588542381,29.127105895287453
0.5532478228172957,32.04668718206329
-0.5893090945578887,27.908086164260645
-0.8102634786475866,29.7877969788859
0.43870131787082584,27.66724097272912
0.2795142260637972,28.70157288633173
0.5958585905086622,30.72074496863514
0.22794169468526818,31.84648197686986
-1.044415594644993,32.0792344833722
-0.6456486156966258,33.05762252025232
-0.22225836313431208,28.97885789993173
1.1447245393204162,28.027467519253182
1.1445350992670729,29.215483039759565
0.7471170854969087,30.41434524616175
-0.3404333348718454,31.719629613409627
-1.3713462197110284,29.69970041978721
-1.3974865902818872,34.19228245478485
-0.014156357942485358,30.795237026369602
0.4867613186921389,27.50110315631214
-2.683514126846227,34.12106378325752
0.6430110074328181,28.619567655207025
0.8161020560626767,27.724219746534338
0.634393266931767,29.692664673298815
0.8695899162407308,28.937482124714634
0.6915553396398472,29.57079038754519
0.5359702588542381,29.515053156143917
0.5532478228172957,32.67682415410497
-0.5893090945578887,28.050127311987385
-0.8102634786475866,29.768359195302875
0.43870131787082584,27.369075122637764
0.2795142260637972,28.67559946741405
0.5958585905086622,30.456052958459058
0.22794169468526818,31.835050744965482
-1.044415594644993,32.04260433265511
-0.6456486156966258,32.99962588758369
-0.22225836313431208,28.73209052089114
1.1447245393204162,27.81259923784535
1.1445350992670729,29.041448461804958
0.7471170854969087,30.79393022523737
-0.3404333348718454,31.329729876755323
-1.3713462197110284,29.713485461371512
-1.3974865902818872,34.271895861303356
-0.014156357942485358,30.725496414144413
0.4867613186921389,27.53660050153031
-2.683514126846227,34.723537905004065
0.6430110074328181,28.736305537048423
0.8161020560626767,27.691823354533238


==> figures/suppl/psnr_baseline_csvs/angular_baseline_data_Def3DGS.csv <==
baseline,lpips
0.634393266931767,29.785705101299534
0.8695899162407308,26.98158875139785
0.6915553396398472,29.42725283965507
0.5359702588542381,29.597112566695333
0.5532478228172957,32.98673952613218
-0.5893090945578887,29.53257247064176
-0.8102634786475866,30.452829872555938
0.43870131787082584,28.687400200225177
0.2795142260637972,29.038309476289513
0.5958585905086622,30.972223980284884
0.22794169468526818,31.585460278458267
-1.044415594644993,32.822432600565435
-0.6456486156966258,33.77678860788476
-0.22225836313431208,29.388674948858334
1.1447245393204162,29.011075960779763
1.1445350992670729,28.980348963135313
0.7471170854969087,31.49061612522468
-0.3404333348718454,32.41904303382802
-1.3713462197110284,30.410036561891328
-1.3974865902818872,35.01678939500812
-0.014156357942485358,30.8156315907565
0.4867613186921389,27.78578657885438
-2.683514126846227,36.04664325027339
0.6430110074328181,29.63552082059303
0.8161020560626767,27.71384805965362
0.634393266931767,29.752947711357685
0.8695899162407308,27.279643455428843
0.6915553396398472,29.328407126222146
0.5359702588542381,29.623782097671633
0.5532478228172957,32.944625739022264
-0.5893090945578887,29.903659622124838
-0.8102634786475866,30.40639927814873
0.43870131787082584,28.666822078905515
0.2795142260637972,29.191677476602504
0.5958585905086622,31.036681785322507
0.22794169468526818,31.655498881983906
-1.044415594644993,32.83333641533126
-0.6456486156966258,33.783789885330535
-0.22225836313431208,29.33122518233353
1.1447245393204162,29.00569083721656
1.1445350992670729,28.942379018197425
0.7471170854969087,31.614333623337977
-0.3404333348718454,32.34022326311963
-1.3713462197110284,30.45229911071118
-1.3974865902818872,35.04769398113253
-0.014156357942485358,30.80905368931575
0.4867613186921389,26.73263480086759
-2.683514126846227,36.057528487193274
0.6430110074328181,29.563162483266847
0.8161020560626767,27.778800756071014
0.634393266931767,29.787611827182207
0.8695899162407308,27.760387136116105
0.6915553396398472,29.25108166457996
0.5359702588542381,29.59280760325054
0.5532478228172957,32.958101508600535
-0.5893090945578887,29.78281462028519
-0.8102634786475866,30.436118649714555
0.43870131787082584,28.70712029590119
0.2795142260637972,29.016474377930468
0.5958585905086622,30.591548299100534
0.22794169468526818,31.509443036752522
-1.044415594644993,32.72472066071161
-0.6456486156966258,33.63451058571517
-0.22225836313431208,29.301046626436946
1.1447245393204162,29.10240206827267
1.1445350992670729,28.909783897512952
0.7471170854969087,31.429256992593455
-0.3404333348718454,32.07521921811048
-1.3713462197110284,30.482184567973235
-1.3974865902818872,35.06520951755571
-0.014156357942485358,30.752051925873293
0.4867613186921389,27.705464653174154
-2.683514126846227,36.153800731592106
0.6430110074328181,29.521319418926165
0.8161020560626767,27.812521945124658


==> figures/suppl/psnr_baseline_csvs/angular_baseline_data_EgoGaussian.csv <==
baseline,lpips
0.634393266931767,26.6743276417571
0.8695899162407308,26.36135895318702
0.6915553396398472,27.276303728210596
1.1445350992670729,27.755375647662344
0.7471170854969087,27.903873053496437
0.634393266931767,26.51355504989389
0.8695899162407308,26.344892763202946
0.6915553396398472,26.669064998936907
1.1445350992670729,27.68760658531283
0.7471170854969087,28.467116443956506
0.634393266931767,26.851455410922597
0.8695899162407308,26.59714585873478
0.6915553396398472,26.926002744024913
1.1445350992670729,27.691414996506726
0.7471170854969087,28.124642346003764


==> figures/suppl/psnr_baseline_csvs/angular_baseline_data_RTGS.csv <==
baseline,lpips
0.634393266931767,29.324907707598886
0.8695899162407308,29.155882883140396
0.6915553396398472,29.234423415551177
0.5359702588542381,29.29021067746148
0.5532478228172957,32.46170990911706
-0.5893090945578887,29.05095355716908
-0.8102634786475866,30.02546238664494
0.43870131787082584,27.894438688034814
0.2795142260637972,28.604827728755136
0.5958585905086622,30.046925394177578
0.22794169468526818,31.443892906089896
-1.044415594644993,31.41084804128359
-0.6456486156966258,33.41831819660672
-0.22225836313431208,28.349269842209722
1.1447245393204162,28.404460668171936
1.1445350992670729,28.606442159731124
0.7471170854969087,30.75113758960109
-0.3404333348718454,31.7455078886658
-1.3713462197110284,29.947915503680804
-1.3974865902818872,34.217597174288066
-0.014156357942485358,30.65262233516273
0.4867613186921389,28.198736416160543
-2.683514126846227,35.17102901113984
0.6430110074328181,28.96904679527773
0.8161020560626767,27.613430667494796
0.634393266931767,29.296440276255613
0.8695899162407308,28.980742570491305
0.6915553396398472,29.25385147569787
0.5359702588542381,29.28041613296315
0.5532478228172957,32.50233862005428
-0.5893090945578887,29.062598592548728
-0.8102634786475866,30.029304338437
0.43870131787082584,28.02695632794048
0.2795142260637972,28.717775464158827
0.5958585905086622,30.101458570221002
0.22794169468526818,31.444475008069535
-1.044415594644993,31.35802281816414
-0.6456486156966258,33.4347154516469
-0.22225836313431208,27.84862324022569
1.1447245393204162,28.410388759241464
1.1445350992670729,28.513560981979488
0.7471170854969087,30.801115520203833
-0.3404333348718454,31.837522481576276
-1.3713462197110284,30.003585863638957
-1.3974865902818872,34.21456053594862
-0.014156357942485358,30.55780188701398
0.4867613186921389,28.035652823069395
-2.683514126846227,35.34014749916019
0.6430110074328181,28.95031041756042
0.8161020560626767,27.480168722285796
0.634393266931767,29.38415722627189
0.8695899162407308,29.014243086913783
0.6915553396398472,29.242930222800823
0.5359702588542381,29.253778690426437
0.5532478228172957,32.48038408787461
-0.5893090945578887,29.031531260669478
-0.8102634786475866,30.044029218879842
0.43870131787082584,27.89940380121744
0.2795142260637972,28.600059273576385
0.5958585905086622,30.257110407304815
0.22794169468526818,31.39897566322874
-1.044415594644993,31.39855266820136
-0.6456486156966258,33.43049481741118
-0.22225836313431208,27.79513930268852
1.1447245393204162,28.358635715295176
1.1445350992670729,28.603271319371167
0.7471170854969087,30.746379332701768
-0.3404333348718454,31.82224731588795
-1.3713462197110284,29.991207584872125
-1.3974865902818872,34.14598056708223
-0.014156357942485358,30.77075555942014
0.4867613186921389,28.083647285281568
-2.683514126846227,35.37833540878591
0.6430110074328181,28.956880515948335
0.8161020560626767,27.594650942363376


==> figures/suppl/psnr_baseline_csvs/linear_baseline_data_4DGS.csv <==
baseline,lpips
0.10059625248045247,29.47947561690051
0.8596019432708472,28.89627560841262
-2.4453868698858208,29.501272205976534
-2.186828795260766,29.16782535844402
-0.4103312870273137,32.57165794610011
-2.415879245891092,27.784096165642925
-4.613965957738766,29.7856780951322
-0.005301901532982859,27.691965878735004
-0.347485012830873,28.892895236536326
0.19937168089115992,30.794090418003872
0.573382300780425,31.649632515486033
-4.514870967860872,32.1433508567015
-3.5888807601638484,33.15520154896503
-1.6448717585488295,28.619660149408634
3.2744415353318588,28.01576099313817
0.7808184791849851,29.13015302654934
-0.39045766908727053,30.68337862018613
-0.9295520547007574,31.87631000717406
-4.815842512645781,29.832623847452943
-4.041930654989855,34.27407260373484
-1.3337051591484321,30.850859052299608
1.0422996888760396,27.486198609389962
-8.510486320407573,34.34700893621628
0.4315776728099491,28.938029345796192
0.7797267417119426,27.724380490402957
0.10059625248045247,29.723081247415013
0.8596019432708472,28.714965745316416
-2.4453868698858208,29.58460593468661
-2.186828795260766,29.127105895287453
-0.4103312870273137,32.04668718206329
-2.415879245891092,27.908086164260645
-4.613965957738766,29.7877969788859
-0.005301901532982859,27.66724097272912
-0.347485012830873,28.70157288633173
0.19937168089115992,30.72074496863514
0.573382300780425,31.84648197686986
-4.514870967860872,32.0792344833722
-3.5888807601638484,33.05762252025232
-1.6448717585488295,28.97885789993173
3.2744415353318588,28.027467519253182
0.7808184791849851,29.215483039759565
-0.39045766908727053,30.41434524616175
-0.9295520547007574,31.719629613409627
-4.815842512645781,29.69970041978721
-4.041930654989855,34.19228245478485
-1.3337051591484321,30.795237026369602
1.0422996888760396,27.50110315631214
-8.510486320407573,34.12106378325752
0.4315776728099491,28.619567655207025
0.7797267417119426,27.724219746534338
0.10059625248045247,29.692664673298815
0.8596019432708472,28.937482124714634
-2.4453868698858208,29.57079038754519
-2.186828795260766,29.515053156143917
-0.4103312870273137,32.67682415410497
-2.415879245891092,28.050127311987385
-4.613965957738766,29.768359195302875
-0.005301901532982859,27.369075122637764
-0.347485012830873,28.67559946741405
0.19937168089115992,30.456052958459058
0.573382300780425,31.835050744965482
-4.514870967860872,32.04260433265511
-3.5888807601638484,32.99962588758369
-1.6448717585488295,28.73209052089114
3.2744415353318588,27.81259923784535
0.7808184791849851,29.041448461804958
-0.39045766908727053,30.79393022523737
-0.9295520547007574,31.329729876755323
-4.815842512645781,29.713485461371512
-4.041930654989855,34.271895861303356
-1.3337051591484321,30.725496414144413
1.0422996888760396,27.53660050153031
-8.510486320407573,34.723537905004065
0.4315776728099491,28.736305537048423
0.7797267417119426,27.691823354533238


==> figures/suppl/psnr_baseline_csvs/linear_baseline_data_Def3DGS.csv <==
baseline,lpips
0.10059625248045247,29.785705101299534
0.8596019432708472,26.98158875139785
-2.4453868698858208,29.42725283965507
-2.186828795260766,29.597112566695333
-0.4103312870273137,32.98673952613218
-2.415879245891092,29.53257247064176
-4.613965957738766,30.452829872555938
-0.005301901532982859,28.687400200225177
-0.347485012830873,29.038309476289513
0.19937168089115992,30.972223980284884
0.573382300780425,31.585460278458267
-4.514870967860872,32.822432600565435
-3.5888807601638484,33.77678860788476
-1.6448717585488295,29.388674948858334
3.2744415353318588,29.011075960779763
0.7808184791849851,28.980348963135313
-0.39045766908727053,31.49061612522468
-0.9295520547007574,32.41904303382802
-4.815842512645781,30.410036561891328
-4.041930654989855,35.01678939500812
-1.3337051591484321,30.8156315907565
1.0422996888760396,27.78578657885438
-8.510486320407573,36.04664325027339
0.4315776728099491,29.63552082059303
0.7797267417119426,27.71384805965362
0.10059625248045247,29.752947711357685
0.8596019432708472,27.279643455428843
-2.4453868698858208,29.328407126222146
-2.186828795260766,29.623782097671633
-0.4103312870273137,32.944625739022264
-2.415879245891092,29.903659622124838
-4.613965957738766,30.40639927814873
-0.005301901532982859,28.666822078905515
-0.347485012830873,29.191677476602504
0.19937168089115992,31.036681785322507
0.573382300780425,31.655498881983906
-4.514870967860872,32.83333641533126
-3.5888807601638484,33.783789885330535
-1.6448717585488295,29.33122518233353
3.2744415353318588,29.00569083721656
0.7808184791849851,28.942379018197425
-0.39045766908727053,31.614333623337977
-0.9295520547007574,32.34022326311963
-4.815842512645781,30.45229911071118
-4.041930654989855,35.04769398113253
-1.3337051591484321,30.80905368931575
1.0422996888760396,26.73263480086759
-8.510486320407573,36.057528487193274
0.4315776728099491,29.563162483266847
0.7797267417119426,27.778800756071014
0.10059625248045247,29.787611827182207
0.8596019432708472,27.760387136116105
-2.4453868698858208,29.25108166457996
-2.186828795260766,29.59280760325054
-0.4103312870273137,32.958101508600535
-2.415879245891092,29.78281462028519
-4.613965957738766,30.436118649714555
-0.005301901532982859,28.70712029590119
-0.347485012830873,29.016474377930468
0.19937168089115992,30.591548299100534
0.573382300780425,31.509443036752522
-4.514870967860872,32.72472066071161
-3.5888807601638484,33.63451058571517
-1.6448717585488295,29.301046626436946
3.2744415353318588,29.10240206827267
0.7808184791849851,28.909783897512952
-0.39045766908727053,31.429256992593455
-0.9295520547007574,32.07521921811048
-4.815842512645781,30.482184567973235
-4.041930654989855,35.06520951755571
-1.3337051591484321,30.752051925873293
1.0422996888760396,27.705464653174154
-8.510486320407573,36.153800731592106
0.4315776728099491,29.521319418926165
0.7797267417119426,27.812521945124658


==> figures/suppl/psnr_baseline_csvs/linear_baseline_data_EgoGaussian.csv <==
baseline,lpips
0.10059625248045247,26.6743276417571
0.8596019432708472,26.36135895318702
-2.4453868698858208,27.276303728210596
0.7808184791849851,27.755375647662344
-0.39045766908727053,27.903873053496437
0.10059625248045247,26.51355504989389
0.8596019432708472,26.344892763202946
-2.4453868698858208,26.669064998936907
0.7808184791849851,27.68760658531283
-0.39045766908727053,28.467116443956506
0.10059625248045247,26.851455410922597
0.8596019432708472,26.59714585873478
-2.4453868698858208,26.926002744024913
0.7808184791849851,27.691414996506726
-0.39045766908727053,28.124642346003764


==> figures/suppl/psnr_baseline_csvs/linear_baseline_data_RTGS.csv <==
baseline,lpips
0.10059625248045247,29.324907707598886
0.8596019432708472,29.155882883140396
-2.4453868698858208,29.234423415551177
-2.186828795260766,29.29021067746148
-0.4103312870273137,32.46170990911706
-2.415879245891092,29.05095355716908
-4.613965957738766,30.02546238664494
-0.005301901532982859,27.894438688034814
-0.347485012830873,28.604827728755136
0.19937168089115992,30.046925394177578
0.573382300780425,31.443892906089896
-4.514870967860872,31.41084804128359
-3.5888807601638484,33.41831819660672
-1.6448717585488295,28.349269842209722
3.2744415353318588,28.404460668171936
0.7808184791849851,28.606442159731124
-0.39045766908727053,30.75113758960109
-0.9295520547007574,31.7455078886658
-4.815842512645781,29.947915503680804
-4.041930654989855,34.217597174288066
-1.3337051591484321,30.65262233516273
1.0422996888760396,28.198736416160543
-8.510486320407573,35.17102901113984
0.4315776728099491,28.96904679527773
0.7797267417119426,27.613430667494796
0.10059625248045247,29.296440276255613
0.8596019432708472,28.980742570491305
-2.4453868698858208,29.25385147569787
-2.186828795260766,29.28041613296315
-0.4103312870273137,32.50233862005428
-2.415879245891092,29.062598592548728
-4.613965957738766,30.029304338437
-0.005301901532982859,28.02695632794048
-0.347485012830873,28.717775464158827
0.19937168089115992,30.101458570221002
0.573382300780425,31.444475008069535
-4.514870967860872,31.35802281816414
-3.5888807601638484,33.4347154516469
-1.6448717585488295,27.84862324022569
3.2744415353318588,28.410388759241464
0.7808184791849851,28.513560981979488
-0.39045766908727053,30.801115520203833
-0.9295520547007574,31.837522481576276
-4.815842512645781,30.003585863638957
-4.041930654989855,34.21456053594862
-1.3337051591484321,30.55780188701398
1.0422996888760396,28.035652823069395
-8.510486320407573,35.34014749916019
0.4315776728099491,28.95031041756042
0.7797267417119426,27.480168722285796
0.10059625248045247,29.38415722627189
0.8596019432708472,29.014243086913783
-2.4453868698858208,29.242930222800823
-2.186828795260766,29.253778690426437
-0.4103312870273137,32.48038408787461
-2.415879245891092,29.031531260669478
-4.613965957738766,30.044029218879842
-0.005301901532982859,27.89940380121744
-0.347485012830873,28.600059273576385
0.19937168089115992,30.257110407304815
0.573382300780425,31.39897566322874
-4.514870967860872,31.39855266820136
-3.5888807601638484,33.43049481741118
-1.6448717585488295,27.79513930268852
3.2744415353318588,28.358635715295176
0.7808184791849851,28.603271319371167
-0.39045766908727053,30.746379332701768
-0.9295520547007574,31.82224731588795
-4.815842512645781,29.991207584872125
-4.041930654989855,34.14598056708223
-1.3337051591484321,30.77075555942014
1.0422996888760396,28.083647285281568
-8.510486320407573,35.37833540878591
0.4315776728099491,28.956880515948335
0.7797267417119426,27.594650942363376


==> figures/suppl/psnr_baseline_csvs_old/angular_baseline_data_4DGS.csv <==
baseline,lpips
3.1409807730887263,29.13015302654934
2.1109056755148443,30.68337862018613
0.7114619546791594,31.87631000717406
0.2537651059118244,29.832623847452943
0.24721754270488688,34.27407260373484
0.9859433721330837,30.850859052299608
1.6270382194195665,27.486198609389962
0.06832263738433497,34.34700893621628
1.90219980286869,28.938029345796192
2.2616667830157455,27.724380490402957
3.1409807730887263,29.215483039759565
2.1109056755148443,30.41434524616175
0.7114619546791594,31.719629613409627
0.2537651059118244,29.69970041978721
0.24721754270488688,34.19228245478485
0.9859433721330837,30.795237026369602
1.6270382194195665,27.50110315631214
0.06832263738433497,34.12106378325752
1.90219980286869,28.619567655207025
2.2616667830157455,27.724219746534338
3.1409807730887263,29.041448461804958
2.1109056755148443,30.79393022523737
0.7114619546791594,31.329729876755323
0.2537651059118244,29.713485461371512
0.24721754270488688,34.271895861303356
0.9859433721330837,30.725496414144413
1.6270382194195665,27.53660050153031
0.06832263738433497,34.723537905004065
1.90219980286869,28.736305537048423
2.2616667830157455,27.691823354533238


==> figures/suppl/psnr_baseline_csvs_old/angular_baseline_data_Def3DGS.csv <==
baseline,lpips
3.1409807730887263,28.980348963135313
2.1109056755148443,31.49061612522468
0.7114619546791594,32.41904303382802
0.2537651059118244,30.410036561891328
0.24721754270488688,35.01678939500812
0.9859433721330837,30.8156315907565
1.6270382194195665,27.78578657885438
0.06832263738433497,36.04664325027339
1.90219980286869,29.63552082059303
2.2616667830157455,27.71384805965362
3.1409807730887263,28.942379018197425
2.1109056755148443,31.614333623337977
0.7114619546791594,32.34022326311963
0.2537651059118244,30.45229911071118
0.24721754270488688,35.04769398113253
0.9859433721330837,30.80905368931575
1.6270382194195665,26.73263480086759
0.06832263738433497,36.057528487193274
1.90219980286869,29.563162483266847
2.2616667830157455,27.778800756071014
3.1409807730887263,28.909783897512952
2.1109056755148443,31.429256992593455
0.7114619546791594,32.07521921811048
0.2537651059118244,30.482184567973235
0.24721754270488688,35.06520951755571
0.9859433721330837,30.752051925873293
1.6270382194195665,27.705464653174154
0.06832263738433497,36.153800731592106
1.90219980286869,29.521319418926165
2.2616667830157455,27.812521945124658


==> figures/suppl/psnr_baseline_csvs_old/angular_baseline_data_EgoGaussian.csv <==
baseline,lpips
3.1409807730887263,27.755375647662344
2.1109056755148443,27.903873053496437
3.1409807730887263,27.68760658531283
2.1109056755148443,28.467116443956506
3.1409807730887263,27.691414996506726
2.1109056755148443,28.124642346003764


==> figures/suppl/psnr_baseline_csvs_old/angular_baseline_data_RTGS.csv <==
baseline,lpips
3.1409807730887263,28.606442159731124
2.1109056755148443,30.75113758960109
0.7114619546791594,31.7455078886658
0.2537651059118244,29.947915503680804
0.24721754270488688,34.217597174288066
0.9859433721330837,30.65262233516273
1.6270382194195665,28.198736416160543
0.06832263738433497,35.17102901113984
1.90219980286869,28.96904679527773
2.2616667830157455,27.613430667494796
3.1409807730887263,28.513560981979488
2.1109056755148443,30.801115520203833
0.7114619546791594,31.837522481576276
0.2537651059118244,30.003585863638957
0.24721754270488688,34.21456053594862
0.9859433721330837,30.55780188701398
1.6270382194195665,28.035652823069395
0.06832263738433497,35.34014749916019
1.90219980286869,28.95031041756042
2.2616667830157455,27.480168722285796
3.1409807730887263,28.603271319371167
2.1109056755148443,30.746379332701768
0.7114619546791594,31.82224731588795
0.2537651059118244,29.991207584872125
0.24721754270488688,34.14598056708223
0.9859433721330837,30.77075555942014
1.6270382194195665,28.083647285281568
0.06832263738433497,35.37833540878591
1.90219980286869,28.956880515948335
2.2616667830157455,27.594650942363376


==> figures/suppl/psnr_baseline_csvs_old/linear_baseline_data_4DGS.csv <==
baseline,lpips
2.1832584860325803,29.13015302654934
0.6767470773940694,30.68337862018613
0.3947304884419577,31.87631000717406
0.00810039451733684,29.832623847452943
0.017563530543260947,34.27407260373484
0.2634991441144679,30.850859052299608
2.8357308202401112,27.486198609389962
0.00020134588248679866,34.34700893621628
1.5396847271081506,28.938029345796192
2.1808762415594356,27.724380490402957
2.1832584860325803,29.215483039759565
0.6767470773940694,30.41434524616175
0.3947304884419577,31.719629613409627
0.00810039451733684,29.69970041978721
0.017563530543260947,34.19228245478485
0.2634991441144679,30.795237026369602
2.8357308202401112,27.50110315631214
0.00020134588248679866,34.12106378325752
1.5396847271081506,28.619567655207025
2.1808762415594356,27.724219746534338
2.1832584860325803,29.041448461804958
0.6767470773940694,30.79393022523737
0.3947304884419577,31.329729876755323
0.00810039451733684,29.713485461371512
0.017563530543260947,34.271895861303356
0.2634991441144679,30.725496414144413
2.8357308202401112,27.53660050153031
0.00020134588248679866,34.723537905004065
1.5396847271081506,28.736305537048423
2.1808762415594356,27.691823354533238


==> figures/suppl/psnr_baseline_csvs_old/linear_baseline_data_Def3DGS.csv <==
baseline,lpips
2.1832584860325803,28.980348963135313
0.6767470773940694,31.49061612522468
0.3947304884419577,32.41904303382802
0.00810039451733684,30.410036561891328
0.017563530543260947,35.01678939500812
0.2634991441144679,30.8156315907565
2.8357308202401112,27.78578657885438
0.00020134588248679866,36.04664325027339
1.5396847271081506,29.63552082059303
2.1808762415594356,27.71384805965362
2.1832584860325803,28.942379018197425
0.6767470773940694,31.614333623337977
0.3947304884419577,32.34022326311963
0.00810039451733684,30.45229911071118
0.017563530543260947,35.04769398113253
0.2634991441144679,30.80905368931575
2.8357308202401112,26.73263480086759
0.00020134588248679866,36.057528487193274
1.5396847271081506,29.563162483266847
2.1808762415594356,27.778800756071014
2.1832584860325803,28.909783897512952
0.6767470773940694,31.429256992593455
0.3947304884419577,32.07521921811048
0.00810039451733684,30.482184567973235
0.017563530543260947,35.06520951755571
0.2634991441144679,30.752051925873293
2.8357308202401112,27.705464653174154
0.00020134588248679866,36.153800731592106
1.5396847271081506,29.521319418926165
2.1808762415594356,27.812521945124658


==> figures/suppl/psnr_baseline_csvs_old/linear_baseline_data_EgoGaussian.csv <==
baseline,lpips
2.1832584860325803,27.755375647662344
0.6767470773940694,27.903873053496437
2.1832584860325803,27.68760658531283
0.6767470773940694,28.467116443956506
2.1832584860325803,27.691414996506726
0.6767470773940694,28.124642346003764


==> figures/suppl/psnr_baseline_csvs_old/linear_baseline_data_RTGS.csv <==
baseline,lpips
2.1832584860325803,28.606442159731124
0.6767470773940694,30.75113758960109
0.3947304884419577,31.7455078886658
0.00810039451733684,29.947915503680804
0.017563530543260947,34.217597174288066
0.2634991441144679,30.65262233516273
2.8357308202401112,28.198736416160543
0.00020134588248679866,35.17102901113984
1.5396847271081506,28.96904679527773
2.1808762415594356,27.613430667494796
2.1832584860325803,28.513560981979488
0.6767470773940694,30.801115520203833
0.3947304884419577,31.837522481576276
0.00810039451733684,30.003585863638957
0.017563530543260947,34.21456053594862
0.2634991441144679,30.55780188701398
2.8357308202401112,28.035652823069395
0.00020134588248679866,35.34014749916019
1.5396847271081506,28.95031041756042
2.1808762415594356,27.480168722285796
2.1832584860325803,28.603271319371167
0.6767470773940694,30.746379332701768
0.3947304884419577,31.82224731588795
0.00810039451733684,29.991207584872125
0.017563530543260947,34.14598056708223
0.2634991441144679,30.77075555942014
2.8357308202401112,28.083647285281568
0.00020134588248679866,35.37833540878591
1.5396847271081506,28.956880515948335
2.1808762415594356,27.594650942363376


==> figures/suppl/psnr_baseline_linear_csvs/angular_baseline_linear_data_4DGS.csv <==
baseline,lpips
-2.683514126846227,33.76442160577913
1.1447245393204162,28.598817600803386


==> figures/suppl/psnr_baseline_linear_csvs/angular_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
-2.683514126846227,35.26106709205852
1.1447245393204162,28.632448357982557


==> figures/suppl/psnr_baseline_linear_csvs/angular_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
0.634393266931767,26.982804566448124
1.1445350992670729,27.559163967170747


==> figures/suppl/psnr_baseline_linear_csvs/angular_baseline_linear_data_RTGS.csv <==
baseline,lpips
-2.683514126846227,34.210058673555565
1.1447245393204162,28.475271423581667


==> figures/suppl/psnr_baseline_linear_csvs/linear_baseline_linear_data_4DGS.csv <==
baseline,lpips
-8.510486320407573,33.52835861765648
3.2744415353318588,27.883320414801105


==> figures/suppl/psnr_baseline_linear_csvs/linear_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
-8.510486320407573,34.821848111796854
3.2744415353318588,27.802838530492302


==> figures/suppl/psnr_baseline_linear_csvs/linear_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
-2.4453868698858208,27.221954899473285
0.8596019432708472,27.1739394736208


==> figures/suppl/psnr_baseline_linear_csvs/linear_baseline_linear_data_RTGS.csv <==
baseline,lpips
-8.510486320407573,33.83021016116424
3.2744415353318588,27.757436032897044


==> figures/suppl/psnr_baseline_linear_csvs_old/angular_baseline_linear_data_4DGS.csv <==
baseline,lpips
0.06832263738433497,32.539633278661576
3.1409807730887263,27.471448044985245


==> figures/suppl/psnr_baseline_linear_csvs_old/angular_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
0.06832263738433497,33.50326018821485
3.1409807730887263,27.375711518475267


==> figures/suppl/psnr_baseline_linear_csvs_old/angular_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
2.1109056755148443,28.165210614485567
3.1409807730887263,27.71146574316063


==> figures/suppl/psnr_baseline_linear_csvs_old/angular_baseline_linear_data_RTGS.csv <==
baseline,lpips
0.06832263738433497,32.95323521705733
3.1409807730887263,27.202302499803203


==> figures/suppl/psnr_baseline_linear_csvs_old/linear_baseline_linear_data_4DGS.csv <==
baseline,lpips
0.00020134588248679866,32.310216894688295
2.8357308202401112,27.106549396923175


==> figures/suppl/psnr_baseline_linear_csvs_old/linear_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
0.00020134588248679866,33.20601214934707
2.8357308202401112,26.970479440314755


==> figures/suppl/psnr_baseline_linear_csvs_old/linear_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
0.6767470773940694,28.165210614485567
2.1832584860325803,27.71146574316063


==> figures/suppl/psnr_baseline_linear_csvs_old/linear_baseline_linear_data_RTGS.csv <==
baseline,lpips
0.00020134588248679866,32.51760361250548
2.8357308202401112,27.10519138275982


==> figures/suppl/psnr_scatter_csvs/angular_scatter_data_4DGS.csv <==
velocity,lpips
1.0,0.6284070940547972
0.9546888829378734,0.6783828460359944
0.7636229442700778,0.7602705944450234
0.6809181957279844,0.17999344623540525
0.7813880080598948,0.5550519191331353
0.7552362437430312,0.8268026743488981
0.7596359454289427,0.7210268495196247
0.7122846863776758,1.0
0.7619235076137242,0.8632206891524512
0.780118172420027,0.5498156059542577
0.8785265351080391,0.4257935831020411
0.9965361090332564,0.13585270387411524
0.8494520282702176,0.8767502294333737
0.7250910905818456,0.758896149962366
0.7777225417490796,0.728698798034733
0.5943660692583,0.3759619537548056
0.8600841561747191,0.6067045416695925
0.7960211547364673,0.8158138041156344
0.9879213977998871,0.7115225490146737
0.8089699683171478,0.9900730909296342
0.776766248550446,0.9360293296091983
0.6090546654286695,0.8744345880103566
0.7788310862112299,0.9563929621874573
0.8124559675386309,0.8674540892598217
0.4637537974195823,0.44815421019215657
0.6161783391705421,0.48044821168440044
0.6702257213934611,0.48706887953130046
0.7579426801837849,0.9071359624312932
0.5732680400517126,0.8456775640719355
0.7957004365367047,0.7037708509988134
0.7584217410983377,0.7328426869987493
0.8909487757813956,0.674917656004289
0.6340140523077094,0.6787937170719737
0.777934780727309,0.632501140111239
0.9844609488199119,0.5743508269136384
0.9130006576416111,0.3460527047362713
0.9877688495541332,0.5943025289988184
0.8861598981004377,0.766312749422683
0.8161276705639448,0.853094454957587
0.746761652448062,0.8323769051644276
0.6452446885036351,0.7646611541470555
0.7810013951787433,0.8143805457266244
0.7981231556311429,0.9412096354229945
0.6722083833109597,0.8639960942132673
0.6413206477562067,0.8877022559540269
0.8374176281272226,0.6496935355495257
0.9592492319096096,0.6200000183355143
0.9046212875516021,0.6590046983006158
0.8134879262949946,0.7072841802424038
0.6754314344582001,0.7110371067359382
0.9130701663531176,0.6490323853987939
0.9853830903466094,0.3134336131287102
0.8492506016422811,0.5474747368258136
0.902467449158899,0.46327737595868573
0.8807688197186236,0.4014082141898858
0.9142118535437656,0.41820690995117826
0.828576866371411,0.6230762321783135
0.9064745074569418,0.5945110982236431
0.8922446539431156,0.520542407853189
0.7249199217512884,0.5631709600305321
1.0,0.0
0.808886040397149,0.8978005341619113
0.8276296782055327,0.9583805329763782
0.7942475469420022,0.9166943628747947
0.8591029632533671,0.9035272812956915
0.6686303225875836,0.9359030074013067
0.8509757873446036,0.9343870052636158
0.9043393125485842,0.8041806868844362
0.8313042376658176,0.9304578781591027
0.8424755432556673,0.9135259154613978
0.8278423799589224,0.9734747282036686
0.7916454909717979,0.8650975218635633
0.7686273725552429,0.863869326479887
0.8045234569231572,0.9426274583736366
0.8849338085748399,0.8315867963285303
0.9217455016676525,0.8291110870837304
0.8994627398258296,0.5909708977318245
0.8328239434172868,0.7000839030167877
0.784508430459322,0.7093247066155771
0.70908990490333,0.9750296360866871
0.7132504013687189,0.8972058269669425
0.9466838233057656,0.8608239290626961
0.9766148758920428,0.5338953391741512
0.6966785944900243,0.7092870394644255
0.45072027092574973,0.628791158813225
0.509278895140321,0.9891119365449321
0.8363620326892136,0.5902888316322763
0.8674122151916257,0.5484167370780748
0.6776595246229244,0.5064637930583373
0.9036902614364293,0.7688994468558382
0.8628711098939735,0.6294906997089179
0.7827242643510992,0.8126987381167688
0.7766079617270145,0.6673502847535961
0.878456751087608,0.7042866093741104
0.9493260356255642,0.6402749647098156
0.9874763574501566,0.5185421066961177
0.959405055549971,0.5897463387529356
0.829525943283752,0.5725800110231489
0.7556030939453078,0.6087462543577044
0.7172274438808698,0.7878461091159917
0.8114766538614375,0.9504707734350772
0.6656500501090769,0.817703217970091
0.6607219222577383,0.8485756288720298
0.8218044249731831,0.6504684777387898
0.6699612267467355,0.8311629278091666
0.8093708656257772,0.3456240100006472
0.8602764560389752,0.6246709550152965
0.824228923252102,0.6179444034133981
0.8241732144548443,0.6806920532785079
0.7657410199828858,0.8247039535349645
0.8449016173913039,0.7674403066340877
0.6644128972846781,0.8165850302222099
0.6656956820293518,0.8400749499923722
0.8890528486752283,0.35207819907470667
0.8647493392078881,0.4962490097376028
0.8641824330669331,0.5824822723032625
0.7721704812102099,0.5781529771805688
0.8509743704893726,0.7366134436897748
0.7445562751836845,0.8277789834060543
0.675578672255244,0.8202489821767959
0.7781136802253776,0.9779061718946677
0.7732134754937867,0.9497740685831217
0.6634810168889343,0.8683778963680424
0.6741244519850474,0.7853914297790483
0.6327903935375353,0.7318303792156897
0.6867994932437974,0.6732190188486322
0.6782234063832896,0.7813592207995836
0.7282172027341137,0.7743264862921202
0.7742469488345259,0.9728678922307107
0.7139519067467186,0.8130197067896687
0.7566740771231443,0.740382787297739
0.7311381343426872,1.0
0.6511501560585421,0.7318456894518792
0.8526578496592561,0.6201028300138369
0.8644102127104528,0.46982136785171574
0.9220922138678577,0.398329872580246
0.8832645328499139,0.3663434146768745
0.7753218011566655,0.5274020447749551
0.8029514986158601,0.7354792020549824
0.7931035126025017,0.9441782065615894
0.7262315257895969,0.9683393159181214
0.6172707249948217,0.9981285111533084
0.5688821354930419,0.8960859740785351
0.7910856226721933,0.6436224931420022
0.7009833150144293,0.8422993940144008
0.770852737080041,0.708348192035422
0.8278831998952655,0.6903751809217533
0.874320243400053,0.5848005573371627
0.5772478039725942,0.9492370129375788
0.6854999744991568,0.38891673214894185
0.8800127381613672,0.8567845523991259
0.7258789601554155,0.875914056273086
0.6337890284768424,0.8406516072924227
0.7311662811512244,0.2787943002163799
0.8023010494310882,0.9419514425357691
0.7867058705147485,0.5357672182173555
0.6632434187739032,0.7326915722999463
0.9232928950012359,0.8308194176080533
0.8645136524698906,0.742190379993369
0.7076072044682056,0.7998191392478352
0.7743809566485662,0.8374806158665163
0.926180646553577,0.741814711355347
0.9759622299294506,0.700168078901542
0.8941393423689785,0.6690897566981053
0.8094043363366177,0.8844049506920396
0.7170443718565622,0.861859258590424
0.7890954253748479,0.8371438727805313
0.6833041840877565,0.9378694771950967
0.7052081309162367,0.8800098286021498
0.7908489363034551,0.9126495919435272
0.7948968126034471,0.9376391186941778
0.8380645709017165,0.9812741439459753
0.7893220568856892,0.4781950292210597
0.794022677205912,0.333770876029348
0.8495278762464797,0.6911063245678494
0.7204587099251765,0.8419485131297713
0.7031197041111545,0.8777429425806968
0.948315796390209,0.6194799217066332
0.7697629585848,0.9461107012946998
0.8050427350926783,0.9068554048627719
0.8436483180234957,0.9287535961570028
0.8129257731000241,0.8912779493930452
0.7500850404017495,0.9023088674227816
0.9250673530053181,0.7465866095599869
0.7753526274642338,0.9480491017503946
0.7937462169335412,0.9600388910542457
0.7854642020273978,0.3687448402242349
0.9435308153762477,0.10638958026107787
0.7078133489705176,0.9433130355470426
0.6325278937185336,0.9718627933391668
0.8105715212703266,0.9869816492514494
0.6222468590253313,0.9916462255777124
0.5851043134155501,0.9921536130844234
0.5783537368459415,0.9918227601283094
0.7240119284215937,0.9898410349538869
0.6268065229952491,0.9807090146509583
0.5581004691232024,0.9492745461316197
0.7141242629761958,0.9631383844827894
0.718759700137095,0.9339742558580967
0.800215207914418,0.964140031990149
0.8618752443649205,0.8933954083662294
0.9518310644713589,0.8734299159168148
0.834601412338251,0.9659918857249412
0.8272713166059171,1.0
0.9613949609145775,0.8803646635465571
0.658373955157611,0.8920179378693782
0.7096320871458329,0.8646168438525639
0.8029189340106678,0.8173249528417579
0.763285088088893,0.4385578176650829
0.7984006992942598,0.0
0.7361512933934339,0.9503048861799632
0.8144082990974174,0.7312488676003975
0.7836151938657248,0.9301889465929937
0.7391027172421268,0.9569909751245091
0.7138929492714471,0.9469901378251926
0.8550192098973421,0.6988590621429462
0.8402471924135342,0.8206458163304792
0.7621932631644489,0.40206728327132657
0.8179225374538138,0.3997361125528845
0.904548564844219,0.46060500770824536
0.8922836238368603,0.36901937187277983
0.8724930158574995,0.9696184084797291
0.9026092293197893,0.5269290728717392
0.8424981721669248,0.4950367056297653
0.8633402242511157,0.7860111822272812
0.8275498526728701,0.837882034570646
0.8614347146704369,0.696609368507347
0.8261601728648282,0.8514095294517269
0.7810494501034997,0.9145237508414152
0.8422920001736125,0.7029031521547687
0.8928426384078991,0.7617032275965029
0.8681115651145598,0.18475023609806726
0.6682554508179777,0.9730016554867295
0.597763357119878,0.987287992171014
0.6624171942091439,0.9298825406187863
0.8237552079749907,0.804061860080982
0.8512385075458707,0.7219353555293223
0.7893891441120834,0.6065648115252491
0.7592796662976643,0.6180003459487676
0.9213024586830184,0.49762388074157576
0.7102661838320632,0.7493437082109996
0.802211258125013,0.7828413008720063
0.787397022399372,0.5074796195535055
0.8794497893200305,0.7744560061802077
0.7920405090356729,0.7756161616767061
0.7043731440085913,0.8395442209733862
0.6957644458453671,0.9242190350722005
0.7949176615207412,0.9164601296559124
0.8250224558329504,0.8599621358508078
0.7516646238736021,0.8623276791627847
0.6476256036661835,0.6662486471564493
0.7159122887261333,0.9440410981021345
0.9862524241906401,0.0
1.0,0.4553808236716057
0.8562917512359574,0.4059320629532281
0.7957834370699026,0.8087212124997263
0.6752642465599495,0.7736330782671407
0.942722200941476,0.45722226324395576
0.8606462599533442,0.28641326829691394
0.9348368430852865,1.0
1.0,0.49061850969460963
0.9437043697386299,0.0
0.8518229889191921,0.8771091888216448
0.8780123294595042,0.783559662766591
0.7632715672253129,0.7063549067282764
0.7187395727891789,0.7207594879474548
0.817898765078255,0.7475223295142785
0.8388062671623318,0.849951136031595
0.7889528048520308,0.5935817391137116
0.8672405251915805,0.863350927994066
0.840020914661909,0.7251048111723621
0.7774466753588886,0.7771188103276696
0.8761487504289434,0.9580939995443144
0.8200929823678521,0.8837117891982976
0.8696277420219866,0.8464587341955917
0.8203580710458251,0.6851321112841614
0.8142094720425578,0.896545837867096
0.8021602826683202,0.8960596963493594
0.888054851425948,0.9233521433938678
0.9193640920274436,0.8842946702892571
0.9439711736537544,0.7669883166761344
0.9332488433835543,0.7970745583192277
0.9454844821535268,0.6156626467285761
0.921019819683883,0.7316351369304177
0.742909975891151,0.7057832435707858
0.8517616005692851,0.7203707293924658
0.7111698481066449,0.6623760367082616
0.8760775979608391,0.8391136288303462
0.791975284610183,0.6922773320725653
0.9730000295747973,0.8642229652990698
0.8102948499299318,0.7001440611640934
0.722317789448679,0.7457550546503275
0.8861493198476952,0.816086001915635
0.9649034623510404,0.6256143003107028
0.9300896185997731,0.6307697129387099
0.9568764038956729,0.42637284134160836
0.9415950902530373,0.46792873173159744
0.9387845952306059,0.6305136312437875
0.9316856237029223,0.7493310260825642
0.8858871263626424,0.7939416562200118
0.768085010440097,0.8783840579691916
0.78069987760781,0.7926982243916998
0.7571704666923329,0.8670649057055506
0.868430936569025,0.5941801131917969
0.9352370157058566,0.7480430802496667
0.9095599144414273,0.5900112718122688
0.8753278424549807,0.6074434485919363
0.8180989138054162,0.8565941217945198
0.7734109828774507,0.8969205875881254
0.789562447940007,0.6804282348768271
0.8313911880928324,0.6427444812850712
0.7394609754053375,0.8896842757170796
0.7001698602666265,0.8280333307722503
0.6405801663229549,0.833416704191686
0.675729274222777,0.7862114792874373
0.5713494412527611,0.895503679819362
0.6751553959942639,0.9727669853674226
0.6613280859494065,0.9810917598294188
0.7095460731499172,0.9680739997885234
0.5734723144288283,0.9129300546984442
0.579324953160878,0.943418290187456
0.636634815430511,0.9480805957196143
0.6635984399295658,0.8739947425325044
0.6461504941390513,0.9112582104258313
0.6492146459638493,0.8953480049817609
0.7700401562232336,0.9022076155245141
0.7309759180930719,0.7060327024189121
0.6786639424147024,0.6867439884849318
0.8108755733485967,0.42154070600197846
0.6883062585481866,0.8499851364778689
0.7180913935068597,0.8165610095650062
0.8414616925643801,0.6725000887548507
0.7632546943887931,0.18591674414748086
0.8916759360728551,0.9466743761309898
0.7883470879065437,1.0
0.7052738836485923,0.9641862261285001
0.7634441934583819,0.914214073188119
0.965798368997596,0.2255291726487475
0.623608210193303,0.0
0.6896814261260645,0.7353036785477355
0.6939891758508641,0.8546790958046029
0.5234747636730048,0.9683976576210338
0.5199091264021227,0.8658236715075306
0.7104414997067149,0.2516579662200422
0.8064458510141055,0.7709723998285976
0.9507696507136852,0.00032355768680949424
0.7233566583367509,0.8432766204592015
0.8771533723146447,0.8388080241540993
0.7948524696889503,0.9396813312175696
0.6536987529135666,0.9900707826012232
0.8447686359157779,0.9731421140594658
0.7434539224057207,0.8929287598040849
0.8625500778128115,0.9194516855270428
0.854246011733556,0.9446608923620278
0.7942442802081043,0.8864478316113164
0.7363249858703877,0.9654351893546887
0.8783170437978959,0.9032226721540836
0.958225499769645,0.7147819548428221
0.8277723331057515,0.7191339584532255
0.7251606713821328,0.6692894296788918
0.7226062899514615,0.6895448730070931
0.6716573988159664,0.7468215756591206
0.5858785922711508,0.7938358573938078
0.6152425330674084,0.7684907427393886
0.632851879419414,0.5989508934923932
0.4709001949697269,0.9521366249754695
0.530047002976293,0.9521730453179577
0.5994088522412979,0.7571870795336549
0.9119455160556589,0.3961144326347023
1.0,0.00794971863600316
0.9335541703139298,0.11079273937212351
0.8347707266883565,0.3648328111273878
0.962851269609226,0.6209144379204858
0.8473155715992634,0.5920839741929086
0.6847917260693206,0.7983690635117089
0.6104014040952113,0.871717390544156
0.6262670467858706,0.9790426902854295
0.5632321302760602,0.9763248693822276
0.5470106093803454,0.976704279275055
0.6606764326600998,0.9909425176074937
0.577720551511837,0.9887217243574496
0.5863105394560784,0.9821960741575585
0.543324930366141,0.9862586839012305
0.6019179947899344,0.9916990610246115
0.46263419158902425,0.9849822582233245
0.5814868822411974,0.9866392759618515
0.5234192818788292,0.9767084199696547
0.6130953756147436,0.9751814911710622
0.7008538586491142,0.9721777009137152
0.5284140790968714,0.9645032781805889
0.6814869761037239,0.936939037617067
0.7614972693348204,0.9391437362854491
0.7249146711561647,0.909913065255546
0.791266770539502,0.8695951344378684
0.6972917041232871,0.875228547259387
0.6672316694463024,0.838501402094885
0.6353358783980309,0.8209487688703189
0.7414424779230364,0.8166357535264962
0.7381898853321069,0.8624043776538822
0.7355362700865967,0.8574396363206357
0.6697379099127295,0.9584015431382521
0.5690845578931807,0.9808100796299469
0.7547712446122379,0.9385179820208173
0.7435967343708374,0.9868983673597508
0.7170692399171307,0.9258424545503328
0.6426755353480829,0.9288602616456257
0.7004799968154846,0.9337424343705283
0.8901741981491619,0.7644510274013103
0.940086097328149,0.1996669237286845
0.9606312706117465,0.3850908469571432
0.6520689907267317,0.9756660703394875
0.8526061144014044,0.9718124514818868
0.7612583401477272,0.9866889601018494
0.5687058270125546,0.981991266012791
0.7212754176208432,0.9502044004120328
0.7210047381986624,0.9816958543656228
0.7721720540497182,0.7572084503832516
0.8877287662077522,0.9482322127856404
0.814955104244261,0.9494805950953695
0.9158913694207123,0.40639452042367463
0.7246135118693872,0.9384624029077658
0.8260059707931446,0.861279323386524
0.8958122755478023,0.7374471382478778
0.6164627446961549,0.9405371147521866
0.6527157052140062,0.9058508877832743
0.8241406295472044,0.8641765845643683
0.7739186426233671,0.7648213784511841
0.8066751526448511,0.7861535208007107
0.7793062691268681,0.764425728255602
0.685072450795989,0.9124657317680329
0.773063006087941,0.9027897545142993
0.6822564999614162,0.4145735706646525
0.8385849543578993,0.7134585550914796
0.8390192233302556,0.718961720824339
0.7116254176998511,0.3445783601528147
0.7738576122651923,0.6209647862611436
0.8600690683508195,0.8913080303782475
0.8554199089895735,0.9981718799087139
0.8016062601812755,1.0
0.9996863301473818,0.8355033583501354
0.961425363714181,0.8466155994178611
0.9040120193781442,0.7897783497114444
0.7725609158735951,0.5729256394390477
0.8072717779200959,0.7125812534344588
1.0,0.47603736935603813
0.6845264958501378,0.7747717150553893
0.7707835012827909,0.8196495489966936
0.7663106885848556,0.7858813828367576
0.8709953020370935,0.7985883873392728
0.8895275188393148,0.792967471498974
0.854183942108574,0.8101183071370256
0.7523412247518053,0.883572239774121
0.8002973454215894,0.7312341882024425
0.6292686282402722,0.8040410310239051
0.8686203427228043,0.9722768104158546
0.7960403534817814,0.9848047889617821
0.767008101856643,0.9909867297953192
0.7697195881314078,0.9127662437515973
0.854382761251421,0.9095128187408024
0.80003103265797,0.960042287282461
0.9147177624228513,0.9615776767574308
0.8103025368777714,0.834595995546532
0.6361892010278288,0.6231284117339841
0.8115099852380447,0.3375987287012713
0.8855172111040496,0.0
0.7964161788301004,0.8513257849250079
0.758344308114092,0.8042179563095544
0.4240790100962695,0.8116407413441696
0.8881451222012491,0.8059195577171555
0.7650107091414435,0.8026364988686712
0.725200994096405,0.8119291786694217
0.859725948006519,0.6955128081988141
0.8450351238222418,0.7026267699549676
0.8515187007622361,0.4583125722643385
0.6944295135110582,0.6063887748409557
0.678818543261668,0.8314805409627559
0.5652502442301045,0.9207510271146422
0.3818790627602768,0.9682660221316486
0.5750111689623328,1.0
0.4968902552825097,0.959045964746959
0.6390180392721002,0.9677363928405065
0.692489938234217,0.9081464771380574
0.81891591761055,0.8818635646379823
0.9346034383870622,0.0
0.9488649191100287,0.1418583908141682
0.9356728974400211,0.227136779355991
0.5332351546004654,0.7837256454798623
0.5571094048879931,0.8028741025952204
0.5623158900719265,0.7965299262960734
0.6945478075503221,0.7893101048672829
0.8933975505687759,0.6456511252542427
0.6566120972932543,0.9131899069960965
0.6556787546037066,0.9950906260726775
0.9162681691802889,0.750409421639257
0.7099270515572321,0.7946870739923224
0.6945108344495343,0.7852633609015219
0.6416262497234173,0.7387461773386459
0.8322827535506352,0.8986819935076681
0.7355617298173475,0.8718008675034243
0.7908393391759185,0.8451149917467723
0.7537597442154313,0.01970485704740665
0.8103774392475863,0.9365714583960033
0.7327708947942614,0.9219323353550192
0.7693908915907479,0.1614550551993167
0.8602209664771319,0.24862758453083428
0.8579261906742741,0.6503697185573544
0.958849074486765,0.8770568070488913
0.867601330807816,0.7742725899930794
0.8243911017536237,0.554170255809712
0.9204122445002731,0.3707566211615313
1.0,0.5776758879524257
0.6141850876784377,0.7177106450974162
0.8265626746634595,0.7857748671170544
0.8609507290407327,0.4191176288550517
0.6202919131450516,0.7379702210059098
0.6809181957279844,0.4286702222755271
0.7428782398973134,0.8269917165019556
0.6451553912721696,0.8619744080195665
0.6345811212996398,0.8804904254062051
0.6463465798733091,0.8526540228076362
0.7552362437430312,0.794883413443652
0.6536495270995081,0.5242528200011435
0.6433073678943082,0.8203882353857428
0.7619235076137242,0.8367677250864168
0.6534556176007672,0.7454171515663446
0.780118172420027,0.6766085919262622
0.9965361090332564,0.241665778595193
0.7776420528309597,0.7872445738859478
0.7250910905818456,0.7115637839170782
0.8593918915011962,0.4826089223349001
0.9807844408057117,0.5958362993069442
0.7481311697721383,0.7000207428151171
0.9087486288051119,0.6706713263250117
0.7979501282903452,0.5527206702411622
0.5943660692583,0.2904487332763622
1.0,0.6706993615645175
0.8600841561747191,0.7094453195124736
0.8844742690184944,0.6299466527009887
0.9879213977998871,0.7249228523241201
0.48179219849966726,0.9313479708868174
0.7788310862112299,1.0
0.8124559675386309,0.9445446212056974
0.8753722109959814,0.6893864675005734
0.7786008795317664,0.0
0.8016310321027964,0.3919551240910806
0.7279160175004444,0.4737941307859419
0.6161783391705421,0.3936488608820158
0.9747708818711522,0.2803829385409113
0.8892765454742283,0.6757778969986072
0.48213333801038033,0.9203190840739525
0.7579426801837849,0.87936646765766
0.7584217410983377,0.6615171175080796
0.777934780727309,0.5804175750813007
0.9877688495541332,0.6235612335007991
0.8861598981004377,0.6228025525334852
0.7721855899627477,0.8415358387744138
0.8277637336246255,0.8189660352997364
0.7951536530476871,0.7925283129150656
0.75639893993025,0.8231425159241069
0.7810013951787433,0.8181462709384283
0.689560462582226,0.934686887670788
0.6695254448329558,1.0
0.690660571344475,0.9731337601788531
0.7574327878753665,0.9888373831012793
0.804537349320658,0.7827107599947204
0.838499689931111,0.705050708949067
0.8374176281272226,0.6422526232725956
0.8153416000023311,0.6037984667293586
0.7011798987864506,0.714694765671172
0.9853830903466094,0.235336466469537
0.9001514371257502,0.0
0.8086715055736642,0.4813189320841051
0.7618622843812826,0.5579260741227501
0.797096922627303,0.5879388415747339
0.828576866371411,0.61569292746935
0.8922446539431156,0.5694289733994389
0.7942475469420022,0.9693959604461163
0.7231155159750516,0.9038742309511656
0.8509757873446036,0.9746008184806769
0.9022714429005088,0.8881523113413625
0.7219143829628369,0.957019526004987
0.8650403381583986,0.9162278563044818
0.8545010827456724,0.9707580923860375
0.8008579357280987,0.8901088946759426
0.8508874553104729,0.9455553296372048
0.7916454909717979,0.9198408145695137
0.8588929205224196,0.5793009385813391
0.9488887466735653,0.4691663257904469
0.70908990490333,0.9450691905824602
0.9327551944351319,0.6303637167035563
0.8984663792850436,0.6811313046367081
1.0,0.2952482390972533
0.9582272759515736,0.8739420181139373
0.96676425072708,0.45502626869949114
0.6966785944900243,0.7695007890118506
0.3645150506394953,0.38405766321216456
0.7957875004386097,0.4428790598261251
0.8478568741974503,0.3637298638375191
0.8136322696978443,0.6593148870258378
0.8816223991387163,0.8192706134711008
0.9185856119208917,0.83718007838158
0.9787634669539191,0.847240779704532
0.8222640121777824,0.7488759399339008
0.7768260124943811,0.8106599630118827
0.8692713533071873,0.6770326726031124
0.6783092958496509,0.4974046700830228
0.9493260356255642,0.7417692109367147
0.8976018405214544,0.5652811861181043
0.7123192726904295,0.712296697139628
0.8414510415544445,0.855477036922125
0.732494792610808,0.8107425208412814
0.786789395339976,0.8858209431134938
0.7800314093336669,0.984360397819474
0.9463825453669036,0.6115748582502475
0.7084212975343259,0.7792715044629723
0.8449016173913039,0.7172836987355996
0.7204970330432389,0.8889808957905422
0.6656956820293518,0.8802919338569493
0.5185685841069864,0.6427263577571048
0.770658876457043,0.6946985377854552
0.9634909279364747,0.5021017744240064
0.9296810422739411,0.31220045640390637
0.8413598730353785,0.22988966816042625
0.8641824330669331,0.6266916313923907
0.7050617023103776,0.8575805040090801
0.7670145362422666,0.899731041300516
0.675578672255244,0.9176286752717491
0.6872088640340146,0.8331333175160257
0.41173578912251996,0.9002393345297786
0.8410866826725008,0.8365121477433617
0.6327903935375353,0.6576106653650208
0.6867994932437974,0.7057710228241897
0.7139519067467186,0.8038904239915383
0.7566740771231443,0.8132031644849206
0.6511501560585421,0.6884574294829282
0.8871507166017557,0.5567092362754589
0.9295721220341117,0.27523474503312273
0.8644102127104528,0.5699935246018801
0.9218330011017605,0.3319431459736235
0.9758161493123447,0.496297713159933
0.7753218011566655,0.6314957461815933
0.8073942255316692,0.7000344526234065
0.8017725836588767,0.8623776943001392
0.8171983536579235,0.9199454795386519
0.8507862245596686,0.9644437441986232
0.7931035126025017,0.9550442402135069
0.6109445027639632,0.9815604611721198
0.6581471576873124,0.9863181759320021
0.6172707249948217,0.9964955337329496
0.7760460328612587,0.8208855941124045
0.8247241525659031,0.7579921630971308
0.7524123747575404,0.744030136740037
0.7910856226721933,0.6458078067730688
0.8932666947282885,0.8488994118695535
0.770852737080041,0.876391309164507
0.8572195106655671,0.8475511902112203
0.870528332745182,0.9150741958720982
0.8302457264113736,0.9311000819006438
0.6828148667094244,0.8992981229937184
0.7205290376643172,0.923916220606555
0.8939061097179873,0.7622641988658394
0.9344799277895607,0.8738561835976275
0.9085530952362293,0.8813426341842896
0.8593467269440143,0.9022652048268897
0.7542445011005138,0.8151215877147319
0.7067599425390234,0.6490843299021064
0.9132783852729369,0.579715245925355
0.8040811986824618,0.839508852926474
0.6941162384746535,0.7900755794881847
0.9192862730245033,0.08359525210966844
0.9205057730563871,0.6808821864255944
0.7867058705147485,0.5895415047408592
0.6632434187739032,0.7716195055456517
0.7243620632607115,0.9133910296792265
0.8045605460457778,0.7894294723351455
0.7076072044682056,0.8240292414744446
0.8456339644472997,0.851954056437371
0.5162433008725501,0.9389827990606499
0.6320546740931988,0.819729063138229
0.8153319694381205,0.9058347939179975
0.7537359237176988,0.8635064308055647
0.9751934008465272,0.8895504871867996
0.9086170354275652,0.9742355499269703
0.8380645709017165,0.9823385560599042
0.7507458708430728,0.8809800191628253
0.754941930944858,0.42859749184265705
1.0,0.38238716765769304
0.8553203922581974,0.42448908438956284
0.7470651309039159,0.8946272051097917
0.7031197041111545,0.8914319627275425
0.9016669595674447,0.8393853585079882
0.7486868097621565,0.950821641198085
0.7976867037142381,0.9554034675299758
0.6901010801149159,0.9447182594347918
0.8129257731000241,0.9127630204314016
0.7753526274642338,0.9517169182480527
0.9236177602206029,0.9644056025902905
0.8251904136227047,0.5643591691959203
0.8283642531807455,0.6282349768024771
0.8176470835024822,0.6743157164554813
0.8306004781327642,0.6945716340236084
0.7377228585123838,0.7498395974220031
0.8105715212703266,0.9907628236604116
0.5598848414864322,0.9853380287706069
0.5851043134155501,0.998313006596072
0.5700872108062449,0.9930979336871071
1.0,0.8859888291809452
0.9394244861202631,0.9665765906640615
0.800215207914418,0.9652660229178037
0.8618752443649205,0.8360872874991595
0.8872787889165201,0.8108066833765485
0.9518310644713589,0.8211689701394839
0.9154749965892378,0.9509759602398856
0.9613949609145775,0.8772648586156291
0.4715252829951235,0.9694083911312699
0.7005223753413352,0.994271302319806
0.6810147183786756,0.9795304240280595
0.658373955157611,0.8584196582532114
0.7011703305385317,0.8295244164723957
0.7814572255730148,0.9053818111478735
0.7391027172421268,0.9508197699558085
0.950269728930032,0.8218302328054372
0.8550192098973421,0.7171811161757092
0.7400499710052907,0.6199266768491187
0.8531727200282871,0.3136680551712087
0.985593976089959,0.5111553305941936
0.9482766994661538,0.2887005364285802
0.8146181889249673,0.37553816889164127
0.8179225374538138,0.3741615984136023
0.8911321415455459,0.0
0.7706867654968862,0.3231875714503623
0.8347989561587925,0.3655744059327807
0.9088287671406716,0.6828194854908959
0.8552710195388746,0.9441287981230517
0.9833374173544548,0.7199906922378364
0.9026092293197893,0.45274990286704636
0.8784890242818328,0.6727677983123994
0.9041329655192513,0.5762470099392237
0.8633402242511157,0.7712667108153268
0.8275498526728701,0.7503743300902485
0.915958662766551,0.8416234133523569
0.8672958755542768,0.5534999427388962
0.8865402211827893,0.17062659378140926
0.833851993621214,0.5505061598802317
0.8536965537875384,0.562127509245017
0.8614347146704369,0.7350796865944584
0.9089299679635533,0.2682678646819441
0.846852719779576,0.927852065805161
0.8358879841943817,0.845175442226073
0.8237552079749907,0.7051135732373485
0.7778253633915357,0.4913226800364676
0.768964211895757,0.6580510964268658
0.58025382709731,0.8188794140743589
0.7592796662976643,0.6588800734548987
0.844085973227173,0.6830532470612941
0.7389477745532562,0.45640947481085076
0.7389792256342493,0.17677147967342444
0.7387212361433572,0.33229634971101746
0.7963996709949777,0.592505483591813
0.8794497893200305,0.7066252993114648
0.6957644458453671,0.9474639807521519
0.7949176615207412,0.18067897235928088
0.6057721715667205,0.5856990443810426
0.6921952663599491,0.9210359774010063
0.6284522915232457,0.8395756739973002
0.6832935274626563,0.7246437512585782
0.9862524241906401,0.16198398654282595
1.0,0.43212475353207885
0.7185574132909388,0.05717692712220317
0.6379055909771187,0.13837109474431644
0.7198642414994978,0.8683728742439396
0.9130773566524819,0.6178387985309203
0.8962604069713827,0.5771525180531819
0.8968209895420615,0.8520629407658059
1.0,0.3457550153918465
0.9651929012151795,0.12297330887903764
0.9297739765204615,0.17958203301910838
0.9362854969960648,0.5031706177629768
0.9088079393062333,0.6687702351436358
0.8351225767075934,0.5282766253236337
0.8387509913160873,0.8392852886083478
0.7830482239604121,0.7916109905589181
0.68650494834697,0.8012634347528832
0.8927431324422775,0.7197822475075094
0.8724641351885903,0.9026483899232489
0.8986584827884995,1.0
0.7889528048520308,0.7427464450083991
0.7774466753588886,0.8085874706653331
0.8199150443145038,0.7371499244232239
0.7849507646887061,0.9439381509747791
0.9119593523785055,0.8606780146797132
0.9274572979292657,0.8670858244038674
0.9332488433835543,0.7563054917386262
0.9109121613084064,0.730948328947741
0.9141121445231754,0.7039367667907307
0.8211790164548124,0.6514223165499313
0.8321280108805061,0.6753298502358894
0.8696239876147965,0.635002523017494
0.791975284610183,0.6943557142172551
0.8102948499299318,0.7327763988253506
0.9808735624619975,0.7878705923466179
0.9748089453504947,0.6524505988682334
0.7583439761809488,0.908884528935314
0.981124498485017,0.9469031745401202
0.7571704666923329,0.805992344852583
0.7624126747302044,0.7957544304793747
0.9095599144414273,0.5776401267736827
0.8180989138054162,0.7951905953477244
0.7734109828774507,0.9037612458476111
0.7001698602666265,0.7186782289926165
0.7565220600680943,0.6638552404152793
0.6841314019271891,0.6827109473566993
0.6588704996605554,0.8327069996980353
0.5713494412527611,0.9049301589305956
0.5931824313981687,0.9167766476368353
0.579324953160878,0.9357909318247323
0.6488614232073869,0.9376645071805386
0.6614525679411143,0.9308217333365829
0.6680535413271644,0.8964835909131744
0.6492146459638493,0.9102540276565964
0.7700401562232336,0.8541171328643605
0.7571604699058966,0.5590865206879733
0.6883062585481866,0.8032263966405646
0.7634615198627887,0.7787294854123845
0.7827496260335809,0.3774841689908774
0.7380728222190464,0.7515934587005921
0.8572158160539111,0.9424491410642722
0.9841539878850764,0.33237117419187556
0.8567058516517898,0.42062151743709003
0.6649996203492027,0.8300967700056702
0.7259570820881917,0.7858270489854716
0.47747934691910393,0.8969783608841143
0.5234747636730048,1.0
0.5199091264021227,0.8419669584403845
0.7104414997067149,0.3539565946135675
0.8064458510141055,0.7505555567202536
0.9931658193964041,0.0
0.9576576419505631,0.023214721864281515
0.9083559581676578,0.6100215512105747
0.7821847465892614,0.695033257238794
0.8372851672172361,0.7285621748509005
0.8771533723146447,0.8309424027298338
0.6950661016042221,0.8972943272926263
0.7948524696889503,0.9396701516636563
0.5307780049221452,0.9253962958367205
0.6537520229482952,1.0
0.7491667436372599,0.9827386333043623
1.0,0.8971207410830637
0.9586411970294365,0.9302421067751855
0.6846860060836829,0.9663277907807114
0.7619763342540962,0.9697664583687976
0.6928152604819241,0.9624501727777605
0.8783170437978959,0.9005414901094306
0.958225499769645,0.6808983672744299
0.9038693798488578,0.6516011838067012
0.8277723331057515,0.6935687255798447
0.7479348853987609,0.6886498549419847
0.7226062899514615,0.7401746309151059
0.6815415615325486,0.757123161728167
0.632851879419414,0.6060736857662802
0.5115319417511278,0.948780255701502
0.5994088522412979,0.840442085397772
0.9119455160556589,0.2109469005833603
0.962851269609226,0.6566098418512405
0.6847917260693206,0.8487167310019988
0.6317617364627935,0.9369630340643629
0.61257391204999,0.9545368986699669
0.5140982743866075,0.9839084987459561
0.5632321302760602,0.9745893480445507
0.5852776933038041,0.994729357056421
0.630609141040098,0.9864798413385383
0.5595917164125775,0.9798602005868932
0.5234192818788292,0.9918868355606063
0.6271421225824175,0.9854687706823199
0.6130953756147436,0.988578442514636
0.5942863401114629,0.9867991025145693
0.7168285442427133,0.988295073805122
0.5537890235436576,0.9590366614705407
0.7614972693348204,0.9611024784798475
0.7249146711561647,0.9552048197092494
0.745002778370663,0.9541772586152732
0.7381898853321069,0.9347470103254643
0.7355362700865967,0.9164173529318224
0.7604395687925815,0.9527611282548483
0.8763119666365982,0.961456139060892
0.7369526775884733,0.9546033224095415
0.6718164930160363,0.973068151365934
0.6208861435606992,0.9893449031090312
0.5690845578931807,0.9888553544257043
0.6256048917787168,0.982253226541798
0.6629124930672186,0.9911092257734062
0.7036312796116263,0.9779429684899369
0.7547712446122379,0.9790352235370802
0.6754088264558342,0.9887983662883086
0.6691108507445744,0.9854472905592463
0.719305992185593,0.9716400537782183
0.7511751323913121,0.9826701351437652
0.7353133746645295,0.9848693358676907
0.778942332074126,0.9856760593047241
0.7170692399171307,0.9702556265380516
0.8262067816164618,0.9569419152130285
0.6426755353480829,0.9617477008583151
0.6809757602389318,0.9573555874197117
0.7004799968154846,0.9661977111649099
0.8901741981491619,0.8893307680770097
0.9190622001734835,0.0
0.9876886526146081,0.17264215388242554
0.7819951563340721,0.6136400811023075
0.9196616606492746,0.580586211069274
0.940086097328149,0.6176239994490889
0.7972218295044464,0.9797153206641055
0.7318894591451116,0.9888039582466362
0.7939259942924579,0.9973289346678714
0.7833292075763204,0.9700708781727319
0.8143974152946335,0.1394769284077685
0.8716760425982667,0.9864615774902172
0.8478901297648561,0.9966692974305148
0.7612583401477272,0.9990135356953963
0.5687058270125546,0.9905992989110447
0.7212754176208432,0.950016546083829
0.7393240250988273,0.9913428374997006
0.8554418278663252,0.9917250210385676
0.7721720540497182,0.8671708108475326
0.8374031848170959,0.9395540280494474
0.8622237349313576,0.9292240019240591
0.7921157787873573,0.9628498819782635
0.8227499724750351,0.9918883650243453
0.8260059707931446,0.9154308174170053
0.8958122755478023,0.5516740516729036
0.7207182759258393,0.8941621681545634
0.632391491809619,0.9506655326890914
0.6527157052140062,0.9241807033106557
0.8815314077235934,0.5876860181703574
0.7527962343990102,0.7809849949805509
0.6786779105920644,0.797803827301377
0.7739186426233671,0.7949544315963308
0.7050513533481647,0.8766883779392589
0.773063006087941,0.9102287661549577
0.8385849543578993,0.7520492647685276
0.7116254176998511,0.44180035474479645
0.9102285745202936,0.7698668415302662
0.8600690683508195,0.890948249931882
0.5481897869467705,0.8216791206559423
0.6005795222105255,0.8383999805795657
0.5414819691313654,0.961610430413146
0.7659766972965165,0.8705722853611887
0.6743868905822461,0.7541931306044998
0.9040120193781442,0.8276755475171358
0.8206369944313173,0.6538207612616929
0.866282260395608,0.7308786082605119
0.7707835012827909,0.7946189431309568
0.7514261995911699,0.8808015951558441
0.8709953020370935,0.8818870106967677
0.7488481263177434,0.9619965841168274
0.7213827821112536,0.9685610189734843
0.7638955334967469,0.9854339805955796
0.8805936311560741,0.7650543213875258
0.8254869948442978,0.9812456148204273
0.8864245253590451,0.9046032150955651
0.8038517975866029,0.9497026682765397
0.7691694404482725,0.792943111083795
0.7749820306894103,0.8834476003463781
0.7960403534817814,0.9615325792130961
0.9479655460826555,0.8429592288863682
0.8891933961191791,0.8254207811240429
0.8103025368777714,0.8509291023049871
0.7309389840558111,0.7408291572272713
0.8115099852380447,0.3545913292975237
0.8634479091850157,0.23397750749776033
0.7170066906821774,0.1482427540894228
0.8266721267235647,0.8392283430528344
0.8198897255098921,0.8185512150358668
0.8160733471491767,0.8188704797901107
0.758344308114092,0.7536405685712437
0.7111121945511029,0.8047076406473203
0.7383185209817399,0.7164717465883448
0.7511473555041857,0.7080006516331258
0.7666167240881357,0.7542465444362091
0.8881451222012491,0.7747252830862256
0.8232358359122605,0.5576638689918563
0.725200994096405,0.7528857456288754
0.859725948006519,0.6093446277629128
0.6944295135110582,0.48233636678205727
0.7050610635341273,0.6401739563479271
0.678818543261668,0.8945251001608262
0.6632403688569573,0.8134349420408555
0.6323413205570426,0.9168502753835134
0.5750111689623328,1.0
0.4968902552825097,0.9426583804305552
0.6390180392721002,0.92676194543411
0.692489938234217,0.9152706571749468
0.8788945116248259,0.5820444305805137
0.9346034383870622,0.0
0.7481344873648994,0.4340452028517789
0.8062489375502375,0.6277691098863902
0.6879739409121115,0.7622791512240542
0.6925243135563193,0.7459232801308504
0.7196643929006703,0.870169148039512
0.6618883021410475,0.9646360868685251
0.5782957356423251,1.0
0.6556787546037066,0.9978804801004928
0.8938899569164863,0.8745242383509186
0.7099270515572321,0.8173268174069505
0.6945108344495343,0.8355114085467645
0.726532098567786,0.8157779652982806
0.809274067999578,0.6456684370456464
0.7548504126660477,0.7410836410971724
0.8462964114296347,0.8766698268681096
0.8162340687754187,0.85936433025067
0.8459686465233396,0.37554260983522225
0.7347895436931985,0.8718671802625434
0.8726847332267906,0.0
0.9316399107850003,0.4704379040093563
0.9231667390550149,0.8802790014532897
0.6537237152989951,0.8322761758037124
0.7353891268758542,0.7129723239542904
0.7636229442700778,0.6550473007081993
0.6393367263396169,0.6221820576640257
0.6809181957279844,0.4303685169325138
0.6451553912721696,0.8224807935405501
0.6504361932427198,0.7743740374079676
0.7552362437430312,0.7610195337237433
0.8011505537542492,0.8992237099444567
0.981399630998445,0.07211884334773307
0.9965361090332564,0.0
0.7776420528309597,0.810757417183794
0.61868158653427,0.6789864927812668
0.8470099960999775,0.3046997477464157
0.8589315824027203,0.5409495509860835
0.9164975324002514,0.6624257892607578
0.918906744653785,0.5750447839864844
0.8178445485766765,0.6380850511371029
0.7481311697721383,0.4554352145663755
0.9087486288051119,0.5115250456690307
0.5943660692583,0.33730826236545386
0.7354910590968986,0.5359013549311807
0.8844742690184944,0.6285920005125876
0.7549505751979237,0.8865939127964564
0.8089699683171478,0.9755036891933272
0.8226757225098739,1.0
0.6678145027725734,0.9092697213136103
0.6797655365043944,0.9994220452478753
0.7788310862112299,0.9609768254921677
0.7279160175004444,0.30696561113148885
0.4637537974195823,0.5371565057079228
0.35691649785011,0.5458465496448789
0.9747708818711522,0.4644042217449878
0.4674149045303907,0.7877964819567207
0.777934780727309,0.3265960260862447
0.844925278889887,0.7570521827967481
0.77162665868611,0.8261612972170973
0.6911787897808652,0.9243430659317611
0.6695254448329558,0.9762983432424012
0.7311255593654492,1.0
0.7743481782529535,0.9128055530606412
0.9046212875516021,0.6167918860894025
0.7011798987864506,0.6301561304282057
0.9853830903466094,0.2518486799918036
0.7794273057419889,0.4444509627568255
0.8837525687921239,0.4869553948083785
0.8807688197186236,0.5911816989757408
0.8955567379934732,0.5949231126252905
0.9064745074569418,0.605712056997638
1.0,0.0
0.9061716315124597,0.8774055972468072
0.808886040397149,0.8992344916674725
0.8407918721938374,0.5606211442822813
0.8276296782055327,0.9498401209314904
0.7942475469420022,0.9218739938637731
0.9022714429005088,0.7309781618609205
0.8650403381583986,0.93813881371499
0.6426293928510919,0.9344859158759805
0.7797759722963864,0.7519998370184168
0.7686273725552429,0.904608783195874
0.8045234569231572,0.934539850588327
0.8588929205224196,0.33841122312954663
0.9202789812576625,0.15718903690873043
0.784508430459322,0.6429389149860254
0.70908990490333,0.975166874519034
0.844259255146221,0.8055143001269099
0.8163521837632759,0.8943057979680378
0.9957669037982915,0.7963471388811532
0.9582272759515736,0.7434878219235747
0.9466838233057656,0.8185710672140208
0.7716042014251319,0.8916786349678143
0.7893332080876787,0.7208300515114835
0.8077563505781238,0.617379521212907
0.7252267898933364,0.5564152638987404
0.783297646988653,0.27355797252622555
0.8628711098939735,0.7044109276128375
0.9204732514432785,0.6104413208004096
0.7827242643510992,0.8108495597980859
0.8222640121777824,0.7496612978061468
0.7768260124943811,0.8323483877970883
0.5529855297049753,0.7357166118879891
0.7543670065600022,0.784346642319024
0.7766079617270145,0.7801051930892351
0.9493260356255642,0.7039125367684069
0.8976018405214544,0.5061284566786004
0.9874763574501566,0.6130114744621974
0.829525943283752,0.6189550229083367
0.8621696412558376,0.7777833285511446
0.7172274438808698,0.7658263834291968
0.732494792610808,0.8070188532348146
0.9053802746661166,0.9414471528596079
0.8114766538614375,1.0
0.7356264185389056,0.8787844714216906
0.8906664238462273,0.4602373259246687
0.6992825035624886,0.5536451306086914
0.8241732144548443,0.4972072144097423
0.7667353555336981,0.8439611720497335
0.6187659838031954,0.8351157281379451
0.8890528486752283,0.4462565364066148
0.9634909279364747,0.21775874085527752
1.0,0.24470884221454567
0.9399030426951639,0.43608562321285754
0.8641824330669331,0.6299750293037346
0.809524664326117,0.6089874989198738
0.7050617023103776,0.7974248699867784
0.7781136802253776,0.922596059653047
0.41173578912251996,0.8615719226805513
0.7359437536772677,0.9151038015958344
0.8069185796639449,0.9804175946167323
0.7732134754937867,0.8847107155985457
0.6869004551746275,0.8584295562887356
0.7566740771231443,0.8231545466952501
0.5551582715422325,0.8254913136483013
0.8644102127104528,0.5240863710225631
0.7216209586150458,0.7081945492626829
1.0,0.10251106163436013
0.9189597474938338,0.3353390230340549
0.8832645328499139,0.40490881749259194
0.8126533410878004,0.3041984446941092
0.8017725836588767,0.8833731869521781
0.696666703800092,0.9059010118550762
0.8247241525659031,0.6896810084609084
0.7910856226721933,0.5598526195536373
0.8932666947282885,0.8109780288576895
0.8166002353463173,0.40710782624476133
0.7438983834027616,0.8458148896633518
0.6959216429502755,0.8193468395883502
0.7266950273753082,0.8224846576495427
0.870528332745182,0.9222706059993468
0.7205290376643172,0.933327876413589
0.755199968937509,0.8863051477365106
0.9344799277895607,0.8608352313624312
0.9174936706994175,0.8300453424380718
0.8593467269440143,0.88545677875338
0.7776414716260613,0.7166708532130014
0.7542445011005138,0.7302177039951201
0.6866083005490117,0.9179103456730889
0.5813584867695782,0.9152288081729489
0.6803067519286059,0.890073029205418
0.6854999744991568,0.4159061955702795
0.8800127381613672,0.8175776189767915
0.8040811986824618,0.846319723477315
0.6084757260591303,0.7852868715685484
0.7258789601554155,0.8955223195060267
0.6941162384746535,0.8422680049417204
0.7912084642724753,0.6607951363440663
0.8023010494310882,0.9469042173338815
0.718855268267236,0.0
0.808563855692326,0.8614523302887578
1.0,0.7451297369828835
0.926180646553577,0.7675330107765709
0.8094043363366177,0.9116236936267179
0.6320546740931988,0.8230431808690618
0.7995355286903109,0.8666814932554924
0.8153319694381205,0.9016218906615879
0.6833041840877565,0.9508034639601037
0.7052081309162367,0.8600123884092099
0.9751934008465272,0.9097060249272886
0.9086170354275652,0.919273420220869
0.7559734356862226,0.647116348700495
0.7893220568856892,0.5182742921550549
0.8495278762464797,0.60585244252634
0.6863202189759549,0.8940875684526872
0.806742289025628,0.8966697079448829
0.7751037112685791,0.8619747402118096
0.7625192399573567,0.8815340213249088
0.8420640192023444,0.8534706412552415
0.8251518665336577,0.88623102408374
0.9016669595674447,0.8687950914562714
0.5971596772927248,0.9299134656226735
0.7976867037142381,0.8753892310414637
0.6901010801149159,0.9460972482247891
0.8050427350926783,0.9209713693216504
0.8803852395409723,0.9348038182655096
0.8084457472102743,0.8903839354256361
0.7500850404017495,0.9104644444641553
0.8312760418983351,0.8634979325858991
0.8756159624642176,0.9332428888222554
0.7753526274642338,0.95286217420785
0.7146038938677458,0.9966189693732455
0.8920304590499291,0.9669499558703857
0.8283642531807455,0.6433389833192463
0.5820177071737069,0.9655288378719796
0.6451007654234412,0.9598475399166386
0.5598848414864322,0.9830590466654335
0.6316258092869645,1.0
0.6708041615084049,0.9591621476319288
0.7054260772258887,0.8250367176288013
0.8095009270188078,0.4932941627731343
1.0,0.8906295626275166
0.9228183301156422,0.8858615406160696
0.9025822663147689,0.8604552167471029
0.8272713166059171,0.9892748394716637
0.5734770561115968,0.9828596540417307
0.5393461445088934,0.982913590315728
0.763285088088893,0.5018571527955945
0.7011703305385317,0.8296689187120502
0.8164179214187304,0.2954881446546978
0.7153553656985264,0.9079748666998435
0.7391027172421268,0.9527399012385608
0.8880723836748491,0.9232062227840675
0.950269728930032,0.7267823202656212
0.8402471924135342,0.8073488631361605
0.8962124833089156,0.39381945725547096
0.9482766994661538,0.34508020845707044
0.8772897922963419,0.26554025733434156
0.8179225374538138,0.3724271032754118
0.799929978574786,0.28988538018865995
0.7706867654968862,0.31249688404530523
0.8347989561587925,0.3972430722685772
0.9557914097833905,0.2337990213859816
0.8922836238368603,0.33767691760675206
0.8149569320880207,0.7760491618253453
0.8552710195388746,0.8922982833611446
0.9833374173544548,0.6850058205136001
0.9614465944865882,0.659878060305995
0.9208912871398814,0.4173319274817869
0.685326394235332,0.836363425377174
0.8633402242511157,0.858935665938532
0.8672958755542768,0.6224152817863519
0.8865402211827893,0.09414866497962339
0.8885245174456521,0.25777285937782135
0.8536965537875384,0.31590894637726896
0.9441779072586098,0.3730389920292656
0.8900650940989209,0.8909012473756878
0.7654634487903109,0.8373574492234485
0.8422920001736125,0.6590995476601632
0.8928426384078991,0.7264937933916906
0.8374858190176473,0.293003986437521
0.9315211767731851,0.28706010703973345
0.846852719779576,0.8469500931175646
0.8115661670635902,0.6122603127532493
0.8512385075458707,0.4067598196548824
0.7778253633915357,0.3981630105775176
0.768964211895757,0.5788257237071718
0.6997263931259714,0.6703649422460333
0.7592796662976643,0.4820390311660479
0.7844227997641265,0.16372059785552023
0.7389792256342493,0.01848411413524643
0.7963996709949777,0.47824313619947073
0.7102661838320632,0.6607667543772672
0.787397022399372,0.5615737923268648
0.7949176615207412,0.9103530836761269
0.6921952663599491,0.8760268905088302
0.6284522915232457,0.8311847302105019
0.6832935274626563,0.7598848524783292
0.9906533707087491,0.09085464152903693
0.7957834370699026,0.7583276947165614
0.7198642414994978,0.8346453583853536
0.8102358987567883,0.7114231848653502
0.8582888833255968,0.3154283879336211
0.8606462599533442,0.22227197877290855
0.9348368430852865,1.0
0.9651929012151795,0.16988689958013414
0.9297739765204615,0.3640929759499788
0.8351225767075934,0.6902260038199252
0.8436878522122696,0.8366026275030546
0.7796462584020655,0.8720197018459462
0.8705417646508588,0.7825373640426364
0.8780123294595042,0.6645685318869103
0.817898765078255,0.6128516293626052
0.8724641351885903,0.6932468633731703
0.8950187748495594,0.35633046666268836
0.868876433845821,0.6408051493051035
0.840020914661909,0.6475480427854906
0.7774466753588886,0.7364894723397938
0.8437880007937892,0.6647519414317066
0.7554314268141956,0.7652984877817113
0.8199150443145038,0.6063524536928109
0.9274572979292657,0.8432586131675377
0.927089118934833,0.7879187163981277
0.8977553800729835,0.724900785906719
0.8844880775896833,0.7333210793614827
0.97065945208225,0.7318369691030998
0.8321280108805061,0.8150953632057303
0.9014116772668579,0.8348895156660365
0.8866109482699376,0.8957116298158153
0.7111698481066449,0.8516857746414559
0.750299049187546,0.9299709629848565
0.8996518957860843,0.8406357081720238
0.7913278306618187,0.8585189158938381
0.722317789448679,0.8665697361041974
0.9903282972858863,0.9484206609631607
0.9300896185997731,0.7555401654649941
0.9415950902530373,0.764266470998874
0.9316856237029223,0.8537312765470426
0.7571704666923329,0.8772264951462172
0.868430936569025,0.7975670564669441
0.8753278424549807,0.7764061187030156
0.7734109828774507,0.9127903701704695
0.789562447940007,0.8203413035333151
0.8313911880928324,0.8259241656245305
0.8607848930809916,0.4614150838279111
0.7001698602666265,0.8047789133827018
0.7425166316415313,0.682829789059232
0.5713494412527611,0.7822104469841721
0.578054841542644,0.9186736057469351
0.6456467522901305,0.9417034112265275
0.6751553959942639,0.894507521394275
0.6333732598977034,0.9026674149062565
0.7095460731499172,0.9400209582611053
0.6569666649784961,0.9244085200301696
0.5734723144288283,0.9227212980705416
0.5931824313981687,0.9297415670603785
0.5653489113265894,0.9118721519391298
0.6488614232073869,0.9138133175866392
0.7010499643076089,0.923838650489843
0.6591426051554533,0.9269679309540977
0.6260728455221355,0.8826671588424239
0.6680535413271644,0.8948260090310612
0.695922368161718,0.9228148773226889
0.7180913935068597,0.7639523948138597
0.8414616925643801,0.7031352381408185
0.9346770766174735,0.5132801515478195
0.8180328329159285,0.7295406245333292
0.9598990570724527,0.5498461602875139
0.7634615198627887,0.8350188893962502
0.9841539878850764,0.23427255404795658
0.7446522538108179,0.4350063630732085
0.7047726318332174,0.8772555178706133
0.7259570820881917,0.780922372753383
0.6242917632646219,0.6852239198888572
0.5234747636730048,0.9711292320878133
0.4670035840122747,0.9987413141174373
0.7943931771532315,0.5401377108760707
0.9576576419505631,0.29907672891342807
0.8372851672172361,0.8505737598295835
0.813543179221787,0.8994058318494831
0.6950661016042221,0.9312450329131113
0.6905130825108343,0.9148762404047209
0.7322096472517026,0.9792838656847351
0.6537520229482952,0.9880751082031572
0.701294297267784,0.9905787315872835
0.6939224744872796,0.9949126644019394
0.7491667436372599,0.999164977367298
0.7434539224057207,0.8686518480543098
0.8625500778128115,0.9180913537686783
0.7179446780434956,0.9473584372573707
0.854246011733556,0.9045782168963212
0.8712063357627747,0.8841227182699019
0.771583700633156,0.9759128052982534
0.6846860060836829,0.9680753585112821
0.722725369240277,0.9471210897021239
0.7619763342540962,0.9834420846423572
0.7363249858703877,0.9706752360541862
0.6928152604819241,0.9604114464032967
0.8783170437978959,0.9053688238554142
0.9249191963600764,0.7162898672196096
0.9261423770679723,0.27906752560594716
0.8872729332465961,0.5285498009117858
0.7479348853987609,0.6501131580737911
0.6579087213445384,0.6212112682429275
0.6815415615325486,0.7676310744419247
0.30935875756348724,0.7410655098065295
0.632851879419414,0.6154888143817073
0.6338873034607445,0.9269160144593683
0.6235873472417947,0.910526234555471
0.9119455160556589,0.4238490187062958
0.962851269609226,0.5575272380193101
0.6317617364627935,0.9195408497675294
0.61257391204999,0.9431693751151946
0.6748173088761404,0.9564215878222994
0.5675252419015325,0.982023819368229
0.5211275605335981,0.9635651448980549
0.5836765789191647,0.9740044144453995
0.577034825644744,0.9804135473690448
0.536223210987342,0.9861828182699671
0.5140982743866075,0.9824329755271433
0.6262670467858706,0.9814892186536182
0.6249328736866087,0.9759091044338619
0.4423291974051041,0.987744257089416
0.5234192818788292,0.9866869439078522
0.7168285442427133,0.9887758853589274
0.5466622628203626,0.9694049521883267
0.5284140790968714,0.969669897011726
0.6814869761037239,0.953988788958431
0.5537890235436576,0.9536112270778381
0.745002778370663,0.9314645583769575
0.7483840303957109,0.9182827339291741
0.6972917041232871,0.9017152281503047
0.6353358783980309,0.8666514950738363
0.7604395687925815,0.9396110535479666
0.7369526775884733,0.9453822298043435
0.7604924062051468,0.9672081187761865
0.5515033810633625,0.9696816273542712
0.6697379099127295,0.9633634904522574
0.6208861435606992,0.9833249473420301
0.6602708406767077,0.9859698627622516
0.7547712446122379,0.9703683624898217
0.7078738730530473,0.9613457949760019
0.7353133746645295,0.9776762217626225
0.7435967343708374,0.9746328337083446
0.8262067816164618,0.951457160013229
0.8901741981491619,0.8362939074914879
0.959074122329595,0.6602391444053268
0.7972218295044464,0.9796099075269858
0.7760989487352269,0.8882603290103486
0.7939259942924579,0.9908926323819958
0.7928547816467358,0.9871690262508693
0.8143974152946335,0.035153518218368436
0.8017145240760858,0.7009795170581993
0.7559749625643496,0.9357217835288208
0.8039483527887462,0.9803276982855009
0.8972099572538722,0.9688889047747771
0.6970282723981862,0.9917089714206049
0.6759684092230439,0.9951534503628535
0.7913603113256702,0.929753062750081
0.7506121530507995,0.9967362771330496
1.0,0.6527756327758842
0.814955104244261,0.9624702770227416
0.9158913694207123,0.27452612025102496
0.8718083187409801,0.173821652848247
0.8227499724750351,0.9906491309122077
0.8260059707931446,0.8848122345081867
0.88032602625957,0.8360066916093245
0.8958122755478023,0.7242283818957062
0.632391491809619,0.9312650366206278
0.5769301312573072,0.8981354928700195
0.8716664329086199,0.4952355211592444
0.6770460865609996,0.0
0.9566274178862318,0.49045787370954275
0.8066751526448511,0.8451504416929765
0.6924127886378177,0.865100610690999
0.8164020058984289,0.7824405480903818
0.6822564999614162,0.5206294721106272
0.6638029514517022,0.73243008798242
0.7312301518890032,0.8196016431303449
0.5481897869467705,0.8371733363695777
0.7800824420888934,0.9693127834696393
0.8016062601812755,1.0
0.7725609158735951,0.6178095358327148
0.8694317441453636,0.8278429558853185
0.7707835012827909,0.8833279410385781
0.8895275188393148,0.8601524640244895
0.8451042911350306,0.9070032030969953
0.8471526730274815,0.901833982435919
0.7454654260751501,0.8342954170095682
0.8432310846243545,0.7807490471700317
0.8805936311560741,0.759041906770792
0.8969603601552009,0.9235362478859538
0.8254869948442978,0.9499045007707887
0.8380177510171742,1.0
0.5884423471755544,0.9662630959954499
0.857722090756053,0.9760189141486715
0.848448785533011,0.984531853620886
0.7691694404482725,0.9422409317222943
0.7960403534817814,0.9573432752750336
0.6674115935410003,0.9592651196294242
0.8176747860366869,0.9662283997808981
0.7342618123696611,0.9228232543118521
0.7531005832088351,0.9436472345944751
0.854382761251421,0.9706419567413144
0.7809169284310088,0.9680308516935744
0.8916269061735665,0.8905264575756092
0.8103025368777714,0.880922163195081
0.7999973823460382,0.8605172896228624
0.8363765600501969,0.8643336758744654
0.6880480345717158,0.7940929034598941
0.7228978495133829,0.7731554509913795
0.7964161788301004,0.8484461255326101
0.8266721267235647,0.8585800942550581
0.8160733471491767,0.834935267258128
0.7666167240881357,0.7922299597420915
0.8881451222012491,0.7970694317808811
0.9034193089468865,0.5908545595284711
0.7650107091414435,0.7915457109734392
0.8232358359122605,0.7023268060524964
0.8033449128537672,0.8093295920794595
0.7256152657518272,0.7859449926521948
0.8646256366998818,0.4230124376447097
0.8515187007622361,0.4241427320606732
0.6944295135110582,0.5298716628161518
0.6252191643623919,0.7819863703496595
0.6270574775000769,0.9702276653183527
0.6044975814976867,0.9722429822686494
0.3818790627602768,0.9890996051538609
0.5519280426389909,0.9628291138448418
0.46929811475698063,0.9976334149241688
0.8788945116248259,0.5744756556144134
0.9488649191100287,0.0
0.9356728974400211,0.16241189317923574
0.7281638495953292,0.8015789325549415
0.6879739409121115,0.7473778709571378
0.8933975505687759,0.5385799673334202
0.7281594438954075,0.8129224989888658
0.6618883021410475,0.9577615772459742
0.6556787546037066,0.9896852558963493
0.716194285014092,0.17424384122529885
0.7099270515572321,0.8102838342643398
0.726532098567786,0.8415158818712564
0.7548504126660477,0.7145250896012005
0.7617553917641935,0.4834171745992869
0.9296892534945502,0.5297945565697039
0.8970171232747497,0.8222418253700725
0.7908393391759185,0.8176231900435584
0.8359942706914212,0.8469002078220551
0.754633362861634,0.8455073971611332
0.7327708947942614,0.931086809450621
0.7693908915907479,0.23740112068733688
0.8199300710134775,0.384170722040324
0.8060257367454449,0.8499420635857515
0.7992188322599845,0.7829895234202124
0.756251559078313,0.707261407365265
0.7436754210232372,0.817419934442425
0.8162340687754187,0.8767254846590888
0.8891165921160646,0.8869559788226976
0.8265626746634595,0.823055226121998
0.7910359606065486,0.94967812266568
0.879200741712484,0.8409870201019518
0.6537237152989951,0.8428836808774056


==> figures/suppl/psnr_scatter_csvs/angular_scatter_data_Def3DGS.csv <==
velocity,lpips
1.0,0.3953905681512155
0.7636229442700778,0.6607348595355406
0.660203423000741,0.805728004026902
0.5999001506743298,0.6042896005637564
0.5791283135260369,0.5154440164576304
0.7393355000959251,0.6336962956067094
0.7428782398973134,0.8034442923860368
0.6345811212996398,0.8917109406570101
0.6270745446396452,0.8409260680631581
0.6011793527906704,0.7688984515752998
0.6504361932427198,0.8090536247514616
0.6864297491338563,0.7818722211701296
0.6433073678943082,0.8371733550501448
0.8011505537542492,0.885731918353544
0.6534556176007672,0.7914190702918521
0.7250910905818456,0.9025706982731734
0.7464392209004932,0.8821343310772908
0.8636000143619854,0.0
0.8470099960999775,0.296034724188868
0.8589315824027203,0.39021743406655474
0.918906744653785,0.4952288985538252
0.7481311697721383,0.6022379945585512
0.8600841561747191,0.8712585947307012
0.7354910590968986,0.7416633313337893
0.9879213977998871,0.8201086112820334
0.8226757225098739,0.7876117461118023
0.7788310862112299,0.7309418110917779
0.8124559675386309,0.7662833388272497
0.7501713175988544,0.7662374480404255
0.7786008795317664,0.6691081359832831
0.35691649785011,0.3132173847031084
0.45798138755190626,0.5434885174189847
0.8343613302284201,0.5570037985146264
0.9747708818711522,0.4199877803055907
0.6178647816892333,0.8375785338752009
0.41662132569990845,0.8206785255817945
0.8676938470506478,0.5643337190913262
0.44537073650344594,1.0
0.8861598981004377,0.7844345323622627
0.77162665868611,0.8563928533617121
0.8131646108870301,0.7672206637366367
0.7810013951787433,0.7652300084375834
0.7401981697815031,0.9292975913543814
0.689560462582226,0.849314250996869
0.6722083833109597,0.7290962368907157
0.6103225656466191,0.7340259172777388
0.6633532157650458,0.7520954050010509
0.9672642052085818,0.505665922735037
0.7011798987864506,0.5429651612252482
0.8086715055736642,0.4282032504519436
0.7061668198523385,0.4608389135757958
0.8492506016422811,0.3982415535384058
0.9142118535437656,0.4636727685158972
0.8138522520772925,0.4088239790353308
0.7249199217512884,0.40419126506143177
1.0,0.0
0.7307690440500614,0.9539791102653421
0.7914499075087973,0.927610763023021
0.8407918721938374,0.8314359004340142
0.8276296782055327,0.8949797512560036
0.8870750235654054,0.9027152769045957
0.7340475383409748,0.932032019266243
0.9022714429005088,0.6526341402349659
0.8002151349404439,0.9197164724226339
0.8278423799589224,0.9502107340950782
0.8508874553104729,0.9153859480591414
0.8849338085748399,0.6394930555398979
0.7840474123623331,0.88242017308796
0.8328239434172868,0.5028075229488992
0.7652407120674102,0.8056519445832392
0.6077664001834071,0.9977813548237002
0.70908990490333,0.9893203364814328
0.6645651511046113,1.0
0.8163521837632759,0.8958009128730031
1.0,0.7886262237564415
0.8221596237975609,0.8335664332002908
0.7924830985011051,0.534682492194807
0.743165709432819,0.2002461508029828
0.9766148758920428,0.7363139200736962
0.6966785944900243,0.8572143736622202
0.3645150506394953,0.571596390441407
0.769330079480863,0.6331613362466303
0.8363620326892136,0.48670320099069464
0.7252267898933364,0.5348138733866523
0.6776595246229244,0.657101737854679
0.7915169955669227,0.5743359948133198
0.8816223991387163,0.4901648426520892
0.9315766785535972,0.8080380413867541
0.5529855297049753,0.7178707161318165
0.8323021813659441,0.8224550154637578
0.6783092958496509,0.8013613723044205
0.878456751087608,0.8650524372103827
0.9493260356255642,0.6418273688717019
0.9874763574501566,0.622554322307942
0.959405055549971,0.7917568465140237
0.8414510415544445,0.7621579837263655
0.9053802746661166,0.9472530927914122
0.786789395339976,0.8484770445037751
0.7800314093336669,0.7299252119423598
0.6474573610202301,0.9100537828671258
0.8093708656257772,0.2337232769467687
0.8906664238462273,0.4039856391314133
0.6992825035624886,0.5877295630657731
0.824228923252102,0.6312437170199595
0.7084212975343259,0.7207021516858944
0.8449016173913039,0.65873691094453
0.7793665179721672,0.7167594388675113
0.7204970330432389,1.0
0.539357687477777,0.5879156257030723
0.5453322695169328,0.7615088696728566
0.9634909279364747,0.4979445377392378
1.0,0.2796410599748383
0.8487139397650875,0.3150586730431317
0.8413598730353785,0.10443510610591558
0.8443828458232117,0.33362858918552707
0.809524664326117,0.3188526167828131
0.8509743704893726,0.858299472810257
0.8196390945575045,0.5016282260106306
0.7670145362422666,0.7906334514374557
0.7781136802253776,0.8581138554052145
0.6872088640340146,0.7470166447100326
0.7708221618921527,0.8986366681714518
0.8410362901580859,0.7381304060003033
0.6327903935375353,0.5713782319994202
0.7282172027341137,0.8362408142311407
0.7742469488345259,0.8278406505133232
0.7566740771231443,0.8067197638854433
0.8141627354281796,0.7401389202389523
0.7720099211971007,0.9107305369758621
0.8871507166017557,0.7780730694936964
0.9363831933833875,0.22797322568324532
0.780617244662546,0.9352500020279756
0.7216209586150458,0.9012863667947195
1.0,0.575848400138374
0.7753218011566655,0.43577928303879027
0.8171983536579235,0.910640747558249
0.7931035126025017,0.955262464519829
0.6581471576873124,0.9950856640987263
0.6424169198635511,1.0
0.7059670031890702,0.8092361934442349
0.8065662061967407,0.706783319564668
0.8932666947282885,0.7818577921971188
0.7241072155015358,0.7709030361641305
0.7266950273753082,0.7138436321779033
0.6828148667094244,0.8444928392718922
0.7205290376643172,0.8773231919181342
0.755199968937509,0.8123231503737139
0.8939061097179873,0.6458423047499057
0.9174936706994175,0.8108151324951858
0.8593467269440143,0.7953399821353873
0.7776414716260613,0.5637232805909931
0.5347037234985975,0.8796059768696636
0.7384421981436404,0.8401466182066673
0.7563901603566594,0.8855666736993666
0.6854999744991568,0.5862051016291272
0.7067599425390234,0.7155794909089113
0.9132783852729369,0.49071674481324096
0.6084757260591303,0.8308118851435876
0.8756613763233281,0.6581189667395557
0.8952528079840361,0.614567183937802
0.9040974176007948,0.5024139021916865
0.718855268267236,0.0
0.6632434187739032,0.8900085997544384
0.7243620632607115,0.9349724971870188
0.8645136524698906,0.7103087224360379
0.7743809566485662,0.8036208643549441
0.5554918918111909,0.9985982261521766
0.9759622299294506,0.7546249505857273
0.8941393423689785,0.6465106049406715
0.7995355286903109,0.8474344345011929
0.6833041840877565,0.9286543508686489
0.9753941607285987,0.5670318016667159
0.9086170354275652,0.8828662720440388
0.8380645709017165,0.9661942115168247
0.7507458708430728,0.8078973021068613
0.7559734356862226,0.6620137756661805
0.8495278762464797,0.4695534021993938
0.806742289025628,0.8009295280886812
0.7470651309039159,0.8178018111714496
0.7031197041111545,0.802377011179758
0.7486868097621565,0.9106465407239571
0.7976867037142381,0.8821547649895468
0.7697629585848,0.9182734075487958
0.8803852395409723,0.8833497914836633
0.7753526274642338,0.9817307422739245
0.7684411283432938,1.0
0.8920304590499291,0.9467636617019817
0.9082504346483264,0.724971581555597
0.7854642020273978,0.12379080047207144
0.9340667090580934,0.0
0.9435308153762477,0.37208332263568705
0.7552229433264207,0.6734268886603486
0.8176470835024822,0.5083541607184414
0.8306004781327642,0.553904022702343
0.7377228585123838,0.6730442828152551
0.7078133489705176,0.9567528727075109
0.8105715212703266,0.9854750036119793
0.5692182093581529,1.0
0.7240119284215937,0.9924443134152854
0.8095009270188078,0.38028445389244875
0.5581004691232024,0.9441301076355068
0.664329572119618,0.970191265256177
0.851595687922506,0.9210281234864413
0.800215207914418,0.9451042832116333
0.8754930321775478,0.8881314322319658
0.8272713166059171,0.988107508205532
0.8805193455107234,0.9396294688330757
0.7248410384378635,0.9313633021042167
0.4715252829951235,0.9650188835738776
0.7005223753413352,0.9940793596003307
0.7516472917441162,0.6626239626026164
0.7361512933934339,0.9141497272814153
0.7138929492714471,0.9554653830332024
1.0,0.385102383115847
0.950269728930032,0.846336167881337
0.7400499710052907,0.7269791461170843
0.985593976089959,0.5510816152388808
0.9482766994661538,0.36518374184476615
0.8146181889249673,0.3781010407783031
0.8179225374538138,0.2839820351816662
0.8911321415455459,0.0
0.799929978574786,0.36189783485578175
0.8532814611117696,0.39741012731695596
0.904548564844219,0.45724552053088785
0.8684155022575886,0.6463957327375931
0.8424981721669248,0.5943278469695814
0.8784890242818328,0.7201819565138801
0.8275498526728701,0.7920986380813547
0.915958662766551,0.751867578165844
0.8672958755542768,0.6279649400579386
0.9359806096079251,0.7344536788387858
0.8389403551563591,0.818152327820492
0.8422920001736125,0.7757680877211346
0.8928426384078991,0.8048824621575786
0.8374858190176473,0.6092546976179946
0.9089299679635533,0.6513593406980257
0.8681115651145598,0.7554230042609573
0.7674010081674388,0.7466117127259828
0.7005390762790267,0.9562770956556768
0.6624171942091439,0.8527720055801215
0.7526883596684228,0.7800078718860215
0.8237552079749907,0.8267232701367353
0.768964211895757,0.5546107368088136
0.6997263931259714,0.67269506469926
0.8362903221579322,0.5753994953490147
0.7592796662976643,0.4877040847754295
0.7389792256342493,0.0
0.7963996709949777,0.5313899781407754
0.8794497893200305,0.4346634970922144
0.7920405090356729,0.5313633433161208
0.6215625761285541,0.7149674056727743
0.7236675185253959,0.7233324940322251
0.7949176615207412,0.6726342557662238
0.8250224558329504,0.5975299864433188
0.6832935274626563,0.676629123921356
1.0,0.307571311692881
0.8109105609943188,0.196791900611016
0.9906533707087491,0.09564986488910411
0.9911740648509113,0.17719607303607515
0.7198642414994978,0.5954539669919853
0.9130773566524819,0.3267264099107574
0.8606462599533442,0.4796637115495598
0.8968209895420615,0.8418730653999642
0.9245644230372242,0.8925621004099176
1.0,0.560982671115341
0.9437043697386299,0.0
0.9362854969960648,0.7012263614972261
0.9088079393062333,0.6704429258236732
0.8032075880637579,0.8067741351057425
0.8476701292329615,0.8769248000993138
0.8436878522122696,0.8865950141067678
0.7830482239604121,0.94283562717202
0.68650494834697,0.9109304017669356
0.8927431324422775,0.8608890070695874
0.7632715672253129,0.9735455929537025
0.823358856434602,0.9562511284906119
0.8581954506368876,0.9546069749186332
0.8724641351885903,0.993384143885879
0.8950187748495594,0.9213517420503432
0.8200929823678521,0.9589867463771039
0.8437880007937892,0.947031421596115
0.7731882357109446,0.930162868113863
0.8045118759629292,0.9215675353672749
0.8310954121101066,0.9277302980635487
0.9234375191745742,0.9534731182947845
0.9119593523785055,0.959232208369452
0.9439711736537544,0.8342356594806577
0.927089118934833,0.5713966376975156
0.8844880775896833,0.5442764251999804
0.863642798258416,0.06588536768572874
0.9141121445231754,0.7055521191523678
0.8211790164548124,0.7604710940020524
0.921019819683883,0.5972025177113851
0.9045455925175354,0.9270668482038193
0.8106748065733386,0.8112945654002969
0.7111698481066449,0.5999027276055394
0.8696239876147965,0.6451177739369246
0.9052155359838169,0.49526885512021884
0.7913278306618187,0.7466536271772254
0.791975284610183,0.7196964817932862
0.722317789448679,0.7950098425385205
0.8861493198476952,0.9429651314850237
0.9589218393298938,0.7511433154960893
0.9568764038956729,0.7052559527157434
0.9190173326173185,0.7709114539559785
0.8421198568783737,0.8051057476669717
0.8483114986466267,0.5089508225150383
0.8753278424549807,0.6377081865315646
0.7765597749626926,0.875199971171502
0.6964885488382135,0.9108250479907575
0.6405801663229549,0.776279158588993
0.675729274222777,0.8327755945862944
0.578054841542644,0.9719263039904344
0.6456467522901305,0.997481940066114
0.6576204213892284,1.0
0.6367052075841456,0.9655502201158352
0.6333732598977034,0.9623205125841389
0.7095460731499172,0.9513696279199672
0.5734723144288283,0.945329780931589
0.6248115728176975,0.9177155837444768
0.7010499643076089,0.9359823628135844
0.5186185401065746,0.9658034332504806
0.6591426051554533,0.926774878059777
0.628875125496385,0.9869863701570377
0.6635984399295658,0.8815280009176862
0.6492146459638493,0.9181718277065594
0.6819348031554514,0.7881702369179002
0.7571604699058966,0.7088007330122152
0.9269414245512312,0.6392132822349995
0.8108755733485967,0.5338115931136419
0.7332852619555527,0.7924853009328794
0.7180913935068597,0.775876391903868
0.8180328329159285,0.6212755120337432
0.9673965187532346,0.2832655027635102
0.8877251497294742,0.4729849946833713
0.7052738836485923,0.8787672076211521
0.6929827003196801,0.8706929036620756
0.8572158160539111,0.8738302445860442
0.998312683318468,0.38993354984683715
0.9390138109902915,0.4675335854271588
0.8567058516517898,0.5228537320458974
0.6988964315924396,0.8837177392375204
0.6896814261260645,0.8692811991720854
0.6242917632646219,0.7182088223901263
0.4670035840122747,1.0
0.5329176493281922,0.9725767428825136
0.7195383598030229,0.6315492151671148
0.7104414997067149,0.47852854333656347
0.7943931771532315,0.5760938589515625
0.9507696507136852,0.07002807819875838
0.9130666594755763,0.7494207180275119
0.7821847465892614,0.6930918100435232
0.6934701737808577,0.9239417440195516
0.5307780049221452,0.9663120163099085
0.7364224711140305,0.9557930302699696
0.7322096472517026,0.9892124365618215
0.6537520229482952,1.0
0.7327834937377524,0.9933538250319124
0.6536987529135666,0.9935100486742342
1.0,0.7820495563448921
0.7434539224057207,0.8785832889530786
0.8625500778128115,0.9482702343615559
0.7179446780434956,0.9553935233878668
0.8712063357627747,0.8678363176999135
0.771583700633156,0.9656531071232067
0.8710115793511213,0.9087387929101147
0.9249191963600764,0.8359486327456213
0.6676397864765087,0.7237380994905248
0.5557372533291043,0.6343583504094954
0.6112405339198693,0.7598400816635744
0.6815415615325486,0.7865629342126951
0.30935875756348724,0.767216094195329
0.511770163963467,0.9512032004443411
0.4709001949697269,0.9640534424257139
0.5772598425712925,0.866522169002273
0.7876391232350825,0.49689890594842
0.8473155715992634,0.7784025514456211
0.6262670467858706,0.9655246282057769
0.5632321302760602,0.9550274531767312
0.5470106093803454,0.9635393039106761
0.6249328736866087,0.9527303514799522
0.639645250585533,0.9528960558928147
0.577720551511837,0.9702636028055744
0.5040812600039573,0.9748951942029149
0.5595917164125775,0.9622042350675963
0.6580808436450385,0.968794580068637
0.6814869761037239,0.9624995459803998
0.5537890235436576,0.9678693180640784
0.6109927268666729,0.9063642660386221
0.745002778370663,0.9308411510777346
0.6353358783980309,0.902720571099545
0.7414424779230364,0.8962384709366233
0.6839874096581058,0.9144661189997271
0.7147671304427156,0.9364720933356445
0.7604924062051468,0.9559550871979695
0.5515033810633625,0.967051607374784
0.6857705106716426,0.964718455170277
0.6554745579414953,0.9684975694359371
0.6208861435606992,0.9962971112513598
0.5690845578931807,1.0
0.6602708406767077,0.9894358208642393
0.7885266594849253,0.9756978375467945
0.7608990792852004,0.9463850577325782
0.7353133746645295,0.9665416891477834
0.778942332074126,0.9446677656159627
0.6809757602389318,0.926993421773075
0.7004799968154846,0.9385832772987771
1.0,0.33900685081171084
0.9190622001734835,0.636834137585348
0.9876886526146081,0.0
0.8934064978244723,0.61652369837465
0.9196616606492746,0.6411636358781473
0.8296412183331785,0.9541992353104484
0.7468991882488738,0.8716373839493748
0.804165072824138,0.3945268221755927
0.8922111560412678,0.7254432476929162
0.8429200416887519,0.9544941029130167
0.8039483527887462,0.980578941653561
0.9311887241029703,0.9758169183144161
0.8526061144014044,0.9786688990265092
0.8716760425982667,0.9740893050011776
0.7612583401477272,0.9800997116951742
0.7429467462444745,0.9850493102386569
0.6970282723981862,0.9962500393880873
0.6759684092230439,1.0
0.6069947880443143,0.9883420413810755
0.8554418278663252,0.9688230626439771
0.9271079849057164,0.8921532202320864
0.8232571191622614,0.9424980345343312
0.8718083187409801,0.0
0.8204951754601102,0.7611587255311861
0.7998663891407911,0.9500372491301037
0.88032602625957,0.4377430200154623
0.6164627446961549,0.821926459543013
0.6527157052140062,0.919013313268705
0.8815314077235934,0.3648559322734515
0.8716664329086199,0.3870821631031482
0.7793062691268681,0.7991468083488343
0.6924127886378177,0.8310722172556633
0.6574189166391794,0.8994082163805631
0.685072450795989,0.9611489176797816
0.773063006087941,0.8747109820832019
0.8164020058984289,0.6850604784069225
0.6822564999614162,0.42039023918468676
0.7312301518890032,0.8691638760213081
0.6010893942729284,0.9041615194664588
0.5481897869467705,0.9192827964515731
0.6088763999098739,0.9383696512667632
0.5414819691313654,0.9069370429615367
0.8016062601812755,0.9330231221711989
0.9996863301473818,0.7518354476191982
0.6743868905822461,0.7931514636732717
0.8072717779200959,0.6827567815123606
0.7255044119629953,0.7605496441440128
1.0,0.7182612692273911
0.8895275188393148,0.5671584266749408
0.8451042911350306,0.5584669067356646
0.809738653202558,0.5775014138230623
0.866184153728069,0.5657645559453547
0.7523412247518053,0.4126468010472733
0.7638955334967469,0.44780600756622135
0.8385417508916655,0.5592387182963375
0.6292686282402722,0.48351479844282275
0.8969603601552009,0.28264433000530403
0.9350659813575297,0.5751350726984974
0.819661993168316,0.4980661236322102
0.7887824649671227,0.6799315477727021
0.5884423471755544,0.725591328024816
0.68210878933885,0.7075097850783867
0.848448785533011,0.7699629397039025
0.8038517975866029,0.7093470631393095
0.7342618123696611,0.9883208828209892
0.7809169284310088,0.48838110817572705
0.80003103265797,0.27952716812085865
0.9147177624228513,0.3623836555089731
0.825820979813842,1.0
0.8855172111040496,0.0
0.6880480345717158,0.7983557549430563
0.7228978495133829,0.7929678286068403
0.7964161788301004,0.8402038388863866
0.8198897255098921,0.8516827756997399
0.9785733479662692,0.7255456842458035
0.758344308114092,0.8013267782808711
0.6003116052121642,0.8144968351584625
0.6955955772737927,0.760948915522638
0.7078789681482229,0.7006172747812327
0.7666167240881357,0.7503758576211188
0.8881451222012491,0.806390926779087
0.9503392996754189,0.7695000823633441
0.7257549168051927,0.7354678796306965
0.8232358359122605,0.7235946825576025
0.8033449128537672,0.8253293070958017
0.8288982496584582,0.7800662538799393
0.7594648721982598,0.6832966674379615
0.6944295135110582,0.7451954455369295
0.6632403688569573,0.8990994696471857
0.46929811475698063,0.9700371252690958
0.6390180392721002,0.9426548062962978
0.955001075775678,0.4431415410131348
0.828298380737457,0.6211570564665078
0.647104105706002,0.8204024385684293
0.5623158900719265,0.8151708849854887
0.6618883021410475,0.9622327033242434
0.8215032257304414,0.9559395586876368
0.8627101492674274,0.45088856802521377
0.8343500223507906,0.8513147923382722
0.8970171232747497,0.6987579810062525
0.8103774392475863,0.9617805726912639
0.7327708947942614,0.9284345450281177
0.8579261906742741,0.7273416719836125
0.867601330807816,0.860534437065055
0.7992188322599845,0.7384812835596143
0.6772036613443138,0.5055307590418255
0.7436754210232372,0.7871928002473858
0.6683464198378775,0.8392606142715785
0.8243911017536237,0.38419540944606145
0.8459686465233396,0.3421688400109376
0.9204122445002731,0.3406363145156449
1.0,0.7984470453537027
0.7643870835604464,0.8441469175465415
0.764017848836478,0.0
0.8726847332267906,0.20071328650071155
0.879200741712484,0.7659049834162304
0.7353891268758542,0.6863184037862462
0.8698500133343666,0.6608935979238987
0.7636229442700778,0.6982422555181887
0.6202919131450516,0.8597985235922868
0.6175095239746625,0.1263336228198306
0.6809181957279844,0.5128560774725164
0.7813880080598948,0.7664776646840632
0.6233048512602057,0.8524207469335913
0.6011793527906704,0.7967647658878667
0.7552362437430312,0.8277893426824512
0.6433073678943082,0.8500845557485375
0.6827048064708974,0.9588886787878944
0.6968971462246162,0.8039448842370017
0.9965361090332564,0.0
0.8140957274958964,0.4682359205472957
0.7776420528309597,0.7388241445945337
0.7777225417490796,0.7170015223952615
0.8470099960999775,0.376605403549364
0.918906744653785,0.42346511117470864
0.8178445485766765,0.6303291300578743
0.7979501282903452,0.4064774458166646
0.5943660692583,0.21076158024444194
1.0,0.44887570038715524
0.9011952090869803,0.045304344724508935
0.7549505751979237,0.8584801818447781
0.5409951617624928,0.9703696152730983
0.8089699683171478,0.9374147284453249
0.8226757225098739,1.0
0.776766248550446,0.9398392275807477
0.8124559675386309,0.7174166748969686
0.7786008795317664,0.5233975741562052
0.4637537974195823,0.5103537240043333
0.35691649785011,0.5278420518551635
0.41662132569990845,0.877693791117038
0.4967047709988118,0.8382662332271081
0.6702257213934611,0.6782956420484457
0.9770599615539296,0.5749997757375617
0.44537073650344594,1.0
0.5732680400517126,0.8144607703054176
0.7584217410983377,0.5238061713476326
0.8909487757813956,0.5158231299964671
0.8476133378506581,0.3771885586690113
0.9877688495541332,0.449649811018534
0.9364969979719695,0.43794968321263134
0.9260840716258042,0.6892522070564655
0.77162665868611,0.8789586866358192
0.7579067530368678,0.7618530896193444
0.8131646108870301,0.7378914257740168
0.8161276705639448,0.7504371104837705
0.746761652448062,0.7484724399719586
0.5933090623261479,0.9483214878778244
0.838499689931111,0.7095240753288856
0.8374176281272226,0.632067821356444
0.9672642052085818,0.5194566994277996
0.8153416000023311,0.4914093495946378
0.8415868763567184,0.5558902211289661
0.7618622843812826,0.5423069038732893
0.902467449158899,0.4486687198660584
0.8807688197186236,0.6418605477844781
0.8955567379934732,0.42573058542635706
0.8138522520772925,0.28949248078351736
0.9061716315124597,0.7805598650545212
0.8894767393719553,0.9488276449935527
0.8276296782055327,0.9301733461078711
0.8559381508143813,0.9520587601511652
0.8252852601332513,0.59255401091732
0.8591029632533671,0.8915644564780252
0.8509757873446036,0.8800160674116669
0.8313042376658176,0.936906770060108
0.848802319655858,0.9024438816103507
0.8002151349404439,0.9387729937536661
0.8424755432556673,0.9477892476370645
0.7388608676302223,0.8931933019160195
0.7200036655818847,0.9189204672837797
0.8008579357280987,0.8897707425865364
0.7686273725552429,0.9370623669785155
0.8926483906810536,0.9125225885506212
0.8879644152362006,0.0
0.9488887466735653,0.31171241346170864
0.8328239434172868,0.593938883717811
0.844259255146221,0.6090472156653456
0.9366283147184209,0.37162556422307375
0.8163521837632759,0.9182814973033863
0.8984663792850436,0.8969074163833392
0.9466838233057656,0.7853302322590718
1.0,0.0
0.7893332080876787,0.742637279075694
0.45072027092574973,0.9288707977618096
0.8077563505781238,0.6498932197520588
0.6776595246229244,0.7455208206982051
0.783297646988653,0.7478446516897849
0.6158796698782614,0.6143431194967621
0.9315766785535972,0.7299561056280768
0.9787634669539191,0.7669148927108392
0.8323021813659441,0.8912839217913261
0.6783092958496509,0.8954981522720777
0.9493260356255642,0.6531884782635315
0.829525943283752,0.6940048252977884
0.7172274438808698,0.478709913133055
0.9053802746661166,0.9568605866747962
0.6656500501090769,0.9745934880745811
0.6107103245464971,0.615160570257793
0.9463825453669036,0.5939667908670012
0.7657410199828858,0.7637468993236237
0.8449016173913039,0.42884896834113745
0.7667353555336981,0.8567287152537895
0.6858310277207329,0.5872955135274862
0.539357687477777,0.8874928096498723
0.5453322695169328,0.6026931324524428
0.770658876457043,0.5715035524765875
0.8890528486752283,0.5569854112918996
0.9062415873346267,0.42998266093295967
0.8443828458232117,0.0
0.9085862890460141,0.5574926063564178
0.8641824330669331,0.5908271808013436
0.7721704812102099,0.58619062664219
0.8509743704893726,0.8022380611369094
0.8208653624699679,0.5592608240021907
0.8196390945575045,0.9124117699457444
0.7050617023103776,0.6269839372768374
0.6872088640340146,0.9864399360377638
0.41173578912251996,0.4946198808571077
0.7359437536772677,0.8476351164909541
0.7708221618921527,0.5276669238687853
0.7732134754937867,0.9133383071563939
0.8410866826725008,0.9287086058775081
0.8410362901580859,0.48823274026930974
0.7443539593202501,0.8752711694807014
0.6867994932437974,0.5034546445823611
0.5443231027535306,0.6043325354143096
0.7139519067467186,0.9634985318369632
0.8526578496592561,0.5385756277553897
0.5551582715422325,0.9205879510210165
0.8871507166017557,0.7624251409009438
0.9220922138678577,0.5652459280005353
0.8832645328499139,0.17370683795716502
0.8126533410878004,0.22689898606129263
0.8073942255316692,0.4781776505892274
0.9198825909009237,0.46475234822450057
0.8029514986158601,0.7158102140960442
0.6109445027639632,0.9633769369327603
0.6503133157001928,0.9493391965117889
0.7065536806965649,0.9664297810260958
0.7923846788173957,0.10105473509236469
0.8065662061967407,0.6487403607518342
0.7438983834027616,0.6909172033688491
0.6959216429502755,0.7560932869981764
0.870528332745182,0.825063896617562
0.755199968937509,0.7477355078605333
0.874320243400053,0.3909635579787022
0.9114258323150798,0.7229772178873451
0.9085530952362293,0.7750533431587904
0.8593467269440143,0.7517243739622103
0.6700061656446669,0.6725701231581975
0.6866083005490117,0.8936814794901173
0.5813584867695782,0.8976048420893314
0.6803067519286059,0.8817643548940545
0.7056019508086812,0.920798322172131
0.7384421981436404,0.8348586619007252
0.7563901603566594,0.8902596040434527
0.7874365654447673,0.8925079616996328
0.7123981880663512,0.7635504708667519
0.7938079734177809,0.8997474557535781
0.7536289259364893,0.8073162786043135
0.7311662811512244,0.4477261031644201
0.9040974176007948,0.6153893363630413
0.808563855692326,0.8407838848169663
0.9192862730245033,0.0
0.7867058705147485,0.49005438266019524
0.6632434187739032,0.7203296216237454
0.8045605460457778,0.7578585318982193
0.680646049803777,0.9928246635724958
0.5554918918111909,1.0
1.0,0.5537518707968071
0.9759622299294506,0.8032770657537194
0.8941393423689785,0.6660964043746759
0.8444856544253837,0.8424502549231744
0.8153319694381205,0.8688100519643891
0.7411956321999785,0.8984264839603273
0.7537359237176988,0.7561738287176782
0.7815550391751515,0.8886834564913257
0.9751934008465272,0.8328958029587578
0.8380645709017165,0.906245129059203
0.754941930944858,0.42163807714290696
0.8124141717294321,0.11275427043112773
0.8495278762464797,0.5053701101988508
0.6863202189759549,0.83354490631831
0.806742289025628,0.8212545492577639
0.6928918901555167,0.8204666915148148
0.8251518665336577,0.7656842261376385
0.948315796390209,0.4561425152206138
0.5971596772927248,0.8805654788765854
0.7976867037142381,0.8733961898343894
0.6901010801149159,0.9044805575597746
0.8050427350926783,0.8454937780757825
0.8084457472102743,0.856747609382468
0.8129257731000241,0.8540714478187577
0.7753526274642338,0.9288712980368582
0.7937462169335412,0.9130303309647637
0.7684411283432938,1.0
0.9082504346483264,0.3750441044664198
0.8251904136227047,0.2714896007956517
0.9435308153762477,0.0502773022926595
0.8306004781327642,0.5451078917794534
0.7377228585123838,0.69224417362786
0.7078133489705176,0.9680901473806189
0.5820177071737069,0.979657402317961
0.8105715212703266,0.9907257585161637
0.5692182093581529,1.0
0.6687926171158037,0.985827899777095
0.7242063382650572,0.9939659091753984
0.6708041615084049,0.9891323608721868
0.7261235440484044,0.9121398160805557
0.5581004691232024,0.9446070911995976
0.718759700137095,0.958154014873031
0.851595687922506,0.9047891600802364
1.0,0.9146797163479725
0.800215207914418,0.9381560099896483
0.8618752443649205,0.7634850018963705
0.834601412338251,0.9712337560887585
0.8894474453001394,0.9289051821470966
0.6599590057605913,0.9555019105370518
0.4715252829951235,0.9721474949892897
0.5734770561115968,0.9680907345290921
0.5393461445088934,0.9748922236312481
0.7005223753413352,0.968113438668971
0.658373955157611,0.7897173723546728
0.763285088088893,0.39822435123662747
0.7984006992942598,0.0
0.7836151938657248,0.9326978284071508
0.8531727200282871,0.585231744541174
0.918065640052405,0.5356879420419797
0.8179225374538138,0.21097355462284456
0.7706867654968862,0.2043225621595957
0.9777879121774395,0.2990889904693837
0.8922836238368603,0.4914029802086159
0.8684155022575886,0.5533711891259842
0.8149569320880207,0.8501558073480273
0.8552710195388746,0.8643732605339239
0.9833374173544548,0.6861326071715764
0.9026092293197893,0.4982282957403654
0.8633402242511157,0.8128158711821644
0.7965811709355927,0.5028090192073494
0.8664917847296021,0.8268549154659612
0.833851993621214,0.6375352545646564
0.8536965537875384,0.7093511277289454
0.9441779072586098,0.5751994922187724
0.9359806096079251,0.6419081121564381
0.8261601728648282,0.8076336379113874
0.9315211767731851,0.7562476152621936
0.8681115651145598,0.6492592780680588
0.7674010081674388,0.6977040511130373
0.846852719779576,0.9196927891059512
0.7900410814383562,0.9076403102851391
0.6624171942091439,0.8236473412139006
0.7306238687142529,0.6453295095831592
0.768964211895757,0.6282758041608626
0.58025382709731,0.6810930166677662
0.687304312957326,0.5249516808243795
0.7592796662976643,0.5376188660049799
0.844085973227173,0.5291572190644469
0.8006296740971498,0.3156160113708381
0.7844227997641265,0.356619870881293
0.639472561760891,0.5706260491149461
0.7102661838320632,0.6096508007200226
0.802211258125013,0.5951375906039086
0.787397022399372,0.4908201707562357
0.6957644458453671,0.6984563187106752
0.7516646238736021,0.7281543985489525
0.5951263555086848,0.7664111638918133
0.6921952663599491,0.7233367741287118
0.807542750918417,0.6860090351552522
0.6284522915232457,0.659121660249215
0.8333082362871606,0.23659401237137345
0.6379055909771187,0.21853416931563122
0.8562917512359574,0.19377885763313824
0.7198642414994978,0.6456361128024175
0.942722200941476,0.39518690921774224
0.8962604069713827,0.7036919175859156
0.8582888833255968,0.3635931373618223
0.8968209895420615,0.7585027448995095
0.9437043697386299,0.0
0.9297739765204615,0.2870742525360066
0.9088079393062333,0.7470222643992736
0.9025336376761292,0.780660830735017
0.8032075880637579,0.804269361732645
0.8351225767075934,0.5764698782603677
0.8387509913160873,0.903800771532908
0.8518229889191921,0.8061752748230961
0.8705417646508588,0.871695085022157
0.7632715672253129,1.0
0.8950187748495594,0.9152795573317434
0.868876433845821,0.884051587487282
0.8601307386280835,0.9705919398287254
0.8388062671623318,0.9965873701436827
0.7774466753588886,0.9407589766433266
0.8200929823678521,0.9932226705196803
0.8209640488644838,0.926244662890973
0.8203580710458251,0.8993717422075185
0.8541622038559806,0.9155166354911233
0.8045118759629292,0.8874764421569776
0.8199150443145038,0.9024745182958492
0.7849507646887061,0.936800884002628
0.8310954121101066,0.9240395604036248
0.8334034304127839,0.8487374828015936
0.863642798258416,0.20194756553884033
0.97065945208225,0.555020285893952
0.8321280108805061,0.6924249652410718
0.9014116772668579,0.5649860669271553
0.921019819683883,0.5663171348368261
0.9045455925175354,0.9022339604593909
0.7913278306618187,0.675719284378732
0.791975284610183,0.5712009788200655
0.8102948499299318,0.6775744274341163
0.8924636255080447,1.0
0.9903282972858863,0.7766483588248247
0.9589218393298938,0.6823476208130775
0.9748089453504947,0.7083042372629841
0.9568764038956729,0.5538865705332617
0.9192956714686381,0.5476461583826527
0.7571704666923329,0.7494766627991326
0.8521014660495673,0.5217191740438463
0.8328751634979893,0.6733737455277753
0.9352370157058566,0.5328428204381898
0.8860250663210905,0.7367189760421268
0.8588155032137741,0.8125263708112743
0.8753278424549807,0.6013557097614096
0.789562447940007,0.7514814429953256
0.7765597749626926,0.8529853810539918
0.7847860983404706,0.8821643293626781
0.7565220600680943,0.7607271058324888
0.6588704996605554,0.8878149765614562
0.578054841542644,0.9833554632888082
0.6196254026567206,0.9804030831003308
0.6456467522901305,0.9990432929005874
0.6751553959942639,0.994936048653268
0.6367052075841456,0.9568167185467261
0.7095460731499172,0.9951750511368985
0.6569666649784961,0.9704975251869903
0.5931824313981687,0.9952556737795262
0.6248115728176975,0.9567254632749072
0.695730619748407,0.958347035780851
0.7010499643076089,0.9487451097046531
0.6680535413271644,0.9571367567907301
0.6461504941390513,0.9461125699307932
0.695922368161718,0.9489378616633188
0.7309759180930719,0.7707375795737088
0.6819348031554514,0.7734620072051361
0.6876054566203186,0.7970681153259092
0.808366570966376,0.6589301497251924
0.6883062585481866,0.8792255802624188
0.9346770766174735,0.6589467850678014
0.7632546943887931,0.12327264117972793
0.7827496260335809,0.5803982965459121
0.6929827003196801,0.9122964651933166
0.965798368997596,0.0
0.618922992016641,0.444469197095671
0.623608210193303,0.7250402611753446
0.6037478948052876,0.7929863232572397
0.7259570820881917,0.8696835498900449
0.4670035840122747,0.9943191655026908
0.5329176493281922,1.0
0.6502092191695267,0.9706275902012068
0.7943931771532315,0.6084956121238619
0.8064458510141055,0.8064853841004078
0.6934701737808577,0.9296001690759377
0.8068174808724049,0.9665468109561773
0.7322096472517026,0.9887636273323516
0.6536987529135666,0.9942358377885087
0.7434539224057207,0.9027190625941982
0.8625500778128115,0.9533704606356683
0.7179446780434956,0.9494898903875608
0.854246011733556,0.9432513444528313
0.7942442802081043,0.8993276117729188
0.8712063357627747,0.9262492712428975
0.771583700633156,0.964051489019223
0.6846860060836829,0.9631312938601532
0.722725369240277,0.9547975540198268
0.6928152604819241,0.9568559941240584
0.9107260258240707,0.7864345574636574
0.958225499769645,0.7865498700038053
0.9178563259390358,0.703518361805898
0.6716573988159664,0.8352006597980925
0.6676397864765087,0.7482970270827569
0.5858785922711508,0.8651605776976523
0.5557372533291043,0.6971790962064403
0.7278544158189624,0.7523069507852033
0.632851879419414,0.616522618556788
0.5746623703807088,0.9414843864547816
0.5115319417511278,0.9716938648531822
0.6235873472417947,0.9538764309846812
0.642247805671941,0.8983699882284346
0.5772598425712925,0.8970319792324433
0.9546776597555232,0.45001614147518315
0.9335541703139298,0.5440350640064069
0.8347707266883565,0.6381171190409242
0.9707662760153235,0.8410558124158112
0.6317617364627935,0.9235613849946512
0.5675252419015325,0.9688260252918399
0.5632321302760602,0.9610942903183448
0.41685748566039227,0.9712060625948113
0.5863105394560784,0.9962356961669186
0.5040812600039573,0.9634475715648292
0.630609141040098,1.0
0.5199439214882522,0.979229455932648
0.46263419158902425,0.9834970275937066
0.5814868822411974,0.9806955307487629
0.6271421225824175,0.9651279528348133
0.6130953756147436,0.9672059496452536
0.5942863401114629,0.9715328983449576
0.7168285442427133,0.9570356478823401
0.5537890235436576,0.971578192903779
0.7515273172858061,0.9468679485829276
0.7614972693348204,0.9510266595512508
0.6535512990807848,0.9548952788213775
0.7381898853321069,0.9242950495129697
0.8763119666365982,0.9550420624682534
0.8948692318080447,0.9365465712748409
0.7604924062051468,0.9584535833969664
0.6540208510468634,0.980144628415409
0.6022812994045935,0.9923349164082611
0.6256048917787168,0.9864737467427196
0.6602708406767077,0.9900318130388728
0.6691108507445744,0.990094490876752
0.7021236420337043,0.9685148461519847
0.8262067816164618,0.9573279491109185
0.6809757602389318,0.9180841287322716
0.9190622001734835,0.5295818370980274
0.8933559578863363,0.7157211363610485
0.9586694628832161,0.2630532366294041
0.7972218295044464,0.9867172379883152
0.7468991882488738,0.8945549459379394
0.7318894591451116,0.997679141725935
0.7939259942924579,1.0
0.7928547816467358,0.9890059604634972
0.8922111560412678,0.6628578065781796
0.7473065944642155,0.9461783892262754
0.6520689907267317,0.9930852233171494
0.6369035731621155,0.9689020573606784
0.8972099572538722,0.9703607763721348
0.7612583401477272,0.9703200580603907
0.6759684092230439,0.9881394831147702
0.7506121530507995,0.9792051245339883
0.8370006790322696,0.9575436704677343
0.7721720540497182,0.8599547280059782
0.7737361689442183,0.8498852435431948
0.9271079849057164,0.9313327683921567
0.8232571191622614,0.9594399488823745
0.8182421714965841,0.9736477598898508
0.9158913694207123,0.3753552776919504
0.8558251076092135,0.7178751660852838
0.7246135118693872,0.9562341457942843
0.8891882846772928,0.9717183971287204
0.632391491809619,0.6901031706815571
0.5769301312573072,0.6991791557638141
0.6164627446961549,0.7161795075443251
0.868559965126718,0.6871306924120415
0.8815314077235934,0.4878822124472933
0.6770460865609996,0.002504102807602396
0.9566274178862318,0.137399856292723
0.7521340380645759,0.575494432285543
0.8066751526448511,0.49515738637332196
0.7793062691268681,0.5681787468415731
0.6822564999614162,0.4191067678505029
0.6638029514517022,0.6143891013802601
0.7351244699304554,0.6647704835144933
0.7738576122651923,0.5859633744786359
0.8600690683508195,0.8874855590115521
0.8742924771982993,0.6981323593580252
0.7800824420888934,0.7284531265112831
0.6088763999098739,0.85952989298431
0.5414819691313654,0.9217564189165436
0.8497756253679125,0.9365913383940215
0.7659766972965165,0.8028665793616295
0.9996863301473818,0.7481658493725867
0.9040120193781442,0.5795083145333434
0.8072717779200959,0.6209060031143184
1.0,0.7832425328867443
0.7707835012827909,0.3323097217120711
0.7514261995911699,0.35893720248233746
0.7663106885848556,0.5441912685572521
0.8779492313627622,0.6678535596236083
0.809738653202558,0.6294401867111374
0.7488481263177434,0.5784571528390651
0.7213827821112536,0.5512227684965822
0.7523412247518053,0.500719244636207
0.7638955334967469,0.5279696349960377
0.8432310846243545,0.4830242716168656
0.8805936311560741,0.5657287812382494
0.8969603601552009,0.3402310694889269
0.8686203427228043,0.5890344928888023
0.8380177510171742,0.6733549166109867
0.7887824649671227,0.7630301185140594
1.0,0.5580524168998209
0.7691694404482725,0.7653054792478466
0.7749820306894103,0.8242196729800036
0.7675398842557427,1.0
0.80003103265797,0.3431325231091367
0.8363765600501969,0.7615219170088291
0.7309389840558111,0.9733469052913404
0.8634479091850157,0.5440346891318373
0.8160733471491767,0.8411480498821153
0.9785733479662692,0.736695887753615
0.7111121945511029,0.81170056238524
0.7511473555041857,0.7654359381598488
0.7078789681482229,0.7195508521083983
0.7666167240881357,0.7889136455709371
0.9034193089468865,0.7966613999540852
0.7257549168051927,0.7215395321869517
0.7650107091414435,0.7809144705109644
0.8232358359122605,0.7245834431711468
0.725200994096405,0.8593465741935978
0.8288982496584582,0.7807803809915154
0.8450351238222418,0.7414676739184303
0.6632403688569573,0.919417771499626
0.6323413205570426,0.9569022203011719
0.3818790627602768,0.994113498365488
0.8788945116248259,0.7503552327290652
0.9488649191100287,0.0
0.8062489375502375,0.6754740190327896
0.647104105706002,0.8226039815911217
0.5623158900719265,0.8201915608852657
0.546532792616593,0.8868296935902971
0.7196643929006703,0.8606403533507561
0.5782957356423251,1.0
0.716194285014092,0.06277981905577763
0.8404325411704415,0.20832034231740934
0.8627101492674274,0.42570123551561007
0.7099270515572321,0.7970750393221252
0.7617553917641935,0.41958674925510653
0.8791698892017393,0.42001126537687045
0.8970171232747497,0.7673778553042573
0.7908393391759185,0.7449215522024636
0.8359942706914212,0.8350246241628024
0.7693908915907479,0.23719186446316248
0.8579261906742741,0.7343341689851623
0.7992188322599845,0.7488045289051016
0.7436754210232372,0.7850070219207035
0.8462964114296347,0.8557764074916794
0.8162340687754187,0.7534125135840617
0.6141850876784377,0.7528883144483042
0.7615686567073652,0.5676909549985577
0.7347895436931985,0.8265128401193671
0.879200741712484,0.7662420081510848
0.6537237152989951,0.7837798751806476
0.9546888829378734,0.3787245893129905
0.8698500133343666,0.6527775649476059
0.6202919131450516,0.8733075275071605
0.7393355000959251,0.6294536732422977
0.7428782398973134,0.7787243443308681
0.6345811212996398,0.859817831973023
0.7552362437430312,0.8064038560090473
0.7596359454289427,0.5278944247409751
0.6433073678943082,0.8286730638744126
0.8140957274958964,0.679319770448717
0.7777225417490796,0.6874928311918018
0.8470099960999775,0.4188547426797893
0.8589315824027203,0.4946709470516297
0.8593918915011962,0.5528169936871591
0.8178445485766765,0.506687647366207
0.8812142325223736,0.5484624612907629
0.6090546654286695,0.9262519839699163
0.6678145027725734,0.9303549378962682
0.8753722109959814,0.7929149257171257
0.41662132569990845,0.7482752135131614
0.5149898372137991,0.8620061236058846
0.8676938470506478,0.5812039456330651
0.6702257213934611,0.6677241193130689
0.44537073650344594,1.0
0.6944534317069097,0.9525025925942955
0.4354437322547378,0.8337333567160494
0.8909487757813956,0.47331323756777766
0.6340140523077094,0.5836244710952503
0.9307989804892547,0.43073802238055814
0.9364969979719695,0.5165682303808118
0.844925278889887,0.6308851955579969
0.8861598981004377,0.7772166227378385
0.9433370763880944,0.8300040971431014
0.8161276705639448,0.781534691857871
0.6452446885036351,0.8001181719829566
0.8051960228378854,0.7139790177092074
0.689560462582226,0.8793200030314626
0.6911787897808652,0.8546832429446616
0.690660571344475,0.9302993760806746
0.7311255593654492,0.9863483792703532
0.7981231556311429,0.8627851219478402
0.7743481782529535,0.9390437802500458
0.6103225656466191,0.7177797881308271
0.804537349320658,0.7016131120890815
0.9046212875516021,0.42860203191248114
0.8153416000023311,0.4096959525310835
0.8086715055736642,0.34231549759216834
0.9142118535437656,0.4382880854054445
0.828576866371411,0.45375082609103534
0.8138522520772925,0.403964096788234
0.8407918721938374,0.8836660616125116
0.8559381508143813,0.94557922969472
0.6686303225875836,0.9241850437994865
0.7340475383409748,0.9438725999836036
0.8424755432556673,0.9360502035215904
0.8508874553104729,0.9301639461595662
0.8936018060539959,0.8739754609444031
0.8849338085748399,0.680445588145975
0.9217455016676525,0.7765901075822167
0.8323964198170014,0.868398560055688
0.9243132125579989,0.563549287330406
0.784508430459322,0.42003759061477214
0.7652407120674102,0.8779862971469885
0.844259255146221,0.7413779037630296
0.9366283147184209,0.29534580283649775
0.9327551944351319,0.5582686858472788
0.8163521837632759,0.8883213497359338
0.8984663792850436,0.7837012561413683
1.0,0.7733444705509066
0.9957669037982915,0.8258718378093345
0.743165709432819,0.2195334744211903
1.0,0.0
0.6966785944900243,0.87989833172704
0.720780594347462,0.9177029646032073
0.8363620326892136,0.6551989069950211
0.8674122151916257,0.5684850375507945
0.6776595246229244,0.8267563633763279
0.783297646988653,0.875163999194302
0.6158796698782614,0.7804301193171087
0.7957875004386097,0.8716656961889536
0.7915169955669227,0.8401649132747068
0.8816223991387163,0.6534548855242441
0.9315766785535972,0.8299973542461566
0.8222640121777824,0.93503756868809
0.8692713533071873,0.6519887212363825
0.8323021813659441,0.7623903205448438
0.8976018405214544,0.7231322932453805
0.8621696412558376,0.8751746939607692
0.6607219222577383,0.9367545758798365
0.6107103245464971,0.6165852091220194
0.8218044249731831,0.7858549257426646
0.786789395339976,0.9448844424875645
0.6992825035624886,0.28940103002762835
0.8204332692710211,0.6425196827960938
0.6187659838031954,0.6423223188540718
0.539357687477777,0.8319084191366671
0.5185685841069864,0.7030627485873548
0.8443828458232117,0.0
0.9085862890460141,0.3653166358226185
0.9399030426951639,0.01604760162267498
0.8641824330669331,0.2845044022422172
0.7721704812102099,0.5358951357212564
0.8767467129420796,0.44804433110970504
0.7781136802253776,1.0
0.7732134754937867,0.9869172716496668
0.6634810168889343,0.7268833511719854
0.5443231027535306,0.6551291815274827
0.6782234063832896,0.7420253897779355
0.7311381343426872,0.988415314090625
0.8871507166017557,0.7837572638502144
0.9295721220341117,0.0
0.8644102127104528,0.7516762168408051
0.780617244662546,0.8855738906750976
0.8832645328499139,0.33037222305408365
0.8126533410878004,0.39261553587412035
0.8017725836588767,0.907452131346606
0.8171983536579235,0.916890188489791
0.8507862245596686,0.9473029771864538
0.6424169198635511,1.0
0.7059670031890702,0.8340775837379014
0.8238300093543999,0.6303614488092538
0.7910856226721933,0.4912564670131004
0.7923846788173957,0.34775230855244926
0.7536809333470877,0.7706942054481134
0.770852737080041,0.7423707499388928
0.6828148667094244,0.8594292047191764
0.8278831998952655,0.7412960489884547
0.8939061097179873,0.6744812471660894
0.9174936706994175,0.8298181751914829
0.8168516423483552,0.6850835559369767
0.858600416603825,0.229684387574281
0.6866083005490117,0.9028453191292822
0.5813584867695782,0.8968705942931277
0.6803067519286059,0.8874040415163174
0.826018854679695,0.8075156557112076
0.5772478039725942,0.9498156658373177
0.7384421981436404,0.8582381010395423
0.7563901603566594,0.889495818499838
0.8393825349804429,0.32236852704308633
0.5950745726254739,0.8522072783333065
0.6337890284768424,0.8135552668345186
0.6941162384746535,0.8668323131796257
0.7311662811512244,0.42435509424686907
0.9192862730245033,0.0
0.7243620632607115,0.9121621735159385
0.8045605460457778,0.7690573438388995
0.7076072044682056,0.8297852647676098
0.9164712370152833,0.8088165656040965
1.0,0.659447605964804
0.926180646553577,0.7015151330401771
0.7545395610432092,0.9107709126440743
0.865819440204308,0.8743465507153764
0.9027261393926318,0.8139853153354051
0.7170443718565622,0.8302422109590959
0.7995355286903109,0.8663002294476682
0.6833041840877565,0.9355734915268242
0.7815550391751515,0.9501826237691172
0.7948968126034471,0.9626081455865826
0.8380645709017165,0.9452410703010862
0.7893220568856892,0.2160718550571342
0.8553203922581974,0.5222846098554351
0.8495278762464797,0.5995472140186504
0.7751037112685791,0.8396579120743892
0.6928918901555167,0.8694176502530288
0.7031197041111545,0.8729794489489754
0.7486868097621565,0.9501870209125344
0.8475948993024208,0.9733218093268292
0.6901010801149159,0.949182591781554
0.8129257731000241,0.9017129125562466
0.9250673530053181,0.6440474183239107
0.7320199965722214,0.9741531030968817
0.7146038938677458,1.0
0.9082504346483264,0.7975167793374162
0.8611739527841211,0.6592941254517917
0.7552229433264207,0.6645112450854959
0.8176470835024822,0.5842953368017925
0.5820177071737069,0.9803521590916626
0.5598848414864322,0.9902168559224458
0.6222468590253313,0.9987334731781924
0.5692182093581529,1.0
0.6687926171158037,0.9857546669533623
0.6708041615084049,0.989932974345134
0.7261235440484044,0.8809504936204762
0.5581004691232024,0.9089131730880377
0.664329572119618,0.9810929926235032
0.718759700137095,0.9379047801740524
0.851595687922506,0.9120958799295051
0.6402240793840711,0.8819240503815431
0.9228183301156422,0.7860539347337263
0.8618752443649205,0.8194258067247634
0.834601412338251,0.9613276824449085
0.8272713166059171,0.9772857867341148
0.8805193455107234,0.9335558251555077
0.9613949609145775,0.913525023655152
0.6810147183786756,0.9675009572358019
0.7096320871458329,0.8997857432776875
0.763285088088893,0.4526754867826247
0.7516472917441162,0.7108398582300497
0.7011703305385317,0.8548913433961106
0.8184120485715207,0.8821361667988298
0.8144082990974174,0.675408102444663
0.8066911281231565,0.6288802391087748
0.7153553656985264,0.9187933779719699
1.0,0.1385017826196643
0.985593976089959,0.4649123650481973
0.9482766994661538,0.19013072602204545
0.799929978574786,0.27307285699058487
0.7706867654968862,0.26214407515599575
0.8532814611117696,0.2453669936439577
0.8347989561587925,0.400233285828726
0.8684155022575886,0.5536828063761523
0.8552710195388746,0.7740151998029118
0.9614465944865882,0.6738492081265886
0.915958662766551,0.7213575385544622
0.890962225243336,0.6539638935424387
0.8536965537875384,0.598920911327624
0.9441779072586098,0.4932872629277689
0.8261601728648282,0.7910375946719712
0.8389403551563591,0.6302216960239791
0.7654634487903109,0.7828398812315527
0.7810494501034997,0.8072871707473263
0.9089299679635533,0.29778036524105234
0.9315211767731851,0.25128956284136744
0.6682554508179777,0.9162847899116184
0.597763357119878,0.9319980289786353
0.7900410814383562,0.8484277282228522
0.8243568369049704,0.8420501572595184
0.6624171942091439,0.7879049405769781
0.7526883596684228,0.6455873738885348
0.8512385075458707,0.543951963521731
0.8979024365231537,0.5084882104190537
0.8362903221579322,0.599033443236438
0.7389477745532562,0.2832764154610453
0.7844227997641265,0.20847693170244758
0.6867088844567523,0.5124280868984126
0.8361449613670169,0.5256605747926735
0.8460558816230547,0.5382241592440566
0.6215625761285541,0.6664079074652984
0.7236675185253959,0.698574066629275
0.6921952663599491,0.6707716584603248
0.807542750918417,0.6809758201104156
1.0,0.31934229472837616
0.8109105609943188,0.25053770203506115
0.8333082362871606,0.24943208791979105
0.5859844544719223,0.23274230030240817
0.8176576262804958,0.41638726413482746
0.9130773566524819,0.0
0.942722200941476,0.050701246985526346
0.8968209895420615,0.8336898537954599
0.9297739765204615,0.47538491253662923
0.8476701292329615,0.9283180423600566
0.8352459191442858,0.8705158677093
0.8387509913160873,0.9417544335915252
0.68650494834697,0.9580128529750098
0.8518229889191921,0.877620859922993
0.8927431324422775,0.8924655278881604
0.7187395727891789,0.9572316672044642
0.8581954506368876,0.9314705165997939
0.8950187748495594,0.885653052583325
0.8601307386280835,0.9112179291759371
0.8388062671623318,0.9631635582704106
0.8672405251915805,0.9516638471806859
0.840020914661909,0.9052804685077662
0.7774466753588886,0.9655736025927008
0.7731882357109446,0.9257993972562298
0.8696277420219866,0.9599637339633545
0.8203580710458251,0.9204129798725184
0.8045118759629292,0.9000950958240459
0.8310954121101066,0.9437747802471849
0.8021602826683202,0.9407930311150086
0.9119593523785055,0.9276435474781761
0.9274572979292657,0.8497999635806353
0.8977553800729835,0.4837594999728233
0.8844880775896833,0.5646797010714983
0.8321280108805061,0.6699796190485622
0.921019819683883,0.62620059765488
0.742909975891151,0.5666653813888325
0.9045455925175354,0.8744889942526761
0.750299049187546,0.8735844033464792
0.9052155359838169,0.47659838984813807
0.7913278306618187,0.7144208693894085
0.791975284610183,0.7024771083764507
0.8102948499299318,0.6968291788454289
0.8924636255080447,0.9232088790862754
0.9649034623510404,0.6467533897570458
1.0,0.646101325548777
0.9748089453504947,0.7382754390565173
0.9568764038956729,0.5964846839967937
0.9415950902530373,0.529677796048153
0.9662634404134997,0.5790201167296463
0.9316856237029223,0.6234784982146827
0.7583439761809488,0.8047274095057224
0.768085010440097,0.8627115908292265
0.8328751634979893,0.6350179647602032
0.7624126747302044,0.7858996019885617
0.8587860848306048,0.9061648413133316
0.8753278424549807,0.5827707827451599
0.7734109828774507,0.6925891382087119
0.8313911880928324,0.6036780510997048
0.7794302908965575,0.8765583048821599
0.7001698602666265,0.8808509725112507
0.6193574446851194,0.957403255228142
0.6405801663229549,0.835026254150887
0.675729274222777,0.9063675189698294
0.6576204213892284,0.9990515395414258
0.6751553959942639,0.9864053294186399
0.6367052075841456,0.9789322501825234
0.6569666649784961,0.9729002815187933
0.5931824313981687,0.9903681345595154
0.6488614232073869,0.9697244750485067
0.6908094715879954,0.9811363097140702
0.6486872264287236,0.9852540262872115
0.5186185401065746,0.9816710171710539
0.628875125496385,0.9964344852296528
0.6635984399295658,0.9491264343624163
0.6819348031554514,0.8582819069866416
0.8108755733485967,0.7642587063560494
0.7180913935068597,0.8733314988492734
0.9346770766174735,0.7673911329337738
0.8011933315877209,0.6636261482892056
0.9598990570724527,0.2953436732314796
0.7634615198627887,0.73049934667515
0.6929827003196801,0.869453222885668
0.9390138109902915,0.375908362566651
0.7446522538108179,0.39922006597135357
0.6939891758508641,0.8813736389427468
0.6649996203492027,0.818568057644574
0.6127407354252309,0.8936670814277167
0.6850399643536053,0.859792781193861
0.7195383598030229,0.5994043546192676
0.7943931771532315,0.5625110508620296
0.8427012673297359,0.7256202811335577
0.9931658193964041,0.4463539074249207
0.7821847465892614,0.738815069903144
0.8372851672172361,0.8687473490356805
0.7948524696889503,0.9243515938218994
0.7364224711140305,0.9654698248380814
0.8068174808724049,0.9648314429121672
0.7322096472517026,0.983899899777848
0.6537520229482952,0.9947720380081512
0.7619763342540962,0.9565785543814107
0.7363249858703877,0.9431364905250555
0.8399380863635351,0.8195130106086765
0.9261423770679723,0.5257520086923771
0.9178563259390358,0.6286704378549766
0.8277723331057515,0.6799193271189822
0.6152425330674084,0.8260739140002327
0.6706315350682147,0.7953020564919981
0.6579087213445384,0.7039368339990156
0.7278544158189624,0.7622115699632994
0.30935875756348724,0.778045629396592
0.632851879419414,0.49258520430192837
0.5994088522412979,0.8155017893739834
0.6493400464079518,0.7363635526278304
0.9119455160556589,0.638565909793013
0.9546776597555232,0.17721118889848017
0.7876391232350825,0.4156835430811121
0.9140500897360813,0.5602245307373488
0.9707662760153235,0.7640506635540503
0.6847917260693206,0.746051813315846
0.6317617364627935,0.8821647609822243
0.536223210987342,0.9760650599925988
0.5632321302760602,0.9438728348322345
0.4423291974051041,0.9633533481017591
0.577720551511837,0.9524014798688114
0.5969734816775614,0.9616933095885489
0.4962803429881629,0.9669303609325247
0.6019179947899344,0.9403393580770746
0.630609141040098,0.9962525049330374
0.5942863401114629,0.971666595843708
0.7168285442427133,0.9466247681999975
0.7008538586491142,0.9531044843874223
0.7515273172858061,0.9156307259118706
0.6535512990807848,0.9068616964504861
0.7483840303957109,0.8935432546008288
0.6972917041232871,0.8850201062486108
0.6672316694463024,0.8828808735021424
0.6353358783980309,0.8785765729383328
0.706636538945384,0.9214416670917797
0.5515033810633625,0.982934556546658
0.6857705106716426,0.9651227335158509
0.6697379099127295,0.9609679284581201
0.5690845578931807,0.9925247538744402
0.6602708406767077,0.9903958137331386
0.7885266594849253,0.9890196894998212
0.7036312796116263,0.9829680879863406
0.7547712446122379,0.9662946818988836
0.6754088264558342,0.982223588929595
0.5718295422930061,0.9532123223627017
0.719305992185593,0.9353016251032278
0.7353133746645295,0.9711004050420864
0.778942332074126,0.926937152988328
0.7004799968154846,0.9023657296204871
0.801712437101032,0.8703465244005117
0.8901741981491619,0.7551642538570997
0.9602525782277759,0.0
0.9876886526146081,0.2895712850589684
0.8781487558336105,0.3604437483074707
0.8934064978244723,0.3991854422776528
0.7363362987728022,0.6766803901870291
0.9196616606492746,0.599551727305351
0.940086097328149,0.5770501574663948
0.9586694628832161,0.12022769400652022
0.8588807809911979,0.8898854264776985
0.7473065944642155,0.9415584578408606
0.6369035731621155,0.9599744751521259
0.8877263714362473,0.9506543960247725
0.6759684092230439,1.0
0.5687058270125546,0.9904266377030571
0.7913603113256702,0.9770172672063371
0.7210047381986624,0.9992267183892941
0.7393240250988273,0.988186195563799
0.7636527132026286,0.9897516763950712
0.8370006790322696,0.9538242340197879
0.8877287662077522,0.9720124986393779
0.9158913694207123,0.2595788978810831
0.9396227129212611,0.20447168938836474
0.8204951754601102,0.8017052366840927
0.8558251076092135,0.6061578196629641
0.8193934200682786,0.9732388031818268
0.8625974198688408,0.9643548681535049
0.88032602625957,0.6156283125703517
0.8742405213099493,0.38769890336364726
0.632391491809619,0.7939685184495685
0.6164627446961549,0.8224444573966233
0.8815314077235934,0.3692806271928702
0.7198425714656218,0.7082841094711583
0.7050513533481647,1.0
0.7711362022258809,0.7671956563591997
0.6822564999614162,0.3767206794121755
0.6638029514517022,0.7451313552594376
0.8390192233302556,0.7746597173798603
0.8034379826423089,0.815699608734169
0.7116254176998511,0.5686771656637725
0.7351244699304554,0.7306937886463661
0.6010893942729284,0.90547156930274
0.5481897869467705,0.9062459276702206
0.5414819691313654,0.8917067442960509
0.7486431949930028,0.9006821639545461
0.8358130343845066,0.9203905743229622
0.6743868905822461,0.8410920059060647
0.9040120193781442,0.6049594043071189
0.7725609158735951,0.6834585248438094
0.8694317441453636,0.727267805012139
1.0,0.6729252622157629
0.6845264958501378,0.4227021042905987
0.7707835012827909,0.4275522685880495
0.7663106885848556,0.49667050109912386
0.7488481263177434,0.519885122811333
0.7523412247518053,0.42573832885970603
0.6292686282402722,0.4600909344323101
0.7887824649671227,0.6956211520636595
0.8864245253590451,0.7300288466699387
0.857722090756053,0.7530932636775796
1.0,0.489452659579623
0.6674115935410003,0.8653770068265818
0.8176747860366869,0.9539429148114623
0.9479655460826555,0.3635831448997593
0.854382761251421,0.46476853658631123
0.80003103265797,0.32654930126431836
0.7999973823460382,0.8764715335177083
0.7309389840558111,0.9433349642038569
0.758344308114092,0.7664841154361864
0.8881451222012491,0.7728586496429415
1.0,0.6721170703438402
0.9034193089468865,0.7197687336182159
0.859725948006519,0.5263738391821696
0.8646256366998818,0.5599556984004068
0.8893930948942829,0.4725818488435432
0.6632403688569573,0.9254751295574977
0.6270574775000769,0.9482247396824445
0.5519280426389909,0.9801172022706452
0.46929811475698063,0.9860109909380682
0.6390180392721002,0.9572112164810803
0.828298380737457,0.440580510497744
0.7481344873648994,0.5307906853914505
0.8062489375502375,0.6481751788868862
0.7598548773413772,0.7078591218656045
0.7281638495953292,0.7714605426289838
0.5332351546004654,0.7687803566932163
0.647104105706002,0.7603768493437401
0.5623158900719265,0.770561615546279
0.6618883021410475,0.9679338835396339
0.726532098567786,0.8573994657527335
0.7617553917641935,0.3807234325455511
0.8970171232747497,0.7765871288214362
0.650514496349586,0.5702655152796656
0.5600451845410453,0.37761431425629033
0.7537597442154313,0.0
0.7693908915907479,0.3181085364431667
0.8199300710134775,0.2929593976557786
0.8602209664771319,0.20359627394819216
0.8579261906742741,0.7286250911908251
0.8243911017536237,0.26416098088153367
0.949495968996778,0.42130553120874603
0.8783813237491664,0.26728508173572285
0.8265626746634595,0.8524012416636328
0.7910359606065486,0.9473037178361982
0.7347895436931985,0.8198534244234128
0.9316399107850003,0.09854298405749995
0.6537237152989951,0.7971203012328135


==> figures/suppl/psnr_scatter_csvs/angular_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.6809181957279844,0.6186569352089152
0.7393355000959251,0.6629656229078733
0.7428782398973134,0.9517878060806102
0.6463465798733091,0.9951151155820777
0.6864297491338563,0.911115655284865
0.7552362437430312,1.0
0.7596359454289427,0.9761420581936825
0.6536495270995081,0.5770043475980823
0.7122846863776758,0.9849990681685891
0.6827048064708974,0.9479183035868866
0.8011505537542492,0.6565838266303293
0.6534556176007672,0.5261903402389153
0.9060817564627422,0.6520233060424997
0.7776420528309597,0.6947075599143102
0.8394809206388101,0.5770320002128647
0.9519855448736264,0.7769592848358093
0.9087486288051119,0.6570068304092268
0.7979501282903452,0.5702068864983026
0.9011952090869803,0.2845572520389147
0.8768347205246212,0.2684445907430614
0.6373123439832118,0.9008681745800974
0.6678145027725734,0.8804565547865937
0.6797655365043944,0.856045935168265
0.8753722109959814,0.7746195721251822
0.4637537974195823,0.8007670693382706
0.45798138755190626,0.6814410778337123
0.9747708818711522,0.6748496347231177
0.41662132569990845,0.9474004883339987
0.8676938470506478,0.3039003105801645
1.0,0.0
0.6702257213934611,0.6248667427287465
0.7790221191554993,0.3615257941767192
0.4354437322547378,0.7814800109500536
0.7001698602666265,0.7533491488467791
0.6964885488382135,0.816488161992363
0.6405801663229549,0.8153469465019041
0.6962625066988202,0.8339558811407879
0.6588704996605554,0.8362266099589445
0.6196254026567206,0.9923561809207273
0.6576204213892284,0.9830861423264117
0.6751553959942639,0.9285884825880826
0.6613280859494065,0.8545498746858405
0.579324953160878,0.9390324692524152
0.6248115728176975,0.8925102980612701
0.6488614232073869,0.9175811359534646
0.6908094715879954,0.9571278030706872
0.695730619748407,0.8483350929660614
0.6792048873834965,1.0
0.636634815430511,0.9266518387865023
0.588925527155589,0.8875726609700917
0.6260728455221355,0.9538039900336805
0.6680535413271644,0.923615640752044
0.6461504941390513,0.8720539359566186
0.7700401562232336,0.7182885504685995
0.808366570966376,0.4449583785094724
0.8414616925643801,0.2743769933871379
0.9598990570724527,0.3145920839952016
0.8916759360728551,0.8577101193197275
0.7827496260335809,0.7071604790711083
0.7634441934583819,0.9681017468057066
0.9003193304458459,1.0
0.998312683318468,0.9061053168433636
0.965798368997596,0.5831937381695946
0.9841539878850764,0.019822287491809917
0.9390138109902915,0.0
0.618922992016641,0.35554711359568
0.5911705519172659,0.9388231133793755
0.7047726318332174,0.9275132406829436
0.6939891758508641,0.9703010877956386
0.6649996203492027,0.9412726893603589
0.7259570820881917,0.9075760561992112
0.6242917632646219,0.9624500586509899
0.6127407354252309,0.9682529449209937
0.47747934691910393,0.9722631383534689
0.6502092191695267,0.936809069545356
0.7943931771532315,0.39139683323980407
0.8064458510141055,0.5357045955366734
0.9546888829378734,0.02989942805502013
0.8698500133343666,0.2503295518448743
0.8417696955740464,0.2206002010347004
0.7636229442700778,0.5299380043909552
0.6393367263396169,0.6413729664129861
0.7813880080598948,0.7435065205938184
0.6345811212996398,0.9773287794091368
0.6463465798733091,0.9625810673917142
0.6011793527906704,0.9650560660858504
0.6827048064708974,0.9363398404508273
0.6968971462246162,0.0
0.8785265351080391,0.2053954448717343
0.9965361090332564,0.15393301668176287
0.7667069814517832,0.6173215990228654
0.7777225417490796,0.5203917343105311
0.8636000143619854,0.4474725860629484
0.8589315824027203,0.46790849517471583
0.8178445485766765,0.9322464800324683
0.7979501282903452,0.3691390283880093
0.8844742690184944,0.4341946519655168
0.8768347205246212,0.37453927267931936
0.7960211547364673,0.8063885530762369
0.5409951617624928,0.907183031097657
0.9879213977998871,0.6611110101538747
0.8753722109959814,0.6560472352773085
0.7501713175988544,0.5511432587534408
0.7279160175004444,0.14576994516881028
0.35691649785011,0.44326213709213225
0.5380806117071018,0.5210604369841246
0.9747708818711522,0.6846193553551676
0.8892765454742283,0.5699982272822157
0.5149898372137991,1.0
0.8676938470506478,0.25675408042629627
1.0,0.0
0.6702257213934611,0.3247484287863533
0.9770599615539296,0.11409945859460117
0.7765597749626926,0.7771581817420965
0.7394609754053375,0.7594383828504062
0.675729274222777,0.8619059013269106
0.6576204213892284,0.9769667433947986
0.5653489113265894,0.9473614940931013
0.695730619748407,0.8078428209643498
0.6635984399295658,0.9166047570372254
0.6819348031554514,0.5971487937534156
0.7332852619555527,0.7777487359915163
0.7180913935068597,0.7786640628546975
0.8011933315877209,0.4111974536425205
0.7632546943887931,0.46478653157991356
0.7634615198627887,0.6820437608622701
0.7239569851844637,0.8905730436804076
0.8572158160539111,0.9717821931592548
0.965798368997596,0.5222656756856376
0.5828251086066851,0.8935925147802488
0.5911705519172659,0.9233645591131192
0.6939891758508641,0.9460532680636906
0.6242917632646219,0.9448562303843627
0.5234747636730048,1.0
0.5329176493281922,0.9822377483456055
0.7943931771532315,0.5899165019520012
0.8427012673297359,0.5742458953674059
0.8064458510141055,0.5998093144015826
1.0,0.0
0.8417696955740464,0.1521757851192487
0.6435187148802337,0.7540321106305894
0.6202919131450516,0.7407854153364288
0.6175095239746625,0.48276379613049863
0.6809181957279844,0.6987144602236004
0.7393355000959251,0.5872960858697459
0.7813880080598948,0.7377431979286084
0.6233048512602057,0.8989246048966157
0.6534556176007672,0.47144909991555795
0.780118172420027,0.4446415516773688
0.8785265351080391,0.4883463896680873
0.981399630998445,0.3615996324817345
0.9965361090332564,0.3057526820691409
0.8494520282702176,0.4565902434023602
0.8140957274958964,0.5367691888238229
0.61868158653427,0.7463624599111308
0.7464392209004932,0.6190200868402992
0.8394809206388101,0.508488595015635
0.9519855448736264,0.6882111244435838
0.8178445485766765,0.9622498895897371
0.7979501282903452,0.6131497193550244
0.9583557080006195,0.6270990332996343
0.8844742690184944,0.6953596843673739
0.7960211547364673,0.9017143171242235
0.5409951617624928,0.9608980786072452
0.9879213977998871,0.735213906124471
0.8735625561877043,0.9561531930952222
0.6373123439832118,0.943242249300654
0.6678145027725734,0.909973268398
0.6797655365043944,0.7541940036355249
0.8753722109959814,0.7310209959685333
0.7786008795317664,0.5742923356416061
0.7279160175004444,0.38139148083054997
0.35691649785011,0.6349250447806009
0.45798138755190626,0.7899790600083758
0.41662132569990845,0.9740759175239206
1.0,0.0
0.44537073650344594,0.8683657786073257
0.4674149045303907,0.7421126463007905
0.7394609754053375,0.6946099854343298
0.7794302908965575,0.5753485586950934
0.7847860983404706,0.6823321632660406
0.7425166316415313,0.46781782865062504
0.6962625066988202,0.8051696824645408
0.675729274222777,0.8500953387525267
0.6196254026567206,0.9949256990771153
0.6576204213892284,0.9680121981474369
0.6613280859494065,0.8467276993132119
0.6569666649784961,0.9198100945282901
0.5734723144288283,0.9486799364085667
0.6614525679411143,0.9436021815235149
0.6908094715879954,0.9228178001023966
0.588925527155589,0.8616910798977456
0.6260728455221355,0.9511477639758426
0.6680535413271644,0.8807491884834269
0.695922368161718,0.7485727263574937
0.7700401562232336,0.7404207234569423
0.7571604699058966,0.4393553563725499
0.808366570966376,0.43451458628326256
0.8108755733485967,0.44670755279286867
0.6883062585481866,0.8670419635231543
0.7180913935068597,0.6855707245721483
0.8180328329159285,0.181799906929367
1.0,0.5522913714593052
0.8916759360728551,0.8768157407235202
0.7883470879065437,0.9121427933732894
0.7634615198627887,0.7500356065762084
0.965798368997596,0.4964196838663019
0.6037478948052876,0.6725113445232636
0.5828251086066851,0.9335579914121706
0.6988964315924396,0.9383318974207
0.47747934691910393,0.9314184427248519
0.5234747636730048,0.972864220470762
0.4670035840122747,0.9556062763259418
0.7195383598030229,0.692904837225886


==> figures/suppl/psnr_scatter_csvs/angular_scatter_data_RTGS.csv <==
velocity,lpips
0.8698500133343666,0.9103556773909064
0.7189912819449203,0.8283972154593067
0.660203423000741,0.8008420330894432
0.6175095239746625,0.0
0.5791283135260369,0.26646007377080183
0.6809181957279844,0.06110025347403145
0.7393355000959251,0.5077918926843464
0.6451553912721696,0.8891304220715102
0.6345811212996398,0.9017673880586673
0.6463465798733091,0.8238865274870264
0.6433073678943082,0.6544670227558348
0.6827048064708974,0.9535497449724641
0.8785265351080391,0.3799605063763574
0.7667069814517832,0.8535241219344323
0.61868158653427,0.6762255180902764
0.7436727340277667,0.796536111323771
0.8636000143619854,0.0790929302069981
0.8470099960999775,0.3700331960930363
0.8589315824027203,0.7012603801484012
0.9164975324002514,0.7952512045037934
0.8844742690184944,0.25450953403031246
0.9011952090869803,0.20532347270778029
0.9879213977998871,0.6877614715325199
0.8089699683171478,0.9246377884334415
0.8226757225098739,0.8894989537098988
0.6090546654286695,0.8658922739718076
0.6678145027725734,0.9563890373675901
0.8124559675386309,0.813606069612171
0.7501713175988544,0.3545286107115689
0.7786008795317664,0.15982538255510112
0.8016310321027964,0.4273026726731973
0.7279160175004444,0.0
0.35691649785011,0.4263483581879519
0.8343613302284201,0.5057075307887003
0.8892765454742283,0.777928763301914
0.6944534317069097,0.9352743080715509
0.7584217410983377,0.670150358665458
0.777934780727309,0.4766851330454314
0.9844609488199119,0.436005042819745
0.9130006576416111,0.35635921363336037
0.844925278889887,0.7377410967682733
0.8277637336246255,0.7804648596083409
0.7579067530368678,0.7549117563722093
0.75639893993025,0.7130429730754549
0.6452446885036351,0.8104215631325771
0.7810013951787433,0.7640408759147516
0.7574327878753665,0.9830841870031115
0.7981231556311429,0.9173782314565471
0.6103225656466191,0.8599204765438202
0.6633532157650458,0.8031217497514391
0.804537349320658,0.7326680993434392
0.9672642052085818,0.6361636869024281
0.8153416000023311,0.6090313032503359
0.8415868763567184,0.6130018290817579
0.7011798987864506,0.6025508559007444
0.7794273057419889,0.5182843365782247
0.8807688197186236,0.7007994634522942
0.7914499075087973,0.8436271720836134
0.9061716315124597,0.7821488621694076
0.8894767393719553,0.865865412566825
0.7954144269011801,0.9074244083072687
0.8407918721938374,0.8102156548275506
0.7942475469420022,0.8718017379487076
0.8559381508143813,0.8631797544579359
0.8591029632533671,0.8589622399649158
0.7340475383409748,0.9047524963538155
0.848802319655858,0.8433680930564724
0.7219143829628369,0.9076008257685666
0.8424755432556673,0.8559357111518672
0.8650403381583986,0.836075755713878
0.8508874553104729,0.8715410010925584
0.7686273725552429,0.8911880081851934
0.9202789812576625,0.35885964477474364
0.8994627398258296,0.6385193651455677
0.7286993404436715,0.8576988476994962
0.9366283147184209,0.6210099954961332
0.8163521837632759,0.8539336273846295
0.8984663792850436,0.6983044421293236
0.9957669037982915,0.7884394652258087
0.9466838233057656,0.8636006738045072
0.7716042014251319,0.8876081232463948
0.7924830985011051,0.860923547453323
0.9766148758920428,0.6851224972841069
0.9843468384904189,0.1135150376168946
1.0,0.23889660374763141
0.6966785944900243,0.5799183324174937
0.39811005732649185,0.8730414879812891
0.45072027092574973,0.7980536368598978
0.676822592603807,0.6271485669025585
0.8363620326892136,0.49240522608146475
0.8077563505781238,0.5887939653375805
0.7143548931416297,0.0
0.6158796698782614,0.48469457019978446
0.8816223991387163,0.6942243643453025
0.9036902614364293,0.7361424645368521
0.9204732514432785,0.6611798210268482
0.7768260124943811,0.9093741392726282
0.8621696412558376,0.6874504004110501
0.7172274438808698,0.5261518257893781
0.9053802746661166,0.9625643529171016
0.6734190211402449,0.9890206447432646
0.786789395339976,0.911464575972449
0.8045958059161279,0.8217796520048074
0.7800314093336669,0.932596773949699
0.6474573610202301,0.9245469760736752
0.8906664238462273,0.5171969544980792
0.8602764560389752,0.8414275658672513
0.8204332692710211,0.9399639211636052
0.7657410199828858,0.911379050738371
0.8449016173913039,0.6503432857573603
0.7204970330432389,0.9502718287650392
0.5185685841069864,0.800366903771505
0.6837826824966217,0.8496760081495021
0.770658876457043,0.6238965631644474
0.8890528486752283,0.36690889139616795
0.9085862890460141,0.5313781175919866
0.8647493392078881,0.1135852678659378
0.8196390945575045,0.8253636871206866
0.675578672255244,0.8076696411255092
0.7443539593202501,0.7467845991567267
0.7946026920225997,0.6474617718624078
0.6327903935375353,0.8187752554488015
0.7742469488345259,0.796517790106096
0.7311381343426872,0.811425051764941
0.6511501560585421,0.8792465563007188
0.5551582715422325,0.9314923531559611
0.9218330011017605,0.23964311206400327
0.9189597474938338,0.6567854967359817
0.8832645328499139,0.6199603219888182
0.8665764329307933,0.6076652336358888
0.8029514986158601,0.7469361814584593
0.8507862245596686,0.9694456872358805
0.7931035126025017,0.9680154213266206
0.6172707249948217,0.9949605407995397
0.5688821354930419,0.9418756523033568
0.8247241525659031,0.8095764049340741
0.7524123747575404,0.5625195283001204
0.7536809333470877,0.7324373087779084
0.8166002353463173,0.34034866379259604
0.7009833150144293,0.8571397966553278
0.7266950273753082,0.8656654319391388
0.870528332745182,0.9030144354035237
0.8302457264113736,0.8990738843740653
0.8939061097179873,0.6322210169747955
0.7542445011005138,0.7367075466722719
0.858600416603825,0.6278068601244328
0.5772478039725942,0.8857948541737867
0.7384421981436404,0.8342060884869682
0.8800127381613672,0.7500581646643893
0.713654950815291,0.8561845498658379
0.8393825349804429,0.21194845360286416
0.9132783852729369,0.4585432211642516
0.8756613763233281,0.660946073173204
0.7912084642724753,0.5610015114742766
0.8952528079840361,0.6036335818262563
0.9040974176007948,0.5797360466013538
0.808563855692326,0.7893505790541469
0.7243620632607115,0.9280480842400769
0.5554918918111909,1.0
0.8543427560650834,0.8741041915167245
0.926180646553577,0.5316797600099838
0.7545395610432092,0.836706066697503
0.7170443718565622,0.8250610404583815
0.6320546740931988,0.8322984769529639
0.8153319694381205,0.8446443837435129
0.6833041840877565,0.9361335398065193
0.7908489363034551,0.90501140435138
0.7948968126034471,0.8776091470686215
0.9120685541322824,0.6975699318929269
0.9751934008465272,0.9490043245941336
0.9086170354275652,0.9249146001604823
0.788236366507638,0.9167262707006283
0.7893220568856892,0.1861701934063896
1.0,0.2972541579517262
0.7063735945183846,0.8651879704941009
0.7204587099251765,0.8964462705367302
0.6928918901555167,0.9115689107037324
0.9016669595674447,0.835421112775115
0.8192999110842635,0.855546335438053
0.7976867037142381,0.9249069601095312
0.7697629585848,0.9215171961351099
0.8129257731000241,0.8531077326148507
0.8312760418983351,0.8129501511918339
0.8756159624642176,0.8689518940693496
0.7146038938677458,0.9981430423211003
0.9236177602206029,0.9653070182526632
0.8920304590499291,0.9218144970563565
0.8251904136227047,0.2741356960239051
0.8283642531807455,0.3003806098224304
0.9340667090580934,0.16023749333608092
0.8930049668821668,0.26225480877171825
0.8176470835024822,0.5124272745094708
0.8306004781327642,0.7052262952912197
0.7377228585123838,0.78631932995129
0.7078133489705176,0.9595441266938732
0.5820177071737069,0.9809962959821875
0.8105715212703266,0.9727160256734018
0.5591366974483772,1.0
0.6268065229952491,0.9729424056233276
0.7261235440484044,0.594259059661441
0.664329572119618,0.9492023574660922
0.9755733464260343,0.9205305878964121
1.0,0.8994005999389979
0.800215207914418,0.9409896439979321
0.9025822663147689,0.7481027587657886
0.8805193455107234,0.9506415585318694
0.8894474453001394,0.8973766348534786
0.7096320871458329,0.8576028318585907
0.763285088088893,0.28464959310361654
0.6622324182762832,0.8965110104364344
0.7361512933934339,0.9186420126421334
0.8144082990974174,0.5486232941053474
0.7836151938657248,0.9141621877239892
0.7138929492714471,0.9639409394710685
0.950269728930032,0.5465278116729332
0.7400499710052907,0.6707438712415483
0.918065640052405,0.4391722431262061
0.9482766994661538,0.1774238942430948
0.8911321415455459,0.0
0.8223847274126097,0.6397342309492573
0.8684155022575886,0.5894014715044057
0.8149569320880207,0.9574738449192822
0.9208912871398814,0.5755933323268186
0.7965811709355927,0.6021040540551463
0.8672958755542768,0.691146137903861
0.890962225243336,0.8167316855479564
0.9139227224239356,0.5016070344281629
0.8885245174456521,0.5952647745037059
0.934789543556902,0.42505232589563896
0.7654634487903109,1.0
0.8928426384078991,0.6853461223822255
0.8681115651145598,0.8239486015389248
0.7674010081674388,0.5954895743819046
0.8854872202766668,0.7555142059226231
0.597763357119878,1.0
0.6624171942091439,0.767106767037209
0.8358879841943817,0.7449065265835689
0.7306238687142529,0.6930474426223142
0.768964211895757,0.5411768043522888
0.9213024586830184,0.4552701326691187
0.7387212361433572,0.35848407440238983
0.7963996709949777,0.5973235480060908
0.6867088844567523,0.552969032592192
0.8361449613670169,0.5289982083398727
0.802211258125013,0.5758295075820916
0.6756849990857258,0.7148888564616132
0.7516646238736021,0.632738790240161
0.6057721715667205,0.6981603877701276
0.5951263555086848,0.7352866707084879
0.6476256036661835,0.7714240720380203
0.6921952663599491,0.7399645466610308
0.807542750918417,0.7275545452588627
0.6379055909771187,0.30866415943491876
0.8176576262804958,0.4319499014160356
0.6752642465599495,0.18171866552860022
0.9348368430852865,0.7994346899085347
0.9245644230372242,0.9440498134375667
1.0,0.3117255404970627
0.9297739765204615,0.38832196281137316
0.8032075880637579,0.8357660483952534
0.8352459191442858,0.8580459881072972
0.8351225767075934,0.8221508259103965
0.8387509913160873,0.8240395564970491
0.7796462584020655,0.9543608994533733
0.8705417646508588,0.922831247098413
0.8927431324422775,0.7297844955453142
0.7187395727891789,0.7230090881173037
0.8724641351885903,0.955250415746402
0.8986584827884995,0.9673533009450219
0.8761487504289434,0.9860458924442261
0.8200929823678521,0.8721908226797388
0.7731882357109446,0.8066199873605049
0.8696277420219866,0.8848506480819244
0.8045118759629292,0.8010429763853427
0.7554314268141956,0.6117026414916789
0.888054851425948,0.8890976330398875
0.9234375191745742,0.7680321938622143
0.9193640920274436,0.9183886980683753
0.9274572979292657,0.9447813848875432
0.8844880775896833,0.7589409348092192
0.8211790164548124,0.6775683942708487
0.742909975891151,0.6151551944850138
0.8517616005692851,0.7664693398374349
0.8866109482699376,0.6615025644995404
0.7111698481066449,0.5427437378611752
0.9610758667516072,0.8373805002404768
0.750299049187546,0.846531799804884
0.791975284610183,0.7148925961524343
0.8102948499299318,0.712126308599308
0.722317789448679,0.7515884091206442
0.9808735624619975,0.6918194869903463
1.0,0.5631131327835306
0.967814380636676,0.573082242708891
0.9192956714686381,0.556538882686676
0.768085010440097,0.9646661219666154
0.7571704666923329,0.8907475297085942
0.8521014660495673,0.6279734372666
0.7624126747302044,0.7041883008140668
0.9767893909268344,0.7381587044883255
0.8323037471056438,0.82989033245603
0.7734109828774507,0.8560734405968571
0.7794302908965575,0.5890701938438677
0.6964885488382135,0.7897553972553559
0.6962625066988202,0.5349722184373499
0.675729274222777,0.722228620207758
0.6588704996605554,0.7825087992513049
0.6613280859494065,0.7189832810651385
0.6569666649784961,0.8936356281334294
0.6248115728176975,0.9462089468767322
0.5653489113265894,0.9246937819020888
0.6680535413271644,0.8302505803652959
0.695922368161718,0.7804494681179693
0.7309759180930719,0.37149720923738966
0.7332852619555527,0.4469997666633424
0.9598990570724527,0.09302011057891273
0.7634615198627887,0.5569643478216251
0.8877251497294742,0.4142189497407991
0.618922992016641,0.0
0.6037478948052876,0.4455804082276856
0.5329176493281922,0.9206375112149928
0.5199091264021227,0.9023771567670308
0.7195383598030229,0.28009397476178405
0.9130666594755763,0.6327703563303453
0.5307780049221452,0.9581579811034281
0.7322096472517026,0.9798841038383306
0.6939224744872796,0.976273378880033
0.6536987529135666,0.9732608099831536
0.8447686359157779,0.9039898216657535
0.7942442802081043,0.8739917108694959
0.771583700633156,0.9219045778926497
0.7619763342540962,0.9250816695025499
0.9038693798488578,0.6009529251297573
0.8872729332465961,0.5684595431032953
0.8277723331057515,0.719068845946653
0.6716573988159664,0.8314829888635322
0.5858785922711508,0.8521729262061201
0.6706315350682147,0.8344437394520212
0.658658160056688,0.49320016157722213
0.6579087213445384,0.6415056490135266
0.5746623703807088,0.924560603095258
0.530047002976293,0.9797911048311256
0.6338873034607445,0.9067948772311095
0.5994088522412979,0.7967276960962082
0.5772598425712925,0.7785094952080749
0.9546776597555232,0.3325548002881385
0.8473155715992634,0.5698432255538703
0.6847917260693206,0.8062273817518638
0.6835507895779189,0.8898932767262641
0.5675252419015325,0.9523447625154468
0.5211275605335981,0.9802849119459998
0.5470106093803454,0.9770180789031112
0.6249328736866087,0.9568956641297165
0.6606764326600998,0.9797101210810698
0.5863105394560784,1.0
0.4962803429881629,0.9575988781362078
0.5040812600039573,0.9293949146404602
0.5765675857157342,0.982986645099751
0.630609141040098,0.9747017546862846
0.5199439214882522,0.9744364332193505
0.5814868822411974,0.9548565539889841
0.5595917164125775,0.9627592716151177
0.5234192818788292,0.9788578991506185
0.7008538586491142,0.9441030896392382
0.6109927268666729,0.8439242674583585
0.6535512990807848,0.9066106916648693
0.6353358783980309,0.9139777163604349
0.7414424779230364,0.9124546294159578
0.7381898853321069,0.8914574441741892
0.6147198509681236,0.9164693859493761
0.7369526775884733,0.8441757131161313
0.6718164930160363,0.9218781251474724
0.6290704251740749,0.9706003868907072
0.5515033810633625,0.9655567389050738
0.6857705106716426,0.9697589514117553
0.6554745579414953,0.9619984892182316
0.6697379099127295,0.9798170169662196
0.6022812994045935,0.9863630746085922
0.7060855654276949,0.9736258553042381
0.6754088264558342,0.9135210871584225
0.5718295422930061,0.9223527677016765
0.719305992185593,0.9173331596922162
0.7511751323913121,0.9301642798207618
0.7435967343708374,0.922805985173301
0.778942332074126,0.8585362914290884
0.8262067816164618,0.8495504412677067
0.6985745572756549,0.8554189682838091
0.7004799968154846,0.7748625510145063
0.8901741981491619,0.6097134765512241
0.9876886526146081,0.026059550773949815
0.8934064978244723,0.36529540620223244
0.8571295871916705,0.5614159168225774
0.959074122329595,0.5513582564852205
0.8933559578863363,0.642029709232525
0.7819951563340721,0.566274174874279
0.9606312706117465,0.4707285233073995
0.8296412183331785,0.9784534856736168
0.7939259942924579,0.9518636725407521
0.7833292075763204,0.9172217479350443
0.8143974152946335,0.13425034703738262
0.863191835929772,0.11764102107530622
0.8017145240760858,0.5625459950783871
0.8429200416887519,0.8971373242834825
0.7559749625643496,0.8861987796004556
0.819549956056686,0.9357105872519335
0.7429467462444745,0.9830985632731363
0.7506121530507995,0.9828280721590698
0.7393240250988273,0.9758021481503336
0.7636527132026286,0.9730176551125234
0.8171974090374504,0.925759946646004
0.9271079849057164,0.8907812591886048
0.814955104244261,0.9377459743978145
0.8374031848170959,0.8373173779970824
0.8622237349313576,0.8392515250851124
0.8193934200682786,0.9056687010477464
0.8227499724750351,0.9638398120996209
0.88032602625957,0.5302276331320716
0.8958122755478023,0.42632117578869994
0.632391491809619,0.9327953648826617
0.7527962343990102,0.6840272660898179
0.7198425714656218,0.8070887972864581
0.7793062691268681,0.8135352914876084
0.731338049502046,0.25394781231488583
0.7116254176998511,0.19108286899541482
0.7351244699304554,0.6910028074664876
0.9102285745202936,0.5769469592692905
0.8600690683508195,0.8044479954679986
0.5481897869467705,0.8764354395507468
0.6005795222105255,0.7277062735661188
0.46464068601773256,0.7732386824947142
0.8016062601812755,0.9668247134528625
0.8497756253679125,0.8844781931841916
0.9996863301473818,0.7897052089788671
0.8358130343845066,0.7548776517861943
0.6743868905822461,0.44420170175348805
0.8509548472558743,0.5340517335475207
0.8072717779200959,0.593764769161903
0.7255044119629953,0.6996083949428683
0.8694317441453636,0.6808457283790833
1.0,0.6586845610274745
0.866282260395608,0.5962528765306265
0.7707835012827909,0.7577932509937545
0.7514261995911699,0.7500457586001968
0.8452532508329053,0.8336107093087873
0.8895275188393148,0.8418505007899332
0.7984240326286233,0.8394093979611966
0.854183942108574,0.8465866120994852
0.8779492313627622,0.9174970316806272
0.809738653202558,0.9379322251813846
0.866184153728069,0.9111341185223776
0.7488481263177434,0.9119183206985636
0.8805936311560741,0.8397380267850634
0.8686203427228043,0.8259057738561557
0.857722090756053,1.0
0.68210878933885,0.8649331025504663
0.7691694404482725,0.8438548620293614
0.6674115935410003,0.973626718181816
0.7675398842557427,0.9718367637747174
0.767008101856643,0.9920577443344679
0.7531005832088351,0.7957269641163538
0.9479655460826555,0.7132559783318951
0.7999973823460382,0.7657572694065508
0.8706828648053614,0.4267517846559061
0.7170066906821774,0.4404104012911036
0.8855172111040496,0.0
0.7964161788301004,0.8732885857012359
0.8266721267235647,0.8779112854875195
0.8198897255098921,0.8465174184945534
0.6003116052121642,0.7855029263254337
0.7666167240881357,0.7925146997366109
0.8881451222012491,0.8400778410358898
0.7257549168051927,0.48439522751350467
0.725200994096405,0.8649500582475226
0.6944295135110582,0.6367650656672617
0.7050610635341273,0.78539365638636
0.678818543261668,0.8905270351529013
0.6270574775000769,0.9993842756154306
0.6044975814976867,0.9657599097614533
0.5652502442301045,0.9980045907068131
0.6317434676584126,0.9597027530560378
0.81891591761055,0.8184318716121873
0.9346034383870622,0.10808989799140312
0.9488649191100287,0.0
0.8062489375502375,0.6239449214395079
0.647104105706002,0.8213372270583285
0.5571094048879931,0.8247345182625744
0.6925243135563193,0.6949769346655034
0.8782087584905359,0.6399329463246367
0.8933975505687759,0.4007056652036259
0.546532792616593,0.8803841645045399
0.7281594438954075,0.7764766172778975
0.8215032257304414,0.9225686079937268
0.8404325411704415,0.21886634635382785
0.9162681691802889,0.7424475053307829
0.8369217067495573,0.9039366510105108
0.6945108344495343,0.8325940324978117
0.809274067999578,0.5628781394991818
0.7548504126660477,0.8226174091875978
0.7355617298173475,0.8303855691714095
0.8791698892017393,0.3587952865571514
0.7908393391759185,0.815624542162744
0.7537597442154313,0.0
0.7327708947942614,0.9326261406442962
0.7693908915907479,0.0716322127751469
0.8199300710134775,0.19416037304857608
0.8602209664771319,0.34703747920269296
0.6772036613443138,0.7315698160124858
0.8783813237491664,0.46735737511323044
0.8726847332267906,0.10328245169408835
0.9231667390550149,0.8505983203001053
0.8490271284779193,0.8398600634938107
0.6537237152989951,0.8464135402987913
0.6393367263396169,0.8122085063801204
0.660203423000741,0.7973929350814106
0.6175095239746625,0.05382673923864967
0.5791283135260369,0.19261197763192717
0.7393355000959251,0.46365687640459285
0.6345811212996398,0.8644761064700395
0.6463465798733091,0.8087696895218296
0.7596359454289427,0.378085698861455
0.451819147115374,1.0
0.8011505537542492,0.9013796962411301
0.6534556176007672,0.7337673293120467
0.8494520282702176,0.9443773142724745
0.7777225417490796,0.4768130304990873
0.8589315824027203,0.6065369746237046
0.9519855448736264,0.6543793441404447
0.9807844408057117,0.6846573462331264
0.7481311697721383,0.36364194521679044
0.7979501282903452,0.4870237659695741
0.7997944475830011,0.4482077137635278
0.9583557080006195,0.489551617120784
0.7549505751979237,0.9407434210511062
0.8089699683171478,0.9625074835196284
0.6373123439832118,0.9063874643437219
0.8226757225098739,0.9432769215630479
0.6090546654286695,0.8723356229792865
0.8016310321027964,0.3029159107023818
0.4637537974195823,0.4820277783699282
0.45798138755190626,0.646034382329887
0.9747708818711522,0.49727766680731406
0.6178647816892333,0.9137860355999335
0.4967047709988118,0.8972908322504419
0.6702257213934611,0.5138711740092894
0.5732680400517126,0.8315543295055925
0.7957004365367047,0.7129005436133435
0.9130006576416111,0.3312384734863306
0.9364969979719695,0.6423140894127427
0.8277637336246255,0.707794009584569
0.7579067530368678,0.6661806709871338
0.8051960228378854,0.8504088331650433
0.7401981697815031,0.9129989348634997
0.689560462582226,0.9122319947938575
0.6911787897808652,0.9209145637538214
0.9592492319096096,0.5837803734242966
0.8415868763567184,0.5185390716073361
0.6754314344582001,0.6367201274500578
0.9064745074569418,0.5701031454359291
0.8138522520772925,0.5059636085585447
0.8894767393719553,0.9048631774342493
0.8276296782055327,0.890434855926021
0.8559381508143813,0.8696615629277576
0.7231155159750516,0.8911101799761192
0.6686303225875836,0.8956344602231266
0.8870750235654054,0.8406411477277311
0.8313042376658176,0.9063122767773159
0.8720594548789052,0.8701025426571359
0.8002151349404439,0.9192961259432432
0.7219143829628369,0.917503052957062
0.8424755432556673,0.8771855998642024
0.8545010827456724,0.9072353527776286
0.7200036655818847,0.839508490085985
0.8926483906810536,0.7679085581065146
0.9217455016676525,0.6947371771641585
0.8323964198170014,0.7191004908929532
0.7652407120674102,0.8562992058287888
0.70908990490333,0.9792214156363552
0.6645651511046113,0.9783473675756628
0.9001502089070483,0.8252748205028334
1.0,0.8031931595634838
0.9582272759515736,0.8048546136617217
0.8221596237975609,0.8960861199478828
0.935319331535293,0.3136079055459357
1.0,0.27938702818836625
0.720780594347462,0.7414385769577938
0.45072027092574973,0.6933114061602981
0.509278895140321,0.6792758108289568
0.3645150506394953,0.3169236787202691
0.769330079480863,0.7226123787072926
0.8363620326892136,0.47154473435783967
0.8643911945104336,0.3715283272992205
0.8674122151916257,0.6065464933006532
0.7286552745259802,0.7263737823924263
0.7252267898933364,0.6355306415242279
0.7957875004386097,0.667324089317997
0.8136322696978443,0.670000133031061
0.9315766785535972,0.8602463593965246
0.9185856119208917,0.9558141509404029
0.8628711098939735,0.8102057483357424
0.9204732514432785,0.6998831180518291
0.7827242643510992,0.6459238757041436
0.5529855297049753,0.6632475686702625
0.8323021813659441,0.8352268186797303
0.7556030939453078,0.6283685364482076
0.8621696412558376,0.6467961900302451
0.7172274438808698,0.5150102411753665
0.9053802746661166,0.9518818105438968
0.6107103245464971,0.705364524047191
0.6699612267467355,0.9310731457704994
0.5336475602373544,0.5716085130975506
0.8093708656257772,0.54167326890951
0.8906664238462273,0.5597349538972268
0.8449016173913039,0.7009980445677362
0.7793665179721672,0.9776640789383674
0.6656956820293518,0.9104098572522751
0.770658876457043,0.743330673180692
0.9634909279364747,0.49770294186241454
0.9296810422739411,0.4946145147006124
0.8413598730353785,0.20466364539765022
0.9062415873346267,0.2637571147043386
0.7721704812102099,0.6505840627281615
0.7445562751836845,0.8143421174667522
0.6872088640340146,0.8030351210455897
0.41173578912251996,0.6803512659401644
0.7359437536772677,0.9940312717323337
0.7708221618921527,0.7739881125896093
0.7732134754937867,0.9841961216054557
0.6869004551746275,0.7720571057854778
0.6634810168889343,0.8386682816076609
0.6741244519850474,0.6797832932784199
0.7946026920225997,0.7205701979004792
0.7566740771231443,0.575685705602531
0.7311381343426872,0.9967140105587603
0.9295721220341117,0.0
0.8832645328499139,0.6154283218205893
0.8017725836588767,0.9155629022457312
0.696666703800092,0.9294429709021688
0.7262315257895969,0.9718008947623112
0.6424169198635511,0.9940663560652603
0.6503133157001928,0.9727181197295126
0.7760460328612587,0.840402904691628
0.7923846788173957,0.4407058427690388
0.8065662061967407,0.6999157026042412
0.870528332745182,0.894099384704702
0.6828148667094244,0.8802649789632955
0.8278831998952655,0.7780150739803703
0.8939061097179873,0.6609527751405107
0.9114258323150798,0.8048816834931722
0.9174936706994175,0.8161101932926035
0.7776414716260613,0.6668436728106077
0.8059595553999943,0.862041318111716
0.8800127381613672,0.6869419835561631
0.7067599425390234,0.5786660134637764
0.49367824717058656,0.3385684657296875
0.5950745726254739,0.7588739722440251
0.8757261311543354,0.41524049807501906
0.8756613763233281,0.5913627434802392
0.7912084642724753,0.5475238314402985
0.8023010494310882,0.8019372698537388
0.808563855692326,0.6712679035118767
0.9205057730563871,0.6093433843049596
0.7243620632607115,0.8894086050367142
0.8045605460457778,0.6531155270024319
0.8645136524698906,0.6177449277640206
0.9164712370152833,0.6996221953402202
0.8456339644472997,0.6677615483766834
1.0,0.46325482288269826
0.926180646553577,0.504544262528139
0.8941393423689785,0.38148055646497975
0.7170443718565622,0.7994301427152788
0.7890954253748479,0.7434455449347954
0.6833041840877565,0.887970874075326
0.5539346748206906,0.9058601800675535
0.7537359237176988,0.7898560156699528
0.9751934008465272,0.9658174448541589
0.8380645709017165,0.966726843971207
0.788236366507638,0.9073043169137494
0.7433104618305904,0.3590273700006913
0.8553203922581974,0.3836835311318379
0.7633219837848633,0.7880380311083065
0.7937968139129725,0.8702613878455515
0.806742289025628,0.8795878842601909
0.7470651309039159,0.8964529059312021
0.6928918901555167,0.9092699627234423
0.7625192399573567,0.8050694834271583
0.8192999110842635,0.8652501350923184
0.7486868097621565,0.9426304252821349
0.6901010801149159,0.9468732743358282
0.8050427350926783,0.8633084081322977
0.7753526274642338,0.9237392653434068
0.7320199965722214,0.962383977161619
0.9236177602206029,0.9894540396140254
0.7854642020273978,0.07745566697858121
0.7552229433264207,0.4644832695749048
0.7078133489705176,0.954884509200145
0.6451007654234412,0.9752494571547381
0.6222468590253313,0.9862135126804517
0.5851043134155501,0.9936077639138908
0.5692182093581529,0.996076635722033
0.7242063382650572,0.9747105416979897
0.5568575021972805,0.9344146124864362
0.664329572119618,0.953966823613255
0.8163164485814671,0.9130342576106738
0.9394244861202631,0.9671211401665307
0.800215207914418,0.9505318143906429
0.6402240793840711,0.9459727478110957
0.9518310644713589,0.6757764691998319
0.834601412338251,0.9566828770030725
0.8894474453001394,0.9099415879735845
0.4715252829951235,0.979050269450531
0.5393461445088934,0.9900985844492382
0.6810147183786756,0.977646618108797
0.7011703305385317,0.5976657892821969
0.7361512933934339,0.9094448420848182
0.8164179214187304,0.5161665117232184
0.8066911281231565,0.668598008901581
0.7153553656985264,0.9332472732886574
0.950269728930032,0.5434272236763756
0.8402471924135342,0.516636184754387
0.918065640052405,0.4360453904081495
0.9482766994661538,0.23266339895506333
0.799929978574786,0.2512819893537656
0.9777879121774395,0.14912887937347646
0.9557914097833905,0.23859031465807462
0.8223847274126097,0.69051271928899
0.8149569320880207,0.8471892898465123
0.8552710195388746,0.831635275155595
0.9833374173544548,0.5271080833854683
0.8424981721669248,0.4798398481767954
0.9041329655192513,0.6535325193147121
0.8672958755542768,0.689421412900865
0.890962225243336,0.7910098280308098
0.9139227224239356,0.5716351165910831
0.8885245174456521,0.5340079530840809
0.9441779072586098,0.5631028243027985
0.934789543556902,0.4257083160424415
0.8614347146704369,0.7889085337941553
0.8243568369049704,0.7633398670747698
0.6624171942091439,0.6688942791843637
0.7306238687142529,0.6779819562990492
0.768964211895757,0.5641489174481922
0.6997263931259714,0.6958417163053109
0.687304312957326,0.4388515270071703
0.844085973227173,0.5082825015528559
0.9081199179839349,0.28344878293593473
0.7389792256342493,0.24897344572131855
0.8361449613670169,0.48098056105056797
0.6957644458453671,0.6788392883027746
0.8250224558329504,0.642753943998502
0.7516646238736021,0.6580689458602654
0.5951263555086848,0.581546142224072
0.6284522915232457,0.5864685116696537
0.7159122887261333,0.5756754003636628
0.9862524241906401,0.0
0.8333082362871606,0.3280292990994112
0.7185574132909388,0.28864983584368953
0.6379055909771187,0.2912435174724725
1.0,0.4140216414826685
0.9651929012151795,0.0
0.9088079393062333,0.45781495011976964
0.9025336376761292,0.7125438063659407
0.8032075880637579,0.7667719634209835
0.8352459191442858,0.6795336609732561
0.8436878522122696,0.9687747775084192
0.8927431324422775,0.7811589784204829
0.7632715672253129,0.6768682048035316
0.817898765078255,0.730436622461588
0.8724641351885903,0.9552165630660439
0.8601307386280835,0.8299298912069794
0.7774466753588886,0.8896199783199514
0.8200929823678521,0.9287888756511343
0.8209640488644838,0.9459186277540268
0.7731882357109446,0.8124880934618797
0.8696277420219866,0.7849362946895788
0.8203580710458251,0.8250263385175631
0.7554314268141956,0.6683188712013007
0.8199150443145038,0.8560480603260618
0.8334034304127839,0.8993647337016271
0.9119593523785055,0.8284072149452083
0.8844880775896833,0.77057275540868
0.9109121613084064,0.729321031599988
0.8211790164548124,0.7151999200875954
0.9730000295747973,0.9396597093928689
0.8924636255080447,1.0
0.9903282972858863,0.8328795862322489
0.9589218393298938,0.7676373101262728
1.0,0.7214844821720255
0.9415950902530373,0.5448243166318687
0.9316856237029223,0.656671533784669
0.768085010440097,0.9670865021431593
0.8521014660495673,0.7509368988838989
0.8587860848306048,0.9292581266362263
0.8180989138054162,0.8723303021597131
0.8323037471056438,0.7489987832747579
0.7794302908965575,0.347083272126738
0.7847860983404706,0.6429087290506738
0.6964885488382135,0.4769818151512802
0.6962625066988202,0.484806305768284
0.5713494412527611,0.9205182454599429
0.578054841542644,0.9172139018003055
0.6367052075841456,0.8369206977260297
0.6248115728176975,0.9366066245664898
0.6614525679411143,0.9257234230902474
0.636634815430511,0.900896926324955
0.6591426051554533,0.979020038242908
0.588925527155589,0.9618399897541283
0.6680535413271644,0.898576598489144
0.695922368161718,0.9080592095768741
0.7309759180930719,0.560022106014193
0.8414616925643801,0.6221274006456396
0.9346770766174735,0.3579058621243302
0.8011933315877209,0.5595925662918388
0.7052738836485923,0.841329594540083
0.6929827003196801,0.8271964367685837
0.8572158160539111,0.9095236106224251
1.0,0.4664857436150249
0.9841539878850764,0.42556387386639355
0.9390138109902915,0.49355117214371425
0.618922992016641,0.06168295031415288
0.623608210193303,0.0
0.6037478948052876,0.3033502734253568
0.5911705519172659,0.8641702483650722
0.7047726318332174,0.7862336326256818
0.6896814261260645,0.8701920999462903
0.6939891758508641,0.8675961828059302
0.6649996203492027,0.7413761241724911
0.6127407354252309,0.8785543881195024
0.8427012673297359,0.872135600473814
0.9897492937654461,0.0
0.7821847465892614,0.7867242565667372
0.7233566583367509,0.868176462224499
0.8771533723146447,0.8656624058105675
0.6905130825108343,0.9026815111984059
0.7364224711140305,0.9670952245566411
0.7434539224057207,0.8600930687489647
0.7179446780434956,0.9522485787572966
0.7619763342540962,0.9297917675575426
0.7764356376987973,0.9323042012345502
0.958225499769645,0.6642850660323083
0.9249191963600764,0.8211007320008038
0.9178563259390358,0.6507569530064532
0.8872729332465961,0.6653378720391624
0.8277723331057515,0.7135029360227906
0.7251606713821328,0.7058519841702773
0.6706315350682147,0.8016921915215259
0.6579087213445384,0.6211773441602902
0.7278544158189624,0.7268249401834158
0.5115319417511278,0.9304979527828936
0.4709001949697269,0.9360668662856051
0.6235873472417947,0.9004262874416574
0.9546776597555232,0.21583725735551249
0.7876391232350825,0.18165231398838427
0.6847917260693206,0.8024637177062813
0.6835507895779189,0.8860359058968823
0.6317617364627935,0.8998473167683556
0.61257391204999,0.9184823061515669
0.5491559338242182,0.9302463099389469
0.5675252419015325,0.9250462806765309
0.5836765789191647,0.9535203994844818
0.5632321302760602,0.9656268646182254
0.6249328736866087,0.9581375749557212
0.4423291974051041,0.9692682467464512
0.5852776933038041,0.9936302208376224
0.5765675857157342,0.9949980089924687
0.5199439214882522,0.9698375569705815
0.5289746837445881,1.0
0.46263419158902425,0.98155995966703
0.5595917164125775,0.9692651779913812
0.7168285442427133,0.9424750082188369
0.5466622628203626,0.9466391160990615
0.6109927268666729,0.8567578671651798
0.791266770539502,0.9123235308305822
0.7381898853321069,0.9085044982847605
0.7355362700865967,0.8941165822091036
0.8948692318080447,0.874243898974996
0.7604924062051468,0.9067636130737867
0.5515033810633625,0.9726210098948186
0.6022812994045935,0.9942638058880197
0.6754088264558342,0.982919667661302
0.5718295422930061,0.9571432083256274
0.719305992185593,0.9458796215192761
0.7078738730530473,0.9433235863961331
0.7170692399171307,0.9186959970965233
0.7004799968154846,0.8365870278912693
0.801712437101032,0.687478500116865
0.9602525782277759,0.5741987712158143
0.8781487558336105,0.004314874094197577
0.8571295871916705,0.4066520084876056
0.8933559578863363,0.6270096424177845
0.7819951563340721,0.5688853782997703
0.9196616606492746,0.44452383089507175
0.8296412183331785,0.9779684637252469
0.7468991882488738,0.8559270719717393
0.7896645018700557,0.8648410185197173
0.863191835929772,0.0
0.8922111560412678,0.3631839768632947
0.8429200416887519,0.9253179565388622
0.819549956056686,0.9529633661295037
0.8877263714362473,0.9558515094947152
0.8972099572538722,0.9377410756974376
0.7612583401477272,0.9875121815161638
0.7429467462444745,0.9768761272531075
0.7212754176208432,0.9580963653200849
0.7913603113256702,0.9395152540182599
0.7210047381986624,0.985682339766476
0.7393240250988273,0.9706664171973669
0.8171974090374504,0.9235331942186075
1.0,0.546237643714568
0.9271079849057164,0.8723451684732036
0.8718083187409801,0.08687392250066328
0.8374031848170959,0.8156274112816727
0.8622237349313576,0.8359041627074758
0.7699579365737812,0.9344848794482592
0.8260059707931446,0.9088918351831473
0.8958122755478023,0.5264421693397927
0.7207182759258393,0.8335794692041031
0.632391491809619,0.929890629365253
0.5605068358598607,0.9671713635068381
0.6164627446961549,0.9393482099874636
0.8241406295472044,0.8073021923425682
0.8166695443198964,0.5696239541846727
0.7198425714656218,0.8138882493245472
0.7050513533481647,0.9974063137549373
0.685072450795989,0.9812746364200446
0.7711362022258809,0.9219248403152119
0.8164020058984289,0.8043942160702028
0.6822564999614162,0.1755765659162286
0.731338049502046,0.3983149429514682
0.8390192233302556,0.7620260475855378
0.7116254176998511,0.3719892786070434
0.9102285745202936,0.5913029628588987
0.8600690683508195,0.8274821805699014
0.6010893942729284,0.8931519681346093
0.5414819691313654,0.8923382108535007
0.6743868905822461,0.713573352936617
0.8876423686810223,0.5388494278419816
0.7663106885848556,0.8902801631041077
0.8709953020370935,0.96192900200144
0.8895275188393148,0.8426132725248799
0.854183942108574,0.9343736969597729
0.866184153728069,0.9034643616482009
0.7488481263177434,0.9412262966509687
0.8378125458297068,0.8114133523920826
0.7523412247518053,0.8678982080351961
0.8385417508916655,0.8634073621050089
0.848448785533011,0.9195303618540858
0.8593527121900842,0.8634454619357974
0.7691694404482725,0.8651020607907629
0.6674115935410003,0.9709870191846632
0.7675398842557427,0.9380668177185192
0.7809169284310088,0.7214250070720791
0.8756086537873874,0.6981921296084638
0.80003103265797,0.7328773501622443
0.8706828648053614,0.6073098038187779
0.7170066906821774,0.35570795692480084
0.7964161788301004,0.8241306643906051
0.8266721267235647,0.855947537237418
0.758344308114092,0.8141351235530175
0.4240790100962695,0.8165318197201511
0.7511473555041857,0.6933830986163502
0.9503392996754189,0.7874046475540615
1.0,0.7219601636740426
0.7256152657518272,0.7923697887434314
0.8288982496584582,0.6419311416840994
0.859725948006519,0.39193621528798944
0.8450351238222418,0.6627408122456806
0.8515187007622361,0.4067872770587207
0.6944295135110582,0.5946209847983026
0.7288238957581579,0.5941165685734605
0.7050610635341273,0.7678668303902646
0.6270574775000769,0.8755122011732813
0.3818790627602768,0.9647705900590222
0.4968902552825097,0.9855390382279101
0.692489938234217,0.9447263827078597
0.9356728974400211,0.19166814456616615
0.828298380737457,0.47956355535238254
0.5332351546004654,0.8127818371760641
0.5571094048879931,0.8326605309632429
0.6925243135563193,0.7340472654057485
0.8933975505687759,0.5036516514486297
0.6556787546037066,1.0
0.8627101492674274,0.4031996164291582
0.7099270515572321,0.7868121847313074
0.726532098567786,0.7814329532516759
0.809274067999578,0.702201809611475
0.7548504126660477,0.8578242453178928
0.8322827535506352,0.9070251279120558
0.9296892534945502,0.49966702683117176
0.7908393391759185,0.8210152222747682
0.5600451845410453,0.43270301936543815
0.8103774392475863,0.9528333781943665
0.7327708947942614,0.9343319572470227
0.6143149053455982,0.9183121919972751
0.958849074486765,0.8498373162786272
0.8060257367454449,0.8463663439451542
0.7992188322599845,0.8193624911542172
0.8162340687754187,0.7696434790856128
0.8265626746634595,0.874447488242812
0.6272711080372936,0.9236404574279623
0.6537237152989951,0.862103135626915
0.8417696955740464,0.6497454916278248
0.6435187148802337,0.8298828767745476
0.5999001506743298,0.5709925459706794
0.7393355000959251,0.5294244487548958
0.6233048512602057,0.8346283294029105
0.6011793527906704,0.7770077391998632
0.7552362437430312,0.6478841222031851
0.6433073678943082,0.7239361004101629
0.6534556176007672,0.7785060391703155
0.9060817564627422,0.785496989178507
0.7667069814517832,0.8530785945076484
0.8589315824027203,0.7071217061068994
0.9519855448736264,0.7923939637915592
0.9807844408057117,0.7402566608860998
0.7979501282903452,0.5674980339995765
0.9583557080006195,0.5002880962928746
0.7354910590968986,0.514896323474005
0.5409951617624928,0.9118842235840257
0.6598944575369227,0.9505418076162427
0.8089699683171478,1.0
0.6090546654286695,0.8450735348751144
0.48179219849966726,0.9991827567829966
0.6797655365043944,0.9065376253769383
0.7788310862112299,0.98610873345324
0.8753722109959814,0.37824117773391086
0.4637537974195823,0.39994383066184
0.45798138755190626,0.6125163244472744
0.8343613302284201,0.5105612009502615
0.9747708818711522,0.5094080096264907
0.48213333801038033,0.8937170139304071
0.8909487757813956,0.699999541631155
0.777934780727309,0.45953619171315063
0.844925278889887,0.751089589212836
0.9433370763880944,0.8613917993059832
0.77162665868611,0.885349422633096
0.8161276705639448,0.8318207591578245
0.7810013951787433,0.7587463578384354
0.7401981697815031,0.9337565272852428
0.5933090623261479,0.982899644718323
0.804537349320658,0.6883152073822185
0.9592492319096096,0.5407511577888634
0.9046212875516021,0.7039966815988894
0.8153416000023311,0.4774257460907949
0.7174322276721472,0.5965628220418797
0.7618622843812826,0.5919577051055218
0.902467449158899,0.6594734514601573
0.9142118535437656,0.6705679983936158
0.8922446539431156,0.5738396916407068
0.9061716315124597,0.8087774982092875
0.808886040397149,0.9165083829384911
0.7954144269011801,0.9281058188409348
0.8407918721938374,0.790237906834272
0.8559381508143813,0.8907296569393355
0.7231155159750516,0.9190574186772117
0.8509757873446036,0.8987244396139455
0.8002151349404439,0.9325006202544395
0.7219143829628369,0.9338633811564191
0.7388608676302223,0.8740170027412809
0.7797759722963864,0.8756210291194558
0.7200036655818847,0.8840167497830012
0.8008579357280987,0.8573361093898215
0.8508874553104729,0.9190512358013595
0.8936018060539959,0.8945713979846899
0.7840474123623331,0.8868577109557821
0.8879644152362006,0.0
0.9488887466735653,0.7636087105876778
0.9243132125579989,0.5343167550879905
0.8994627398258296,0.6296562422725722
0.784508430459322,0.4389013265968751
0.7652407120674102,0.8820363424657482
0.6645651511046113,0.9964204999357711
0.7132504013687189,0.8250400141126757
0.9366283147184209,0.5929651545699873
0.9327551944351319,0.7657536889819053
0.7924830985011051,0.8852116513159777
0.9766148758920428,0.6118791773828824
0.9843468384904189,0.12137807567758177
0.6966785944900243,0.5301467063505871
0.45072027092574973,0.6752760173096205
0.676822592603807,0.5069929903765384
0.8363620326892136,0.5388622047950988
0.8077563505781238,0.6060548892702533
0.783297646988653,0.6206286646305825
0.7143548931416297,0.0
0.6158796698782614,0.5277095323633918
0.9036902614364293,0.6336607650383063
0.9185856119208917,0.9062154489509573
0.8628711098939735,0.8183042934125748
0.9787634669539191,0.819558449830032
0.9204732514432785,0.6650430230753299
0.8222640121777824,0.7812834878851822
0.7768260124943811,0.8180185196079629
0.7543670065600022,0.6523549108722427
0.878456751087608,0.8701417263910554
0.9493260356255642,0.6890026590955401
0.8414510415544445,0.5707430002825145
0.7172274438808698,0.563698607525392
0.6699612267467355,0.9158995055883938
0.8045958059161279,0.8022355757408072
0.6474573610202301,0.9256184168820271
0.8241732144548443,0.7434925348159755
0.7084212975343259,0.8541052571174402
0.6187659838031954,0.9046557112178628
0.7793665179721672,0.8748548093866975
0.7204970330432389,0.9026429355956362
0.6858310277207329,0.9348705818033327
0.6656956820293518,0.8896272341925895
0.5453322695169328,0.9168919036693879
0.5185685841069864,0.8450033761130314
0.8890528486752283,0.5670983141031661
1.0,0.5276285910645145
0.8487139397650875,0.0
0.9062415873346267,0.46876922893393347
0.8443828458232117,0.38690136155908844
0.8208653624699679,0.8596483111421019
0.7050617023103776,0.747291297980835
0.799661497023358,0.7617712465473849
0.8625635743412849,0.7807754986338722
0.7781136802253776,0.7822252785719374
0.7708221618921527,0.8333005920814539
0.8410866826725008,0.8152591474435702
0.7946026920225997,0.7648710477748197
0.6867994932437974,0.7938078973656655
0.6782234063832896,0.6515901731417217
0.7282172027341137,0.8211216422072386
0.5551582715422325,0.901017512622858
0.7720099211971007,0.8913372963084095
0.8871507166017557,0.5933322152642918
0.9363831933833875,0.3041248347455164
0.9295721220341117,0.0
0.8644102127104528,0.4045731187081779
0.8281178428099816,0.5962497782463602
0.9218330011017605,0.22388456719698419
1.0,0.6267181350409726
0.8126533410878004,0.40840202206530746
0.8073942255316692,0.644053680027757
0.9198825909009237,0.6105280831336435
0.8171983536579235,0.9578278828173488
0.8507862245596686,0.9758704488570565
0.6172707249948217,0.9956569245290969
0.7065536806965649,0.9776398613722962
0.7923846788173957,0.4179754484971525
0.7266950273753082,0.869396510867597
0.8572195106655671,0.8215477866277008
0.8302457264113736,0.8828804736323873
0.6828148667094244,0.8954271681924011
0.7575598985933468,0.909018922828716
0.874320243400053,0.6277751417193685
0.9114258323150798,0.8167197320568294
0.858600416603825,0.6109842926399587
0.5347037234985975,0.8853235754152601
0.7563901603566594,0.8184216984822522
0.6854999744991568,0.6817884454354592
0.8800127381613672,0.7826882461517838
0.7067599425390234,0.6293077205591606
0.9132783852729369,0.5112694009839216
0.6084757260591303,0.8174598193564808
0.7258789601554155,0.8340930107222712
0.6941162384746535,0.7098465222967998
0.8756613763233281,0.7050460247237839
0.7867058705147485,0.6493080010848935
0.9232928950012359,0.8900424211511065
0.8045605460457778,0.7358275387833191
0.9164712370152833,0.7615945877552013
0.5554918918111909,1.0
0.5162433008725501,0.9540274746400472
0.926180646553577,0.58242757834275
0.7545395610432092,0.8320396534632526
0.6833041840877565,0.9255373097515487
0.7411956321999785,0.7426327105199022
0.7052081309162367,0.8494664447627581
0.7815550391751515,0.9726987506468264
0.7948968126034471,0.961322055552279
0.9751934008465272,0.9730873976456588
0.9086170354275652,0.912918044543484
0.7559734356862226,0.5016655718977597
0.856123689932028,0.5197183025439832
0.8495278762464797,0.5398315767624996
0.7937968139129725,0.852922658527334
0.6863202189759549,0.8623874008056633
0.7470651309039159,0.8738621485097993
0.7063735945183846,0.8406296516089145
0.7031197041111545,0.8592223775384282
0.7625192399573567,0.7903368366767904
0.8420640192023444,0.8401715901189902
0.8192999110842635,0.8256540349792053
0.5971596772927248,0.9182029654920272
0.7697629585848,0.9360758628511313
0.8803852395409723,0.9177593115902261
0.8436483180234957,0.927387701978836
0.7500850404017495,0.8437601263728041
0.7854642020273978,0.1631568506701746
0.7816086177509357,0.7786331473392267
0.7078133489705176,0.9539538125286632
0.5598848414864322,0.9692071692989388
0.6595290432975892,0.9844688980738783
0.5851043134155501,0.9989836768917308
0.5692182093581529,1.0
0.5783537368459415,0.996394415697085
0.6708041615084049,0.9789665319212317
0.6268065229952491,0.9834580924349764
0.7261235440484044,0.5005111365511307
0.5568575021972805,0.8891916317750131
0.664329572119618,0.9387153557189962
0.8424167604393125,0.9306386512526624
0.851595687922506,0.8878294513427184
0.9394244861202631,0.9542369197941897
0.6402240793840711,0.9534419389617308
0.9228183301156422,0.8593685248434823
0.9025822663147689,0.8550184202346808
0.8805193455107234,0.93838190195299
0.4715252829951235,0.9682043871271244
0.7005223753413352,0.9677052536995089
0.7011703305385317,0.6124588329876612
0.7814572255730148,0.8502008571171782
0.8066911281231565,0.6540300982751862
0.950269728930032,0.48786370428483783
0.8402471924135342,0.554805040599945
0.854846610316899,0.5100970544180048
0.8325106787261018,0.33865843621597463
0.8962124833089156,0.27323368628866274
0.8772897922963419,0.21784557489331452
0.8347989561587925,0.23762833231841177
0.904548564844219,0.2031737225756488
0.9557914097833905,0.15853669596883296
0.8223847274126097,0.594766543849559
0.8149569320880207,0.8394869835450698
0.8724930158574995,0.870114710669941
0.9833374173544548,0.44098361375248235
0.9026092293197893,0.2710997759913467
0.9614465944865882,0.6169177552927979
0.685326394235332,0.7195507801755882
0.8633402242511157,0.6966221511480055
0.8664917847296021,0.6275164890171414
0.8885245174456521,0.46393624241451803
0.965188075601113,0.2079476668943066
0.9441779072586098,0.4669192579583475
0.8374858190176473,0.4133681739595352
0.9089299679635533,0.518162453536129
0.8686245093109884,0.09411238514800076
0.8854872202766668,0.7132516765169878
0.597763357119878,0.9809703512519895
0.8512385075458707,0.659731966699754
0.7306238687142529,0.6792888741052779
0.7778253633915357,0.4242430045459414
0.58025382709731,0.6917050568322733
0.7592796662976643,0.5615833761134662
0.8452456421434962,0.4669222900003005
0.7389477745532562,0.3887114796213153
0.7844227997641265,0.35929990898195924
0.802211258125013,0.404264767724158
0.787397022399372,0.388506144555634
0.7920405090356729,0.5017455719099911
0.6756849990857258,0.6651078685560396
0.6957644458453671,0.6567466776470355
0.6215625761285541,0.6875858217274265
0.6476256036661835,0.7050746276884499
0.6284522915232457,0.5848710345924895
0.6832935274626563,0.5787593881639964
0.7159122887261333,0.5093520341770155
0.8074247356493433,0.24426402172551012
0.5859844544719223,0.2002863483655849
0.8562917512359574,0.17196719594235596
0.8176576262804958,0.4255873509388893
0.7957834370699026,0.4933442917491813
0.7198642414994978,0.49617105459841165
0.6752642465599495,0.09753758517180018
0.8582888833255968,0.40727224149726515
0.9348368430852865,0.8097903973339354
0.9651929012151795,0.11218990388904125
0.9362854969960648,0.4287953952525381
0.9088079393062333,0.38824094894314126
0.8032075880637579,0.7495573688102317
0.7830482239604121,0.9652990531615062
0.8780123294595042,0.6617988151910491
0.7632715672253129,0.7461712213407139
0.817898765078255,0.8136544114674752
0.8724641351885903,1.0
0.868876433845821,0.5561652355434069
0.8388062671623318,0.5716784261055496
0.7889528048520308,0.7361256534618409
0.8200929823678521,0.9403686350538736
0.7731882357109446,0.891475679178863
0.8696277420219866,0.8860315134233603
0.8045118759629292,0.856659185326278
0.8542882837695461,0.6056758361841795
0.8021602826683202,0.8674294234597909
0.9119593523785055,0.8843259205253282
0.9274572979292657,0.9247776934146313
0.9332488433835543,0.8987297653357109
0.927089118934833,0.845727216585505
0.8321280108805061,0.6440240318082346
0.921019819683883,0.7127505993806864
0.77154102544452,0.7813654215389908
0.742909975891151,0.544443893280401
0.8866109482699376,0.6671921581043381
0.8760775979608391,0.8034680782351319
0.7913278306618187,0.8284506080147525
1.0,0.5931334200578529
0.961431258248503,0.2359232705572957
0.9316856237029223,0.6047531014672932
0.7571704666923329,0.8611036659198935
0.8521014660495673,0.6157850372109791
0.8328751634979893,0.7152267849781319
0.9767893909268344,0.7533428211888678
0.8860250663210905,0.7650816683708044
0.8588155032137741,0.8189018660406723
0.8323037471056438,0.7647107131638485
0.6588704996605554,0.5905039097856851
0.578054841542644,0.9883102325001545
0.6456467522901305,0.9562128263490168
0.6751553959942639,0.9396984834148228
0.5937090851252228,0.8131488115435954
0.5653489113265894,0.9297723012696385
0.6488614232073869,0.8933193125540893
0.5186185401065746,0.9867663459802363
0.588925527155589,0.8878911403428232
0.6492146459638493,0.9073101518317213
0.7700401562232336,0.665881236987601
0.7571604699058966,0.47150064918684637
0.755212861374159,0.2938648347689416
0.6883062585481866,0.7530164437681284
1.0,0.38468540946234037
0.7946890357424878,0.6658551238760585
0.7634615198627887,0.49645040867216533
0.7239569851844637,0.7870927899135778
0.7052738836485923,0.9732769731728109
0.8572158160539111,0.9536506079363778
0.998312683318468,0.44822994904606395
0.5828251086066851,0.8916525743751295
0.6649996203492027,0.8500590305430067
0.6242917632646219,0.4896728986716245
0.6127407354252309,0.8645713006529524
0.47747934691910393,0.8535222276246434
0.5234747636730048,0.9901583428226822
0.6850399643536053,0.9531144543587375
0.5199091264021227,0.925331303296019
0.8064458510141055,0.8698353064238947
0.9507696507136852,0.21824179138806457
0.9931658193964041,0.49626781935747466
0.6950661016042221,0.906877108009412
0.5804220884359005,0.9444196425979232
0.7327834937377524,1.0
0.7660977975550269,0.981996459938799
0.6536987529135666,0.9820863674846102
0.7619763342540962,0.9244730316200906
0.7764356376987973,0.947428585678473
0.84118019186621,0.9225910097289411
0.8710115793511213,0.9185247440347021
0.7251606713821328,0.8125730323643794
0.7226062899514615,0.8441696149876043
0.5557372533291043,0.6565540334101334
0.658658160056688,0.5743696142046721
0.7278544158189624,0.7246618650675135
0.6112405339198693,0.7907524219486053
0.530047002976293,0.9633989181173801
0.6235873472417947,0.8927823845738525
0.9546776597555232,0.271128222519332
0.7876391232350825,0.19262184597977045
0.6835507895779189,0.8634999303119535
0.5211275605335981,0.9689244298651019
0.536223210987342,0.9868746573960546
0.5140982743866075,0.9736137478300559
0.5632321302760602,0.9568147338322316
0.6249328736866087,0.9499365617183095
0.5040812600039573,0.9485825291455666
0.6019179947899344,0.9558889888669989
0.630609141040098,0.990193121720638
0.5595917164125775,0.9720989331406444
0.5234192818788292,0.9828888286835982
0.7168285442427133,0.9353948496930291
0.5466622628203626,0.969189934707571
0.5537890235436576,0.9347588746500168
0.7515273172858061,0.8119450028882127
0.7249146711561647,0.894472504335368
0.6972917041232871,0.9275912017309762
0.7604395687925815,0.8993184010490928
0.8763119666365982,0.8874428425305916
0.7369526775884733,0.9057347166210037
0.6718164930160363,0.9688935767431569
0.5515033810633625,0.9988169258878837
0.6697379099127295,0.9986811739909266
0.6022812994045935,0.98033332453753
0.6208861435606992,0.9863123323896565
0.7547712446122379,0.9623109578919128
0.7021236420337043,0.9380687011908989
0.604957247916059,0.9665291797167033
0.719305992185593,0.941678326672629
0.7078738730530473,0.9514256109002706
0.7353133746645295,0.9477148157893218
0.6985745572756549,0.9359966922891595
0.7004799968154846,0.8708880145911838
0.801712437101032,0.7594231206653408
0.9602525782277759,0.6724682870442164
0.8781487558336105,0.0
0.7760989487352269,0.8456568960740967
0.7318894591451116,0.988071484877886
0.7928547816467358,0.9670270856462723
0.7833292075763204,0.9476928912644113
0.804165072824138,0.5297398314997829
0.8143974152946335,0.1105767208998944
0.8017145240760858,0.5604336472313405
0.7815108751943788,0.8950062460286009
0.8972099572538722,0.9741908139033775
0.7429467462444745,0.9844421690209149
0.7913603113256702,0.9396204791594944
0.8554418278663252,0.9485699921529089
0.7721720540497182,0.7604537143812241
1.0,0.47416989931344533
0.9271079849057164,0.8952329537088083
0.814955104244261,0.9241312224150913
0.79955502010878,0.8834019542032088
0.9158913694207123,0.35355673760997225
0.9396227129212611,0.008078935013097602
0.8045703242405513,0.7246051168593012
0.8622237349313576,0.8411743982049511
0.7921157787873573,0.9126437164299541
0.7998663891407911,0.9101035079446508
0.8227499724750351,0.9432325080641822
0.8625974198688408,0.9203806283432696
0.8260059707931446,0.8078529298573294
0.88032602625957,0.5235379158579263
0.6527157052140062,0.9201973516114239
0.8815314077235934,0.7596743863705826
0.7739186426233671,0.796831231445529
0.8066751526448511,0.8083742589732534
0.7793062691268681,0.8332943241275216
0.773063006087941,0.9334448832452402
0.8164020058984289,0.7677920799849666
0.6822564999614162,0.30430569115796835
0.8034379826423089,0.8040518276814392
0.7351244699304554,0.771097062148083
0.7738576122651923,0.725892019335439
0.8600690683508195,0.8908961564684715
0.7312301518890032,0.9003804338244359
0.6948521674123863,0.924237184645831
0.8742924771982993,0.8997237230711131
0.46464068601773256,0.8824844461525436
0.5414819691313654,0.9304638026639657
0.961425363714181,0.8632973846766792
0.6743868905822461,0.6888187285884335
0.8072717779200959,0.6363942958064681
0.7255044119629953,0.7699783509892806
0.8206369944313173,0.7507627716998604
0.8694317441453636,0.8019213890453841
0.7707835012827909,0.8285284469948894
0.8452532508329053,0.8427630910228177
0.7984240326286233,0.8292108734385064
0.854183942108574,0.9096723998748668
0.8451042911350306,0.8989970366386842
0.809738653202558,0.9360476745817939
0.866184153728069,0.8503813362991243
0.8432310846243545,0.8017727195927035
0.9233123730108037,0.852072705516637
0.8254869948442978,0.8348758934470372
0.7887824649671227,0.9081344846400345
0.5884423471755544,0.9346448662365465
0.848448785533011,0.9389172171684153
0.8139131686960913,0.8052267705704395
0.6674115935410003,0.9712039058888583
0.7675398842557427,0.9474111300319994
0.854382761251421,0.7883044070580857
0.8756086537873874,0.7532154203799061
0.8681460855678886,0.7618241372999651
0.7309389840558111,0.7554614410003357
0.8115099852380447,0.6391818549242732
0.8706828648053614,0.6396680991263051
0.8855172111040496,0.0
0.6880480345717158,0.8202279455476202
0.8160733471491767,0.8339199281205514
0.758344308114092,0.7937614587499452
0.6003116052121642,0.7841938755421206
0.7111121945511029,0.7919359869634383
0.7666167240881357,0.7749465679214781
0.7257549168051927,0.6213596302951234
0.7650107091414435,0.7796416084947974
0.8232358359122605,0.7412733830738681
0.8288982496584582,0.6771156973215035
0.8893930948942829,0.42688690416250685
0.6252191643623919,0.8600696260535922
0.6323413205570426,0.948618001135579
0.5519280426389909,0.959583182786331
0.5592110588718553,0.9853817753046736
0.692489938234217,0.9430876899964118
0.81891591761055,0.8416196567104933
0.8788945116248259,0.5647957775286272
0.828298380737457,0.31524778487255606
0.7281638495953292,0.8115996031726718
0.647104105706002,0.8134778175681977
0.5571094048879931,0.8227077218794187
0.6379952425691874,0.7901237824070914
0.8782087584905359,0.6291277187838125
0.6566120972932543,0.9067690015302663
0.5850735137799672,0.6927959156274175
0.7196643929006703,0.9162941230522025
0.716194285014092,0.005875426873095933
0.9162681691802889,0.7671863155554938
0.8938899569164863,0.8422042473686886
0.6945108344495343,0.834590637766005
0.6416262497234173,0.7176741854346107
0.809274067999578,0.6838325710642791
0.8343500223507906,0.8327792472884812
0.7355617298173475,0.8401026502020092
0.8970171232747497,0.8158333793856367
0.5600451845410453,0.45987263800758527
0.754633362861634,0.816730415751856
0.8103774392475863,0.9499622946218755
0.7693908915907479,0.07777325469433885
0.8199300710134775,0.2553903399147136
0.867601330807816,0.7975388456967987
0.6772036613443138,0.7470314911027631
0.6683464198378775,0.8147247682397166
0.8459686465233396,0.3229989988319788
0.879200741712484,0.6807297557521568
0.8490271284779193,0.8348336064651354
0.6537237152989951,0.840199247120304


==> figures/suppl/psnr_scatter_csvs/linear_scatter_data_4DGS.csv <==
velocity,lpips
0.9409238278851422,0.6482972052636831
0.8720642726351758,0.793302366547653
0.9148380741964699,0.671387832552799
0.9063307280158576,0.8268026743488981
0.6340040728330351,1.0
0.7906305017076444,0.9755116415876404
0.8655100099169207,0.5498156059542577
0.9704350885720514,0.13585270387411524
0.9149393688120009,0.8402389564962738
0.9502054737554096,0.4217132760561244
0.9910246663773499,0.46182054787857324
1.0,0.33349237630673834
0.8452620500711107,0.6518599467606837
0.9146376690695801,0.3759619537548056
0.5332662249061644,0.6067045416695925
0.8817435532472168,0.0
0.8840849612100369,0.2942735605045576
0.8158438526266948,0.7443875554413857
0.6095378883938165,0.9034646767353812
0.765137684541207,0.7115225490146737
0.5343170832556682,0.9462239341459523
0.5858908777065321,0.8430668674078041
0.46742147012702717,0.914106107118843
0.7189735163478163,0.7179640114921086
0.9502774180940534,0.3675917607324475
0.915198151173717,0.48044821168440044
0.7252512483028489,0.9007570936917657
0.7462744593571278,0.8270779931443208
0.5952942392736259,1.0
0.606173966039663,0.8456775640719355
0.6326030908665313,0.7328426869987493
0.8355449466422589,0.674917656004289
0.693119693870821,0.632501140111239
0.9287335678299997,0.646637108587828
0.9109937620498852,0.8076258814587213
0.7738391184288587,0.869572284935977
0.7999041693258266,0.8258378434840502
0.8221799308173962,0.784028244500131
0.8087182414943772,0.853094454957587
0.8665350427978553,0.7646611541470555
0.8943228858713722,0.8143805457266244
0.5739919994635221,0.9986843255118679
0.6787083738026257,0.9601068030936993
0.708647278500883,0.8583644695255006
0.8485277955226043,0.7426435033952079
0.9316876521156097,0.6590046983006158
0.9301199622457176,0.4564429216655159
0.8549558402508229,0.4014082141898858
0.8480986519660474,0.520542407853189
0.7065093931043628,0.5631709600305321
0.8313480782965206,0.9184130980180343
0.8246302201996785,0.9518635055837135
0.8219444245741028,0.8228364852431475
0.6671088697925884,0.6505816163725164
0.8179686452692732,0.9035272812956915
0.7898696242635641,0.9304578781591027
0.6298561003435978,0.9327346609032612
0.829049683879067,0.9271665132373332
0.8432227473710436,0.8451255836758954
0.8104641147823034,0.9185948072752134
0.8368995754884345,0.8650975218635633
0.8796598554504873,0.1999180624389318
0.7135053704109141,0.7000839030167877
0.7720524029396779,0.7447511153829434
0.9677162550842298,0.5924486736641644
0.8105026984276869,0.7012822263767737
0.9963419250465181,0.6876210902898993
1.0,0.797062869203001
0.9560448919237741,0.7498528183051683
0.7762626658395639,0.9285157085443112
0.9065389123434764,0.28519742927767705
0.7693508062799129,0.8382214505047002
0.5924033428763007,0.6867656833036261
0.7453688100531921,0.794950098435412
0.8091542267212964,0.9308041652460463
0.8412572167440311,0.5089136090432919
0.8913119713344296,0.5128924851542148
0.8472383369153031,0.4216333150467955
0.8278624033573208,0.36157599131656115
0.7974481981091653,0.43032031317179675
0.8062912805190428,0.5510601388822148
0.9816897051744934,0.648949798582395
0.9619583175829197,0.7549984232847975
0.7770986476243451,0.41722747313864944
0.7749226145533026,0.5725800110231489
0.7758694105811306,0.6613691801185674
0.7660647576853717,0.8200081407485527
0.7865104967128919,0.7824444419778841
0.8551424553697258,0.899626446151483
0.8682955464204057,1.0
0.8399598124081772,0.6504684777387898
0.8104396697520266,0.8311629278091666
0.8151030312426037,0.8955434132160185
0.7710635485231404,0.9704349251876198
0.7378654375522735,0.9141426792337006
0.8867939357337616,0.3456240100006472
0.8165692804465855,0.4579899290503197
0.944744996747224,0.6246709550152965
0.8518800306061285,0.6806920532785079
0.870083433705359,0.8247039535349645
0.7332306515035494,0.683587742432402
0.7798652123914496,0.7699813583116679
0.7908160401902623,0.8927948564562301
0.7835814810907568,0.3008771506793959
0.8680100008132938,0.2987168964636608
0.9198982404766328,0.1847202603078489
0.975059120570234,0.7556152725819868
0.9754573292497083,0.8550513185323173
0.7536449312969501,0.8277789834060543
0.7753339262678072,0.9779061718946677
0.8030833064192651,0.9611389636080534
0.7169055408178441,0.906142167938957
0.7175513090277983,0.8683778963680424
0.6300304551643199,0.7318303792156897
0.708661561533426,0.7813592207995836
0.807803724204311,0.8130197067896687
0.823045799052997,0.7318456894518792
0.49093421934291026,0.8309186741053874
0.7671218387721079,0.7082889425024962
0.787481508597526,0.624820277471757
0.7344965947964273,0.6023626246978744
0.7689699053799056,0.398329872580246
0.9439764066929606,0.4794211091373293
0.954462110404468,0.20721683042736086
0.4791378954648195,0.9981285111533084
0.4251574178015551,0.9208271857076097
0.6924787335894885,0.7659595991845894
0.9263622682379805,0.45135979794450026
0.9106315629939912,0.7870642079417994
0.7298461769008125,0.9001321543384264
0.7291001700278956,0.9244353881803538
0.8413326388591984,0.8474178081867738
0.7510524314719702,0.8568132009951956
0.7558725613764653,0.8528950408123998
0.7599341542126472,0.6623970628970263
0.8472562463739954,0.733169370467378
0.8845023876223419,0.8938193401355949
0.7628164914596524,0.7978797588613948
0.810633851298714,0.9156893478164018
0.7011631551634352,0.9013186407207329
0.8121665389430766,0.8567845523991259
0.850296079970179,0.7371695598448822
0.9307844894860526,0.5741737932366859
0.823839867106468,0.8461467871505326
0.7288160041690839,0.8251920788742365
0.518605220025504,0.7397891226961212
0.886072824686534,0.5964461190254112
0.8973059544999967,0.14363585516578972
0.956123167608376,0.0
0.978064977101743,0.7326915722999463
0.9531358636302092,0.8977654704452495
0.8790324249786182,0.8308194176080533
0.9162053635264235,0.8081512833335762
0.912372842834493,0.984185367416285
0.9516881139948047,0.741814711355347
0.9563900956144054,0.8844049506920396
0.8696840443448384,0.7895416476256493
0.9799718753212993,0.807536663100034
0.9352352638968527,0.8490324092425625
0.8954316326119703,0.9351547694479687
0.857051780517671,0.8122872935609133
0.8257849174372738,0.9126495919435272
0.7043357215283956,0.9376391186941778
0.6992341045972464,0.8960982269979403
0.6826880420259981,0.9812741439459753
0.5657396742582534,0.8606290732497222
0.6186312394610924,0.30547350664407635
0.8120835547601817,0.42472576551338337
0.7124805495163027,0.333770876029348
0.6781651690210138,0.8383373380743485
0.8833858431602356,0.9068554048627719
0.8944730979227559,0.9287535961570028
0.8685573024832555,0.8764391368774974
0.7286286688083472,0.844184591388928
0.6112964972944297,0.9600388910542457
0.6991766538035781,0.9790277876360706
0.7558799917416286,0.9640489404619863
0.7010124256131757,0.39698096502796093
0.8723253750310616,0.3687448402242349
1.0,0.10638958026107787
0.8712827629898423,0.0281287303414968
0.7555358406148751,0.823468848856174
0.6482793815340651,0.8267398894720975
0.7703604292473721,0.9413862165162107
0.8072585430464584,0.9718627933391668
0.49317148614879114,0.9897676721135978
0.5544326063437954,0.9918227601283094
0.5880449712878814,0.9840481834193537
0.6143797445552989,0.99242283588897
0.7438114370392958,0.8469895034721432
0.6987414553049015,0.9492745461316197
0.7081642788863552,0.9631383844827894
0.8195237763760406,0.9339742558580967
0.8457384765132145,0.896541285964296
0.8143923115489823,0.964140031990149
1.0,0.8779525921217641
0.9643921963284807,0.9995409559770199
0.958528308989196,0.9474686520741805
0.9454364758711966,0.8803646635465571
0.9181081477040642,0.9695066774115119
0.7671608787685643,0.8920179378693782
0.518269870448609,0.9463286035992106
0.4669293572422562,0.9503048861799632
0.5201811189119352,0.911932479893531
0.8078308281592564,0.5878333260207114
0.7925224162585943,0.5126469888877366
0.880635532466491,0.40206728327132657
0.9479165584640283,0.33820637677929294
0.735972284701154,0.373529809053764
0.7162744875475688,0.27108293178133375
0.8027867244006868,1.0
0.8633355137255606,0.4950367056297653
0.8752340286876227,0.6110504689257962
0.8382388760155851,0.7860111822272812
0.8636809499242236,0.8919505605191603
0.6678635732496766,0.8686975270576996
0.9199230855526046,0.31929768335059694
0.8399547590483689,0.19618722666303545
0.9232835511524492,0.4916177034011714
0.7994946517790867,0.4113616578581755
0.9088741649760889,0.656968871228465
0.9170582915624098,0.696609368507347
0.8132019530203161,0.7528320420189398
0.6684748374536275,0.7029031521547687
0.9142540106260724,0.7617032275965029
0.7219521663890623,0.8884967648633915
0.6808173472677417,0.9730016554867295
0.713446691671386,0.7798995907341437
0.9462538458543021,0.7219353555293223
0.8247042054056859,0.5178784272416286
0.573583058227419,0.665135154562484
0.6926893539865209,0.7557654063467011
0.7056637726306266,0.723032581243953
0.7056563791945836,0.579671400869319
0.6170184810726562,0.6659572949778488
0.8705246606448475,0.6419052271820939
0.7322209127128906,0.257253717362439
1.0,0.7065767451429712
0.9809001173781491,0.640677297516463
0.9275077362613358,0.6782962748304339
0.735516400462757,0.7766662955691478
0.7889886198400896,0.5074796195535055
0.748696032569414,0.7744560061802077
0.5474794259176974,0.7447646463610333
0.6608641698551628,0.9440410981021345
0.8205312713320086,0.0
0.674239424412088,0.44190161520139226
0.6953871569087892,0.47579567656960287
0.6350147106887066,0.7224728679351645
0.5951485553160574,0.7736330782671407
0.8729707046119136,0.45722226324395576
0.9620401610183451,0.30271566907022357
0.6356244216625944,1.0
0.8416246946295272,0.9446741915216779
1.0,0.28684549338890186
0.9835876272626292,0.0
0.664050923506627,0.9181727467667239
0.7016688207112458,0.8771091888216448
0.6712957051686843,0.8596256042015568
0.7511779912576635,0.794816381934843
0.4672717822476489,0.7207594879474548
0.5671838632762932,0.8057972060080828
0.5610417958636132,0.8395344838494107
0.6680071624281674,0.849951136031595
0.6970696365393735,0.863350927994066
0.5450484232354085,0.7771188103276696
0.663524992363848,0.5719061453067966
0.606545708976486,0.48459009090060207
0.6308312178138753,0.765455553313511
0.5468321296681534,0.7765479581926304
0.6800089029253733,0.9605384877427401
0.8042137424197219,0.8842946702892571
0.9511255667601244,0.7398685717264627
0.9429998725633539,0.7944117650131673
0.9432344098204739,0.670926722556831
0.9634563977725138,0.6594643262513132
0.9326783978568952,0.7302138491889912
0.9341383886844198,0.7316351369304177
0.956312288325099,0.7057832435707858
0.9753228475186774,0.7203707293924658
0.985259405817233,1.0
0.917904065677376,0.8597931369962891
0.9064880212613898,0.6623760367082616
0.9381945328967064,0.7368061605253515
0.9500052756773442,0.9303510427356019
0.9278136302487736,0.6905565150662379
0.9444509658467783,0.74976056265114
0.966541411302424,0.8642229652990698
0.9849466281079787,0.7001440611640934
0.9746273653187668,0.949872786598978
0.932551789905149,0.9819207618807055
0.921375262324784,0.6858388270279571
0.902255965089678,0.6546667928390437
0.8935654704346627,0.5135886703464226
0.9433071684444251,0.42637284134160836
0.972954707089765,0.46792873173159744
0.9260616449161506,0.5941801131917969
0.9896183296621696,0.8279178453806544
1.0,0.5161690067551066
0.9007001478151209,0.8565941217945198
0.9172268792737123,0.7578224744256691
0.9427004508189881,0.0849610938203218
0.657794173381924,0.9030793662790051
0.6655954090245328,0.7338935522960892
0.6686118663128277,0.8602996813299754
0.5248021958186166,0.9953261986114679
0.46670462426545484,0.9653685812957804
0.5153964174658314,0.921302257315057
0.5822127336657675,0.9347065861863451
0.45183554913210855,0.9129300546984442
0.5785713202266409,0.9309920935997525
0.5697705515607845,0.9262513596281905
0.5957897376452488,0.8999574366337296
0.5567053141222569,0.9698235254158828
0.49683928003990374,0.9439157329535833
0.502686426563076,0.9386319702488256
0.60334299509751,0.8739947425325044
0.6799851448807294,0.6625886076310755
0.8449665870552421,0.44903950627029743
0.7760794913102198,0.7290148411968934
0.7844256174306559,0.8309251153449185
0.7904848400485658,0.6725000887548507
0.8971196453954573,0.6823106668120713
0.9442554627629403,0.18591674414748086
0.9316044335022966,0.9466333280678606
0.9477169612637304,0.8014328041264285
0.915213098347489,0.9641862261285001
0.8404433504545155,0.8934452715828941
0.8309464693744005,0.9591849835931339
0.9845898564231582,0.2255291726487475
0.6880351769075647,0.77279619015111
0.6090873808089567,0.8916689050095539
0.6050819441835313,0.9683976576210338
0.6360046193978737,1.0
0.7478970291263688,0.904814184428227
0.7974040474885162,0.8658236715075306
0.8757049125680719,0.2516579662200422
0.8889874467754294,0.5027244812338515
0.839779362985454,0.7709723998285976
0.9960240281913498,0.18277239989749208
0.9185659103426982,0.0
0.8482980613938168,0.758304927832035
0.621225532822304,0.8362269844800001
0.7092031913569606,0.8432766204592015
0.5944008314839183,0.9740863290764937
0.5193152045684803,1.0
0.5754882503352989,0.9654351893546887
0.8482221952082575,0.7245950737361785
0.8669221730146948,0.7147819548428221
0.8726422618204157,0.781682646557688
0.8524609537991469,0.6751668123666689
0.5874420382319138,0.6692894296788918
0.46324637909654987,0.6844195625578567
0.3789319380823441,0.7938358573938078
0.6188733895247405,0.7378512140241279
0.6273513899413029,0.5397054330385587
0.5918331678203593,0.7688900314077701
0.6585178701941472,0.7402833815663775
0.5843847256037812,0.9218572355641271
0.5735104268608163,0.9443953913885408
0.5275623276187713,0.9521730453179577
0.8446151073946248,0.5197078200500423
0.9287233766597753,0.2847849549969094
0.9524351323597442,0.38649055819215056
0.8433856335086003,0.7983690635117089
0.4951263662813511,0.9404856155961693
0.5224267800854042,0.9607936425193444
0.6018680771423683,0.9706928928665866
0.6605202275890785,0.9925924073040291
0.6038292124856837,0.9916990610246115
0.5958361467833871,0.9900733609610702
0.6284818760458859,0.9832980482887338
0.5834362003184359,0.9920375602199277
0.5580007295760884,0.9866392759618515
0.748507343821842,0.977766210591889
0.5620467773854898,0.9645032781805889
0.6312045931846443,0.936939037617067
0.6700901143985658,0.9165865449393676
0.7289564611735799,0.8725996607575012
0.6361957495145641,0.8209487688703189
0.7319667816200961,0.8624043776538822
0.717247940528019,0.8415383496403325
0.7521632315348784,0.9122842464937073
0.7266476956873247,0.9196442617433203
0.6727524051079169,0.9584015431382521
0.6423271291867627,0.9871357323181496
0.640784765993153,0.9858970976908116
0.739897427836519,0.9385179820208173
0.6584928771259568,0.9769653904209306
0.6344802387531536,0.953017567297126
0.7047188197577233,0.9507097316078272
0.6532291454638129,0.9710054247501224
0.7351305420524494,0.9868983673597508
0.938004083457018,0.3695159625770802
0.9763309148169604,0.5895092281804373
0.9852931363171706,0.025634704503261913
0.939520290702363,0.5800051423073781
0.9925418632866824,0.3850908469571432
0.695276570258988,0.9160498931560747
0.8063081450247959,0.8972642403647618
0.8549490183152354,0.983330914240217
0.7887222465667082,0.9748481104677948
0.9007107831162874,0.1480364465709805
0.9785804321844659,0.6565022560209052
0.7799436666445766,0.9232309629864753
0.7085881484831454,0.9583706232531936
0.7085159540439072,0.9550160339021533
0.6793333006812632,0.9750397210094571
0.6446329178139498,0.9810630587871612
0.6897777563300217,0.9906741144215612
0.6656061117629813,0.9944795984802062
0.6484451364103708,0.9919870461518292
0.5991870687180093,1.0
0.5701829857904793,0.9875583054591514
0.757429622538288,0.9092686699717187
0.8156497221954123,0.9568183388493429
0.8498710107801914,0.9494805950953695
0.8542210333146293,0.40639452042367463
0.9951889121105908,0.1239970989976987
0.8085397616235485,0.7522829059260766
0.7536538616579309,0.7176828467644345
0.7941572339068564,0.9384624029077658
0.7901180165212793,0.9673746432986632
0.7771194617082173,0.9679686760244245
0.5806167878466418,0.9682242904215062
0.7417162514153414,0.8429136372062784
0.5506156387844003,0.9264274138341664
0.4947913777041669,0.9058508877832743
0.7524483735886179,0.7543633705160127
0.7261255322811787,0.7648213784511841
0.6673867830233813,0.773827849788816
0.6199225773370514,0.7413179039141263
0.6411903334781077,0.8452755748488847
0.5490118469173315,0.9124657317680329
0.65342195219796,0.42434654201376454
0.7970614676419708,0.7439418270208981
0.842552301355996,0.8913080303782475
0.7254737966373854,0.802753559576027
0.8225399731466574,0.9382644328548317
0.5444489015183839,0.8872067380239055
0.7264947701119374,0.9361005019169755
0.7269132965824293,0.8466155994178611
0.8286083456594603,0.7585144544188605
0.7657686845547533,0.8196495489966936
0.8127547076189042,0.8346761536899997
0.9121288856247802,0.7829263231680322
0.9126862108476681,0.792967471498974
0.8616612470125546,0.78165734781762
0.82627933224298,0.8413309313618792
0.8573002603619742,0.858204944507446
0.87447242942095,0.8644955524521978
0.8622745155906874,0.8421891978992229
0.7547237003179736,0.8635235222787561
0.9384671353658122,0.8960319099666733
0.8605224034386599,0.883572239774121
0.901008276726311,0.8773313379874748
0.9566666011359595,0.6167904835771427
0.9404858219721645,0.5576668180115523
0.8949671521897197,0.9039078657628389
0.9247915402685885,0.9748883572687982
0.9083091905070135,0.919319348235634
0.8982297005538908,0.9301371709814086
0.9015006052457729,0.9256830176602048
0.7672495857349291,0.9137514240018637
0.7817111613278271,0.9127662437515973
0.8492753969515972,0.9085489413145427
0.9909885802765082,0.930562983893547
0.9408294586003574,0.9095128187408024
0.7427201195312544,0.834595995546532
0.9078236807394878,0.7507297110356242
0.884091426459262,0.6981513401714684
0.90411068629044,0.3375987287012713
0.7878756924970668,0.20932023151157103
0.8905071815966539,0.25790315110184747
0.849659404437676,0.15866351451445299
0.949152892779977,0.0
0.9201323716825064,0.8220182470706016
0.8234123718126092,0.8757829030379539
0.8038228380585444,0.8203082214699543
0.85394129771485,0.8059195577171555
0.7906299561303591,0.7830123951338958
0.828684130367983,0.7584654366278509
0.7935987791304275,0.6955128081988141
0.8800269168822584,0.7026267699549676
0.8798769094328303,0.6168271999012411
0.5176579639639445,0.9207510271146422
0.37260035401807373,0.959045964746959
0.3739804328417655,0.9826773643247882
0.4151069032919844,0.9677363928405065
0.722554185681868,0.8818635646379823
0.7968856568747185,0.5663930197556487
0.8446441963518078,0.0
0.9433291787533156,0.46190538180215807
0.9679620611398598,0.6283439738490632
0.7547818423872259,0.7907271785137093
0.7110069216097737,0.7837256454798623
0.8370213652958476,0.6456511252542427
0.9371344600385573,0.9674639344161918
0.91753219469764,0.10171119704314817
0.7782977570211385,0.8696558976676566
0.6958308868126762,0.8963932672262155
0.8109718770658756,0.8045984479070566
0.9226217390937033,0.6939073586961401
0.8386783208826994,0.38257096245587935
0.9175141193532245,0.01970485704740665
0.9023545568135376,0.8362083457435814
0.9406096757651297,0.836846331188834
0.9609881630019517,0.24862758453083428
0.8113995041674669,0.8770568070488913
0.9919114805295268,0.3316422830620202
0.8806154412604508,0.5776758879524257
0.8817955096957056,0.0
0.9030153346726002,0.7857748671170544
0.9212626442568072,0.03499206932075236
0.9695778389453406,0.6682111079084867
0.9253898396400292,0.8505333932273162
0.971150228165283,0.7326792738548463
0.9720867683325293,0.5725453610267031
0.9399682716845911,0.0
0.9722808487990422,0.637210629416129
0.7897461101675866,0.8471110191529458
0.9148380741964699,0.7630870781395281
0.9045245440428524,0.7374309746820839
0.9063307280158576,0.794883413443652
0.7071020440138615,0.9368676115045079
0.751366852785163,0.8367677250864168
0.8442313000680195,0.45303761688053457
0.9140613513838767,0.6581867148170932
0.9149393688120009,0.7730647895692796
0.914968929426364,0.6974171300409698
1.0,0.016915566783960577
0.9702846845185646,0.24433345730563188
0.8201246944383397,0.5958362993069442
0.8385210513981816,0.6299466527009887
0.7127698048250762,0.8148821551532043
0.6095378883938165,0.9423700135760732
0.46137171055257953,0.9111599801169648
0.4839744632059301,0.9043926950499195
0.6084900858708738,1.0
0.7063416887389196,0.6893864675005734
0.7189735163478163,0.6545231813414967
1.0,0.38706793380330556
0.7588544077289533,0.1638023461009032
0.915198151173717,0.3936488608820158
0.841363572850494,0.2803829385409113
0.6804659440753965,0.707521214583815
0.7066832728437761,0.8456296904568058
0.5052449939214593,0.40394287888959646
0.8350268951676594,0.49817153944546155
0.5793979115914021,0.8138008640495301
0.7959494858037468,0.6796221617189172
0.693119693870821,0.5804175750813007
0.9247055959995982,0.6235612335007991
0.9615646187454049,0.7940899705499462
0.7738391184288587,0.8415358387744138
0.7454929398062925,0.8636502281571097
0.8221799308173962,0.7423413731745758
0.8157654553157795,0.8231425159241069
0.8665350427978553,0.6957187468736612
0.612086395952901,0.9563306441262495
0.5490943560432224,0.9731337601788531
0.7117072151803511,0.5700618145143986
0.762040058655536,0.714694765671172
0.8867131466329441,0.5795960306728704
0.9301199622457176,0.5921610152309011
0.8625751940176659,0.5718502601151125
0.8884485520515073,0.5680392419758956
1.0,0.24803309105374716
0.7549773557808848,0.9942571157310066
0.6257101936150798,0.956033631777615
0.8219444245741028,0.8766675177517149
0.821642769637499,0.9386781537229113
0.8179686452692732,0.9337272633226927
0.5818356890532301,0.9621131781496909
0.8134519938192837,0.9840829326011524
0.8289639172930948,0.9751106913194679
0.7902620104146948,0.8881523113413625
0.8578895606967377,0.9402854669548737
0.7524195459390318,0.9796753348145795
0.7266602570170916,0.8482254238702113
0.7373104201164925,0.8901088946759426
0.7708379262071259,0.9165063169100008
0.815766458204748,0.8391464630708798
0.8346189235519054,0.8587241964904405
0.731588622044544,0.8172044088203351
0.6326472671791513,0.8967099009322025
0.4397261430721422,0.8095868087653009
0.7720524029396779,0.8488569356321137
0.9677162550842298,0.6303637167035563
0.8262668950679452,0.8253751834378413
1.0,0.4156132070350144
0.9145637155274134,0.5001209264167802
0.8171757990455344,0.7695007890118506
0.5924033428763007,0.6797517667997006
0.8091542267212964,0.9068074931451823
0.8984479721089734,0.5067630597972993
0.9036048325113373,0.18277986173953553
0.7974481981091653,0.5179132631165282
0.7371793198212151,0.806642025198765
0.7263277662077664,0.7166041485788375
0.9861540660489816,0.8106599630118827
0.927022780294842,0.7599622173688364
0.7770986476243451,0.607739251911374
0.7305752925001585,0.5652811861181043
0.7865104967128919,0.8107425208412814
0.8698809090727483,0.8844724261894586
0.8088827466038644,0.8421261593209886
0.6814004924826219,0.7319394789756519
0.944744996747224,0.6313197222809717
0.8518800306061285,0.6304822126764208
0.9277360155784146,0.7792715044629723
0.7475551777428929,0.7172836987355996
0.827983118212777,0.6943208154100702
0.7592961290736626,0.7052873683803613
0.9058298958280501,0.6946985377854552
0.7835814810907568,0.20375831882931567
0.9679116685834305,0.22988966816042625
0.9725049493174018,0.011788029537066097
0.8450739510918701,0.5273036843909393
0.975059120570234,0.760404096228353
0.9841278620672655,0.6693008037333139
0.750614189189574,0.7037295279686769
0.7536449312969501,0.8067685484343426
0.6805289555487793,0.8331333175160257
0.7327389137273427,0.9002393345297786
0.8615008460752908,0.9556868563943883
0.7175513090277983,0.906457522933098
0.7387879985001543,0.7057710228241897
0.5988565510253758,0.8667145075151613
0.37023585103012463,0.8339739066158013
0.7344965947964273,0.6943701244939824
0.7557717433983163,0.3319431459736235
0.959876929013215,0.793323811470959
0.9151888590097039,0.8369294973689305
0.7544378621020534,0.9199454795386519
0.465263842470541,0.9863181759320021
0.4791378954648195,0.9964955337329496
0.4251574178015551,0.9520634679415578
0.6924787335894885,0.8346853476675153
0.7780519346140522,0.8208855941124045
0.9207488314651671,0.8257428392388528
0.8388678717071594,0.8299061779981243
0.7011908365897773,0.8512347964659019
0.8146668007388967,0.8665704906812038
0.981360005001445,0.8499750929492149
0.8413326388591984,0.8875421346244752
0.9495355180070353,0.6902277561223311
0.7510524314719702,0.8738561835976275
0.5927787310363477,0.8376466748300583
0.7558725613764653,0.9022652048268897
0.8211124008176895,0.908958801884508
0.8112132121314845,0.8757626600331164
0.8590859504133751,0.918112983181072
0.9183794166191305,0.39758053475528465
0.833114720827922,0.32707250707180313
0.823839867106468,0.839508852926474
0.8720249551306205,0.8596299104344967
0.8993038089316358,0.2557937942369855
0.956123167608376,0.08359525210966844
0.9531358636302092,0.9133910296792265
0.8790324249786182,0.8594791590625185
0.9591925862384763,0.7789739745640415
0.912372842834493,0.9767891930298692
0.9155657213196657,1.0
0.9500137669430839,0.8153150293962593
0.9342111872741312,0.6822796588232855
0.9836117011053115,0.9097653225713662
0.8696840443448384,0.8060404057887969
0.9739447353278895,0.8808148442881634
0.8954316326119703,0.9583561316622436
0.7837606548169302,0.7017539398825265
0.653895386757084,0.9422122288576058
0.9210010603709207,0.7232321108434706
0.7421052806791477,0.8617956590844581
0.663765407491917,0.886002077853077
0.6923282247059346,0.8669267667265056
0.6781651690210138,0.8514076229903305
0.5683586925716572,0.8947682305145318
0.7342469740291707,0.8738834386207346
0.8209152501483981,0.8832603824525991
0.9106969071461832,0.8393853585079882
0.8757552050167403,0.6767078935645613
0.6820053829140077,0.950821641198085
0.7264042696871904,0.9554034675299758
0.8198280177920944,0.9127630204314016
0.6817361259725888,0.9486703785975543
0.6679935718241309,0.9652563401949608
0.7558799917416286,0.9685525922078273
0.5995600897785213,0.5643591691959203
0.7214778137691571,0.6282349768024771
0.8723253750310616,0.2872900482670881
0.8085668085679372,0.3759407983649569
1.0,0.4571482271690514
0.8072585430464584,0.9849971177384159
0.726938081652024,0.9853380287706069
0.17504558678274684,0.998313006596072
0.2876084622832811,0.9930979336871071
0.5544326063437954,0.9950436705249559
0.6143797445552989,0.9936911851269706
0.7438114370392958,0.7833176295334737
0.6987414553049015,0.9461160018732809
0.7081642788863552,0.9482096430646569
0.7708965016577521,0.9442589309532146
0.8195237763760406,0.8901330747520599
0.8457384765132145,0.8826780477771345
0.7665615034087044,0.9280281350317969
0.734745050183425,0.8859888291809452
1.0,0.886055766742734
0.9657413379297569,0.9533489768148236
0.9181081477040642,0.9694083911312699
0.7321340185855835,0.9795304240280595
0.6845346462640091,0.6781995279503055
0.6410677447659442,0.8295244164723957
0.518269870448609,0.9346443729915789
0.5201811189119352,0.9053818111478735
0.8452088055906135,0.6236689143233676
0.7994383976065506,0.9525960927291099
0.8000960330956531,0.9185157160419274
0.9186590670472812,0.3351120046523114
0.735972284701154,0.37553816889164127
0.7721614134431244,0.3741615984136023
0.7162744875475688,0.2306975933524599
0.7780038304757865,0.6504655528317496
0.8464533745031458,0.5737023440036136
0.8521541991577642,0.6828194854908959
0.8197927210715117,0.781029449105092
0.7855028006810236,0.9126115695294343
0.8027867244006868,1.0
0.7726180383696043,0.9441287981230517
0.8633355137255606,0.5286867430958866
0.8419180304029966,0.7189659884687839
0.6678635732496766,0.8478323904692877
0.7305334195941173,0.7282410774500432
0.8816852372871521,0.6134308570576509
0.9199230855526046,0.17062659378140926
0.9232835511524492,0.4310726792265449
0.8255843143615372,0.7194641907204402
0.7214450983162691,0.8122765831069608
0.8309177311602168,0.03211655714385875
0.7219521663890623,0.927852065805161
0.9115450686631006,0.7411127343122227
0.6741369531779982,0.4913226800364676
0.573583058227419,0.6580510964268658
0.6484428599181536,0.8188794140743589
0.7756857272307977,0.6588800734548987
0.8705246606448475,0.6830532470612941
0.8289461035931647,0.45640947481085076
0.9448403036307734,0.17677147967342444
1.0,0.592505483591813
0.7404265891479741,0.548900119312421
0.748696032569414,0.7066252993114648
0.7236475429318561,0.7267368890940337
0.6132400577999165,0.9474639807521519
0.5788846151854501,0.11754815283247425
0.6210796249374446,0.18067897235928088
0.6608641698551628,0.9381332011027065
0.8205312713320086,0.16198398654282595
0.8016336209819661,0.43212475353207885
0.5591310216785003,0.13837109474431644
0.7779452645133158,0.04229522265483055
0.6350147106887066,0.6679079110719355
0.534468482585361,0.8683728742439396
0.9566164885786422,0.5771525180531819
0.9708673005240127,0.3457550153918465
0.5797696151586854,0.6591287342810626
0.7016688207112458,0.8235465114263065
0.7511779912576635,0.7197822475075094
0.6936223357618989,0.7055554465845357
0.6680071624281674,0.8507081669917743
0.6077808748937944,0.7427464450083991
0.6970696365393735,0.884218297042198
0.5450484232354085,0.8085874706653331
0.6915301178936737,0.6688566917770442
0.6308312178138753,0.6966228086455627
0.6800089029253733,0.9439381509747791
0.7064415659924587,0.8011640732973154
0.8655401928736505,0.8670858244038674
0.8967668424700361,0.7139113555861564
0.9511255667601244,0.7283869338240266
0.9646025587657089,0.6433712337713493
0.9429998725633539,0.730948328947741
0.9338152152621043,0.570679482149667
0.9413921352880305,0.80203396288236
0.956312288325099,0.7220864779105203
0.9753228475186774,0.772757792989435
0.985259405817233,0.985046418248094
0.9874171427047157,0.8554954597624832
0.9433660264152127,0.8823620148330487
0.9064880212613898,0.7184250327276434
0.9568764027304758,0.6228350998605324
0.966541411302424,0.9267803171692645
0.9967173650434107,0.7999690650785767
0.9307210963093385,0.7878705923466179
0.9030436099131078,0.7682200602290544
0.9141758060943896,0.6590684072467234
0.902255965089678,0.6524505988682334
0.9142184380541081,0.5748846387979725
0.9006159621800004,0.7332354024965296
0.942573982065936,0.9469031745401202
0.9754637085869958,0.8247923294069575
0.9901392508933792,0.805992344852583
0.9640008700826939,0.722808326142713
0.9260616449161506,0.6208861459791889
0.9400022979389019,0.824265237464743
1.0,0.521987288372163
0.9007001478151209,0.7951905953477244
0.9172268792737123,0.720314144498203
0.9091060244074488,0.6923663528873283
0.9306456908531037,0.8745573803504578
0.6890565675495831,0.7186782289926165
0.7508547145464741,0.706290198109139
0.6655954090245328,0.6827109473566993
0.6767019201198088,0.809710998248998
0.6686118663128277,0.8327069996980353
0.5420849084345497,0.9777080528131542
0.46679699816108716,0.9446004914595
0.49684287485541356,0.943115814100844
0.5665257167413263,0.9181683752050482
0.6122894174970016,0.9315862573342732
0.5735815526760263,0.9532692408947606
0.6315785408070566,0.9363158964266638
0.5567053141222569,0.9322639163390479
0.49683928003990374,0.9469844124776678
0.4046354603640432,0.9580010397085046
0.5744889676843861,0.9178201118560054
0.8449665870552421,0.25489371309411923
0.7844256174306559,0.8309884895337342
0.7396985086353421,0.8032263966405646
0.7206083514329966,0.7554714537359463
0.7904848400485658,0.6388372047023289
0.979331744898924,0.29465676809130703
0.9430991074551852,0.9363040120194864
0.9316044335022966,0.9439073791939405
0.9844721358758985,0.4389876483629049
0.9553361533228456,0.5818075578753684
0.9483102442372146,0.8449331211439969
0.8085013269738169,0.9211912703815599
0.9740585976347526,0.62390598883774
0.9978407705025901,0.3200195108978737
0.9092913521841285,0.0
0.888662127906789,0.4459416062016858
0.7383319126015476,0.8300967700056702
0.6880351769075647,0.7558332518878849
0.6090873808089567,0.8969783608841143
0.6050819441835313,1.0
0.6229400856517106,0.9784018804488922
0.6360046193978737,0.9899591755761638
0.9960240281913498,0.0
0.9185659103426982,0.07197422280767586
0.8482980613938168,0.6227043116022318
0.7718160371436119,0.6100215512105747
0.7587736915777368,0.7285621748509005
0.7572329701755763,0.8309424027298338
0.6430905954118034,0.9203036195469279
0.5221459282261075,0.9253962958367205
0.5406616963179867,1.0
0.5107173247634271,0.9748903192198792
0.6032210438584421,0.9593526339812101
0.6129531903273788,0.8899471739668674
0.6836897244484759,0.8952165804329256
0.6161076475283384,0.969259742807542
0.5765239869718014,0.9200228579390464
0.5754882503352989,0.9529516420563431
0.5587453765090954,0.9624501727777605
0.48741813304496806,0.906645363169844
0.8669221730146948,0.6808983672744299
0.8941408510174255,0.58615406126156
0.841925046873993,0.529518801387908
0.8033209429176807,0.6935687255798447
0.5542330335951435,0.7686173059635529
0.6273513899413029,0.5434203658650334
0.6726137363982732,0.948780255701502
0.5671648110751417,0.9145374331022045
0.6193761496532477,0.8976570185316765
1.0,0.10633337470809325
0.9471662984426161,0.0
0.7898556879402503,0.5977214590875518
0.9287233766597753,0.609777551263828
0.5639702939642715,0.9369630340643629
0.4951263662813511,0.9545368986699669
0.6685098259805202,0.9698101214919997
0.6372587266711325,0.9620438360251135
0.5920300476053905,0.9899380784986089
0.5823282579977405,0.9868545732163341
0.6304588963106296,0.9909162156855347
0.6997583460108723,0.9952674499042375
0.649551952478925,0.9898662046409016
0.5047672370109604,0.9904568954092419
0.5967062514426528,0.990939069790343
0.5958361467833871,0.994729357056421
0.6164394025460365,0.9718029585913419
0.5410883086031741,0.9937920110609461
0.42824395296115614,0.9854687706823199
0.520679463307528,0.988578442514636
0.748507343821842,0.988295073805122
0.6498990859580062,0.9798373934329208
0.6074246437949006,0.9801641054847133
0.524074005729263,0.9590366614705407
0.6700901143985658,0.944699795285899
0.6629536137242004,0.9531764644414658
0.6850929988282326,0.9537030749688016
0.7576781344633806,0.9527611282548483
0.6423271291867627,0.9921925640060678
0.6394242147006067,0.9888553544257043
0.7092922227703428,1.0
0.6815181912547116,0.9779429684899369
0.6344802387531536,0.9854472905592463
0.6490111580432792,0.9649371586929331
0.7333477179362818,0.9716400537782183
0.7351305420524494,0.9808146843417145
0.7777810989656498,0.9569419152130285
0.739507041273877,0.9626369880443201
0.938004083457018,0.6289795144826583
0.939520290702363,0.6486128317076777
0.48821848455242395,0.9797153206641055
0.8063081450247959,0.916814526503546
0.9007107831162874,0.2851620064977554
0.8356816008791597,0.3173381220858364
0.847370529541309,0.9449569653809965
0.7085881484831454,0.969876514346179
0.6284822158366796,0.9847245059701171
0.6446329178139498,0.9864615774902172
0.6656061117629813,0.996839709018632
0.6484451364103708,0.9913428374997006
0.5701829857904793,0.9917250210385676
0.8326812591013061,0.8671708108475326
0.7835735475041171,0.8729911382656743
0.9951889121105908,0.20999822020011524
0.8886989985225054,0.0
0.7941572339068564,0.955432518069587
0.8015924066400912,0.9653692370037619
0.5901966715778434,0.9918883650243453
0.8130543536909617,0.5516740516729036
0.5388706741852143,0.911794214069968
0.5506156387844003,0.9637870616393596
0.4947913777041669,0.9241807033106557
0.6859993511228122,0.9790158826587566
0.6177665920112085,0.44125557796153336
0.7524483735886179,0.797803827301377
0.6673867830233813,0.8118945243864378
0.6199225773370514,0.798015627342642
0.7010478234092452,0.6706480107691696
0.7309847175241437,0.5696169178830157
0.6224365656465031,0.6765070167037384
0.7970614676419708,0.7698668415302662
0.6565778654361542,0.9802550994163128
0.5148317972236618,0.911095636383686
0.7253052605193114,0.9948716015932563
0.708152510844023,1.0
0.6702077296714372,0.7541931306044998
0.8570962462031442,0.8277235351851178
0.7904937033788413,0.7288770708852302
0.8286083456594603,0.7658849684976992
0.9408749732528658,0.8272055680984195
0.7657686845547533,0.7946189431309568
0.8127547076189042,0.8808015951558441
0.9121288856247802,0.8735126897451317
0.8139550131024471,0.8807515832664181
0.9058082038201646,0.8818870106967677
0.8320017592580528,0.8441647770318377
0.8622745155906874,0.9619965841168274
0.9384671353658122,0.9423422439740141
0.8605224034386599,0.9506167537150615
0.8627703776591966,0.8465114046236636
0.9471859347530663,0.9269490983343747
0.9223071065264947,0.9293875065933879
0.8949671521897197,0.9085067608729737
0.8982297005538908,0.9046032150955651
0.9015006052457729,0.9487903137825641
0.8692825917098561,0.7973893005690268
0.8968874934943596,0.964287475664606
0.9880687251437346,0.9250786061452538
0.7219125283126784,0.9261889665981468
1.0,0.8725594592086802
0.884091426459262,0.7408291572272713
0.7878756924970668,0.21187680847932802
0.849659404437676,0.1482427540894228
0.949152892779977,0.0
0.9369869303138572,0.7507740325837409
0.9201323716825064,0.7685711829864643
0.8899182858225082,0.783841892763002
0.8234123718126092,0.8392283430528344
0.8197665875537657,0.6612674609950084
0.8841052274531852,0.7011959422949904
0.8659660090530845,0.7528857456288754
0.8413924262211975,0.5766204377818179
0.9092794223979849,0.48233636678205727
0.8435684169391485,0.8945251001608262
0.8463755433950849,0.8134349420408555
0.5090185825281804,0.9632046740821466
0.49670298515729844,0.9600439967275097
0.3452419367027138,0.9690413452174669
0.4151069032919844,0.92676194543411
0.7968856568747185,0.5820444305805137
0.8446441963518078,0.0
0.9679620611398598,0.6277691098863902
0.5659688023819603,0.7541365394901299
0.6112554667028247,0.7936433420624907
0.8282902920404553,0.6541574692565622
0.8259304885747034,0.912598215449028
0.8457421327052329,0.652079208568953
0.8969683569757014,0.870169148039512
0.9371344600385573,0.9646360868685251
0.9105314222757386,0.6456684370456464
0.9226217390937033,0.7410836410971724
0.9059671659757217,0.874064214624031
0.837511044276488,0.9059292762426785
0.9669643497808866,0.522243727901533
0.8442993013322049,0.8481762570302276
0.5833603957453503,0.8653074435245698
0.9406096757651297,0.8637080230521914
0.8935045941067734,0.9566752517777971
0.8910413043629665,0.7825275277790628
0.9089336152090576,0.7368628876097444
0.9068403093592051,0.8766698268681096
0.8698765822728598,0.7899687504608328
1.0,0.5419668860758351
0.9919114805295268,0.4604013542414279
0.8806154412604508,0.5913882010474018
0.8653272229931969,0.8903101668208646
0.8699393043602517,0.7545980992106155
0.9030153346726002,0.8337299690248762
0.9210183104153326,0.9512717795345482
0.9212626442568072,0.0
0.957525301181342,0.4704379040093563
0.9727367181643259,0.8224188882434647
0.8319082714032277,0.8802790014532897
0.9253898396400292,0.7903669487636846
0.9633309648935299,0.7357578526784633
1.0,0.6738296120864136
0.9804872582585324,0.6444858515529667
0.9720867683325293,0.6221820576640257
0.9651579430400973,0.7085455974695521
0.9641131745948391,0.30466191481756694
0.9920718599360339,0.3478754797479366
0.9063307280158576,0.7610195337237433
0.8977131933246807,0.7698699750549353
0.7906305017076444,1.0
0.751366852785163,0.9070115383606269
0.9140613513838767,0.6694867158527307
0.8683492806337915,0.810757417183794
0.9910246663773499,0.2648434523276663
0.9702846845185646,0.5409495509860835
0.6815684905931259,0.4554352145663755
0.5332662249061644,0.6452655004880063
0.7612962506307818,0.5359013549311807
0.8158438526266948,0.690084624654589
0.5896941563931339,0.9554519340290529
0.46742147012702717,0.9005931819277746
0.4839744632059301,0.9994220452478753
0.7189735163478163,0.6006746408135181
0.9502774180940534,0.19661628932718
1.0,0.5371565057079228
0.8957634021447434,0.7304773631140212
0.8005847246429536,0.5627806695234695
0.7867469730653869,0.7233550472209349
0.6804659440753965,0.7710048995656168
0.8258073582404457,0.40488854943299113
0.5952942392736259,1.0
0.711850936405386,0.8848133727335653
0.606173966039663,0.7915847235132832
0.6326996411235891,0.8622773018057077
0.5793979115914021,0.7877964819567207
0.6326030908665313,0.5936849358397056
0.9430055111554138,0.4613294420189153
0.9007551325646724,0.08549541648069955
0.9247055959995982,0.46247939774439384
0.864755736453779,0.7570521827967481
0.9109937620498852,0.7941838942021827
0.9213236433611657,0.7704134998491341
0.907546552967587,0.8642632633055313
0.8221799308173962,0.7065952617183784
0.6644147284254287,0.8153693672411411
0.8087182414943772,0.8171879818089941
0.8157654553157795,0.7474010602989788
0.6943797882397227,0.9347469362858664
0.6419626062593647,0.9187334386041468
0.612086395952901,0.9243430659317611
0.47548445261918937,0.9977876851519506
0.5739919994635221,0.9762983432424012
0.6618229338743273,0.7917648079533416
0.5616255090533954,0.8391226628151478
0.9004300546129124,0.505412458140753
0.9689274883492345,0.5015319874535105
0.9316876521156097,0.6167918860894025
0.8848091333108312,0.5431256787174152
0.9198578098659913,0.48471124940102756
0.8630286614480173,0.3866478375160573
0.8549558402508229,0.5911816989757408
0.8912302696798576,0.6031517054927346
0.8884485520515073,0.5949231126252905
0.848450838882148,0.541929592181515
0.8975074173066508,0.605712056997638
0.8480986519660474,0.4509952998161543
0.6257101936150798,0.9324363692561474
0.8249955868563116,0.9729050166486969
0.8313480782965206,0.8774055972468072
0.8246302201996785,0.9611882179087035
0.6817927936478467,0.9579526532559718
0.8743862192753814,0.7520198324164418
0.8179686452692732,0.9134185593215733
0.5818356890532301,0.9314389027832466
0.8134519938192837,0.9379287817123535
0.7902620104146948,0.7309781618609205
0.6319891176384154,0.9457237903777804
0.829049683879067,0.9352563419598107
0.7487024470736017,0.9344859158759805
0.7266602570170916,0.7519998370184168
0.8368995754884345,0.8925068561225077
0.8622363457570351,0.9043423940099538
0.8639179042013254,0.7725539567715423
0.8346189235519054,0.7899130895842442
0.5634091772793457,0.894574112991107
0.4397261430721422,0.8967898515528208
0.9285277949293069,0.15001729346526635
0.8105026984276869,0.6180066847161081
0.8198845695523724,0.8434643675904411
0.7762626658395639,0.8916786349678143
0.9145637155274134,0.6394030670708921
0.8441848700092466,0.41971113042603314
0.8032100802628499,0.10987974061209167
0.7707918359606757,0.7208300515114835
0.8171757990455344,0.6964046047486632
0.5924033428763007,0.6797306976873992
0.5905954187125919,0.5691527973713005
0.8797028115984692,0.6267258097050468
0.8913119713344296,0.617379521212907
0.8847373536342709,0.704471273523847
0.8984479721089734,0.5564152638987404
0.8472383369153031,0.39561174962064816
0.7974481981091653,0.4456138986740314
0.7371793198212151,0.7838343592205217
0.7818192782675846,0.6130114744621974
0.7758694105811306,0.7447929273072142
0.7865104967128919,0.8070188532348146
0.8551424553697258,0.9414471528596079
0.8682955464204057,0.9592056169664864
0.826815125837971,0.721862956088165
0.6814004924826219,0.757404236205446
0.8165692804465855,0.4602373259246687
0.8840576568444627,0.6396841320585559
0.7332306515035494,0.8439611720497335
0.8012644532465085,0.8383621444446255
0.7942082438763449,0.7431939511830606
0.7592961290736626,0.6852435273059587
0.9305287304797897,0.4462565364066148
0.9198982404766328,0.0
0.9560248282358825,0.28227395631471563
0.7499070252671659,0.49914282839698143
0.9841278620672655,0.7311074522755915
0.6637711009528615,0.8652724442665171
0.7327389137273427,0.8615719226805513
0.8030833064192651,0.9151038015958344
0.7169055408178441,0.8680394162794977
0.8009349419047501,0.8190157587509332
0.6300304551643199,0.7049679962281427
0.746622184210254,0.6848495475595463
0.787481508597526,0.6759910996194383
0.9439764066929606,0.10251106163436013
0.954462110404468,0.3353390230340549
0.9893105592671181,0.40490881749259194
0.9927971993738711,0.5770859329481226
0.9527235824957603,0.6335692189281754
0.465263842470541,0.9877853427121505
0.9893591493317474,0.6874743127235632
0.9207488314651671,0.7758119879493947
0.8878415019782537,0.40710782624476133
0.8146668007388967,0.8712435450303218
0.981360005001445,0.8224846576495427
0.942976420296024,0.7988887586818513
0.8763629177618761,0.9222706059993468
0.8865575142986352,0.8590013840592905
0.9057427962753574,0.7395461812071442
0.8764448465395499,0.8289889925581323
0.7510524314719702,0.8608352313624312
0.8472562463739954,0.7302177039951201
0.8838070342411789,0.6189163548270499
0.8926202121243397,0.9722314655185672
0.9183794166191305,0.3439735360793075
0.823839867106468,0.846319723477315
0.7288160041690839,0.838690591039454
0.7650124578886549,0.8955223195060267
0.518605220025504,0.8422680049417204
0.9531358636302092,0.9154070674777166
0.8387431751911874,0.7940366738901196
0.9591925862384763,0.7665694026816618
0.9264498099174829,0.8404933363189675
0.9563900956144054,0.9116236936267179
0.9399988889663438,0.8050224927208129
0.9338317632018717,0.8648769296693783
0.9098152935962422,0.8497939320021828
0.8696371438950736,0.8600123884092099
0.857051780517671,0.8206069649727469
0.8257849174372738,0.908560704225344
0.8120835547601817,0.4106021578777382
0.9892343981489377,0.0403051774075181
0.6401939151848163,0.8940875684526872
0.6437045964129025,0.8420328083146269
0.6923282247059346,0.8680931478963725
0.5683586925716572,0.8997243108481509
0.8209152501483981,0.8534706412552415
0.9106969071461832,0.8687950914562714
0.5367942910872029,0.9299134656226735
0.6820053829140077,0.9516660800014842
0.7882436673365392,0.9596227450518178
0.8944730979227559,0.940338169338229
0.8198280177920944,0.9098859925046292
0.7286286688083472,0.8634979325858991
0.6817361259725888,0.9436378664907962
0.692038779242771,0.95286217420785
0.6679935718241309,0.9684823134032322
0.6112964972944297,0.9490808639665701
0.6991766538035781,0.9657874681641004
0.7558799917416286,0.9669499558703857
0.7010124256131757,0.5993188596763902
0.9792623310041818,0.6170656597137053
0.5567510829758162,0.7745456657782349
0.7703604292473721,0.9655288378719796
0.8180668222116794,0.9598475399166386
0.6202927054633511,0.9903666397342552
0.39186423638430323,0.9888348355023343
0.49317148614879114,0.9938289273365195
0.7080390421997919,1.0
0.7462756477527024,0.9912305389325824
0.5420129347651229,0.9877316662813904
0.7238757744431575,0.4932941627731343
0.6891088866094969,0.9306395069686588
0.7081642788863552,0.9472006859939662
0.7708965016577521,0.9363040766994501
0.8195237763760406,0.9215882086729409
0.8143923115489823,0.9585823650926558
0.9657413379297569,0.9463877697869443
0.958528308989196,0.9421565501699299
0.9269683582001097,0.9433775079488249
0.9181081477040642,0.9705235691524989
0.7321340185855835,0.9855510426950458
0.7735342669394731,0.5018571527955945
0.5201811189119352,0.8897167376920406
0.7994383976065506,0.9531903659140494
0.8000960330956531,0.9232062227840675
0.8546543202544866,0.7289736570874041
0.819234808491517,0.8101281875772774
0.880635532466491,0.3686825627613992
0.966099421533675,0.39381945725547096
0.9479165584640283,0.26554025733434156
0.7721614134431244,0.3724271032754118
0.7791718141882039,0.0
0.7780038304757865,0.6958594632648495
0.8197927210715117,0.7760491618253453
0.7726180383696043,0.8922982833611446
0.82460220625835,0.43095236475131304
0.7817628534127838,0.836363425377174
0.8382388760155851,0.858935665938532
0.8846764079215355,0.711607689297426
0.9199230855526046,0.09414866497962339
0.7911268507089931,0.25777285937782135
0.9232835511524492,0.3730389920292656
0.7994946517790867,0.3554130704432505
0.8670413552684944,0.8739918354288626
0.7778062077753064,0.293003986437521
0.7395468228476216,0.7421372096804658
0.6863829279376902,0.8524791184078702
0.693784493680388,1.0
0.7115201076000605,0.9821779531278326
0.7653748420502999,0.8793846064764476
0.833451867510327,0.8130478358944246
0.80518368279886,0.8379712228766727
0.713446691671386,0.7501345386152172
0.8280939054594498,0.6616388193764072
0.9462538458543021,0.4067598196548824
0.9415912561624911,0.4874051977382697
0.573583058227419,0.5788257237071718
0.6484428599181536,0.6835863326900425
0.7136799670933108,0.4419933370002179
0.7322209127128906,0.15622452018132554
0.9908967934283307,0.15167272157062572
0.9809001173781491,0.38275271147449147
0.7443243660732528,0.6869468593253826
0.7236475429318561,0.7033329462413309
0.6132400577999165,0.8867394853825511
0.7448561253121319,0.8385644224595522
0.5614024935885646,0.7089999413001089
0.5205828882192257,0.8311847302105019
0.719235478227417,9.268140594063842e-05
0.7568824423435874,0.35045242868295257
0.6350147106887066,0.6044451529031267
0.5951485553160574,0.7762247667373712
0.8103400320681551,0.6966390011786362
0.9312205079963052,0.5462888109446975
0.9566164885786422,0.5324608444324982
0.8119644062271063,0.8476076495875107
0.5797696151586854,0.6270789873970358
0.6316904061256957,0.7522027979218112
0.6369713585905744,0.8741512684349866
0.6712957051686843,0.7825373640426364
0.7511779912576635,0.7481830477470501
0.48124313886195386,0.5909797538584044
0.4672717822476489,0.6733402513419653
0.6664550689980052,0.9525306225390947
0.6970696365393735,0.822952632269303
0.606545708976486,0.5304868374531942
0.6308312178138753,0.6533635952048535
0.5468321296681534,0.6063524536928109
0.520166144080942,0.8543993832775882
0.613377094256225,0.8950137706105511
0.7640903612821696,0.8596767989149624
0.9626472856772336,0.7333210793614827
0.9432344098204739,0.8415707544051255
0.9753228475186774,0.8316084759676561
0.9874171427047157,0.8957116298158153
0.9880756550875714,0.8640586987520079
0.9433660264152127,0.9264524599241242
0.917904065677376,0.8937951522437056
0.9381945328967064,0.8627180574196552
0.9580797304765333,0.914500993776285
0.9568764027304758,0.7838123661906339
0.9444509658467783,0.8585189158938381
0.9849466281079787,0.8452578492002456
0.9006159621800004,0.8537312765470426
0.9617063270793088,0.8514492459193933
0.9896183296621696,0.9257433687590788
0.9215901343814747,0.8505489082425307
0.8956398987445129,0.7764061187030156
0.9315402258618113,0.8203413035333151
0.9177676758209684,0.766846703411866
0.678538381051985,0.8093534610167622
0.7508547145464741,0.7327568476473072
0.657794173381924,0.8892607676368581
0.46679699816108716,0.9313280832322902
0.5642178864674168,0.894507521394275
0.5822127336657675,0.9244085200301696
0.45183554913210855,0.9227212980705416
0.5272662675427496,0.9134176509883573
0.5957897376452488,0.9123261095921044
0.5283764398465065,0.9166891037064189
0.49683928003990374,0.9172814341953496
0.5062907997665659,0.9269679309540977
0.5363103384597381,0.918520578750936
0.6042155127867778,0.8948260090310612
0.7242751581961107,0.6218926436409755
0.8449665870552421,0.5092744231806
0.8030954605356814,0.49248526081305355
0.7760794913102198,0.7361742174952018
0.7206083514329966,0.7639523948138597
0.8815673189133011,0.5132801515478195
0.9553361533228456,0.5199931605269011
1.0,0.23427255404795658
0.9978407705025901,0.30018923570900957
0.9092913521841285,0.0
0.8518842572959298,0.8338239126507245
0.8037500426444867,0.8912104340320881
0.7974799965291368,0.8772555178706133
0.7664078622729881,0.9050192334462278
0.6880351769075647,0.6852239198888572
0.6090873808089567,0.8728492011578228
0.8889874467754294,0.5401377108760707
0.8860068996120436,0.6908993907668599
0.839779362985454,0.7272678192449997
1.0,0.0
0.8482980613938168,0.760777322845502
0.6552318230486514,0.6907382202840698
0.7092031913569606,0.8635811947654317
0.716595917949771,0.8994058318494831
0.5406616963179867,0.9880751082031572
0.566681865222421,0.9905787315872835
0.5539256627680534,0.9963882144500292
0.5193152045684803,0.999164977367298
0.6828968502074665,0.9045782168963212
0.636876563665943,0.8407949647795268
0.6086965557883396,0.9680753585112821
0.5765239869718014,0.9471210897021239
0.5754882503352989,0.9706752360541862
0.8482221952082575,0.7316314350471528
0.8669221730146948,0.7091024386752397
0.8524609537991469,0.5285498009117858
0.841925046873993,0.4095241834222231
0.46324637909654987,0.7108914671590555
0.5542330335951435,0.6649142934373093
0.6726137363982732,0.9316076811043985
0.5503727800046075,0.9429444758338649
0.6193761496532477,0.8730888859620475
0.6142319304806603,0.7810834185647136
0.8593029553746663,0.5575272380193101
0.9524351323597442,0.7149000595347198
0.7872495232677558,0.9141172179431489
0.696847429209067,0.9022705270008466
0.6685098259805202,0.963193514161496
0.6372587266711325,0.9564215878222994
0.623758744377815,0.982023819368229
0.612792920996767,0.9740044144453995
0.5824090612109367,0.9824329755271433
0.5656928709051198,0.9771317695981285
0.5823282579977405,0.9846985672513898
0.5717074205119569,0.9835175494743209
0.6605202275890785,0.9974503210902453
0.5973282138170724,0.9900656863711161
0.5967062514426528,0.9898376306483719
0.5534357776697149,1.0
0.6164394025460365,0.9929080183866211
0.524074005729263,0.9536112270778381
0.7289564611735799,0.9314645583769575
0.6629536137242004,0.9356289857186298
0.7473841407858943,0.9229311860049715
0.7385375756540064,0.9182827339291741
0.6942127976371671,0.9017152281503047
0.6361957495145641,0.8666514950738363
0.7319667816200961,0.9161321391437471
0.717247940528019,0.8856752698316264
0.7521632315348784,0.9453822298043435
0.5614650080168897,0.9696816273542712
0.6478218561069091,0.9717218371558164
0.6326103263659327,0.9726614745220844
0.739897427836519,0.9703683624898217
0.7333477179362818,0.9648358591309234
0.7351305420524494,0.9746328337083446
0.7777810989656498,0.951457160013229
0.7177668837315664,0.9327049227728877
0.739507041273877,0.9414070799812921
0.9848048201907295,0.5464326973310288
0.9878560780149189,0.6602391444053268
0.939520290702363,0.6594206690182776
0.8499418168927247,0.6574547890604161
0.7852522501244944,0.6193888586154942
0.695276570258988,0.9562417685686442
0.8063081450247959,0.9116061311576532
0.7887222465667082,0.9871690262508693
0.8241181398264834,0.9659563790120975
0.9007107831162874,0.25134217588024826
0.9785804321844659,0.7009795170581993
0.847370529541309,0.9357217835288208
0.7085159540439072,0.9672927612037918
0.6793333006812632,0.9688889047747771
0.6446329178139498,0.9850103728901571
0.5734773789487421,0.9926511068912992
0.7435783967907482,0.9891057777112939
0.48847597009251803,0.929753062750081
0.5082063632109635,0.9870328532024032
0.6484451364103708,0.9919415731621317
0.5719754912434932,0.9624402926485025
0.8326812591013061,0.8368418023546829
0.8322753868546681,0.8912460423896212
0.729184085027694,0.6527756327758842
0.8542210333146293,0.27452612025102496
0.9951889121105908,0.173821652848247
0.9124488611134541,0.9363025182010901
0.7901180165212793,0.9762960101962909
0.7771194617082173,0.9828890205924246
0.7728203377620118,0.9706803293772452
0.6933339736730353,0.9782943313473729
0.5806167878466418,0.9735617989427352
0.8130543536909617,0.7242283818957062
0.5388706741852143,0.8981354928700195
0.5506156387844003,0.9312323188403053
0.6859993511228122,0.9161541541172379
0.6600289728794216,0.0
0.8588221585425743,0.49045787370954275
0.8279461676633005,0.7173188531955743
0.7024424887228182,0.8422000302578596
0.6411903334781077,0.8714850461664823
0.4864520022856653,0.8760679625683709
0.6492120570430947,0.909177836292712
0.7214794865829479,0.7824405480903818
0.65342195219796,0.51958506273468
0.7010478234092452,0.73243008798242
0.7309847175241437,0.6186832647260888
0.756068788198081,0.7335842954025996
0.6837757174436815,0.8418714466067478
0.7253052605193114,0.9794042715472169
0.6982627161970932,0.9323381908814946
0.6393962183720341,0.8508851181864804
0.8028475784062818,0.7126899005300218
0.893044122600269,0.6992824851034817
0.7023298091554318,0.7202314842708492
0.8286083456594603,0.7847247504739051
0.9121288856247802,0.8868717566758868
0.9126862108476681,0.8601524640244895
0.82627933224298,0.9070032030969953
0.7547237003179736,0.9118560364258009
0.8605224034386599,0.9184320701757814
0.901008276726311,0.9320654735399622
0.9566666011359595,0.7933585746767263
0.8686583056047416,0.8844771772771967
0.9471859347530663,0.9235362478859538
0.9178588931554266,0.9499045007707887
0.9083091905070135,0.9741497607440945
0.9015006052457729,0.984531853620886
0.8692825917098561,0.9369298082498417
0.7817111613278271,0.9032950928721855
0.9408294586003574,0.9706419567413144
0.7219125283126784,0.9680308516935744
0.7427201195312544,0.880922163195081
0.8773617972982422,0.8643157066340121
0.884091426459262,0.812062004405917
0.9004990592421445,0.7260884105582425
0.9369869303138572,0.7940929034598941
0.7397337170101341,0.8516775481004846
0.7851254920278301,0.834935267258128
0.8917246148057658,0.7922299597420915
1.0,0.7023268060524964
0.828684130367983,0.7912982934737455
0.7935987791304275,0.6770307639594059
0.8413924262211975,0.4230124376447097
0.9450910394375572,0.4241427320606732
0.9092794223979849,0.5298716628161518
0.8122493737549353,0.7819863703496595
0.702980573041498,0.9702276653183527
0.5176579639639445,0.942229982307211
0.5090185825281804,0.9628291138448418
0.37260035401807373,0.922817385176129
0.8446441963518078,0.1835656207348426
0.9433291787533156,0.4641950493401539
0.6358161968311541,0.8170288189025259
0.7421733450079534,0.7658606021180514
0.8259304885747034,0.9055828512748435
0.8969683569757014,0.8553390892865723
0.9162287991956802,1.0
0.8405781707309935,0.8102838342643398
0.835092163331975,0.8143296498222847
0.8109718770658756,0.8415158818712564
0.8538630240496502,0.7734471778290778
0.837511044276488,0.9019832011510023
0.9572599989093453,0.8716946486466888
0.8386783208826994,0.44207716362898863
0.9357574326872956,0.14854546717903172
0.9432528835363158,0.9486276903105287
0.8935045941067734,0.9648948125299853
0.9458702472410129,0.4316783579280022
0.8113995041674669,0.8881499691562346
0.7938290178931566,0.7921773189314937
0.9089336152090576,0.707261407365265
0.9299853483787239,0.817419934442425
0.9068403093592051,0.8789875425928374
0.8698765822728598,0.7753986287408975
1.0,0.5493625697692492
0.9919114805295268,0.4823508118098138
0.9030153346726002,0.823055226121998
0.9811027650575912,0.5554082675767392
0.9550204354934596,0.15284735322827492
0.8319082714032277,0.8666578555434188


==> figures/suppl/psnr_scatter_csvs/linear_scatter_data_Def3DGS.csv <==
velocity,lpips
0.9187707748318537,0.6042896005637564
0.9778104341455061,0.5425826370894211
0.9920718599360339,0.6336962956067094
0.840637806631722,0.8453269465096205
0.8977131933246807,0.44268250825767447
0.751366852785163,0.8938084516102354
0.9704350885720514,0.0
0.9301441041004439,0.8662226571971277
0.9156820943828493,0.770490523006636
0.9910246663773499,0.0
1.0,0.296034724188868
0.9284460960406912,0.681632258411332
0.8452620500711107,0.5870822481663028
0.7082792716297408,0.5891247064671815
0.6815684905931259,0.6022379945585512
0.8464812882572663,0.48998156904654977
0.9146376690695801,0.37102399616542525
0.6452578898180398,0.6332970348555989
0.574368702652559,0.6412978336735067
0.8817435532472168,0.03268298461281505
0.8158438526266948,0.4474110149237
0.6095378883938165,0.8743398366569306
0.5939758241712612,0.9637092377120976
0.5343170832556682,0.7607506668564358
0.5858908777065321,0.7725662112989572
0.6837444082426462,0.7876117461118023
0.5896941563931339,0.9159142803104457
0.46137171055257953,0.9769674716265593
0.6084900858708738,0.7309418110917779
0.6659301778460452,0.7662833388272497
0.7588544077289533,0.346847695588546
0.7867469730653869,0.6165705964711552
0.6804659440753965,0.8206785255817945
0.8258073582404457,0.5643337190913262
0.8350268951676594,0.488512901361706
0.7462744593571278,0.8399933599749395
0.6326030908665313,0.5208169262958872
0.7959494858037468,0.44570079086361747
0.9287335678299997,0.4164124846252192
0.9007551325646724,0.047009145538113875
0.864755736453779,0.6289661907018288
0.7454929398062925,0.8563928533617121
0.8221799308173962,0.8228639985660451
0.8629529884188252,0.7017695984175769
0.612086395952901,0.866981774355405
0.47548445261918937,0.9939758505434425
0.5739919994635221,0.9626912018641748
0.5490943560432224,0.8763454656305095
0.6485667176765705,1.0
0.7178585868107186,0.806684649989553
0.6787083738026257,0.9101062255671466
0.6618229338743273,0.7290962368907157
0.8485277955226043,0.6870046283533651
0.9004300546129124,0.6046523377554368
0.9689274883492345,0.5555430919471178
0.9316876521156097,0.5492241442162269
0.762040058655536,0.5429651612252482
0.9301199622457176,0.3614686615072617
0.9864644116855915,0.3732024005578538
0.8549558402508229,0.601065133765855
0.8313480782965206,0.7632408772284164
0.8246302201996785,0.9162379528983706
0.6817927936478467,0.9301617174354382
0.821642769637499,0.8949797512560036
0.7435444032177287,0.8573800407309641
0.8134519938192837,0.9027152769045957
0.7898696242635641,0.9253250694151127
0.8289639172930948,0.9012516448794669
0.7902620104146948,0.6526341402349659
0.7899875015733905,0.9197164724226339
0.7266602570170916,0.8886766940621457
0.8368995754884345,0.7860140427579462
0.8346189235519054,0.8342291047434435
0.9253878083864047,0.20299686620806928
0.5634091772793457,0.8353892490596232
0.3329903301925849,0.9893203364814328
0.4397261430721422,0.9510579494080531
0.7720524029396779,0.7087347087314408
0.9068041966416488,0.8042827342284705
0.7737174014839169,0.8335664332002908
0.7952811593281891,0.534682492194807
0.7306863360763484,0.0
0.7707918359606757,0.7061780361788952
0.8412572167440311,0.4997174154852575
0.8913119713344296,0.5770540915965598
0.8984479721089734,0.5348138733866523
0.8521399845683909,0.7175145367309052
0.8472383369153031,0.6201510944151167
0.7722632654991007,0.4691887238448152
0.7371793198212151,0.5834587835787115
0.7263277662077664,0.8080380413867541
0.8062912805190428,0.6908896572221241
0.8210286119524745,0.8023000263530425
0.9861540660489816,0.923415165023041
0.9619583175829197,0.8224550154637578
0.927022780294842,0.8805383880205497
0.775157233706257,0.8650524372103827
0.7305752925001585,0.6184042920018914
0.8142314650985416,0.7917568465140237
0.7749226145533026,0.7810503290724599
0.7758694105811306,0.8669802050157167
0.7660647576853717,0.8267417867799564
0.7548508860608016,0.4007408917451025
0.8551424553697258,0.9472530927914122
0.8403587890909117,0.9644348870419726
0.826815125837971,0.4581468833054672
0.8104396697520266,0.9707681501536458
0.7710635485231404,0.7299252119423598
0.7378654375522735,0.9100537828671258
0.6814004924826219,0.3056322047789984
0.8722166991535732,0.561441325393923
0.944744996747224,0.5604433098624827
0.9424745878946672,0.5877295630657731
0.827983118212777,0.5884388627855872
0.9058298958280501,0.60671312148244
0.7835814810907568,0.2796410599748383
1.0,0.06122580503949258
0.7980993994525185,0.3188526167828131
0.9754573292497083,0.7704203396010673
0.7219410277243663,0.89128125182516
0.7753339262678072,0.8581138554052145
0.8030833064192651,0.7314764880616895
0.7249429378393198,0.8088748645397833
0.6418588642479054,0.9367991473423191
0.46209784899989914,0.8696662495213353
0.6300304551643199,0.5713782319994202
0.746622184210254,0.5764178485020157
0.807803724204311,0.6504062703696918
0.7702139114581805,0.8067197638854433
0.8037364825201743,0.8144928442019617
0.37023585103012463,0.9681723125033176
0.7906726766586847,0.22797322568324532
0.797703108737303,0.0
0.7822137264371058,0.7225539046435113
0.787481508597526,0.7987554334679722
0.7689699053799056,0.6824185969326267
0.9893105592671181,0.38015954943165253
1.0,0.28402309820006266
0.9527235824957603,0.5671652977317668
0.8671127794037898,0.9010706136529217
0.7660563034234049,0.955262464519829
0.7054555273046438,0.9860814252505256
0.465263842470541,0.9950856640987263
0.4791378954648195,0.9972021495854435
0.4554094943076926,0.937960123251128
0.9803607546544653,0.5754036853288504
0.9263622682379805,0.2594724842462936
0.9134932196706192,0.7365598191004028
0.8878415019782537,0.5359506284576222
0.7011908365897773,0.7804831979255931
0.9366083513003464,0.7246921235301413
0.981360005001445,0.7138436321779033
0.8865575142986352,0.7789206465693683
0.8211124008176895,0.8899121930708261
0.7628164914596524,0.7537560986516302
0.8926202121243397,0.9512943482553002
0.850296079970179,0.7188985207273864
0.5402307717462285,0.7155794909089113
0.9307844894860526,0.49071674481324096
0.7650124578886549,0.8363047187422007
0.518605220025504,0.8359451988483261
0.7958295841006584,0.9067610234801463
0.8993038089316358,0.614567183937802
0.7800259747188143,0.5024139021916865
0.8973059544999967,0.0
0.79575002460935,0.11797390680408548
0.978064977101743,0.8900085997544384
0.9531358636302092,0.9349724971870188
0.9591925862384763,0.7103087224360379
0.9162053635264235,0.7669161931383098
0.9677898227966135,0.854506747237408
0.9500137669430839,0.7623604834336394
0.9342111872741312,0.6465106049406715
0.9399988889663438,0.7863473314056124
0.9098152935962422,0.8021195362028514
0.9383418941575339,0.8604319791211043
0.8257849174372738,0.8738411215384261
0.7043357215283956,0.984299286952325
0.6661748258976601,0.5113461449276565
0.6826880420259981,0.9661942115168247
0.653895386757084,0.9062071760111878
0.5657396742582534,0.8078973021068613
0.6186312394610924,0.2261664821458818
0.6401939151848163,0.8034456713517146
0.6296002143681223,0.8009295280886812
0.7342469740291707,0.7405303022368404
0.8757552050167403,0.38107963894018765
0.7264042696871904,0.8821547649895468
0.8833858431602356,0.8390169667497359
0.9029891196570734,0.8833497914836633
0.8198280177920944,0.8583138548612043
0.6679935718241309,0.977556144438937
0.5260325492721083,0.8943159252670567
0.7214778137691571,0.06623767935619747
0.8085668085679372,0.0
0.7555358406148751,0.7869019067332099
0.7812333350543813,0.9567528727075109
0.6202927054633511,0.992091494988142
0.7080390421997919,0.9956598966032921
0.5966236102887419,0.9883049940811331
0.7086665654486102,0.8544346902529312
0.7708965016577521,0.970191265256177
0.8195237763760406,0.9584374905021068
0.7665615034087044,0.9308317621367115
0.7367002764957024,0.9215706040958068
0.9512722038082088,0.8881314322319658
1.0,0.8713035251410457
0.8064036519877563,0.7565284680760441
0.9657413379297569,0.9396294688330757
0.958528308989196,0.9412960036557866
0.9225309377264522,0.9389996310544747
0.6845346462640091,0.6626239626026164
0.4669293572422562,0.9141497272814153
0.5823222853216469,0.8661713666779915
0.7080143714988568,0.7067066942930592
0.7653015902961832,0.3461490728247797
0.8518130077735047,0.9451948361523964
0.8546543202544866,0.7501046339956268
0.7697942519237823,0.8372093857046841
0.819234808491517,0.8135592702628522
0.8078308281592564,0.490522068625512
0.8823036844319253,0.6405134398857293
0.880635532466491,0.46569571111290053
0.9445142826064344,0.5510816152388808
0.9479165584640283,0.32726135762124
0.735972284701154,0.3781010407783031
0.7855028006810236,0.9128550463269283
0.82460220625835,0.4970550342974207
0.8004734597497973,0.7617021331238103
0.8267242837929926,0.8227494614734402
0.8846764079215355,0.4694787824163889
0.9199230855526046,0.4926884952598277
0.7964558102239297,0.6253339351688674
0.769788873531773,0.7137475512202083
0.8399547590483689,0.31164021422196203
0.7114439010906488,0.8706150715025303
0.9142540106260724,0.8048824621575786
0.693784493680388,1.0
0.7653748420502999,0.8189382344593334
0.833451867510327,0.8527720055801215
0.9115450686631006,0.8119633657395942
0.7056563791945836,0.5866190906422601
0.7756857272307977,0.4877040847754295
0.8705246606448475,0.45055670493882705
0.7136799670933108,0.34616293897976746
0.7966048522744827,0.5197821361628236
1.0,0.5313899781407754
0.7443243660732528,0.621326039864533
0.7236475429318561,0.5313633433161208
0.6132400577999165,0.6778586307152374
0.5473043091520288,0.67300112670887
0.5320493509065345,0.6706746782986047
0.8205312713320086,0.04101111414622229
0.5647229960024045,0.196791900611016
0.4538532634177083,0.1036728458541108
0.6356533649857797,0.500985031559646
0.534468482585361,0.5954539669919853
0.9708673005240127,0.560982671115341
0.965938090735505,0.7012263614972261
0.9000065975301537,0.6704429258236732
0.7778828955605603,0.8013178397948548
0.5692939053975485,0.8067741351057425
0.5797696151586854,0.8769248000993138
0.5252014853720587,0.94283562717202
0.4672717822476489,0.98009731911988
0.6946278598432886,0.9036874056669694
0.6680071624281674,0.9669748714107568
0.7131869396807063,0.9342298414181303
0.6014044717495924,0.8887644969815248
0.606545708976486,0.8856811439184399
0.5307598859712171,0.9425951633403511
0.6112508195141407,0.8798325428979191
0.6800089029253733,0.9548132540693993
0.613377094256225,0.8980623710536627
0.8042137424197219,0.9426327497418201
0.8655401928736505,0.9037685737406551
0.9646025587657089,0.38538582646993136
0.9429998725633539,0.6841222291146862
0.956312288325099,0.6552098804022197
0.9874171427047157,0.809900206216341
0.9381945328967064,0.6451177739369246
0.9580797304765333,0.7828063598660115
0.9500052756773442,0.9507086943475355
0.9729378735377632,0.7196964817932862
0.966541411302424,0.9387081646910921
0.9746273653187668,1.0
0.932551789905149,0.9514875489410013
0.9307210963093385,0.6291636698469573
0.8696592891752837,0.29148758535377556
0.972954707089765,0.5750645197529284
0.9006159621800004,0.6064048124460886
0.9394644589483301,0.6938274567457065
0.9640008700826939,0.5415678353646574
1.0,0.5089508225150383
0.9215901343814747,0.8333627703459004
0.9177676758209684,0.6391573487730023
0.678538381051985,0.8114887244370298
0.657794173381924,0.9111274433514429
0.6685743258071316,0.9108250479907575
0.6643591036224195,0.7367043654820272
0.6767019201198088,0.8327755945862944
0.46670462426545484,0.997481940066114
0.45183554913210855,0.945329780931589
0.5272662675427496,0.9444747166398656
0.5697705515607845,0.9177155837444768
0.5009661780451931,0.9156400398113645
0.4222464647532961,0.9461510620477313
0.6365106806531988,0.9359823628135844
0.4046354603640432,0.9869863701570377
0.5744889676843861,0.9538576603142533
0.6042155127867778,0.9417423204815605
0.6023465374046686,0.925475662260723
0.5936967308956316,0.9181718277065594
0.707245794985958,0.9131101225925091
0.7844256174306559,0.7924853009328794
0.979331744898924,0.0
0.9477169612637304,0.5045620569460082
0.9553361533228456,0.4729849946833713
0.9358207396518935,0.6586827358598236
0.9483102442372146,0.7685924053625733
0.915213098347489,0.8787672076211521
0.8085013269738169,0.8237225326073523
0.8309464693744005,0.8757709022915049
0.9426741993704182,0.38993354984683715
0.9978407705025901,0.4675335854271588
0.9773115502224315,0.5228537320458974
0.9429878976828713,0.6313725932284227
0.8955151833630386,0.7608699936248662
0.8168880097188834,0.8765762854894157
0.774717051008806,0.8692811991720854
0.7247783012418804,0.8599651266430425
0.6880351769075647,0.7182088223901263
0.6090873808089567,0.871844987356851
0.6215600519473818,1.0
0.8329879906911389,0.6315492151671148
1.0,0.07002807819875838
0.9567973795657921,0.0
0.9185659103426982,0.01745616030638327
0.8482980613938168,0.7494207180275119
0.7718160371436119,0.6155842909426243
0.621225532822304,0.835180238999355
0.7092031913569606,0.8489732308201587
0.7587736915777368,0.8494780262937884
0.7572329701755763,0.8657379463522786
0.6430905954118034,0.9239417440195516
0.5429448050117388,0.9557930302699696
0.5076498013991814,0.9892124365618215
0.566681865222421,0.9852868491820995
0.5511621817268408,0.9935100486742342
0.6828968502074665,0.9541774178132768
0.6836897244484759,0.8678363176999135
0.6161076475283384,0.9656531071232067
0.5587453765090954,0.9408978627180756
0.7854338180708508,0.9330679792145137
0.8171684931743433,0.9087387929101147
0.8941408510174255,0.7224689646253148
0.841925046873993,0.5980520167107647
0.8033209429176807,0.6768649961146714
0.740804914881835,0.7657829029607605
0.5134436826512757,0.8223350045926178
0.3789319380823441,0.8537134667618193
0.6188733895247405,0.8432729387353343
0.6273513899413029,0.6817769228841564
0.4929079561371595,0.7279351702810374
0.5918331678203593,0.7598400816635744
0.6585178701941472,0.7865629342126951
0.5883041043680489,0.7760454910131123
0.5843847256037812,0.9182080589191569
0.6726137363982732,0.9481171360474777
0.5503727800046075,0.9640534424257139
0.5275623276187713,0.9497205651005293
0.6446170566110895,0.9028680543874574
0.6193761496532477,0.876542956790537
0.6910968488661524,0.8446915354089009
1.0,0.0
0.9524351323597442,0.8397043501674549
0.8497074194213723,0.8670482890161434
0.5720157321610736,0.9695783552250505
0.5920300476053905,0.9789490670390886
0.5717074205119569,0.9635393039106761
0.649551952478925,0.9528960558928147
0.5967062514426528,0.9748951942029149
0.6038292124856837,0.9482829164628557
0.5534357776697149,1.0
0.6164394025460365,0.9825288358343969
0.5873629016208496,0.9622042350675963
0.5713588908696884,0.9762943871071331
0.5115210745813632,0.9589336559980332
0.5620467773854898,0.9762604000142922
0.524074005729263,0.9678693180640784
0.6700901143985658,0.9426086706579724
0.6681443053774013,0.8962384709366233
0.7292527817617623,0.9242195896467706
0.6717092855834468,0.9364720933356445
0.6850929988282326,0.9565841869960693
0.830158318753425,0.9231875727094293
0.6478218561069091,0.9684975694359371
0.6727524051079169,0.9723487271452957
0.6394242147006067,1.0
0.7450358768110036,0.9756978375467945
0.6584928771259568,0.9677622000752588
0.705065167692412,0.9665416891477834
0.7464750126649045,0.9446677656159627
0.6554675809786074,0.9584380546108753
0.9996151343472355,0.0
0.939520290702363,0.7649425787859108
0.8499418168927247,0.7486566858502504
0.9925418632866824,0.4327166402328606
0.8357809890591708,0.9890877897607488
0.8277046189188911,0.9544941029130167
0.8249023028915634,0.9764326590591265
0.6966315627620293,0.9786688990265092
0.6446329178139498,0.9740893050011776
0.7467929249495601,1.0
0.7572629281708507,0.9842923442576146
0.6710613667398173,0.9557594668427235
0.6656061117629813,0.9949281089743734
0.5701829857904793,0.9688230626439771
0.5719754912434932,0.9460624168930303
0.8322753868546681,0.8891552005861203
0.729184085027694,0.6002174266261284
0.804096701040117,0.9424980345343312
0.8544334961583187,0.9440816004263128
0.8886989985225054,0.21160931687491838
0.8085397616235485,0.7611587255311861
0.8015924066400912,0.9500372491301037
0.7771194617082173,0.9753687535096167
0.6357807943367164,0.8682172062380512
0.5388706741852143,0.9420165775486774
0.6518987904611349,0.790997521013404
0.6600289728794216,0.022408165822341775
0.7543113262630903,0.7749374297737865
0.7524483735886179,0.7425241249577861
0.6278382849605773,0.7842451895144801
0.6544592253713775,0.9500826801208936
0.5490118469173315,0.9611489176797816
0.65342195219796,0.587095290004489
0.7010478234092452,0.7696569847654094
0.756068788198081,0.7765098831352907
0.7238378985220718,0.6905714033848233
0.842552301355996,0.836343299240531
0.7350232150607595,0.8691638760213081
0.6837757174436815,0.9041615194664588
0.8225399731466574,0.8852495390511237
0.6053671836661129,0.9536499690938294
0.5444489015183839,0.9320796163950728
0.7264947701119374,0.9069370429615367
0.7253052605193114,0.9085031418218944
0.6393962183720341,0.7770085951744984
0.7269132965824293,0.865500207003488
0.6702077296714372,0.7931514636732717
0.8028475784062818,0.5470392162411346
0.8570962462031442,0.7392435444355226
0.8286083456594603,0.7987624453527291
0.9408749732528658,0.8125180997546755
0.9056456646236466,0.39240279274220674
0.7657686845547533,0.40209234652214115
0.9121288856247802,0.44863264123015834
0.9058082038201646,0.5897457010023622
0.8573002603619742,0.5802804657697821
0.8855180628915478,0.5657645559453547
0.8622745155906874,0.5807600549202689
0.9384671353658122,0.44834500838053215
0.9404858219721645,0.5275464821250021
0.8686583056047416,0.5432741313764373
0.8949671521897197,0.4980661236322102
0.8982297005538908,0.7468249653308112
0.7861274279907031,0.725591328024816
0.8338955396210681,0.7075097850783867
0.8968874934943596,0.6534290666737297
0.9880687251437346,0.5005432734995935
0.8748421027355167,0.620518450532513
0.7128297512251841,0.991232868675039
0.8492753969515972,0.9883208828209892
0.8719706632564804,0.8863085715122982
0.7219125283126784,0.48838110817572705
0.9205134834322227,0.3230102982888972
0.8854528128009533,0.27952716812085865
1.0,0.5007905219623473
0.7427201195312544,0.7145085660161771
0.849659404437676,0.45303555125735706
0.949152892779977,0.0
0.6165719450407905,0.8144968351584625
0.6941287303603628,0.8014636116427969
0.9113787922674892,0.7006172747812327
1.0,0.7235946825576025
0.9594992994183786,0.8253293070958017
0.828684130367983,0.7800662538799393
0.9485340514146203,0.6832966674379615
0.8122493737549353,0.9065110178630035
0.8463755433950849,0.8990994696471857
0.37260035401807373,0.9787240741576954
0.9067617428892064,0.46858003398408654
0.9637115090824654,0.6134631019315325
0.7421733450079534,0.760444023550306
0.8282902920404553,0.7141482712484479
0.8259304885747034,0.9096316748964237
0.835414455114826,0.9015318767051964
0.8434603363830452,0.7106090958505579
0.91753219469764,0.06874469957389588
0.9406045573741745,0.45088856802521377
0.7817907747802042,0.7751074823800812
0.835092163331975,0.7564885556010702
0.9059671659757217,0.8513147923382722
0.837511044276488,0.8978915032862403
0.9572599989093453,0.8523540082629785
0.9357574326872956,0.3378966153605701
0.8442993013322049,0.6987579810062525
0.9108621153494108,0.14954817681772067
0.7938290178931566,0.860534437065055
0.9299853483787239,0.7871928002473858
0.8698765822728598,0.8392606142715785
0.8806154412604508,0.7984470453537027
0.8817955096957056,0.2581975751668248
0.9127332576319823,0.8209814754575585
0.9212626442568072,0.20071328650071155
0.8319082714032277,0.882007054214021
0.9510024119027555,0.522689420463394
0.9253898396400292,0.6608935979238987
0.9399682716845911,0.1263336228198306
0.9641131745948391,0.36347133322838343
0.8883720730836603,0.8151690171338899
0.7839370697882043,0.8804213109386428
0.7897461101675866,0.8624468617842834
0.8418151750557593,0.5748526711737291
0.7906305017076444,0.9588886787878944
0.9339578096196351,0.0
0.9226190965246942,0.7478507723553495
0.914968929426364,0.7348869506175687
0.9284460960406912,0.5217360815596623
0.9008175753088947,0.5702568369173346
0.8452620500711107,0.49734359702919195
0.6452578898180398,0.44887570038715524
0.8840849612100369,0.2064061832637152
0.7127698048250762,0.7316980353188607
0.5939758241712612,0.9566651216543445
0.539275365715547,0.9374147284453249
0.5858908777065321,0.8729144601465284
0.6837444082426462,1.0
0.5896941563931339,0.9398392275807477
0.46742147012702717,0.8845199154906803
0.6084900858708738,0.7575666741861362
0.6659301778460452,0.7174166748969686
0.9887950718367083,0.36711614020352645
0.7588544077289533,0.5573236176607388
0.7867469730653869,0.7342638539858821
0.739174291572556,0.8715420484955173
0.7252512483028489,0.9298683560592051
0.5952942392736259,1.0
0.711850936405386,0.7209520349324688
0.4925665778100526,0.5701210380224528
0.6326030908665313,0.5238061713476326
0.7959494858037468,0.3771885586690113
0.9007551325646724,0.1552383528272717
0.7999041693258266,0.7713296751620122
0.6644147284254287,0.7378914257740168
0.8087182414943772,0.7504371104837705
0.6943797882397227,0.8833035840841436
0.5490943560432224,0.9126992732351321
0.5616255090533954,0.6362144918078967
0.8485277955226043,0.7095240753288856
0.9004300546129124,0.632067821356444
0.9689274883492345,0.48499169811697357
0.9625574648593533,0.5194566994277996
0.6977629796292015,0.5520436338615894
0.9864644116855915,0.36181031218848997
0.848450838882148,0.45530835473780845
0.7065093931043628,0.35613312882499837
0.7549773557808848,0.9699296250417818
0.8249955868563116,0.945428257003895
0.7732418892202284,0.9033255917014987
0.8219444245741028,0.7081315203532502
0.7435444032177287,0.8868500759707553
0.8361915328245528,0.8800160674116669
0.5709880387316613,0.953286327766882
0.8348074944250226,0.939801624242791
0.7899875015733905,0.9387729937536661
0.6319891176384154,0.9210903970402194
0.8578895606967377,0.9477892476370645
0.829049683879067,0.9481502864476309
0.7487024470736017,0.9553790725946784
0.7266602570170916,0.9296895807706514
0.6737034871611554,0.9394908420093031
0.8639179042013254,0.6252760484273129
0.815766458204748,0.7533593813891574
0.8346189235519054,0.8547766323573747
0.8098335183001156,0.44090597107442225
0.9721140488505933,0.3505249637710704
0.7433726677622955,0.5383343333111309
0.7135053704109141,0.593938883717811
0.3329903301925849,0.989717976826414
0.32715405177287205,0.9951000677374876
0.9285277949293069,0.37162556422307375
0.8132309914583309,0.9182814973033863
1.0,0.761473033607504
0.9560448919237741,0.7172040079886336
0.7608478131939937,0.36851818966912975
0.9145637155274134,0.643924393789844
0.9065389123434764,0.651658706099172
0.8441848700092466,0.46059744303957506
0.8032100802628499,0.4125949344426513
0.7306863360763484,0.0
0.8171757990455344,0.7998061710170598
0.6615765085706262,0.9288707977618096
0.8913119713344296,0.6498932197520588
0.8847373536342709,0.6144790009428386
0.8984479721089734,0.6107092331826793
0.9036048325113373,0.7478446516897849
0.8996476583877967,0.20202161077846725
0.7619476070781913,0.8258595890571305
0.7919764161466567,0.7669148927108392
0.8062912805190428,0.6814144368963364
0.9541500149232367,0.9469771987172522
0.9816897051744934,0.7571694168389532
0.7305752925001585,0.6631523848824655
0.7818192782675846,0.5352207143193934
0.8823411342314275,0.8913017197071054
0.7710635485231404,0.8192000087156625
0.7378654375522735,0.9500705708805947
0.8722166991535732,0.5939667908670012
0.9044200130303807,0.7021147180781729
0.9277360155784146,0.8551273943843533
0.7916914589768419,0.50094869431395
0.7798652123914496,0.9181663089897993
0.8680100008132938,0.5462153023534693
0.9198982404766328,0.17753909604078746
0.9560248282358825,0.0
0.9725049493174018,0.22198556446205367
0.9008114445021984,0.13953976579625188
0.8382888658680956,0.5908271808013436
0.7219410277243663,0.548128049255838
0.7753339262678072,0.8693767758223873
0.46209784899989914,0.5649590172410183
0.7169055408178441,0.9287086058775081
0.8009349419047501,0.48823274026930974
0.5980852359419508,0.7039815776834231
0.6300304551643199,0.8601272157180876
0.746622184210254,0.6043325354143096
0.807803724204311,0.9634985318369632
0.7702139114581805,0.47651066914637286
0.8680113419419793,0.5385756277553897
0.37023585103012463,0.9205879510210165
0.6291631051554412,0.8772400435823179
0.7671218387721079,0.7624251409009438
0.7906726766586847,0.0
0.7822137264371058,0.5978210951121381
0.755959024258596,0.7778563673555088
0.7344965947964273,0.8286669052156778
0.9893105592671181,0.17370683795716502
0.9816137971172008,0.4781776505892274
0.959876929013215,0.7158102140960442
0.8671127794037898,0.8467479014046105
0.7660563034234049,0.9441595972601059
0.7054555273046438,0.9604602065485021
0.4791378954648195,0.9844574800448846
0.4543504564686211,0.9493391965117889
0.4554094943076926,0.9127083334466284
0.6924787335894885,0.7866741191408205
0.7780519346140522,0.7589306009886221
0.9263622682379805,0.10105473509236469
0.9134932196706192,0.6567303147747588
0.9207488314651671,0.6553048399317347
0.8388678717071594,0.6909172033688491
0.7011908365897773,0.7560932869981764
0.8763629177618761,0.825063896617562
0.5995805723870264,0.8020965429120696
0.8413326388591984,0.7477355078605333
0.8865575142986352,0.716885270478708
0.9495355180070353,0.3909635579787022
0.8764448465395499,0.7229772178873451
0.7610470778716971,0.7750533431587904
0.7558725613764653,0.7517243739622103
0.8472562463739954,0.6166258035470186
0.8405482797798999,0.8936814794901173
0.8211124008176895,0.8976048420893314
0.7196454037242281,0.9154265590030807
0.7011631551634352,0.8348586619007252
0.8121665389430766,0.7397928033553931
0.850296079970179,0.7635504708667519
0.833114720827922,0.46847395615723764
0.9307844894860526,0.49401748351874186
0.5948091069162779,0.8613238283209261
0.7650124578886549,0.8721871308598886
0.8799835388935725,0.8213633579798096
0.886072824686534,0.8339061261360402
0.8993038089316358,0.6713738167369667
0.7800259747188143,0.6153893363630413
0.956123167608376,0.0
0.8790324249786182,0.9262057848544054
0.9162053635264235,0.7912889651192758
0.9155657213196657,1.0
0.9104459834129073,0.9662711901522792
0.9500137669430839,0.7938365460161081
0.9615518805837265,0.5537518707968071
0.9264498099174829,0.8204390666169067
0.9342111872741312,0.6660964043746759
0.9399988889663438,0.8124678250990605
0.9338317632018717,0.8063145822656363
0.9739447353278895,0.8145053448667445
0.914147682069171,0.8688100519643891
0.9098699811969972,0.9387896167767021
0.8954316326119703,0.956802610412031
0.6992341045972464,0.8328958029587578
0.8120835547601817,0.11275427043112773
0.8749013049620075,0.4597209723964367
0.8144753418407958,0.5696289254498164
0.9210010603709207,0.5053701101988508
0.7421052806791477,0.7787553114673658
0.628749410760865,0.8025495630905285
0.8757552050167403,0.4561425152206138
0.7438959783920287,0.8265213800494972
0.5367942910872029,0.8805654788765854
0.7264042696871904,0.8733961898343894
0.7882436673365392,0.8992146265998078
0.8586352271729908,0.9044805575597746
0.8944730979227559,0.8656698604530061
0.8085668085679372,0.2111471095273932
0.8173003393490589,0.6592542498667913
0.9792623310041818,0.5402374772638635
0.5567510829758162,0.69224417362786
0.8072585430464584,0.9869640003788511
0.726938081652024,0.9882787676646833
0.5012555728367659,0.9978318394320795
0.17504558678274684,0.9998394755443208
0.6143797445552989,0.9939659091753984
0.7438114370392958,0.8270671394195269
0.7086665654486102,0.8757712759653691
0.7708965016577521,0.9753933557597516
0.7665615034087044,0.9260255758001914
0.7575321346642527,0.9073188182475406
1.0,0.8018907670199366
0.9349381673285412,0.9858740122068642
0.9181081477040642,0.9721474949892897
0.8805917827773001,0.9680907345290921
0.816418778667843,0.9748922236312481
0.7372743247201449,0.968113438668971
0.7671608787685643,0.7897173723546728
0.8588420139596751,0.8533248435043622
0.7735342669394731,0.39822435123662747
0.6845346462640091,0.705258050892421
0.5823222853216469,0.9220499959097678
0.8452088055906135,0.7665224178154825
0.7994383976065506,0.9645543654544114
0.9430611863748349,0.8081604287659016
0.8546543202544866,0.7311975235722891
0.7697942519237823,0.7903679994551508
0.8078308281592564,0.585231744541174
0.9479165584640283,0.2337978683252387
0.735972284701154,0.28826828380251956
0.7721614134431244,0.21097355462284456
0.7791718141882039,0.0
0.7516371912788496,0.17379078517214122
0.8487928466592479,0.2990889904693837
0.7953936466537501,0.4914029802086159
0.8521541991577642,0.7972624715444634
0.8197927210715117,0.8501558073480273
0.7855028006810236,0.9564073574375883
0.8027867244006868,1.0
0.82460220625835,0.4982282957403654
0.8752340286876227,0.6653231377149221
0.8382388760155851,0.8128158711821644
0.7305334195941173,0.6974397811658122
0.8352730312958204,0.7027161877896992
0.8846764079215355,0.5411280150359609
0.7964558102239297,0.6375352545646564
0.8399547590483689,0.35588547248790986
0.9088741649760889,0.6419081121564381
0.8670413552684944,0.8076336379113874
0.7114439010906488,0.9010212339573287
0.6684748374536275,0.7603589531201486
0.9142540106260724,0.7582237137169554
0.6946775709454137,0.6492592780680588
0.6863829279376902,0.9596692332888904
0.833451867510327,0.8236473412139006
0.80518368279886,0.7896401409082813
0.9462538458543021,0.7015760868270409
0.9018775905342228,0.6361816322461783
0.8247042054056859,0.5052392529683405
0.6741369531779982,0.45100579227171445
0.6484428599181536,0.6810930166677662
0.6926893539865209,0.6918510294507655
0.7056637726306266,0.6092002242774216
0.8705246606448475,0.5291572190644469
0.7136799670933108,0.47221700488079105
0.9448403036307734,0.24121840511331408
0.9908967934283307,0.26084018207402426
0.9809001173781491,0.5706260491149461
0.7201949520959773,0.6096508007200226
0.7443243660732528,0.5951375906039086
0.735516400462757,0.5196087951440773
0.7448561253121319,0.6797461426435988
0.5474794259176974,0.6940483688242427
0.5647229960024045,0.14662267787439542
0.7568824423435874,0.25212180229511144
0.9566164885786422,0.7036919175859156
0.9620401610183451,0.3635931373618223
0.98070344071388,0.2870742525360066
0.7778828955605603,0.780660830735017
0.6316904061256957,0.8626351259223946
0.6369713585905744,0.903800771532908
0.5252014853720587,0.9385699441700387
0.6244967491226111,0.9414016430579033
0.664050923506627,0.962621640598223
0.7511779912576635,0.8277211419257986
0.48124313886195386,1.0
0.7273525007956633,0.9705919398287254
0.6680071624281674,0.9965873701436827
0.6077808748937944,0.9094973169216736
0.6093099350261911,0.9932226705196803
0.6915301178936737,0.9309234608261387
0.40569194299889116,0.928889770271797
0.5307598859712171,0.9247032185719563
0.5468321296681534,0.9024745182958492
0.520166144080942,0.9147436438907312
0.531899895504058,0.9022864217206918
0.7779028146524625,0.9508815585875083
0.8655401928736505,0.8084879097608141
0.9511255667601244,0.49732141146728587
0.9646025587657089,0.37003220858340324
0.9626472856772336,0.37142462355832795
0.9432344098204739,0.72911846763731
0.9404821542701793,0.4939307163264626
0.9341383886844198,0.5663171348368261
0.9753228475186774,0.6105383393647885
0.9874171427047157,0.8193085460040033
0.9064880212613898,0.5864816271860632
0.9580797304765333,0.5196743310072698
0.9619910737455946,0.8896826118376089
0.9366855300265733,0.8656841065454637
0.966541411302424,0.8923981299006352
0.9030436099131078,0.9248831809354331
0.9148825673453013,0.6823476208130775
0.972954707089765,0.5263050261928767
0.9314240795105229,0.6135624153498892
0.9260616449161506,0.46742952378017527
0.9343931932240039,0.8454579050127405
0.9070646249344988,0.8125263708112743
0.9172268792737123,0.7053266514215867
0.9237384687766388,0.8068075643809446
0.9306456908531037,0.989450917820906
0.6404521777603362,0.8529853810539918
0.6890565675495831,0.817760976728343
0.7508547145464741,0.8821643293626781
0.657794173381924,0.9390462667446046
0.6685743258071316,0.9437515511425255
0.6588024539470325,0.7267119871210777
0.6643591036224195,0.7607271058324888
0.6686118663128277,0.8878149765614562
0.6032872089904535,0.9131003766474111
0.5822127336657675,0.9704975251869903
0.5009661780451931,0.9445330506041767
0.4222464647532961,0.9804029148141941
0.5075737784372902,0.9811811140712973
0.5735815526760263,0.9775163244794729
0.5567053141222569,0.988819249421742
0.502686426563076,0.9581441228142106
0.4046354603640432,0.9923012857048076
0.6042155127867778,0.9571367567907301
0.654762853930108,0.9489378616633188
0.7760794913102198,0.6905783993012756
0.7844256174306559,0.8265408047382969
0.8815673189133011,0.6589467850678014
0.8971196453954573,0.718962832052764
0.9118882866616718,0.612208325203978
1.0,0.0
0.9371791427742278,0.6290486974029831
0.9396328838547752,0.5803982965459121
0.8404433504545155,0.9242682889091939
0.8309464693744005,0.887765828702225
0.888662127906789,0.7250402611753446
0.8168880097188834,0.9217895995215432
0.7664078622729881,0.921713236313974
0.5400219467966816,0.8935479966907446
0.6050819441835313,0.9716911771388621
0.6215600519473818,0.9943191655026908
0.6229400856517106,1.0
0.839779362985454,0.8064853841004078
0.9960240281913498,0.0
0.9567973795657921,0.03618442572320264
0.7587736915777368,0.8830754885965176
0.7572329701755763,0.8876347024994866
0.5429448050117388,0.9736151077353362
0.5107173247634271,0.9888741504869517
0.587745513175788,0.9494898903875608
0.6828968502074665,0.9432513444528313
0.6086965557883396,0.9631312938601532
0.5601434013761193,0.9640791722688168
0.48741813304496806,0.9152547272077651
0.7854338180708508,0.9198192645241642
0.8482221952082575,0.7864345574636574
0.8669221730146948,0.7865498700038053
0.8726422618204157,0.8315198664353439
0.8941408510174255,0.703518361805898
0.8033209429176807,0.7422356068624899
0.46324637909654987,0.7482970270827569
0.6188733895247405,0.8736642488835539
0.5542330335951435,0.6971790962064403
0.6091888515419264,0.7221011274777906
0.5044257319046469,0.8045719854192825
0.5671648110751417,0.9272814722166225
0.5275623276187713,0.9851242686706289
0.8593029553746663,0.638524238532095
0.9287233766597753,0.5948197100913507
0.9524351323597442,0.8410558124158112
0.7872495232677558,0.9146208783023138
0.612792920996767,0.9735848859874962
0.5720157321610736,0.9758804161768035
0.649551952478925,0.9605660719484103
0.5047672370109604,0.9855456810925846
0.5958361467833871,0.9962973374536299
0.5713588908696884,0.9795788204310273
0.748507343821842,0.9570356478823401
0.6330015959263902,0.9678550069335418
0.6700901143985658,0.9468679485829276
0.7289564611735799,0.9473565971117491
0.6361957495145641,0.9049712348149094
0.7292527817617623,0.921229431853897
0.830158318753425,0.9365465712748409
0.7266476956873247,0.9584535833969664
0.6556640758611203,0.9786745080370931
0.655511325377124,0.9874792160088705
0.6815181912547116,0.9853270234667812
0.6584928771259568,0.9911510168551607
0.6845355813828198,0.9546783174281822
0.7333477179362818,0.9433092848517721
0.6534247429948296,0.9772589018646414
0.6532291454638129,0.9705454692492569
0.705065167692412,0.9679947310686902
0.7351305420524494,0.9881874505744799
0.6882635160310135,0.9600340772841449
0.7777810989656498,0.9573279491109185
0.684955139247618,0.9262863342942839
0.9940191570244064,0.4524571286544511
0.9848048201907295,0.6373015707331121
0.9450851720226807,0.6299578272516941
0.8063081450247959,0.8945549459379394
0.8401927515541474,0.9142938735156474
0.7799436666445766,0.9461783892262754
0.7085159540439072,0.9611527311484476
0.6284822158366796,0.9932433999283046
0.609303372800611,0.9925745412125354
0.48521247454893635,0.9703200580603907
0.6710613667398173,0.9657847789154095
0.6484451364103708,0.9755131918030158
0.5719754912434932,0.9575436704677343
0.804096701040117,0.9594399488823745
0.8542210333146293,0.3753552776919504
0.8886989985225054,0.18615435219161214
0.8085397616235485,0.8184065729471951
0.8003358560048214,0.9651560360661386
0.6933339736730353,0.9886101991084862
0.5806167878466418,0.9646581073286488
0.773649065337915,0.5794979219661068
0.80068993317941,0.0
0.5388706741852143,0.6991791557638141
0.6859993511228122,0.6871306924120415
0.6518987904611349,0.6266121344025495
0.8279461676633005,0.6471127303594447
0.7024424887228182,0.5681787468415731
0.6411903334781077,0.7796362041466328
0.4864520022856653,0.8589304022677281
0.5490118469173315,0.9321902901181839
0.7214794865829479,0.6528386165834895
0.65342195219796,0.5401786512356825
0.7022439947624577,0.7006222537851139
0.6484321366107505,0.409616496137748
0.842552301355996,0.8874855590115521
0.8225399731466574,0.6981323593580252
0.7649982400841954,0.7741125610237506
0.5148317972236618,0.722481865066341
0.6053671836661129,0.6323489208475881
0.5444489015183839,0.7505264802386874
0.6315027245321584,0.85952989298431
0.6982627161970932,0.9365913383940215
0.6393962183720341,0.8028665793616295
0.5019070210982786,1.0
0.8028475784062818,0.449153038395768
0.7904937033788413,0.7468916508124661
0.9408749732528658,0.8673668983028969
0.9345201846739792,0.33973231490177336
0.9056456646236466,0.352573413472977
0.7657686845547533,0.3323097217120711
0.8139550131024471,0.5441912685572521
0.8855180628915478,0.5880251899873833
0.7547237003179736,0.5512227684965822
0.9384671353658122,0.5221017212861387
0.8605224034386599,0.500719244636207
0.8627703776591966,0.49593716360655427
0.9471859347530663,0.3402310694889269
0.9223071065264947,0.523243844860354
0.9178588931554266,0.41626049205029736
0.9247915402685885,0.6733549166109867
0.8968874934943596,0.6987395318956126
0.8748421027355167,0.7653054792478466
0.8492753969515972,0.9930760858126904
0.7219125283126784,0.613822034945415
0.9415866719206838,0.3857483411797799
1.0,0.5981771932609021
0.8773617972982422,0.9989517408028112
0.884091426459262,0.9733469052913404
0.7878756924970668,0.7325962786874647
0.849659404437676,0.3017723342389048
0.9369869303138572,0.8085405268163783
0.8234123718126092,0.8677493972018212
0.7176424855484181,0.8227519531162941
0.5801361210496749,0.8194686393140834
0.7885137404380939,0.7761361258449103
0.8328890952755045,0.7676394201273543
0.85394129771485,0.8164347285875311
0.7906299561303591,0.7674961613584992
0.8084053955662571,0.7215395321869517
1.0,0.7245834431711468
0.828684130367983,0.7807803809915154
0.8800269168822584,0.7414676739184303
0.9450910394375572,0.6713363051582244
0.8122493737549353,0.905199558308507
0.702980573041498,0.9993684209202274
0.5966499774331543,0.9646885600474173
0.8446441963518078,0.2539578864703233
0.8716117065354404,0.0
0.8994322503950021,0.6474652036269182
0.9679620611398598,0.6754740190327896
0.8596514500283282,0.8227769984471901
0.7110069216097737,0.8164463185628636
0.5659688023819603,0.8262480827600084
0.835414455114826,0.8868296935902971
0.8969683569757014,0.8606403533507561
0.9371344600385573,0.9667637627546223
0.9162287991956802,1.0
0.91753219469764,0.06277981905577763
0.9406045573741745,0.42570123551561007
0.6958308868126762,0.9171445626576422
0.8405781707309935,0.7970750393221252
0.835092163331975,0.7569782592208225
0.9105314222757386,0.7264901210353408
0.9226217390937033,0.8180986441003973
0.9572599989093453,0.8958285891205983
0.9357574326872956,0.42001126537687045
0.9941689967223233,0.42005452422763967
0.7732283043540743,0.5775889701138944
0.8935045941067734,0.9920034077814306
0.9108621153494108,0.17087153093047694
0.9458702472410129,0.7343341689851623
0.8113995041674669,0.8796330764078457
0.7938290178931566,0.8711107904920482
0.9919114805295268,0.4500804000387313
0.8653272229931969,0.9144083991599692
0.8699393043602517,0.7528883144483042
0.8750916621902916,0.5676909549985577
0.9282467199736738,0.9135160751232632
0.9127332576319823,0.8265128401193671
0.7539364516453196,0.8800081633406853
0.9333888444519968,0.6796503864766666
0.9804872582585324,0.8195774724985991
0.9187707748318537,0.6314138598490485
0.9399682716845911,0.0
0.8096326545640492,0.8610904073172856
0.7897461101675866,0.8258187992528028
0.840637806631722,0.8418632297713889
0.9148380741964699,0.8595369748929207
0.9045245440428524,0.8032532561308101
0.9063307280158576,0.8064038560090473
0.8655100099169207,0.6412688101153724
0.9417736131601139,0.13904986882718104
0.9339578096196351,0.7436459253821344
0.914968929426364,0.7011698608968182
0.9284460960406912,0.5528169936871591
0.7204410503225943,0.5105729997002884
0.8464812882572663,0.2229076768192308
0.9146376690695801,0.034168177894972375
0.7127698048250762,0.7971951385408602
0.6095378883938165,0.9984851175780873
0.539275365715547,0.994987390992069
0.6659301778460452,0.6850023473386067
0.7063416887389196,0.7929149257171257
0.7189735163478163,0.718732721437208
0.8976914152717845,0.4794599414432773
0.915198151173717,0.6388182769241846
0.8005847246429536,0.6545927459997628
0.6804659440753965,0.7482752135131614
0.7252512483028489,0.854517952781234
0.8586702115736226,0.0
0.8350268951676594,0.5652269149779556
0.5952942392736259,1.0
0.6635400170513138,0.9525025925942955
0.8355449466422589,0.47331323756777766
0.9430055111554138,0.3232880843827559
0.9247055959995982,0.3648949206947668
0.864755736453779,0.6308851955579969
0.7738391184288587,0.8341246459234122
0.8004926859298648,0.7997300822074681
0.8087182414943772,0.781534691857871
0.8629529884188252,0.7704226586035714
0.8157654553157795,0.6285991147384665
0.8665350427978553,0.8001181719829566
0.47548445261918937,1.0
0.6485667176765705,0.9863483792703532
0.7178585868107186,0.8627851219478402
0.8485277955226043,0.6891007386896129
0.9625574648593533,0.5900260853837469
0.762040058655536,0.48882281475604566
0.8630286614480173,0.34231549759216834
0.6772221009318516,0.4226307633055683
0.8370398412138513,0.5141769432104465
0.8625751940176659,0.4850454744451036
0.8884485520515073,0.4335232419480895
0.848450838882148,0.45375082609103534
0.8975074173066508,0.421884714740259
0.8421251103232825,0.403964096788234
0.8249955868563116,0.9371559584049364
0.8219444245741028,0.6723881552385231
0.821642769637499,0.9195465466958984
0.8321158548543338,0.8214430119558869
0.7898696242635641,0.9442492960133224
0.7899875015733905,0.9420808607422813
0.7934993340184988,0.9233332387396616
0.8368995754884345,0.8735438427147322
0.6737034871611554,0.9328890997610266
0.8639179042013254,0.680445588145975
0.8446557249112489,0.9059583964969933
0.7433726677622955,0.596462067231224
0.4221495258701412,0.9824464831785645
0.32474376336682736,1.0
1.0,0.8258718378093345
0.8032100802628499,0.34375345969962146
0.7707918359606757,0.8152745342644462
0.8171757990455344,0.87989833172704
0.7693508062799129,0.9177029646032073
0.8091542267212964,0.7287025177574823
0.8797028115984692,0.5684850375507945
0.8984479721089734,0.6461993803483433
0.9024177532268117,0.8267563633763279
0.9036048325113373,0.875163999194302
0.8996476583877967,0.43531191691606713
0.8472383369153031,0.8716656961889536
0.7511984924784343,0.6534548855242441
0.7520646420243862,0.6490939110602039
0.7371793198212151,0.6003977636713065
0.7657698008385048,0.980533788228777
0.8062912805190428,0.7333602700515817
0.8210286119524745,0.8420225611290285
0.9861540660489816,0.957211239822367
0.9619583175829197,0.7623903205448438
0.927022780294842,0.8085532991376325
0.8444716934561571,0.8964077417336924
0.775157233706257,0.8597907734950991
0.7749226145533026,0.799285493411787
0.778677912473874,0.8662724474064786
0.7548508860608016,0.46675128290945006
0.8104396697520266,0.8501520115994359
0.7378654375522735,0.9813576732105291
0.944744996747224,0.6602032138531404
0.9044200130303807,0.8081212238995293
0.9277360155784146,0.6650391719087919
0.827983118212777,0.8393249552463276
0.7798652123914496,0.9919035541081612
0.7781421872865288,0.5988639017210398
0.9058298958280501,0.7904187175146263
0.8612131767067204,0.24215068952526542
0.9198982404766328,0.030892679599465008
1.0,0.14455628021570177
0.7499070252671659,0.2913717691532646
0.9043862026370529,0.5695443885817988
0.975059120570234,0.6484088912247904
0.9841278620672655,0.8457768334882573
0.6637711009528615,0.9030345060905836
0.6805289555487793,0.8114233522177186
0.7327389137273427,0.4542132608873693
0.7249429378393198,0.807939558316366
0.6418588642479054,0.8196914334082885
0.7175513090277983,0.7268833511719854
0.7382900235321649,0.8600561180840952
0.823045799052997,0.7151415842163208
0.8480051355209397,0.3847669967702471
0.6291631051554412,0.8844039220842318
0.7822137264371058,0.7516762168408051
0.787481508597526,0.8311449343257052
0.7344965947964273,0.9314900728679061
0.7689699053799056,0.7357669227303681
0.9439764066929606,0.665430794368863
0.9893105592671181,0.33037222305408365
0.9527235824957603,0.5980355218775358
0.4791378954648195,0.9919190678820144
0.8599137892845595,0.7818005175532547
0.9372060482391913,0.6303614488092538
0.9263622682379805,0.34775230855244926
0.9212259546495009,0.7367012018671338
0.8763629177618761,0.8412115246394919
0.5927787310363477,0.8298181751914829
0.7599341542126472,0.6335422880045826
0.7951928290287745,0.6850835559369767
0.7341503771722072,0.8874040415163174
0.7196454037242281,0.9129187203716256
0.8926202121243397,0.9498156658373177
0.8112132121314845,0.889495818499838
0.5402307717462285,0.7583434690072253
0.823839867106468,0.8523926153101699
0.7288160041690839,0.9120216361784028
0.8807223925461449,0.6357854298523047
0.8043394008339035,0.7599722076146074
0.886072824686534,0.5669070802803343
0.666980301278631,0.42435509424686907
0.8993038089316358,0.6739076899539763
0.79575002460935,0.7206020708221123
0.8197032351996383,0.853722780569691
0.956123167608376,0.0
1.0,0.5660895305959841
0.9531358636302092,0.9121621735159385
0.8790324249786182,0.9170779052555353
0.9634296480035661,0.8297852647676098
0.9516881139948047,0.7015151330401771
0.9505858650157945,0.8743465507153764
0.8696371438950736,0.748935673217609
0.857051780517671,0.7844442738764263
0.7043357215283956,0.9626081455865826
0.6992341045972464,0.879832705579271
0.7398523009883277,0.9361698782221374
0.5657396742582534,0.8503436078933061
0.6186312394610924,0.4299189333617963
0.8120835547601817,0.0
0.7124805495163027,0.3787628023298671
0.8749013049620075,0.5222846098554351
0.6437045964129025,0.8659371349091757
0.628749410760865,0.8770106522222141
0.8947432774285675,0.8221015252859935
0.8757552050167403,0.5417394752535619
0.6820053829140077,0.9501870209125344
0.6234521627445238,0.9448458526346898
0.5260325492721083,1.0
0.7438334243096921,0.7975167793374162
0.5995600897785213,0.14160338588952606
0.8085668085679372,0.2794256923500486
1.0,0.5310229125069216
0.7812333350543813,0.9723679412765167
0.8180668222116794,0.9748435437466275
0.8072585430464584,0.9780628595528946
0.17504558678274684,0.9987986330679215
0.5544326063437954,0.9971166525379866
0.7238757744431575,0.3634952547413008
0.689397255684753,0.8809504936204762
0.7665615034087044,0.9234610951845745
0.8688330128662499,0.8819240503815431
0.9512722038082088,0.7148504875246676
0.9753797420532357,0.8194258067247634
0.8916799341723324,0.8220038594333879
0.7588300007943146,0.5367123472935246
0.9349381673285412,0.9772857867341148
0.9181081477040642,0.9655767202474662
0.816418778667843,0.9740850679714603
0.7321340185855835,0.9675009572358019
0.7671608787685643,0.7960317528929238
0.8588420139596751,0.8179960014478251
0.880635532466491,0.4875496012997504
0.7721614134431244,0.2659020282219084
0.7516371912788496,0.27307285699058487
0.8880478820120329,0.19570055628652155
0.8380198328775424,0.6750856181698595
0.6678635732496766,0.7860653712775413
0.7305334195941173,0.38087900650377476
0.893795746057057,0.5605425705218029
0.8846764079215355,0.4775832623966267
0.7911268507089931,0.5089790913391636
0.769788873531773,0.598920911327624
0.9088741649760889,0.5472407385943612
0.8670413552684944,0.7910375946719712
0.94825129432393,0.29778036524105234
0.8309177311602168,0.2821595884357494
0.6863829279376902,0.8860680876737687
0.6808173472677417,0.9162847899116184
0.80518368279886,0.6396397779503752
0.713446691671386,0.6455873738885348
0.8280939054594498,0.681948108956465
0.7056637726306266,0.599033443236438
0.7056563791945836,0.5430956242990773
0.7756857272307977,0.46387766736673564
0.9448403036307734,0.16473437486580386
1.0,0.28583692206126604
0.9809001173781491,0.4863069286829496
0.9275077362613358,0.5124280868984126
0.748696032569414,0.40642564270979137
0.7236475429318561,0.5534256232700786
0.4644224898273494,0.6664079074652984
0.7448561253121319,0.6309874801772324
0.7130105025294053,0.6244555549684163
0.5320493509065345,0.6707716584603248
0.5614024935885646,0.6809758201104156
0.5474794259176974,0.6785195591421931
0.5647229960024045,0.25053770203506115
0.6881188382273292,0.17975053422952944
0.534468482585361,0.5883941034444721
0.5951485553160574,0.4151088405357544
0.8416246946295272,0.8784457535058084
1.0,0.4219560725840699
0.6508355420410475,0.8650966880548397
0.6369713585905744,0.9417544335915252
0.6712957051686843,0.9031856790217376
0.7511779912576635,0.8924655278881604
0.4672717822476489,0.9572316672044642
0.5671838632762932,0.9523159876219335
0.5610417958636132,0.9314705165997939
0.6946278598432886,0.905155162907455
0.6680071624281674,0.9631635582704106
0.6077808748937944,0.8681224506811395
0.663524992363848,0.9592202076714971
0.6915301178936737,0.9561204648004512
0.7131869396807063,0.9599637339633545
0.6112508195141407,0.8760502845046032
0.520166144080942,0.8652790032712094
0.6800089029253733,0.9287580069097929
0.7064415659924587,0.9473624421373708
0.8042137424197219,0.9355144258679041
0.9646025587657089,0.4837594999728233
0.9626472856772336,0.5646797010714983
0.9429998725633539,0.7076188128575143
0.9404821542701793,0.4914603754894058
0.9413921352880305,0.6689225488217612
0.9753228475186774,0.5075591993547611
0.9278136302487736,0.5715237328751611
0.9366855300265733,0.8547703080031883
0.9729378735377632,0.7024771083764507
0.9030436099131078,0.841288894333904
0.921375262324784,0.646101325548777
0.902255965089678,0.7382754390565173
0.8696592891752837,0.22655438902874625
0.9433071684444251,0.5964846839967937
0.9314240795105229,0.6546785187664089
0.9526602224654922,0.8627115908292265
0.9901392508933792,0.7704288505172956
0.917921358140641,0.6350179647602032
1.0,0.4905435226165162
0.9713493008810505,0.6408868630449982
0.9070646249344988,0.8562353852743259
0.9007001478151209,0.5103465366093075
0.9237384687766388,0.6925891382087119
0.9091060244074488,0.6036780510997048
0.9306456908531037,0.9649313227554701
0.6752768201785888,0.9491006174128943
0.678538381051985,0.8765583048821599
0.6890565675495831,0.8808509725112507
0.6588024539470325,0.752263031139693
0.6655954090245328,0.871876809572656
0.6032872089904535,0.9750364709540049
0.5248021958186166,0.9671145341005251
0.5642178864674168,0.9864053294186399
0.49684287485541356,0.9791143650816673
0.45183554913210855,0.9696766263288381
0.5697705515607845,0.9516869361309124
0.5735815526760263,0.9811363097140702
0.5900822032064129,0.9812805694361554
0.5283764398465065,0.9748779984478009
0.502686426563076,0.9741028462117598
0.60334299509751,0.9491264343624163
0.6042155127867778,0.9610261515214349
0.6023465374046686,0.9683200387757137
0.5936967308956316,0.945830702477628
0.7242751581961107,0.7839446186290394
0.7844256174306559,0.8801245438705105
0.7904848400485658,0.797339163919278
0.9118882866616718,0.6636261482892056
0.9442554627629403,0.358732632729388
0.979331744898924,0.2953436732314796
1.0,0.0
0.9430991074551852,0.744244739196347
0.9371791427742278,0.8479415595553533
0.9316044335022966,0.8392830502298826
0.8085013269738169,0.8247664736101697
0.9740585976347526,0.0
0.888662127906789,0.47903117578407817
0.8955151833630386,0.678245131414219
0.8518842572959298,0.8718211194298982
0.7974799965291368,0.8523441479557511
0.774717051008806,0.8591179519501825
0.7664078622729881,0.8813736389427468
0.6090873808089567,0.8153550154728223
0.8329879906911389,0.5994043546192676
0.8757049125680719,0.5462924331862671
0.8889874467754294,0.5625110508620296
0.9960240281913498,0.4463539074249207
0.7718160371436119,0.659623035852003
0.7092031913569606,0.8618984950535837
0.716595917949771,0.8785686460174833
0.6941866475115461,0.9243515938218994
0.6070883176387967,0.9376365794883035
0.5944008314839183,0.9648314429121672
0.5076498013991814,0.983899899777848
0.5511621817268408,0.9910810923654758
0.7498575417482024,0.8108384651231336
0.6828968502074665,0.9254076171533557
0.6161076475283384,0.9398544141278187
0.6086965557883396,0.9598626016839852
0.5799099091946454,0.9569284750183255
0.5754882503352989,0.9431364905250555
0.6942728780999824,0.91252578872914
0.8171684931743433,0.8912758245464277
0.8482221952082575,0.8300942442864928
0.9203812346772632,0.8026676476398535
0.9229136500825744,0.5257520086923771
0.841925046873993,0.5693108611075728
0.5874420382319138,0.787944735566464
0.5134436826512757,0.7834768133703934
0.4563087821626048,0.8081714241960003
0.6273513899413029,0.6550947006332279
0.4929079561371595,0.7622115699632994
0.5883041043680489,0.7731811051290238
0.5358586534987904,0.49258520430192837
0.5503727800046075,0.9213827625895796
0.9552451276138849,0.638565909793013
0.6685098259805202,0.9126722249537379
0.6372587266711325,0.9103076373459196
0.623758744377815,0.9594538037273018
0.5720157321610736,0.9660421177578578
0.5656928709051198,0.9438728348322345
0.5823282579977405,0.9483196968992207
0.5717074205119569,0.9469479476461221
0.6304588963106296,0.9633533481017591
0.5047672370109604,0.9772679788291806
0.41815725913537727,0.9616933095885489
0.6038292124856837,0.9403393580770746
0.5958361467833871,0.9906381024161174
0.5534357776697149,1.0
0.5410883086031741,0.9822508957082993
0.5713588908696884,0.9731317350513224
0.5115210745813632,0.971666595843708
0.5620467773854898,0.9744579638282338
0.524074005729263,0.9582332590981721
0.6942127976371671,0.8850201062486108
0.7292527817617623,0.9029444129508897
0.6850929988282326,0.9333881237356298
0.8227837427149118,0.9196746482549604
0.5614650080168897,0.982934556546658
0.6727524051079169,0.9609679284581201
0.6423271291867627,0.9934962313498509
0.655511325377124,0.9901625982613155
0.640784765993153,0.9903958137331386
0.7092922227703428,1.0
0.6584928771259568,0.982223588929595
0.6344802387531536,0.9833326943341674
0.6534247429948296,0.9541935435080855
0.8542471071896944,0.7551642538570997
0.9852931363171706,0.3604437483074707
1.0,0.3991854422776528
0.9848048201907295,0.568065888292345
0.9878560780149189,0.6052609844042023
0.939520290702363,0.6830633385949336
0.9806364594673737,0.12022769400652022
0.6707125959971969,0.9584724065486758
0.7889846591622918,0.8846392937929093
0.8357809890591708,0.9895307465531112
0.8356816008791597,0.6977314373444984
0.8401927515541474,0.910342476409763
0.847370529541309,0.9473156819675107
0.7085881484831454,0.9575276874147881
0.48521247454893635,0.9844371277097083
0.6484451364103708,0.988186195563799
0.5719754912434932,0.9538242340197879
0.757429622538288,0.9559469569605545
0.7835735475041171,0.872371120756729
0.7864251722298147,0.8843503672534114
0.8156497221954123,0.9808104400756862
0.8498710107801914,0.9747116554130416
0.8544334961583187,0.9437344315466244
0.8085397616235485,0.8017052366840927
1.0,0.6061578196629641
0.8015924066400912,0.9648958634919824
0.7901180165212793,0.9732388031818268
0.7771194617082173,0.9771361592412159
0.6933339736730353,0.9743953965813028
0.5901966715778434,0.9856195121688796
0.5806167878466418,0.9643548681535049
0.8130543536909617,0.4578354688035373
0.7417162514153414,0.616986503732556
0.5388706741852143,0.923512248463491
0.5506156387844003,0.9278181347327075
0.6859993511228122,0.7180524464072582
0.8279461676633005,0.4841013525515587
0.5490118469173315,0.9556035336298566
0.6882859687051345,0.7671956563591997
0.6409574733928323,0.3767206794121755
0.7022439947624577,0.6776650513109456
0.7010478234092452,0.7451313552594376
0.7309847175241437,0.6027958238786605
0.6484321366107505,0.5686771656637725
0.842552301355996,0.7830729079034213
0.7649982400841954,0.9680651997057601
0.5148317972236618,0.9812806245053045
0.5444489015183839,0.9561727434302532
0.6315027245321584,0.9621280393322761
0.6393962183720341,0.7520072599158105
0.7269132965824293,0.8559051904809122
0.5019070210982786,0.9203905743229622
0.8028475784062818,0.44728905720850815
0.8615784872967972,0.6049594043071189
0.8781847744425197,0.6834585248438094
0.7023298091554318,0.7382951445194211
0.8286083456594603,0.7805789299023648
0.9408749732528658,0.727267805012139
0.9345201846739792,0.4542501530865103
0.9660056008881037,0.4310109854974141
0.7657686845547533,0.4275522685880495
0.9058082038201646,0.5094082745561991
0.8320017592580528,0.5648642341922944
0.9126862108476681,0.4510690034745247
0.8616612470125546,0.45792467734125486
0.8605224034386599,0.42573832885970603
0.9433705672283842,0.5134312647260976
0.9465557915454624,0.5592780762741504
0.7861274279907031,0.7238389470860498
0.8692825917098561,0.6128523278732348
0.7128297512251841,0.972500835152987
0.7073024423210821,0.9539429148114623
0.8591430548251683,0.9498411759080161
0.7219125283126784,0.48028554831657916
0.9078236807394878,0.7978090416825605
0.9004990592421445,0.8489425802556644
0.9201323716825064,0.7499418763709851
0.8234123718126092,0.8434560941582426
0.7851254920278301,0.806663865672151
0.8197665875537657,0.6615814960696154
0.8038228380585444,0.7742231992952056
0.7176424855484181,0.7664841154361864
0.7885137404380939,0.728532032551095
0.9113787922674892,0.6337143162595561
0.8917246148057658,0.6832777111937527
0.8800269168822584,0.5367364102411404
0.9250409362677193,0.4725818488435432
0.9450910394375572,0.5897555855213398
0.9485340514146203,0.6506815391852594
0.9092794223979849,0.6721546620099467
0.8435684169391485,0.8354797390951868
0.4038097265892425,0.9729627879027903
0.3739804328417655,0.9476125675632495
0.8716117065354404,0.015583212447834359
0.7547818423872259,0.764803079480206
0.6112554667028247,0.770561615546279
0.8282902920404553,0.6528941342501946
0.8259304885747034,0.9091486424139604
0.9371344600385573,0.9679338835396339
0.91753219469764,0.21673789433206322
0.8899027032828994,0.27637805295823537
0.7817907747802042,0.7673675317418934
0.7782977570211385,0.8774304735925913
0.6958308868126762,0.9030153088636633
0.8405781707309935,0.7938872869214795
0.9105314222757386,0.7592048625737048
0.9226217390937033,0.8148110260105181
0.9059671659757217,0.832096162117838
0.8386783208826994,0.631606766634946
0.9357574326872956,0.35085258138205183
0.9406096757651297,0.8236397826685775
0.9458702472410129,0.7286250911908251
0.8113995041674669,0.844203006972259
0.7743079317324436,0.8120502366404555
0.9089336152090576,0.6987460434728198
0.9068403093592051,0.8602221907005132
0.9919114805295268,0.42130553120874603
0.8653272229931969,0.874716128701196
0.9210183104153326,0.9473037178361982
0.9727367181643259,0.7723474561391123
0.8319082714032277,0.8633787563102965
0.9333888444519968,0.6952166309654436


==> figures/suppl/psnr_scatter_csvs/linear_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.9695778389453406,0.0
0.9253898396400292,0.2374532856353187
0.9633309648935299,0.21263210604236057
0.9804872582585324,0.7190660221411802
0.9409238278851422,0.8579946278705002
0.9778104341455061,0.6186569352089152
0.9920718599360339,0.6629656229078733
0.8096326545640492,0.9758523063641495
0.7897461101675866,0.9752458581184504
0.840637806631722,0.9951151155820777
0.9045245440428524,0.911115655284865
0.7071020440138615,0.9607639391253492
0.6340040728330351,0.9849990681685891
0.8360340370588881,0.6565838266303293
0.8727326855864836,0.5261903402389153
0.8827007569638137,0.35472503551201845
0.9704350885720514,0.36772842537966655
0.9339578096196351,0.5255556811878053
0.9149393688120009,0.5177862552992571
0.8683492806337915,0.6947075599143102
0.9226190965246942,0.5712366129796136
0.9910246663773499,0.464679231333893
0.8452620500711107,0.7769592848358093
0.9146376690695801,0.38703287272553644
0.8825941632092219,0.0
0.6452578898180398,0.49036411638612865
0.574368702652559,0.5327506767023285
0.7612962506307818,0.7109866231211156
0.6095378883938165,0.960134785980561
0.6615230399092568,0.8329566887825978
0.5858908777065321,0.9008681745800974
0.46742147012702717,0.8806507861384985
0.6659301778460452,0.7187859706148801
0.8976914152717845,0.4875432887444865
0.8005847246429536,0.7622773107854799
0.841363572850494,0.6748496347231177
0.739174291572556,0.4793220084948823
0.7016604769844729,1.0
0.8258073582404457,0.3039003105801645
0.8350268951676594,0.3846482757928586
0.6185821438659698,0.8153469465019041
0.5420849084345497,0.9901616056234408
0.5153964174658314,0.9239119873410028
0.5440023268651664,0.9883175425202148
0.5697705515607845,0.8925102980612701
0.5735815526760263,0.9571278030706872
0.6315785408070566,0.8483350929660614
0.5900822032064129,1.0
0.5363103384597381,0.9137289941222564
0.60334299509751,0.9303496539413609
0.654762853930108,0.6910546850649051
0.707245794985958,0.7182885504685995
0.7242751581961107,0.4449583785094724
0.7206083514329966,0.7159924554121625
0.7904848400485658,0.2743769933871379
0.8971196453954573,0.3283321179353502
0.979331744898924,0.3145920839952016
0.9371791427742278,0.8532927034179459
0.9396328838547752,0.7071604790711083
0.9358207396518935,0.7282379686665853
0.9483102442372146,0.788651416612929
0.915213098347489,0.9184947702104304
0.8085013269738169,0.9681017468057066
1.0,0.019822287491809917
0.9978407705025901,0.0
0.7974799965291368,0.9275132406829436
0.774717051008806,0.9606845939839626
0.7383319126015476,0.9412726893603589
0.5400219467966816,0.9682529449209937
0.6229400856517106,0.950536954275641
0.8757049125680719,0.5382696473005307
0.8860068996120436,0.4919926070522842
0.9695778389453406,0.232608465036268
1.0,0.533301666168636
0.9920718599360339,0.6220600116237488
0.8720642726351758,0.9676049441227201
0.9045245440428524,0.8663107019728888
0.8360340370588881,0.5808006664565667
0.8655100099169207,0.376775844089273
0.8442313000680195,0.2053954448717343
0.9417736131601139,0.2551342450565844
0.9140613513838767,0.0
0.8823361283105375,0.5624157627394467
0.9502054737554096,0.49231087535217744
0.9910246663773499,0.4474725860629484
1.0,0.31581054239914647
0.9702846845185646,0.46790849517471583
0.9284460960406912,0.5308028533404014
0.8452620500711107,0.633456168235007
0.9146376690695801,0.1709681074626871
0.8825941632092219,0.18894703076929606
0.574368702652559,0.5417984198436884
0.7612962506307818,0.6304657193557529
0.8817435532472168,0.17251438029001803
0.6095378883938165,0.907183031097657
0.5343170832556682,0.7484612062907245
0.6615230399092568,0.7882775858728163
0.539275365715547,0.8926458637312789
0.6837444082426462,0.841234598565556
0.4839744632059301,0.8071107092448757
1.0,0.7802633366220681
0.8005847246429536,0.7904086875061509
0.841363572850494,0.6846193553551676
0.7066832728437761,0.9671814782720048
0.5052449939214593,0.3247484287863533
0.8350268951676594,0.11409945859460117
0.711850936405386,0.7512127232446459
0.5793979115914021,0.8058635608407014
0.6404521777603362,0.7771581817420965
0.678538381051985,0.6521289289496147
0.6767019201198088,0.8619059013269106
0.6686118663128277,0.8761337675520728
0.6032872089904535,0.934426313834223
0.5248021958186166,0.9971390673112278
0.45183554913210855,0.9760344065078058
0.5440023268651664,0.993005487483524
0.5009661780451931,0.9473614940931013
0.4222464647532961,0.919472145461798
0.5075737784372902,0.9401413627086214
0.6315785408070566,0.8078428209643498
0.5567053141222569,0.9401514325775202
0.49683928003990374,0.962802201290192
0.5363103384597381,0.8369615971256421
0.6925393129541346,0.5606465041332677
0.7242751581961107,0.21413618639575052
0.7760794913102198,0.6791872938036353
0.7396985086353421,0.8387707677865073
0.9118882866616718,0.4111974536425205
0.9430991074551852,0.6678708761396256
0.9477169612637304,0.6820437608622701
0.9483102442372146,0.8905730436804076
0.8085013269738169,0.9813119004969504
0.8309464693744005,0.9840930982575131
1.0,0.044737000918741436
0.9978407705025901,0.0
0.9773115502224315,0.15232442403031132
0.888662127906789,0.7128962987682428
0.8037500426444867,0.9223885865903596
0.7974799965291368,0.9150843781396089
0.7664078622729881,0.9460532680636906
0.7383319126015476,0.9298098254012349
0.7247783012418804,0.86477470387025
0.6880351769075647,0.9448562303843627
0.6090873808089567,0.9471170209975154
0.6229400856517106,0.9822377483456055
0.6360046193978737,0.9421710824231443
0.8329879906911389,0.6854326162249974
0.839779362985454,0.5998093144015826
0.9633309648935299,0.1521757851192487
0.9641131745948391,0.6560436536213955
0.9778104341455061,0.6987144602236004
0.9722808487990422,0.7377431979286084
0.8096326545640492,0.9519082561857591
0.7839370697882043,0.9950421479139254
0.7897461101675866,0.9506232827378793
0.7071020440138615,0.8473327598075996
0.8727326855864836,0.47144909991555795
0.8655100099169207,0.4446415516773688
0.8442313000680195,0.4883463896680873
0.9417736131601139,0.3615996324817345
0.9149393688120009,0.5824030741369802
0.8683492806337915,0.7147603573513617
0.9910246663773499,0.49557554700906603
1.0,0.47568419262875555
0.9284460960406912,0.5873237661462736
0.9008175753088947,0.702579941669066
0.8464812882572663,0.6131497193550244
0.9146376690695801,0.4712842170656227
0.8825941632092219,0.639755565118396
0.5332662249061644,0.7613508229707916
0.7612962506307818,0.7698687531543883
0.8385210513981816,0.6953596843673739
0.6615230399092568,0.997642439804591
0.6837444082426462,0.9050489993437921
0.4839744632059301,0.7541940036355249
0.8887056493337135,0.5742923356416061
0.7588544077289533,0.7029192681400109
0.8005847246429536,0.8703434615675477
0.7066832728437761,0.9661660113434077
0.8258073582404457,0.10073559675085357
0.5952942392736259,0.8683657786073257
0.6635400170513138,0.8929208073747078
0.6326996411235891,0.8495827108844118
0.6890565675495831,0.748345301254769
0.6588024539470325,0.46781782865062504
0.6643591036224195,0.5101363234722873
0.6032872089904535,0.9121282304352015
0.46670462426545484,1.0
0.5642178864674168,0.9177634174579887
0.5822127336657675,0.9198100945282901
0.5785713202266409,0.9581372064832394
0.5009661780451931,0.9052365770634789
0.4222464647532961,0.9000883165150333
0.5735815526760263,0.9228178001023966
0.5957897376452488,0.8836271224619648
0.5283764398465065,0.9210135842731747
0.49683928003990374,0.9734033742340381
0.7295256882619872,0.4393553563725499
0.8449665870552421,0.0
0.8030954605356814,0.44670755279286867
0.7844256174306559,0.7907464372870314
0.8971196453954573,0.181799906929367
1.0,0.5522913714593052
0.9316044335022966,0.9220960975565545
0.9477169612637304,0.7500356065762084
0.9844721358758985,0.6377353146765518
0.9553361533228456,0.6338589191285016
0.9358207396518935,0.8315240521469335
0.9429878976828713,0.4115870583329319
0.9092913521841285,0.5804409508074834
0.8955151833630386,0.6725113445232636
0.7974799965291368,0.9328159210168591
0.7383319126015476,0.9352740623953917
0.7247783012418804,0.8977913025770928
0.6050819441835313,0.972864220470762
0.8329879906911389,0.692904837225886


==> figures/suppl/psnr_scatter_csvs/linear_scatter_data_RTGS.csv <==
velocity,lpips
0.9695778389453406,0.6143559003916631
0.9510024119027555,0.6451997284761845
1.0,0.8283972154593067
0.9804872582585324,0.850929619938261
0.9720867683325293,0.7883592910389766
0.9187707748318537,0.6156992153930378
0.9920718599360339,0.5077918926843464
0.7897461101675866,0.8481031536124872
0.9148380741964699,0.7922608867746647
0.8977131933246807,0.3660318730734261
0.8418151750557593,0.48381494639910644
0.7803531537969357,0.6544670227558348
0.7071020440138615,1.0
0.8727326855864836,0.7989749960527659
0.8655100099169207,0.532857785499569
0.8442313000680195,0.3799605063763574
0.9339578096196351,0.8992825454501387
0.8683492806337915,0.7911183849879045
0.9301441041004439,0.796536111323771
0.9226190965246942,0.7718521307372751
0.9008175753088947,0.7952512045037934
0.9146376690695801,0.23976035095760057
0.8158438526266948,0.6320521810656571
0.5343170832556682,0.8268951623939816
0.6615230399092568,0.9145292294383354
0.5858908777065321,0.8317214620048935
0.46137171055257953,0.9563890373675901
0.8976914152717845,0.4263483581879519
0.7066832728437761,0.854830313018836
0.5952942392736259,1.0
0.8355449466422589,0.6702598665090558
0.7959494858037468,0.621450094121109
0.693119693870821,0.4766851330454314
0.7738391184288587,0.8869862630426697
0.8087182414943772,0.7941757946475093
0.8157654553157795,0.7130429730754549
0.6419626062593647,0.9188914690558753
0.47548445261918937,0.9798529889873931
0.708647278500883,0.8031217497514391
0.8485277955226043,0.739122909353391
0.7117072151803511,0.5753968945257405
0.9864644116855915,0.5202031251315009
0.8625751940176659,0.5990565519256801
0.8549558402508229,0.7007994634522942
0.848450838882148,0.46772739953674475
0.8975074173066508,0.6265896008936356
0.8421251103232825,0.5479567450187371
0.7549773557808848,0.8999922169097655
0.8313480782965206,0.7821488621694076
0.8246302201996785,0.865865412566825
0.6817927936478467,0.9074244083072687
0.8219444245741028,0.7216168287615704
0.7435444032177287,0.8718017379487076
0.8743862192753814,0.7719502639714712
0.7883027799230586,0.9012306685584974
0.8321158548543338,0.7677487362589849
0.8289639172930948,0.8433680930564724
0.7899875015733905,0.9109816044098353
0.7487024470736017,0.9061191597426986
0.7373104201164925,0.8386094044479734
0.7708379262071259,0.8911880081851934
0.6737034871611554,0.8654183340404009
0.8639179042013254,0.7350380600210521
0.9779125083666047,0.6498899007040364
0.731588622044544,0.5330070237512812
0.32715405177287205,0.9821695666521321
0.9285277949293069,0.6210099954961332
0.8262668950679452,0.8423637749458539
0.8105026984276869,0.6983044421293236
0.9560448919237741,0.8053121378332031
0.8198845695523724,0.8517221011454968
0.7737174014839169,0.9039465622913545
0.9145637155274134,0.6851224972841069
0.9065389123434764,0.33587845243650577
0.8032100802628499,0.1135150376168946
0.7306863360763484,0.23889660374763141
0.6986780015042503,0.8730414879812891
0.8085222217921079,0.49240522608146475
0.8847373536342709,0.6891324536375062
0.9024177532268117,0.776286741121486
0.8472383369153031,0.6292195413539801
0.7511984924784343,0.6942243643453025
0.7263277662077664,0.8943898050270531
0.7619476070781913,0.8193109669281183
0.8062912805190428,0.6611798210268482
0.9541500149232367,0.8108803758268203
0.9861540660489816,0.9093741392726282
1.0,0.7041539630179159
0.9619583175829197,0.8128133399261671
0.927022780294842,0.8023543766013692
0.775157233706257,0.8760513148020111
0.7770986476243451,0.4709731792769789
0.7305752925001585,0.6364136562424024
0.8142314650985416,0.5006451020079369
0.778677912473874,0.5434258782794883
0.7548508860608016,0.5261518257893781
0.7865104967128919,0.6560257150152122
0.8698809090727483,0.8651503637532046
0.826815125837971,0.7220968187288087
0.8151030312426037,0.911464575972449
0.7710635485231404,0.932596773949699
0.8867939357337616,0.7614484060409797
0.8165692804465855,0.5171969544980792
0.9044200130303807,0.7143323190186781
0.870083433705359,0.911379050738371
0.7916914589768419,0.7800388400922034
0.7373020752663996,0.9502718287650392
0.7781421872865288,0.9025308102662414
0.7908160401902623,0.836937550777198
0.9305287304797897,0.36690889139616795
0.8680100008132938,0.34664897236975695
0.9679116685834305,0.005347787847919342
0.9560248282358825,0.23209269652883222
0.9008114445021984,0.10750642814274637
0.8450739510918701,0.6545374678910185
0.7753339262678072,0.8288291163151916
0.7169055408178441,0.86227247928829
0.8009349419047501,0.6650383513513456
0.5980852359419508,0.7644115536185243
0.7652757105246214,0.6474617718624078
0.7868221348565733,0.796517790106096
0.807803724204311,0.983703670476308
0.8680113419419793,0.2683477547620933
0.49093421934291026,0.9146262260427968
0.6291631051554412,0.8930060620330398
0.7671218387721079,0.5751627986383797
0.797703108737303,0.0
0.787481508597526,0.6471965132286628
0.7689699053799056,0.41518417499089555
0.9439764066929606,0.6332694102222848
0.9893105592671181,0.6199603219888182
1.0,0.5107965932620203
0.9927971993738711,0.4477137779279082
0.9816137971172008,0.5462126337312934
0.9527235824957603,0.5850432784866583
0.9151888590097039,0.8607435502468678
0.7660563034234049,0.9680154213266206
0.4554094943076926,0.9418756523033568
0.7780519346140522,0.8669059769240653
0.8599137892845595,0.8095764049340741
0.9372060482391913,0.6158090379394977
0.8878415019782537,0.34034866379259604
0.8388678717071594,0.7961836280793759
0.7011908365897773,0.86229844557863
0.8146668007388967,0.8598682721920761
0.8913102097512706,0.8571397966553278
0.981360005001445,0.8656654319391388
0.7298461769008125,0.8990738843740653
0.5995805723870264,0.9077904795993013
0.7291001700278956,0.9023410844984563
0.9495355180070353,0.5222195518942118
0.9470419194449299,0.6322210169747955
0.7510524314719702,0.9196040886756051
0.5927787310363477,0.8637593396982627
0.7610470778716971,0.9051706637322293
0.7599341542126472,0.659701842035243
0.8838070342411789,0.6278068601244328
0.7196454037242281,0.8567827477968022
0.9183794166191305,0.21194845360286416
0.823839867106468,0.8075364206919908
0.5948091069162779,0.8734443095570991
0.8720249551306205,0.8306930825166178
0.8799835388935725,0.8014227824990895
0.8043394008339035,0.660946073173204
0.666980301278631,0.6406913968741192
0.8993038089316358,0.6036335818262563
0.7800259747188143,0.5797360466013538
0.8197032351996383,0.7893505790541469
1.0,0.6316612527984723
0.8790324249786182,0.8684533760580202
0.9162053635264235,0.7428447234901491
0.9191814349726525,0.697274657516133
0.9264498099174829,0.5900634545852061
0.9516881139948047,0.5316797600099838
0.9342111872741312,0.4440207137573841
0.9563900956144054,0.8549138661937237
0.914147682069171,0.8446443837435129
0.7466102706850096,0.9186677035728924
0.7043357215283956,0.8776091470686215
0.6661748258976601,0.6975699318929269
0.6826880420259981,0.9399563541296051
0.5470515277925746,0.4349089230167433
0.6401939151848163,0.8855377753800412
0.6437045964129025,0.9051275640396576
0.6923282247059346,0.8651879704941009
0.9106969071461832,0.835421112775115
0.8757552050167403,0.6493233712213368
0.7438959783920287,0.855546335438053
0.5367942910872029,0.9250325981697611
0.6820053829140077,0.9383052635914775
0.8273188571256808,0.9215171961351099
0.8586352271729908,0.9153082701172501
0.8198280177920944,0.8531077326148507
0.5260325492721083,0.9981430423211003
0.53256503593365,1.0
0.6991766538035781,0.9653070182526632
0.5995600897785213,0.2741356960239051
0.7214778137691571,0.3003806098224304
0.7555358406148751,0.782421474840164
0.6482793815340651,0.838114412373287
0.8072585430464584,0.9704234157370824
0.6202927054633511,0.9869221327107637
0.49317148614879114,0.9988116789478005
0.6143797445552989,0.9826181241423305
0.7086665654486102,0.69851341006472
0.689397255684753,0.594259059661441
0.7708965016577521,0.9492023574660922
0.85511337587885,0.9621591409856073
0.8916799341723324,0.7481027587657886
0.7588300007943146,0.7716619618123404
0.8471592799754447,0.9591468739671244
0.9349381673285412,0.9724469705774512
0.9371057577993713,0.8973766348534786
0.7671608787685643,0.7557850276201996
0.6845346462640091,0.6072512543478841
0.6410677447659442,0.6615590747167297
0.5201811189119352,0.8713688047150667
0.7653015902961832,0.4819449422208355
0.8452088055906135,0.6453318427844325
0.8518130077735047,0.9657791457010961
0.8000960330956531,0.8923863001623195
0.7697942519237823,0.6029897993088634
0.8823036844319253,0.4391722431262061
0.880635532466491,0.3074225163121509
0.966099421533675,0.36564242211869113
0.9445142826064344,0.32616740688366047
0.7516371912788496,0.286596431259238
0.7021000621839424,0.25121372587706997
0.8464533745031458,0.5894014715044057
0.8380198328775424,0.5727657044957992
0.8633355137255606,0.4058676154570848
0.8752340286876227,0.6101991283854146
0.8636809499242236,0.8596994899286153
0.6678635732496766,0.7200298311623206
0.893795746057057,0.691146137903861
0.8352730312958204,0.8167316855479564
0.8846764079215355,0.5016070344281629
0.8885814299723015,0.5426854662124476
0.769788873531773,0.6985232464871328
0.7994946517790867,0.42505232589563896
0.6684748374536275,0.6829373049588681
0.7778062077753064,0.6390199544701914
0.8309177311602168,0.5954895743819046
0.908792197812579,0.29149780449742857
0.6808173472677417,0.9811488551335074
0.693784493680388,0.9958634458215229
0.833451867510327,0.767106767037209
0.713446691671386,0.796100416860381
0.9415912561624911,0.6930474426223142
0.6741369531779982,0.5414454452766692
0.6484428599181536,0.750251077917491
0.7056563791945836,0.586168998767038
0.6170184810726562,0.526268021135843
0.7756857272307977,0.5365196179902479
0.7136799670933108,0.32193371325331627
0.7201949520959773,0.5946085566717011
0.735516400462757,0.5680823645594625
0.5333122198356978,0.7148888564616132
0.4644224898273494,0.7580635196642143
0.5788846151854501,0.7530837704823163
0.7130105025294053,0.632738790240161
0.4538532634177083,0.2403293104247702
0.5591310216785003,0.30866415943491876
0.6356533649857797,0.48257769405111745
0.534468482585361,0.5418962150103956
0.5951485553160574,0.18171866552860022
0.9312205079963052,0.6640518349648901
0.9620401610183451,0.34699875898755816
0.8944206346942337,0.028482450904417405
0.6356244216625944,0.7994346899085347
0.9708673005240127,0.3117255404970627
1.0,0.09403093052322127
0.965938090735505,0.4735736650106967
0.6508355420410475,0.9411618057886494
0.6369713585905744,0.8240395564970491
0.5252014853720587,1.0
0.6244967491226111,0.9017187292067368
0.7511779912576635,0.7297844955453142
0.6936223357618989,0.6423954959272368
0.4672717822476489,0.7230090881173037
0.5643761611952608,0.7642584054648363
0.5671838632762932,0.825902306652022
0.5610417958636132,0.7828409635466882
0.6077808748937944,0.6868818362787872
0.6970696365393735,0.9031529672488642
0.663524992363848,0.924624406395151
0.6915301178936737,0.9030291192394528
0.40569194299889116,0.8066199873605049
0.6308312178138753,0.8010429763853427
0.5778083198712084,0.6117026414916789
0.520166144080942,0.8276812758088355
0.613377094256225,0.9210010702713742
0.7064415659924587,0.8890976330398875
0.9166205042860984,0.8492500835914022
0.9626472856772336,0.7589409348092192
0.9429998725633539,0.807231776240845
0.94832257848409,0.6419536311136304
0.9338152152621043,0.535132372703603
0.9634563977725138,0.7129785449432624
0.9404821542701793,0.42897476723515465
0.956312288325099,0.6151551944850138
0.9880756550875714,0.6084503866169676
0.917904065677376,0.9185184960836668
0.9064880212613898,0.5427437378611752
0.9381945328967064,0.5824523189876504
0.9500052756773442,0.8373805002404768
0.9619910737455946,0.846531799804884
0.9568764027304758,0.499151994453748
0.9967173650434107,0.7515884091206442
0.9148825673453013,0.7151699975723561
0.9141758060943896,0.6496911581192163
0.8696592891752837,0.20722879407323896
0.8935654704346627,0.573082242708891
0.9433071684444251,0.5535890361887388
0.942573982065936,0.8455358102243237
0.917921358140641,0.7731589574947789
0.8956398987445129,0.7422730293598244
0.9427004508189881,0.0
0.6890565675495831,0.7670833949917312
0.657794173381924,0.8444432884977878
0.6685743258071316,0.7897553972553559
0.6588024539470325,0.27909831433317145
0.5420849084345497,0.954422308696035
0.5248021958186166,0.8898861059660093
0.5642178864674168,0.8865251547466279
0.5153964174658314,0.9151599976299627
0.49684287485541356,0.9235966109652166
0.6122894174970016,0.8079641850071035
0.5822127336657675,0.8936356281334294
0.5272662675427496,0.8881589283343121
0.5075737784372902,0.8704452254941275
0.6315785408070566,0.7983578187041052
0.6365106806531988,0.7743307837507176
0.5283764398465065,0.8799089603394169
0.5062907997665659,0.856444666631678
0.5363103384597381,0.85890348135226
0.5744889676843861,0.8272298734743411
0.6023465374046686,0.8639547589112235
0.707245794985958,0.3829407296712332
0.706091839477407,0.5202643160033806
0.7242751581961107,0.1955987178974877
0.8449665870552421,0.0
0.7844256174306559,0.4469997666633424
0.7396985086353421,0.7097712107169653
0.7904848400485658,0.5436320980547624
0.9316044335022966,0.8150754674253654
0.9477169612637304,0.5569643478216251
0.9358207396518935,0.6764250869257459
0.9483102442372146,0.8041556998108665
0.915213098347489,0.9221363434767001
0.9845898564231582,0.44511610610681546
1.0,0.4953094815578418
0.9773115502224315,0.7155658238103301
0.8955151833630386,0.4455804082276856
0.8518842572959298,0.8807996433407321
0.8168880097188834,0.8917895118878749
0.7974799965291368,0.932560397669812
0.6880351769075647,0.2444611673311356
0.6229400856517106,0.9206375112149928
0.7478970291263688,0.9014686280402836
0.8329879906911389,0.28009397476178405
0.8757049125680719,0.12225383174769623
0.8889874467754294,0.22001257643108346
1.0,0.20356752870135922
0.9567973795657921,0.18262977898712981
0.8482980613938168,0.6327703563303453
0.7587736915777368,0.8497803309134307
0.6941866475115461,0.9243182365332994
0.47669371600938526,0.976273378880033
0.5511621817268408,0.9732608099831536
0.6032210438584421,0.9039898216657535
0.6828968502074665,0.8839729553727139
0.6086965557883396,0.9301345399551393
0.5765239869718014,0.9135161482477117
0.6942728780999824,0.8834745131537652
0.8482221952082575,0.7254987097405251
0.8524609537991469,0.5684595431032953
0.740804914881835,0.7345093155768666
0.4929079561371595,0.6873826974580907
0.5044257319046469,0.8305667970923529
0.5671648110751417,0.9250103824620887
0.5735104268608163,0.9848736485915707
0.6910968488661524,0.5105933226066327
0.9552451276138849,0.22624580873957434
0.7898556879402503,0.4924795940049377
0.7872495232677558,0.8898932767262641
0.696847429209067,0.8690507529614632
0.4951263662813511,0.9413339200401067
0.6372587266711325,0.9656617407974971
0.623758744377815,0.9523447625154468
0.5224267800854042,0.9802849119459998
0.5720157321610736,0.9828923785987861
0.5920300476053905,0.9955969399472454
0.6018680771423683,0.9568956641297165
0.41815725913537727,0.9584002098110728
0.5967062514426528,0.9293949146404602
0.5534357776697149,0.982986645099751
0.6284818760458859,0.9747017546862846
0.6164394025460365,0.9744364332193505
0.5834362003184359,0.9832909545365988
0.5713588908696884,0.9788578991506185
0.42824395296115614,0.9665486057262203
0.7033528408347532,0.9441030896392382
0.6330015959263902,0.960495250965922
0.6618278664257654,0.8439242674583585
0.6700901143985658,0.8058881947023936
0.7289564611735799,0.8741500560355959
0.717247940528019,0.8938709646793109
0.5539568486485212,0.9164693859493761
0.7576781344633806,0.8694586212944739
0.7521632315348784,0.8441757131161313
0.6246873240303269,0.9218781251474724
0.5356922744547064,0.9706003868907072
0.6478218561069091,0.9619984892182316
0.6727524051079169,0.9798170169662196
0.655511325377124,0.9700781355196724
0.6394242147006067,1.0
0.739897427836519,0.9196207233674107
0.6344802387531536,0.9248511156733633
0.6676286526878543,0.9223527677016765
0.6534247429948296,0.908396938571086
0.7436692033542198,0.8554189682838091
0.6554675809786074,0.8602292942567309
0.7177668837315664,0.8265324332191495
0.684955139247618,0.7748625510145063
0.8542471071896944,0.6097134765512241
0.939520290702363,0.642029709232525
0.8499418168927247,0.6226649963818115
0.7852522501244944,0.566274174874279
0.9450851720226807,0.4856596745447166
0.9806364594673737,0.28912279361812604
0.7887222465667082,0.9612297225260311
0.9970042290200254,0.13425034703738262
0.9007107831162874,0.11764102107530622
0.7732119168730031,0.6214572190975853
0.847370529541309,0.8861987796004556
0.8249023028915634,0.9499937423217365
0.7944630201521721,0.9292770524525668
0.6710613667398173,0.9627924401360833
0.48847597009251803,0.9399212831247222
0.5082063632109635,0.9818547370948385
0.804096701040117,0.8091303679263294
0.8498710107801914,0.9377459743978145
0.8542210333146293,0.4496303494556139
0.7536538616579309,0.6954352195186904
0.7771194617082173,0.9249890421291576
0.5806167878466418,0.925552721211733
0.773649065337915,0.5302276331320716
0.6859993511228122,0.9048002994966003
0.7062601125627532,0.6870407851639728
0.7524483735886179,0.7107713232783431
0.7261255322811787,0.70962000704468
0.6673867830233813,0.7683954142744613
0.7024424887228182,0.8135352914876084
0.5490118469173315,0.950678930007516
0.6492120570430947,0.8663314426021128
0.65342195219796,0.25394781231488583
0.7309847175241437,0.6543981726176021
0.6224365656465031,0.7136707708750778
0.7649982400841954,1.0
0.5019070210982786,0.7548776517861943
0.8028475784062818,0.359095199013624
0.8570962462031442,0.5340517335475207
0.9408749732528658,0.6808457283790833
0.9660056008881037,0.7043414464000612
0.7657686845547533,0.7577932509937545
0.8127547076189042,0.7500457586001968
0.9121288856247802,0.8336107093087873
0.8139550131024471,0.8683260018767288
0.9058082038201646,0.8275746087209518
0.9126862108476681,0.8418505007899332
0.82627933224298,0.8834469014084722
0.87447242942095,0.9379322251813846
0.7547237003179736,0.8957502928904029
0.901008276726311,0.8533283051331417
0.8816085057995001,0.8176985005551501
0.9481723395587606,0.8259057738561557
0.9083091905070135,0.9062052769474687
0.7861274279907031,0.9259212913941749
0.8338955396210681,0.8649331025504663
0.8692825917098561,0.8852293369459887
0.937543683666502,0.8894028922484455
0.7128297512251841,0.9718367637747174
0.8591430548251683,0.9920577443344679
0.9753527638238689,0.7533812294060325
0.7427201195312544,0.809646220309851
0.9078236807394878,0.7651815055463198
0.8773617972982422,0.7779809619684138
0.9004990592421445,0.6112359296549743
0.90411068629044,0.5149053497735148
0.849659404437676,0.4404104012911036
0.949152892779977,0.0
0.7851254920278301,0.8324919560299557
0.8197665875537657,0.7351712841624229
0.8038228380585444,0.8225581887294481
0.7885137404380939,0.7574574379933194
0.8328890952755045,0.7554420788152317
0.85394129771485,0.8400778410358898
0.828684130367983,0.6550306851132006
0.9250409362677193,0.4013272012510002
0.9450910394375572,0.4922132261388182
0.8798769094328303,0.5839701236450521
0.824004925513531,0.78539365638636
0.5941320310314447,0.9657599097614533
0.37260035401807373,0.9818296957025521
0.3739804328417655,0.9597027530560378
0.4151069032919844,0.9404535291420729
0.7968856568747185,0.6189805314314271
0.8716117065354404,0.0
0.9637115090824654,0.47496278853922497
0.7547818423872259,0.8207677236289059
0.6588564754119575,0.7820275341894921
0.7421733450079534,0.6949769346655034
0.8457421327052329,0.7844388468645045
0.8434603363830452,0.7764766172778975
0.8969683569757014,0.9250906675542019
0.9371344600385573,0.9944216661128672
0.8899027032828994,0.21886634635382785
0.7782977570211385,0.8328431328289608
0.6958308868126762,0.9039366510105108
0.835092163331975,0.8325940324978117
0.9059671659757217,0.8494395339489195
0.837511044276488,0.9088860518507694
0.5833603957453503,0.815624542162744
0.9023545568135376,0.7784128694389106
0.9226915362359852,0.9326261406442962
0.8935045941067734,0.9429182606713093
0.9108621153494108,0.19416037304857608
0.8113995041674669,0.8604807815637712
0.8822569523668379,0.30604420802211946
0.9919114805295268,0.5523508527193377
0.8750916621902916,0.58003523136331
0.9127332576319823,0.8193043967422974
0.9212626442568072,0.10328245169408835
0.9333888444519968,0.6916079657093442
0.9633309648935299,0.8002602063617309
0.9720867683325293,0.8122085063801204
0.9399682716845911,0.05382673923864967
0.7839370697882043,0.8644761064700395
0.8720642726351758,0.8343449519063804
0.8418151750557593,0.23068032299376215
0.7906305017076444,0.8651116351397565
0.8360340370588881,0.9013796962411301
0.8827007569638137,0.6275883856020034
0.8655100099169207,0.5067575791043866
0.9430578267784826,0.8174125511812144
0.9149393688120009,0.82244089135366
0.9301441041004439,0.8292128690740345
0.9226190965246942,0.7995667127287486
0.8201246944383397,0.6846573462331264
0.8464812882572663,0.4870237659695741
0.574368702652559,0.489551617120784
0.5332662249061644,0.3489501748386635
0.8385210513981816,0.32872170312337595
0.6837444082426462,0.9432769215630479
0.46137171055257953,0.9596848137143201
0.8887056493337135,0.2021192953784463
1.0,0.4820277783699282
0.915198151173717,0.5433409457827652
0.6804659440753965,0.9111831466414758
0.7252512483028489,0.9533983790550302
0.7066832728437761,0.8972908322504419
0.8586702115736226,0.0
0.5952942392736259,1.0
0.6635400170513138,0.9872694215032648
0.6326030908665313,0.6042654412584962
0.9430055111554138,0.3459076093388244
0.864755736453779,0.7249364365158346
0.9213236433611657,0.8055181451175278
0.7738391184288587,0.8437356015270887
0.7999041693258266,0.707794009584569
0.8157654553157795,0.7040036441942774
0.6419626062593647,0.9122319947938575
0.47548445261918937,0.9895177756597255
0.7505509231851464,0.9916139324011187
0.7178585868107186,0.9057040746603428
0.6787083738026257,0.9402798641836992
0.8485277955226043,0.7262768708309337
0.9625574648593533,0.6492111691821567
0.9198578098659913,0.5197173496432027
0.8625751940176659,0.6270410298047508
0.8912302696798576,0.6814074189258352
1.0,0.0
0.8246302201996785,0.9048631774342493
0.8219444245741028,0.7145393941250768
0.8361915328245528,0.8712915836690597
0.8321158548543338,0.7577285459891027
0.8134519938192837,0.8406411477277311
0.5709880387316613,0.91669045984996
0.8289639172930948,0.8591829935244062
0.6298561003435978,0.816918810188095
0.7266602570170916,0.8614053453669904
0.6737034871611554,0.8629176911331669
0.815766458204748,0.6947371771641585
0.8098335183001156,0.1864726037022989
0.9253878083864047,0.0
0.9721140488505933,0.5298905828800639
0.9779125083666047,0.598034469145872
0.32474376336682736,1.0
0.4397261430721422,0.7924407192587981
0.8105026984276869,0.6929636097340128
0.9560448919237741,0.8048546136617217
0.8198845695523724,0.8379851833798344
0.7952811593281891,0.8632809391810836
0.7608478131939937,0.6993578804598357
0.9065389123434764,0.3136079055459357
0.8032100802628499,0.14006879482881684
0.7306863360763484,0.27938702818836625
0.5905954187125919,0.3169236787202691
0.8091542267212964,0.7226123787072926
0.8085222217921079,0.47154473435783967
0.8412572167440311,0.3715283272992205
0.7896119307898386,0.45728619253766
0.7511984924784343,0.7781390208760461
0.7371793198212151,0.726388082061002
0.7263277662077664,0.8602463593965246
0.7657698008385048,0.9558141509404029
0.7919764161466567,0.8449586394008851
0.9861540660489816,0.9284326787919498
0.9816897051744934,0.7549179200768065
0.9619583175829197,0.8352268186797303
0.927022780294842,0.8210714779403552
0.8444716934561571,0.603264899752759
0.7818192782675846,0.5592123112607492
0.7749226145533026,0.5432238754973973
0.7758694105811306,0.5299753133964381
0.7865104967128919,0.6912762362932576
0.8823411342314275,1.0
0.8682955464204057,0.9885383609149773
0.8698809090727483,0.8661911550804962
0.8399598124081772,0.5286655591756035
0.8088827466038644,0.8113948217009843
0.7710635485231404,0.8670228548264077
0.6814004924826219,0.5716085130975506
0.8722166991535732,0.8702466737299535
0.9424745878946672,0.6614139348688749
0.7475551777428929,0.7009980445677362
0.7373020752663996,0.9651322604944279
0.8309087655168204,0.810596251200288
0.9058298958280501,0.743330673180692
0.9305287304797897,0.5966005055930392
0.8612131767067204,0.49770294186241454
0.9198982404766328,0.0
0.9679116685834305,0.20466364539765022
1.0,0.2637571147043386
0.90908336347848,0.4635820865172604
0.8382888658680956,0.5776685861742711
0.7980993994525185,0.6822986337993041
0.8450739510918701,0.6505840627281615
0.9043862026370529,0.8263062834664971
0.9111262736171729,0.7733018660940478
0.9754573292497083,0.8399017100288267
0.750614189189574,0.8209087673193712
0.7219410277243663,0.7637165030020019
0.6805289555487793,0.8030351210455897
0.8030833064192651,0.9940312717323337
0.7249429378393198,0.8862704743681911
0.7382900235321649,0.8610232402051039
0.807803724204311,0.8616296182275214
0.7702139114581805,0.575685705602531
0.8680113419419793,0.5028826460943796
0.37023585103012463,0.9219885930010008
0.49093421934291026,0.9258032618130256
0.7344965947964273,0.5856113632271174
0.7557717433983163,0.3255427323264174
0.9593117423816444,0.4973408523812162
0.9893105592671181,0.6154283218205893
0.9816137971172008,0.6031322782769899
0.9151888590097039,0.8703530542575416
0.7660563034234049,0.946900899627124
0.7054555273046438,0.9718008947623112
0.49011932051433327,0.9903622578646332
0.465263842470541,1.0
0.4251574178015551,0.9772959055160134
0.4554094943076926,0.9326489668588992
0.8599137892845595,0.7962918908940684
0.9263622682379805,0.4407058427690388
0.9207488314651671,0.7422526333335434
0.7011908365897773,0.84240397146197
0.8146668007388967,0.823193909773868
0.8913102097512706,0.8258487559848344
0.942976420296024,0.8162531737836896
0.7291001700278956,0.8925808790803977
0.7510524314719702,0.862684276883447
0.7558725613764653,0.8413001102590711
0.8845023876223419,0.8108700216408916
0.8937491944833229,0.6205130912627367
0.8121665389430766,0.6869419835561631
0.5402307717462285,0.5786660134637764
0.833114720827922,0.3385684657296875
0.7958295841006584,0.8019372698537388
0.8993038089316358,0.5492782894837328
0.9108934152506877,0.6093433843049596
0.8790324249786182,0.8449751881312111
0.8387431751911874,0.6531155270024319
0.9591925862384763,0.6177449277640206
0.9634296480035661,0.750868309903969
0.9320474605385882,0.7520663543154188
0.9162053635264235,0.6996221953402202
0.9677898227966135,0.806783791227255
0.9615518805837265,0.46325482288269826
0.9516881139948047,0.504544262528139
0.9342111872741312,0.38148055646497975
0.7466102706850096,0.9712277030850468
0.6992341045972464,0.9658174448541589
0.7398523009883277,0.9459544239379528
0.5470515277925746,0.4696078540852026
0.5635487768967768,0.3590273700006913
0.6186312394610924,0.24238426365812019
0.9892343981489377,0.25674194201017947
0.9210010603709207,0.566203368755826
0.663765407491917,0.8702613878455515
0.6401939151848163,0.8629827589880595
0.6781651690210138,0.8530963723876771
0.7342469740291707,0.8050694834271583
0.8209152501483981,0.8242233122366617
0.9106969071461832,0.7760638840156541
0.6820053829140077,0.9426304252821349
0.8198280177920944,0.8433006664032138
0.6817361259725888,0.9261435984231045
0.5260325492721083,0.9138415241183653
0.8085668085679372,0.12500846685454486
0.7555358406148751,0.7917972587393752
0.5567510829758162,0.778736299866498
0.8180668222116794,0.9752494571547381
0.8072585430464584,0.9831478804600927
0.726938081652024,0.9730150723749933
0.2876084622832811,0.9876730057366853
0.7080390421997919,0.9899739257837288
0.6143797445552989,0.9747105416979897
0.5420129347651229,0.9782467591281021
0.7238757744431575,0.46416824095731646
0.7708965016577521,0.953966823613255
0.85511337587885,0.9531293438961934
0.734745050183425,0.8947433645654759
0.8143923115489823,0.9505318143906429
0.9512722038082088,0.9199793244305509
1.0,0.8374553121250723
0.9753797420532357,0.7474153078213873
0.8064036519877563,0.6446131795829242
0.9349381673285412,0.9855676567861579
0.9643921963284807,0.9898446494867807
0.958528308989196,0.945103969651205
0.9454364758711966,0.8825858134467414
0.9371057577993713,0.9099415879735845
0.9225309377264522,0.9594112608709836
0.8588420139596751,0.7968353962860593
0.7735342669394731,0.33224768402798366
0.7994383976065506,0.9655950630053556
0.8546543202544866,0.553592931901343
0.8078308281592564,0.49554386041827747
0.9186590670472812,0.3332709018193569
0.7721614134431244,0.2234079933778138
0.7021000621839424,0.253463531033707
0.8487928466592479,0.14912887937347646
0.7953936466537501,0.35424486055527926
0.7855028006810236,0.8962983296667184
0.7726180383696043,0.831635275155595
0.8633355137255606,0.4798398481767954
0.7817628534127838,0.7921232961650754
0.8636809499242236,0.8251881383118375
0.6678635732496766,0.8261282250637119
0.893795746057057,0.689421412900865
0.8885814299723015,0.57673674191963
0.7964558102239297,0.6563634988541353
0.769788873531773,0.6441985638550684
0.9232835511524492,0.5631028243027985
0.9088741649760889,0.4445369533433639
0.9170582915624098,0.7889085337941553
0.8255843143615372,0.9609857713740301
0.7114439010906488,0.9307601110254515
0.9142540106260724,0.7072271398386109
0.9218879305727945,0.6775968144816134
0.6946775709454137,0.7192636840961562
0.8309177311602168,0.561033143950457
0.908792197812579,0.2653784401433209
0.7395468228476216,0.8129126399120602
0.6863829279376902,0.9223173417811401
0.6808173472677417,0.946552948741251
0.9115450686631006,0.7479026912005877
0.9415912561624911,0.6779819562990492
0.6741369531779982,0.42058999132350977
0.573583058227419,0.5641489174481922
0.6170184810726562,0.4388515270071703
0.8484437497148111,0.4544315304627028
0.7322209127128906,0.30751334253167206
0.9448403036307734,0.24897344572131855
1.0,0.5274098036463508
0.9275077362613358,0.5284096761511397
0.7404265891479741,0.48098056105056797
0.735516400462757,0.5790073183566586
0.7236475429318561,0.5437299639985914
0.6047073007840731,0.581546142224072
0.6608641698551628,0.5756754003636628
0.8205312713320086,0.0
0.8016336209819661,0.2781323741619017
0.5591310216785003,0.2912435174724725
0.6350147106887066,0.4547374618925638
0.534468482585361,0.5230950534935013
0.8944206346942337,0.02217504661385302
0.8416246946295272,0.9477455586983996
0.9835876272626292,0.019663668569100515
0.5692939053975485,0.7667719634209835
0.5797696151586854,0.8406518020200745
0.6316904061256957,0.6795336609732561
0.6508355420410475,0.9687747775084192
0.5252014853720587,0.9198378814835778
0.664050923506627,0.9541048874642918
0.7016688207112458,1.0
0.5610417958636132,0.7235330731318972
0.47768842408327755,0.9552165630660439
0.6915301178936737,0.8786785405737965
0.7131869396807063,0.7849362946895788
0.606545708976486,0.8554527801899767
0.5307598859712171,0.8028957478476487
0.520166144080942,0.9015099408910261
0.6228748244426796,0.8551946206086145
0.8655401928736505,0.8474129960278546
0.9511255667601244,0.8702882066144524
0.9119333558461392,0.506587269993967
0.9338152152621043,0.56227200955483
0.9432344098204739,0.7151999200875954
0.9404821542701793,0.47879140108782725
0.9413921352880305,0.8007799452676226
0.9753228475186774,0.8140121831427876
0.9880756550875714,0.667972365392072
0.9381945328967064,0.6284160180206864
0.9619910737455946,0.9282938728082886
0.9278136302487736,0.7317821495108251
0.966541411302424,0.9396597093928689
0.9967173650434107,0.8642585241574743
0.932551789905149,0.8328795862322489
0.9030436099131078,0.862739426185814
0.8696592891752837,0.26703244891827077
0.9198645134919938,0.8956180008121327
0.9394644589483301,0.7597777738653315
0.917921358140641,0.8117692066287007
0.9721384937885365,0.8199049800864052
0.9896183296621696,0.9292581266362263
0.8956398987445129,0.7266239144540382
0.9177676758209684,0.7156994737249985
0.9091060244074488,0.6262918255141829
0.678538381051985,0.347083272126738
0.6685743258071316,0.4769818151512802
0.6185821438659698,0.05271361274442971
0.6686118663128277,0.8031252685874103
0.6032872089904535,0.9205182454599429
0.5248021958186166,0.863221653672477
0.5153964174658314,0.8369206977260297
0.49684287485541356,0.878556396943987
0.5822127336657675,0.9004598814306383
0.5440023268651664,0.9618665240985843
0.5272662675427496,0.9630785659797084
0.5075737784372902,0.9257234230902474
0.6315785408070566,0.8463685543883296
0.6365106806531988,0.8910200086493113
0.5957897376452488,0.9470433286460626
0.5567053141222569,0.9274987078041054
0.49683928003990374,0.9941987066624222
0.5363103384597381,0.9830451304767212
0.4046354603640432,0.9383382989997641
0.5744889676843861,0.9399839797125922
0.60334299509751,0.8819223135733925
0.6023465374046686,0.9362926161223439
0.654762853930108,0.9080592095768741
0.8449665870552421,0.2694755757335069
0.7760794913102198,0.396917474638772
0.7396985086353421,0.8578113402486444
0.9118882866616718,0.5595925662918388
0.9442554627629403,0.5592537507371227
0.979331744898924,0.012945083596024351
1.0,0.4231800355391843
0.9371791427742278,1.0
0.9358207396518935,0.5317663231006623
0.9426741993704182,0.5573019476222674
0.9740585976347526,0.4664857436150249
1.0,0.42556387386639355
0.9773115502224315,0.6570872941285999
0.8037500426444867,0.8969491727177346
0.774717051008806,0.8701920999462903
0.7478970291263688,0.9382936010788565
0.7974040474885162,0.9651790660246458
0.8889874467754294,0.28448789345452546
0.8860068996120436,0.872135600473814
0.621225532822304,0.8418382394309045
0.6941866475115461,0.921637708253579
0.5221459282261075,0.9838045810798357
0.5944008314839183,0.9595262168008502
0.47669371600938526,0.9845291175915245
0.6032210438584421,0.9104155914038321
0.7135286139530034,0.8607180410220844
0.6802911605974945,0.9091285719596196
0.6828968502074665,0.9162683740662051
0.6836897244484759,0.8804217340977392
0.5587453765090954,0.9238349666206289
0.8171684931743433,0.9118072699864727
0.8669221730146948,0.6642850660323083
0.9203812346772632,0.8211007320008038
0.9360827654059263,0.6116769143569754
0.8033209429176807,0.7135029360227906
0.5874420382319138,0.7058519841702773
0.5134436826512757,0.7750074752238605
0.46324637909654987,0.7048844698017924
0.46193435186541587,0.8240461356430057
0.5044257319046469,0.8271853477919283
0.6726137363982732,0.9304979527828936
0.6446170566110895,0.9004262874416574
0.6604708215694284,0.18165231398838427
0.8593029553746663,0.5180257823719854
0.9287233766597753,0.37709979493188406
0.9025543016557185,0.5102408090287142
0.8497074194213723,0.8138941360290688
0.6685098259805202,0.9302463099389469
0.6372587266711325,0.9464314827801547
0.5224267800854042,0.9616303586908777
0.5720157321610736,0.9768084497234505
0.5824090612109367,0.9791665055988077
0.5656928709051198,0.9656268646182254
0.5717074205119569,0.9833663779139639
0.6018680771423683,0.9581375749557212
0.6997583460108723,0.9723949490243612
0.5465385015022197,0.9479907019422947
0.5534357776697149,0.9949980089924687
0.5873629016208496,0.9692651779913812
0.5713588908696884,0.9807395210053735
0.520679463307528,0.9727787497962724
0.748507343821842,0.9424750082188369
0.6074246437949006,0.9667428279787911
0.524074005729263,0.9545583808567986
0.6618278664257654,0.8567578671651798
0.6852571352097787,0.8679720174645255
0.7289564611735799,0.8441112587964433
0.7319667816200961,0.9085044982847605
0.7521632315348784,0.8798466070549927
0.5614650080168897,0.9726210098948186
0.6556640758611203,0.982996891372984
0.6394242147006067,0.997132498700835
0.640784765993153,0.9864614537402288
0.6852156567309072,0.9815775196787492
0.7450358768110036,0.9789249500186261
0.739897427836519,0.9615155678083189
0.6584928771259568,0.982919667661302
0.7333477179362818,0.9458796215192761
0.7777810989656498,0.8866418292154989
0.7177668837315664,0.8728235894855471
0.684955139247618,0.8365870278912693
0.8542471071896944,0.5866084414834366
0.938004083457018,0.0
1.0,0.36444102679628354
0.8499418168927247,0.6298849842561521
0.9806364594673737,0.2308368817368386
0.48821848455242395,0.9655221313774085
0.8063081450247959,0.8559270719717393
0.8356816008791597,0.3631839768632947
0.7799436666445766,0.9044980208390291
0.847370529541309,0.8996929456864959
0.7944630201521721,0.9507034978173382
0.7572629281708507,0.9958503062229747
0.6710613667398173,0.9580963653200849
0.5082063632109635,0.985682339766476
0.7835735475041171,0.7520958112777901
0.804096701040117,0.816324264713872
0.8544334961583187,0.9148296099934872
1.0,0.5945689942913801
0.8003358560048214,0.8994605020054802
0.7901180165212793,0.9249499776570085
0.80068993317941,0.14582623244528403
0.6859993511228122,0.9604288978227533
0.6177665920112085,0.3900599419819629
0.6673867830233813,0.7427921236497502
0.6199225773370514,0.8138882493245472
0.7024424887228182,0.8384015225273909
0.6492120570430947,0.9566615634652709
0.756068788198081,0.7620260475855378
0.7254737966373854,0.9052712598728754
0.7991647654328419,0.9349402617313414
0.6315027245321584,0.9067273574140992
0.708152510844023,0.9652659732408126
0.6393962183720341,0.7855134555679599
0.7320717259576764,0.8115859938343325
0.7269132965824293,0.8851149166211641
0.6702077296714372,0.713573352936617
0.8615784872967972,0.7435570589865829
0.8286083456594603,0.7343793936366471
1.0,0.6613676900097241
0.9345201846739792,0.6304969800617872
0.7657686845547533,0.8552864199776479
0.9121288856247802,0.8864911095481869
0.9058082038201646,0.96192900200144
0.9126862108476681,0.8426132725248799
0.8616612470125546,0.8878914809885419
0.82627933224298,0.9589874917190986
0.8573002603619742,0.981248879756227
0.8622745155906874,0.9412262966509687
0.7547237003179736,0.92795168353864
0.9384671353658122,0.8114133523920826
0.8012905978135868,0.8626806624223878
0.9223071065264947,0.8617293887625981
0.9178588931554266,0.7999562673133175
0.8982297005538908,0.91243693153733
0.8692825917098561,0.8083039105741516
0.8968874934943596,0.8634454619357974
0.8748421027355167,0.8651020607907629
0.8299571411006917,0.9637584220940288
0.7073024423210821,0.9221760292162466
0.7817111613278271,0.9289844944209122
0.8492753969515972,0.9312890761461899
0.9408294586003574,0.702081535833052
0.901964710529982,0.6929067833729997
0.9078236807394878,0.7165154826751795
0.8773617972982422,0.7805065110911173
0.8905071815966539,0.5041686704093703
0.9201323716825064,0.7517429559913593
0.8234123718126092,0.855947537237418
0.7851254920278301,0.8101597576014413
0.6941287303603628,0.8043294444702718
0.8917246148057658,0.816878601288235
0.85394129771485,0.8572235542044028
0.7906299561303591,0.7874046475540615
0.8949597972131861,0.7219601636740426
0.8084053955662571,0.6336186320482698
0.8841052274531852,0.7552289558250656
0.9524987629265197,0.7999950907456892
0.7935987791304275,0.39193621528798944
0.9450910394375572,0.4067872770587207
0.9092794223979849,0.5946209847983026
0.49670298515729844,1.0
0.4038097265892425,0.98577294971171
0.37260035401807373,0.9855390382279101
0.9433291787533156,0.3860132785712814
0.9637115090824654,0.5816143397492455
0.7110069216097737,0.8127818371760641
0.6588564754119575,0.7914483011273366
0.8282902920404553,0.6535365467092096
0.835414455114826,0.8617351928974873
0.8969683569757014,0.9466264927849747
0.8405781707309935,0.7868121847313074
0.835092163331975,0.8503830301150624
0.8109718770658756,0.7814329532516759
0.9226217390937033,0.8578242453178928
0.8386783208826994,0.354804582079882
0.5833603957453503,0.8210152222747682
0.8556602175399579,0.43270301936543815
0.9175141193532245,0.0569964077655479
0.9432528835363158,0.9528333781943665
0.8113995041674669,0.8498373162786272
0.7743079317324436,0.8463663439451542
0.9299853483787239,0.7750448234326296
1.0,0.3836284122878246
0.8806154412604508,0.72528308534519
0.8653272229931969,0.8455658002750075
0.7376457098082455,0.8337475827734142
0.9210183104153326,0.9454668990274241
0.9811027650575912,0.5280488992996276
0.9550204354934596,0.06211686020942684
0.9333888444519968,0.7160780103563489
0.9510024119027555,0.582360892867225
1.0,0.7889600631100465
0.9720867683325293,0.8090314772928189
0.9778104341455061,0.24481662879180915
0.8720642726351758,0.8346283294029105
0.9148380741964699,0.8216499588707491
0.7803531537969357,0.7239361004101629
0.6340040728330351,0.9603595282649434
0.8727326855864836,0.7785060391703155
0.9339578096196351,0.8500458589542497
0.8823361283105375,0.7106319713580118
0.9301441041004439,0.8337241130094997
0.9226190965246942,0.8193247267572791
0.9156820943828493,0.39149498222942475
0.9910246663773499,0.0
0.9702846845185646,0.7071217061068994
0.9284460960406912,0.862199256365164
0.7204410503225943,0.3224897756528822
0.5332662249061644,0.5903359215003247
0.6095378883938165,0.9118842235840257
0.5939758241712612,0.8754903779635225
0.5343170832556682,0.8847004467044812
0.5896941563931339,0.9067148432570665
0.4839744632059301,0.9065376253769383
0.8887056493337135,0.02256936388072254
1.0,0.39994383066184
0.8976914152717845,0.4238038131819683
0.7588544077289533,0.3874058467919125
0.841363572850494,0.5094080096264907
0.7867469730653869,0.7944338783968096
0.739174291572556,0.8920733118417166
0.7066832728437761,0.8887981465981015
0.5052449939214593,0.4569309162115305
0.7462744593571278,0.7569278978104155
0.711850936405386,0.9133161398303162
0.6326030908665313,0.6930953206217662
0.9007551325646724,0.2852391992654323
0.864755736453779,0.751089589212836
0.907546552967587,0.9029435957776849
0.7999041693258266,0.7640419243385089
0.6644147284254287,0.8507916210893431
0.8629529884188252,0.7227849226692307
0.8665350427978553,0.8155519305825508
0.6419626062593647,0.9319146256906186
0.612086395952901,0.9691945798380124
0.5739919994635221,1.0
0.6485667176765705,0.9943394723661366
0.6787083738026257,0.9292238616833041
0.6618229338743273,0.8408636595783777
0.5616255090533954,0.8615270402175172
0.708647278500883,0.8209577598364911
0.8014125317700069,0.6883152073822185
0.9004300546129124,0.6328212043392968
0.7117072151803511,0.5965628220418797
0.8630286614480173,0.5566859350071784
0.71689954055943,0.5919577051055218
0.7132736706136629,0.5216387040335089
0.8370398412138513,0.7511583253930044
0.8975074173066508,0.6622484491537118
0.8480986519660474,0.5738396916407068
0.7549773557808848,0.939755417063486
0.8249955868563116,0.9030790877253754
0.8313480782965206,0.8087774982092875
0.8246302201996785,0.9177549747988933
0.6817927936478467,0.9281058188409348
0.8134519938192837,0.8517612024494639
0.7898696242635641,0.9337329788395968
0.7902620104146948,0.7904870245004014
0.8348074944250226,0.8752319150975121
0.6298561003435978,0.8906148201371757
0.7487024470736017,0.9327651952855942
0.7524195459390318,0.9651578103119788
0.8432227473710436,0.8740170027412809
0.7708379262071259,0.926313110786753
0.8639179042013254,0.7779613219954786
0.8346189235519054,0.8064556450178636
0.9721140488505933,0.6121150077873099
0.32474376336682736,1.0
0.4397261430721422,0.8250400141126757
0.7720524029396779,0.6117618182215063
0.9285277949293069,0.5929651545699873
0.8132309914583309,0.8318081652736278
0.9560448919237741,0.8056870444030186
0.9068041966416488,0.877384902341441
0.8198845695523724,0.8695067108281674
0.9065389123434764,0.2958104396688262
0.8441848700092466,0.3296847728880103
0.8171757990455344,0.5301467063505871
0.7693508062799129,0.6646409442950816
0.8091542267212964,0.6996505418931275
0.8984479721089734,0.5335835138278657
0.9036048325113373,0.6206286646305825
0.8521399845683909,0.5277095323633918
0.7896119307898386,0.47839767804906475
0.7722632654991007,0.6161410189163402
0.9541500149232367,0.7812834878851822
0.9861540660489816,0.8180185196079629
1.0,0.6523549108722427
0.7770986476243451,0.5437620786028483
0.7305752925001585,0.6260276694972966
0.7818192782675846,0.5939690487383336
0.7548508860608016,0.563698607525392
0.8812336814891477,0.8536439134456167
0.8151030312426037,0.8660397284725214
0.7378654375522735,0.9256184168820271
0.8867939357337616,0.7345052640150325
0.944744996747224,0.7469814527994174
0.7942082438763449,0.8450033761130314
0.7592961290736626,0.8093703888617404
0.7835814810907568,0.5276285910645145
0.9560248282358825,0.38690136155908844
0.90908336347848,0.623983973177415
0.7219410277243663,0.9269055558665779
0.6805289555487793,0.7881814630833954
0.7327389137273427,0.8203880116449686
0.6418588642479054,0.9916124505736639
0.6300304551643199,0.7536052475991346
0.7387879985001543,0.7938078973656655
0.8037364825201743,0.9091169853130123
0.7671218387721079,0.5933322152642918
0.797703108737303,0.0
0.7822137264371058,0.4045731187081779
0.7344965947964273,0.659433876625126
0.9527235824957603,0.6105280831336435
0.9649573302807157,0.5611373281010715
0.9151888590097039,0.8480908442210234
0.7885241052255901,0.9758704488570565
0.7054555273046438,0.9742743035905024
0.4791378954648195,0.9956569245290969
0.4251574178015551,0.9776398613722962
0.7780519346140522,0.892777462234417
0.9134932196706192,0.7452464658689942
0.9106315629939912,0.802988884020388
0.8388678717071594,0.8538489855575373
0.9057427962753574,0.7038709738459012
0.7510524314719702,0.8990807840348348
0.7558725613764653,0.8817673393320266
0.8472562463739954,0.7693739811614057
0.8845023876223419,0.8853235754152601
0.810633851298714,0.9062468222408223
0.8926202121243397,0.8233400139967508
0.8937491944833229,0.6817884454354592
0.8590859504133751,0.8490807536211168
0.5402307717462285,0.6293077205591606
0.7288160041690839,0.8753301642894104
0.518605220025504,0.7098465222967998
0.8807223925461449,0.5163724332970286
0.8973059544999967,0.0
0.8197032351996383,0.8515443670656873
1.0,0.6493080010848935
0.978064977101743,0.7106582644516976
0.8387431751911874,0.7358275387833191
0.9634296480035661,0.7991826853092023
0.9191814349726525,0.727853596312652
0.9104459834129073,0.9540274746400472
0.9677898227966135,0.8844043696349054
0.8746506250864542,0.7671027087043802
0.9342111872741312,0.5012479820893089
0.8696371438950736,0.8494664447627581
0.7398523009883277,0.912918044543484
0.5657396742582534,0.7815923904606042
0.5635487768967768,0.27091631946419664
0.7124805495163027,0.04988373972850639
0.8749013049620075,0.3583794425591935
0.9210010603709207,0.5398315767624996
0.7421052806791477,0.7635443932282028
0.6923282247059346,0.8406296516089145
0.8209152501483981,0.8401715901189902
0.8757552050167403,0.6003001610328862
0.6820053829140077,0.9307575545595627
0.8586352271729908,0.9270909754992213
0.7885124476351009,0.8437601263728041
0.5587538143530887,0.6790704950032215
0.5260325492721083,0.9547558553896023
0.6991766538035781,0.9833341149492668
0.5995600897785213,0.37986552895353143
0.8723253750310616,0.1631568506701746
0.8085668085679372,0.17197869747141944
0.6482793815340651,0.8345828161059091
0.5567510829758162,0.7533706851900335
0.7812333350543813,0.9539538125286632
0.5012555728367659,0.9901025383166941
0.7462756477527024,0.9789705100694905
0.5966236102887419,0.9789665319212317
0.7086665654486102,0.7494197191716427
0.689397255684753,0.5005111365511307
0.7708965016577521,0.9387153557189962
0.7575321346642527,0.9542369197941897
1.0,0.8593685248434823
0.9349381673285412,0.9786086819226572
0.9643921963284807,0.9763365129688981
0.958528308989196,0.9388685804357059
0.9454364758711966,0.8864177587716076
0.8805917827773001,0.976889379607328
0.7671608787685643,0.7749718736302107
0.8588420139596751,0.7863268136741747
0.7735342669394731,0.3196014808442687
0.6845346462640091,0.6102886401445233
0.7080143714988568,0.6007027309241644
0.8452088055906135,0.6540300982751862
0.9080438991765178,0.9001894310567716
0.880635532466491,0.2276872498825675
0.966099421533675,0.27323368628866274
0.735972284701154,0.23385209261979376
0.7721614134431244,0.19316314107177038
0.7791718141882039,0.0
0.8880478820120329,0.15853669596883296
0.8027867244006868,0.8601381795469344
0.7726180383696043,0.5912735031058516
0.8633355137255606,0.3578825883722999
0.8419180304029966,0.6169177552927979
0.7531002914190849,0.6708305884216158
0.8352730312958204,0.6840679739928646
0.7964558102239297,0.5742666572174964
0.769788873531773,0.61555213803205
0.8399547590483689,0.2079476668943066
0.7994946517790867,0.3332868713002023
0.7114439010906488,0.9586505223505287
0.6684748374536275,0.518653600175098
0.9142540106260724,0.5223887299730099
0.6863829279376902,0.879732324252246
0.713446691671386,0.7247493133346374
0.9462538458543021,0.659731966699754
0.8247042054056859,0.48631028908419494
0.573583058227419,0.5225127147036712
0.6926893539865209,0.6888689487576645
0.6170184810726562,0.5597032207178653
0.8705246606448475,0.4326744304499398
0.9448403036307734,0.15560154400871154
0.9908967934283307,0.27965380330395184
1.0,0.4815435349498348
0.9809001173781491,0.4883577324079232
0.735516400462757,0.45171842502426757
0.748696032569414,0.29179304251004023
0.5333122198356978,0.6651078685560396
0.6608641698551628,0.5093520341770155
0.8205312713320086,0.0
0.8016336209819661,0.26990554950777945
0.719235478227417,0.2002863483655849
0.5591310216785003,0.20201755223294957
0.6356533649857797,0.4933442917491813
0.5951485553160574,0.09753758517180018
0.8103400320681551,0.37066164006743446
0.8729707046119136,0.2105323780922916
0.949189061181622,0.8923004773622025
0.8944206346942337,0.0
0.8119644062271063,0.8035224043368754
0.6244967491226111,0.9206395381045003
0.664050923506627,0.9406249601231262
0.7511779912576635,0.8205606365708535
0.6936223357618989,0.6617988151910491
0.5671838632762932,0.8553419894886288
0.5610417958636132,0.8406448748421738
0.6664550689980052,0.9502322656826848
0.7273525007956633,0.9215466367103667
0.6077808748937944,0.7361256534618409
0.6814661651996371,0.8757770632989559
0.7276417664751461,0.9915083298553872
0.6915301178936737,0.9907513807309906
0.7131869396807063,0.8860315134233603
0.5307598859712171,0.7545184172565725
0.6800089029253733,0.8650122411278756
0.613377094256225,0.8873150420810525
0.7640903612821696,0.8843259205253282
0.9166205042860984,0.8987297653357109
0.9626472856772336,0.7445393243360725
0.9338152152621043,0.5337467554515227
0.9432344098204739,0.6329533857603094
0.9634563977725138,0.6440240318082346
0.9753228475186774,0.746495636542017
0.917904065677376,0.771075421162083
0.9381945328967064,0.6108690033157962
0.9287672652327953,0.8034680782351319
0.9849466281079787,0.7453695808315755
0.9967173650434107,0.7922894148120234
0.9141758060943896,0.7101488516280655
0.921375262324784,0.5931334200578529
0.8766057218486489,0.5986376675417622
0.8935654704346627,0.6396697484656794
0.9433071684444251,0.6028091985561244
0.9809985483239054,0.504067842350954
0.9713493008810505,0.49487456165408966
0.9070646249344988,0.8189018660406723
0.8956398987445129,0.7836408884725135
0.9237384687766388,0.8630649290441862
0.9177676758209684,0.6315232605358837
0.9091060244074488,0.6599059517742691
0.9306456908531037,0.9973300118143559
0.9427004508189881,0.0
0.657794173381924,0.5751175807174587
0.6185821438659698,0.15087144581050776
0.6588024539470325,0.2537003474493344
0.6686118663128277,0.5905039097856851
0.6032872089904535,0.9193596130855355
0.5420849084345497,0.9883102325001545
0.46679699816108716,1.0
0.45183554913210855,0.8888524084974371
0.5785713202266409,0.8131488115435954
0.5440023268651664,0.9831922788078148
0.5272662675427496,0.9305711062805332
0.5283764398465065,0.9308636381897073
0.5567053141222569,0.9346798440215321
0.5062907997665659,0.9181562784752019
0.502686426563076,0.8878911403428232
0.60334299509751,0.8675384272734645
0.5936967308956316,0.9073101518317213
0.707245794985958,0.665881236987601
0.6799851448807294,0.4945128099453379
0.706091839477407,0.5458316899059618
0.9118882866616718,0.48313037500199985
0.9430991074551852,0.756890033684031
0.9477169612637304,0.49645040867216533
0.9844721358758985,0.4116238796704286
0.915213098347489,0.9732769731728109
0.8309464693744005,0.9421378280893793
1.0,0.5071325409603796
0.9978407705025901,0.49344007601383144
0.9092913521841285,0.0
0.888662127906789,0.23990847399153487
0.8518842572959298,0.8916525743751295
0.7383319126015476,0.8500590305430067
0.6090873808089567,0.8535222276246434
0.8860068996120436,0.905779142212334
0.839779362985454,0.8698353064238947
1.0,0.21824179138806457
0.716595917949771,0.9113165667862775
0.6941866475115461,0.9307760383512526
0.6511565979649471,0.9444196425979232
0.5406616963179867,0.9979140077448415
0.566681865222421,0.990795785242432
0.5193152045684803,0.9825892776166101
0.5511621817268408,0.9820863674846102
0.7498575417482024,0.6911417192583479
0.7135286139530034,0.8581666549517898
0.6836897244484759,0.8691035181329614
0.5601434013761193,0.9244730316200906
0.8669221730146948,0.6842051382854756
0.8726422618204157,0.8087810589214517
0.8941408510174255,0.6972972268326392
0.740804914881835,0.7477668469031564
0.4563087821626048,0.8201504902000986
0.46193435186541587,0.8778813936522438
0.5542330335951435,0.6565540334101334
0.6273513899413029,0.5743696142046721
0.6091888515419264,0.6897305280965705
0.5918331678203593,0.7907524219486053
0.6585178701941472,0.8442572393714028
0.6374281348377637,0.876477736249932
0.6142319304806603,0.7983581714072245
0.9552451276138849,0.3364323318925173
0.7898556879402503,0.48448061670471265
0.9287233766597753,0.4070434220808609
0.9025543016557185,0.5280541314614235
0.9524351323597442,0.7336224100166822
0.8433856335086003,0.8138533022073295
0.7872495232677558,0.8634999303119535
0.4951263662813511,0.9257047215134532
0.623758744377815,0.9588350570918506
0.649551952478925,0.9625939160840996
0.6605202275890785,0.987519689645058
0.6143885619293173,0.9805676317028066
0.5465385015022197,0.9455883421579422
0.5485272312308794,0.9580468491498064
0.5534357776697149,0.9890076353795771
0.6284818760458859,0.990193121720638
0.6164394025460365,0.9626520941458881
0.5713588908696884,0.9828888286835982
0.520679463307528,0.971183510820235
0.5115210745813632,0.9440682839141951
0.748507343821842,0.9353948496930291
0.7033528408347532,0.9374342857828073
0.6498990859580062,0.969189934707571
0.5620467773854898,0.9616602785240957
0.524074005729263,0.9347588746500168
0.6618278664257654,0.8489776330239743
0.7289564611735799,0.867205722293545
0.6629536137242004,0.9153248772132068
0.7473841407858943,0.9035459962400425
0.6942127976371671,0.9275912017309762
0.6850929988282326,0.9144405567849467
0.7576781344633806,0.8993184010490928
0.5614650080168897,0.9988169258878837
0.640784765993153,0.985738683882993
0.6852156567309072,0.9993458355184831
0.6815181912547116,0.988027189953072
0.739897427836519,0.9623109578919128
0.6584928771259568,0.9833922139951303
0.7333477179362818,0.941678326672629
0.7436692033542198,0.9359966922891595
0.684955139247618,0.8708880145911838
0.739507041273877,0.7594231206653408
0.7852522501244944,0.5634739049841574
0.9450851720226807,0.4199883933166589
0.695276570258988,0.9497081936151681
0.8802488504942237,0.8716899927366739
0.8356816008791597,0.4685388701466787
0.7799436666445766,0.8960640380453739
0.8249023028915634,0.9632309423420535
0.7085159540439072,0.9279414323998676
0.6966315627620293,0.9809683310018262
0.6446329178139498,0.9727592770924143
0.6710613667398173,0.9651410052415709
0.6484451364103708,0.9672807162960454
0.5701829857904793,0.9485699921529089
0.757429622538288,0.9088448157440447
0.729184085027694,0.47416989931344533
0.8498710107801914,0.9241312224150913
0.8886989985225054,0.008078935013097602
1.0,0.5823270679440705
0.7771194617082173,0.9466556759484523
0.6933339736730353,0.9465929361999451
0.6357807943367164,0.8078529298573294
0.80068993317941,0.29423757958361707
0.7417162514153414,0.8533417628912285
0.5506156387844003,0.9263867171397601
0.6518987904611349,0.8583502503900623
0.7543113262630903,0.6870226035838922
0.7261255322811787,0.796831231445529
0.6199225773370514,0.8106621098486961
0.6492120570430947,0.9334448832452402
0.7214794865829479,0.7677920799849666
0.6409574733928323,0.30430569115796835
0.7022439947624577,0.7979755245269998
0.7991647654328419,0.924237184645831
0.8225399731466574,0.8997237230711131
0.6053671836661129,0.8352372460208933
0.8781847744425197,0.6318519146171307
0.893044122600269,0.6363942958064681
1.0,0.7712516415828856
0.9345201846739792,0.6454848686336686
0.7657686845547533,0.8285284469948894
0.8320017592580528,0.9330501209113328
0.8855180628915478,0.8503813362991243
0.8816085057995001,0.9021736467235644
0.9566666011359595,0.852072705516637
0.9465557915454624,0.9107745692918524
0.8686583056047416,0.8717312141450569
0.9223071065264947,0.8962307686592016
0.9481723395587606,0.8647706215848213
0.8949671521897197,0.7544960547145977
0.9247915402685885,0.9030839697552475
0.7861274279907031,0.9346448662365465
0.8338955396210681,0.8516119771078599
0.9015006052457729,0.9389172171684153
0.9880687251437346,0.6870435865896866
0.8748421027355167,0.8301791776233859
0.7128297512251841,0.9474111300319994
0.7073024423210821,1.0
0.8591430548251683,0.9046550843223207
0.9415866719206838,0.7618241372999651
1.0,0.7298080033823211
0.901964710529982,0.8031704758316366
0.884091426459262,0.7554614410003357
0.90411068629044,0.6391818549242732
0.7878756924970668,0.6396680991263051
0.6165719450407905,0.7841938755421206
0.8161727102681052,0.5772526396543292
0.9524987629265197,0.7796416084947974
1.0,0.7412733830738681
0.8800269168822584,0.5859686969557543
0.9250409362677193,0.42688690416250685
0.9485340514146203,0.5752499130213355
0.9092794223979849,0.6990751398533329
0.8122493737549353,0.8600696260535922
0.5941320310314447,0.9785913886895947
0.49670298515729844,0.9853817753046736
0.3452419367027138,0.9739405178972472
0.7968856568747185,0.5647957775286272
0.8446441963518078,0.21074813604391973
0.9679620611398598,0.6097262203637638
0.8596514500283282,0.8115996031726718
0.7421733450079534,0.6790601316321204
0.7614163571722571,0.6729339831616199
0.8259304885747034,0.9067690015302663
0.8899027032828994,0.2481456926265454
0.9406045573741745,0.3200605962628284
0.8405781707309935,0.77652582813579
0.835092163331975,0.834590637766005
0.9105314222757386,0.6838325710642791
0.9572599989093453,0.8401026502020092
0.9669643497808866,0.3008339882896685
0.9108621153494108,0.2553903399147136
0.9609881630019517,0.318230544778426
0.9458702472410129,0.6610132238739924
0.7938290178931566,0.7975388456967987
0.8910413043629665,0.7905288951621413
0.9089336152090576,0.6767998795949163
0.9299853483787239,0.7448697423950809
0.9068403093592051,0.8213953458080455
0.8778634879457257,0.7722002770200057
1.0,0.3681920373090801
0.7376457098082455,0.8005228753094966
0.8750916621902916,0.5491315619013134
0.9811027650575912,0.5176353944883271
0.9550204354934596,0.01862653501000022
0.957525301181342,0.37627898800090825
0.8319082714032277,0.8702167006474896
0.7539364516453196,0.8348336064651354


==> figures/suppl/psnr_scatter_csvs_old/angular_scatter_data_4DGS.csv <==
velocity,lpips
0.7765597749626926,0.8543433745919568
0.7394609754053375,0.8896842757170796
0.7794302908965575,0.7559044683456685
0.7001698602666265,0.8280333307722503
0.7847860983404706,0.7180332272624383
0.6193574446851194,0.9030793662790051
0.6964885488382135,0.9286111716036106
0.6405801663229549,0.833416704191686
0.7425166316415313,0.46256522957180424
0.7565220600680943,0.7123400495503661
0.6841314019271891,0.7338935522960892
0.6962625066988202,0.6641801376847275
0.675729274222777,0.7862114792874373
0.6588704996605554,0.8602996813299754
0.5713494412527611,0.895503679819362
0.578054841542644,0.9686440782389438
0.6196254026567206,0.9953261986114679
0.6456467522901305,0.9653685812957804
0.6576204213892284,0.9835915840520013
0.6751553959942639,0.9727669853674226
0.6367052075841456,0.921302257315057
0.6333732598977034,0.9468441510310415
0.6613280859494065,0.9810917598294188
0.7095460731499172,0.9680739997885234
0.6569666649784961,0.9347065861863451
0.5734723144288283,0.9129300546984442
0.5937090851252228,0.9309920935997525
0.5931824313981687,0.9580833128326841
0.579324953160878,0.943418290187456
0.6248115728176975,0.9262513596281905
0.5653489113265894,0.9510282183875867
0.6488614232073869,0.9473498712024779
0.6614525679411143,0.9297917301745486
0.6908094715879954,0.9754946273646001
0.695730619748407,0.9117107828859811
0.7010499643076089,0.9380108566858624
0.6388278345000276,0.8999574366337296
0.6792048873834965,0.9742350916501432
0.636634815430511,0.9480805957196143
0.6486872264287236,0.9698235254158828
0.5186185401065746,0.9439157329535833
0.6591426051554533,0.9454969165504169
0.588925527155589,0.9386319702488256
0.6621735695933207,0.9403871523911297
0.628875125496385,0.9157115784325801
0.6260728455221355,0.9046421221498648
0.6635984399295658,0.8739947425325044
0.6680535413271644,0.8929686572923597
0.6461504941390513,0.9112582104258313
0.6492146459638493,0.8953480049817609
0.695922368161718,0.9177735435473178
0.7700401562232336,0.9022076155245141
0.7309759180930719,0.7060327024189121
0.6819348031554514,0.6625886076310755
0.6786639424147024,0.6867439884849318
0.6876054566203186,0.7213900734683508
0.7571604699058966,0.6012542099936559
0.808366570966376,0.480233517854989
0.9269414245512312,0.44903950627029743
0.8108755733485967,0.42154070600197846
0.755212861374159,0.7290148411968934
0.7332852619555527,0.8309251153449185
0.6883062585481866,0.8499851364778689
0.7180913935068597,0.8165610095650062
0.8414616925643801,0.6725000887548507
0.9346770766174735,0.47024388143847995
0.8180328329159285,0.6823106668120713
0.8011933315877209,0.57049853930826
0.7632546943887931,0.18591674414748086
0.9598990570724527,0.22063363163582342
1.0,0.0
0.8916759360728551,0.9466743761309898
0.7883470879065437,1.0
0.7946890357424878,0.9466333280678606
0.7634615198627887,0.8014328041264285
0.9673965187532346,0.27148645673999033
0.8877251497294742,0.4202185526663787
0.7827496260335809,0.6140745395117593
0.7380728222190464,0.740373247626906
0.7239569851844637,0.8670865496879995
0.7052738836485923,0.9641862261285001
0.6929827003196801,0.9694041934517879
0.7634441934583819,0.914214073188119
0.8572158160539111,0.8934452715828941
0.9003193304458459,0.9591849835931339
0.998312683318468,0.46073190018437193
1.0,0.5264742838887402
0.965798368997596,0.2255291726487475
0.9841539878850764,0.2921730226426742
0.9390138109902915,0.2328248297591473
0.8567058516517898,0.18197613017555256
0.7446522538108179,0.38724059991034726
0.618922992016641,0.33872522863240595
0.623608210193303,0.0
0.6037478948052876,0.5017157152383552
0.5828251086066851,0.7888038843854417
0.5911705519172659,0.7780914731463542
0.6988964315924396,0.8573486675878979
0.7047726318332174,0.8074109296570782
0.6896814261260645,0.7353036785477355
0.6939891758508641,0.8546790958046029
0.6649996203492027,0.85884897662082
0.7259570820881917,0.743580601613537
0.6242917632646219,0.77279619015111
0.6127407354252309,0.8621116734892045
0.47747934691910393,0.8916689050095539
0.5234747636730048,0.9683976576210338
0.4670035840122747,0.997402139455849
0.5329176493281922,0.9948619392490314
0.6502092191695267,1.0
0.6850399643536053,0.904814184428227
0.5199091264021227,0.8658236715075306
0.7195383598030229,0.48266198367448787
0.7104414997067149,0.2516579662200422
0.7943931771532315,0.5027244812338515
0.8427012673297359,0.6634794883738788
0.8064458510141055,0.7709723998285976
0.9507696507136852,0.00032355768680949424
0.9931658193964041,0.18277239989749208
0.9576576419505631,0.10003705508987476
0.9897492937654461,0.0
0.9130666594755763,0.758304927832035
0.9083559581676578,0.5960922486831178
0.7821847465892614,0.6376462856901486
0.625507932393485,0.8362269844800001
0.7233566583367509,0.8432766204592015
0.8372851672172361,0.8468333142845873
0.8771533723146447,0.8388080241540993
0.813543179221787,0.8660688696463852
0.6950661016042221,0.9114964846856539
0.7948524696889503,0.9396813312175696
0.5804220884359005,0.9452753490363235
0.6934701737808577,0.9160119997084213
0.6905130825108343,0.9008210832496116
0.5307780049221452,0.905908728590687
0.7364224711140305,0.9504889930961925
0.8068174808724049,0.9740863290764937
0.7322096472517026,0.9837304382700979
0.6537520229482952,0.9963084411075226
0.701294297267784,0.9972067570769433
0.7327834937377524,0.9998369682512342
0.6939224744872796,0.9903632130374654
0.7491667436372599,1.0
0.7660977975550269,0.9869794595762017
0.6536987529135666,0.9900707826012232
0.8447686359157779,0.9731421140594658
1.0,0.894153484871253
0.7434539224057207,0.8929287598040849
0.9586411970294365,0.9368121459432999
0.8625500778128115,0.9194516855270428
0.7179446780434956,0.9400417158088684
0.854246011733556,0.9446608923620278
0.7942442802081043,0.8864478316113164
0.8712063357627747,0.9463208784621205
0.771583700633156,0.9908012062031591
0.6846860060836829,0.9806676391288844
0.722725369240277,0.9546026289549869
0.7619763342540962,0.9954293519671484
0.7764356376987973,0.9749112532042843
0.7363249858703877,0.9654351893546887
0.6928152604819241,0.9520889706398872
0.84118019186621,0.8941205229362621
0.8783170437978959,0.9032226721540836
0.8661961172253577,0.7438832659308333
0.8710115793511213,0.7906110976941667
0.9107260258240707,0.7245950737361785
0.958225499769645,0.7147819548428221
0.8399380863635351,0.781682646557688
0.9249191963600764,0.7609954786075661
0.9038693798488578,0.5931691454884515
0.9261423770679723,0.7399891136959296
0.9178563259390358,0.6701299578487
0.8872729332465961,0.6751668123666689
0.867968475396072,0.6005488876985005
0.8277723331057515,0.7191339584532255
0.7479348853987609,0.7298063304801067
0.7251606713821328,0.6692894296788918
0.7226062899514615,0.6895448730070931
0.6716573988159664,0.7468215756591206
0.6676397864765087,0.6844195625578567
0.5858785922711508,0.7938358573938078
0.6152425330674084,0.7684907427393886
0.6706315350682147,0.7378512140241279
0.5557372533291043,0.7307810481201407
0.658658160056688,0.5397054330385587
0.6579087213445384,0.6367489305022961
0.7278544158189624,0.7259307549838175
0.6112405339198693,0.7688900314077701
0.6815415615325486,0.7402833815663775
0.6448545477913084,0.7261052592677215
0.30935875756348724,0.7165286008567581
0.632851879419414,0.5989508934923932
0.5746623703807088,0.9218572355641271
0.5115319417511278,0.9252300628671117
0.5858631724451402,0.8634256304020982
0.511770163963467,0.9443953913885408
0.4709001949697269,0.9521366249754695
0.530047002976293,0.9521730453179577
0.6338873034607445,0.9259880623444564
0.6235873472417947,0.9171705692408028
0.642247805671941,0.877712144442437
0.5994088522412979,0.7571870795336549
0.5772598425712925,0.784456773123093
0.6493400464079518,0.702057301228311
0.9119455160556589,0.3961144326347023
1.0,0.00794971863600316
0.9546776597555232,0.0
0.9335541703139298,0.11079273937212351
0.7876391232350825,0.4500239331672021
0.8378107137391096,0.5197078200500423
0.8347707266883565,0.3648328111273878
0.962851269609226,0.6209144379204858
0.9140500897360813,0.2847849549969094
0.8473155715992634,0.5920839741929086
0.9707662760153235,0.38649055819215056
0.8021904086390511,0.7951830327792614
0.6847917260693206,0.7983690635117089
0.6835507895779189,0.8920927140152064
0.6104014040952113,0.871717390544156
0.6317617364627935,0.9017194499054147
0.61257391204999,0.9404856155961693
0.5491559338242182,0.9596139340576866
0.6748173088761404,0.948304019983814
0.5675252419015325,0.9778531209732029
0.5211275605335981,0.9607936425193444
0.5836765789191647,0.9736035704988976
0.577034825644744,0.9733401897458281
0.536223210987342,0.9835322145840637
0.5140982743866075,0.9780032129375986
0.6262670467858706,0.9790426902854295
0.5632321302760602,0.9763248693822276
0.41685748566039227,0.9767878244844761
0.5470106093803454,0.976704279275055
0.6249328736866087,0.9706928928665866
0.4423291974051041,0.984662626079788
0.6606764326600998,0.9909425176074937
0.639645250585533,0.9827310745524669
0.5802376187961498,0.9925924073040291
0.577720551511837,0.9887217243574496
0.5863105394560784,0.9821960741575585
0.543324930366141,0.9862586839012305
0.5969734816775614,0.9817902012203452
0.4962803429881629,0.9761131858601222
0.48994133639358756,0.9920959043640505
0.5040812600039573,0.9871812650446379
0.6019179947899344,0.9916990610246115
0.5852776933038041,0.9900733609610702
0.5765675857157342,1.0
0.630609141040098,0.9832980482887338
0.5199439214882522,0.98247449448367
0.5289746837445881,0.9920375602199277
0.46263419158902425,0.9849822582233245
0.5814868822411974,0.9866392759618515
0.5595917164125775,0.972972927116358
0.5234192818788292,0.9767084199696547
0.6271421225824175,0.9659408796314609
0.6130953756147436,0.9751814911710622
0.5942863401114629,0.9764920863703278
0.7168285442427133,0.977766210591889
0.7008538586491142,0.9721777009137152
0.5466622628203626,0.9707234617688772
0.5284140790968714,0.9645032781805889
0.5388780364091192,0.9747591042514324
0.6580808436450385,0.9597829406359295
0.6814869761037239,0.936939037617067
0.5537890235436576,0.9413624081911054
0.6109927268666729,0.8601567675261409
0.7515273172858061,0.9165865449393676
0.7614972693348204,0.9391437362854491
0.7249146711561647,0.909913065255546
0.745002778370663,0.8725996607575012
0.6535512990807848,0.8845992733263239
0.791266770539502,0.8695951344378684
0.7483840303957109,0.8840034537754572
0.6972917041232871,0.875228547259387
0.6672316694463024,0.838501402094885
0.6353358783980309,0.8209487688703189
0.7414424779230364,0.8166357535264962
0.6839874096581058,0.8883066356014847
0.7381898853321069,0.8624043776538822
0.7355362700865967,0.8574396363206357
0.706636538945384,0.8415383496403325
0.7147671304427156,0.8785912701560737
0.6147198509681236,0.9050064255589464
0.6585578312783336,0.9074818336998856
0.7604395687925815,0.9158981973783045
0.8763119666365982,0.9211100212882176
0.7369526775884733,0.9122842464937073
0.8948692318080447,0.8992599623059403
0.7604924062051468,0.9196442617433203
0.6718164930160363,0.9536368239143611
0.6290704251740749,0.9642967607313527
0.5515033810633625,0.9569873668790505
0.6857705106716426,0.9368145913297256
0.6554745579414953,0.9688816916050574
0.6697379099127295,0.9584015431382521
0.6540208510468634,0.9715424105942502
0.6022812994045935,0.9871357323181496
0.6208861435606992,0.9849528411343171
0.5690845578931807,0.9808100796299469
0.6256048917787168,0.9847202623296903
0.6602708406767077,0.9858970976908116
0.6629124930672186,0.9803934610364573
0.7060855654276949,1.0
0.7885266594849253,0.9649556768141117
0.7036312796116263,0.9285537788656189
0.7547712446122379,0.9385179820208173
0.6754088264558342,0.9769653904209306
0.6691108507445744,0.953017567297126
0.7021236420337043,0.9207665312388662
0.5718295422930061,0.9594050694674708
0.604957247916059,0.9656651707446373
0.719305992185593,0.9563313565195501
0.7608990792852004,0.9507097316078272
0.7078738730530473,0.9622678758504253
0.7511751323913121,0.9710054247501224
0.7353133746645295,0.9694802484639343
0.7435967343708374,0.9868983673597508
0.778942332074126,0.97356995314939
0.7170692399171307,0.9258424545503328
0.8262067816164618,0.8580337591699391
0.6985745572756549,0.8570730885863542
0.6426755353480829,0.9288602616456257
0.6809757602389318,0.9227579093841913
0.7004799968154846,0.9337424343705283
0.801712437101032,0.9439776032448935
0.8901741981491619,0.7644510274013103
1.0,0.3695159625770802
0.9190622001734835,0.5895092281804373
0.9602525782277759,0.5206381927324477
0.9876886526146081,0.0
0.8781487558336105,0.025634704503261913
0.8934064978244723,0.21584337637297438
0.8571295871916705,0.40329071006777095
0.959074122329595,0.3922549756202099
0.8933559578863363,0.5800051423073781
0.7363362987728022,0.583666872996747
0.7819951563340721,0.5172735345336875
0.9196616606492746,0.26928963170282244
0.940086097328149,0.1996669237286845
0.9606312706117465,0.3850908469571432
0.9586694628832161,0.061526066185601684
0.8296412183331785,0.9506528226373443
0.7972218295044464,0.9701045644986928
0.7329787850345642,0.9160498931560747
0.7760989487352269,0.8683061524844893
0.7468991882488738,0.8972642403647618
0.8588807809911979,0.9079160215157075
0.7318894591451116,0.9802623157221017
0.7939259942924579,0.983330914240217
0.7928547816467358,0.9748481104677948
0.7833292075763204,0.9557534474718534
0.7896645018700557,0.8935027203538987
0.804165072824138,0.49563521421259277
0.8143974152946335,0.004534756087547611
0.863191835929772,0.1480364465709805
0.8922111560412678,0.2860240833322302
0.8017145240760858,0.6565022560209052
0.8514427536905937,0.7767587744464453
0.7815108751943788,0.9284663338591239
0.7473065944642155,0.9232309629864753
0.8429200416887519,0.9521067550913741
0.7559749625643496,0.9243921746037126
0.6520689907267317,0.9756660703394875
0.6369035731621155,0.9514574645565564
0.8039483527887462,0.9769350647022059
0.819549956056686,0.9583706232531936
0.8877263714362473,0.9550160339021533
0.8698557541663724,0.9759911340553062
0.9311887241029703,0.972940477041315
0.8972099572538722,0.9750397210094571
0.8526061144014044,0.9718124514818868
0.8716760425982667,0.9810630587871612
0.8478901297648561,0.9863918870956573
0.7612583401477272,0.9866889601018494
0.7429467462444745,0.9747971720811455
0.6970282723981862,0.9906741144215612
0.6759684092230439,0.9904663672215305
0.5687058270125546,0.981991266012791
0.6069947880443143,0.9865908723645913
0.7212754176208432,0.9502044004120328
0.7913603113256702,0.9289342919716608
0.7210047381986624,0.9816958543656228
0.7506121530507995,0.9944795984802062
0.7393240250988273,0.9919870461518292
0.7636527132026286,1.0
0.8554418278663252,0.9875583054591514
0.8370006790322696,0.9610887336273053
0.8171974090374504,0.9092686699717187
0.7721720540497182,0.7572084503832516
0.7737361689442183,0.820727514221852
0.8020774408615723,0.8461883966421611
1.0,0.5778006067596565
0.9271079849057164,0.9161281401405761
0.8232571191622614,0.8897961913421736
0.8877287662077522,0.9482322127856404
0.8182421714965841,0.9568183388493429
0.814955104244261,0.9494805950953695
0.79955502010878,0.9202597702457215
0.9158913694207123,0.40639452042367463
0.8718083187409801,0.1239970989976987
0.9396227129212611,0.0
0.8204951754601102,0.7522829059260766
0.8558251076092135,0.6471972561029113
0.8045703242405513,0.7176828467644345
0.8374031848170959,0.9172305724423632
0.8622237349313576,0.8995056222747595
0.7246135118693872,0.9384624029077658
0.7921157787873573,0.9518762464206442
0.7998663891407911,0.9483849914724476
0.8193934200682786,0.9673746432986632
0.7699579365737812,0.9679686760244245
0.8891882846772928,0.9556034833746554
0.8504957929370803,0.9659123134110428
0.8227499724750351,0.9826971238833695
0.8625974198688408,0.9682242904215062
0.8260059707931446,0.861279323386524
0.88032602625957,0.7772077178794754
0.8958122755478023,0.7374471382478778
0.939993862008817,0.0
0.8742405213099493,0.5760804443678522
0.7207182759258393,0.8429136372062784
0.632391491809619,0.9330085369018972
0.5769301312573072,0.8865360710171111
0.5605068358598607,0.9264274138341664
0.6164627446961549,0.9405371147521866
0.6527157052140062,0.9058508877832743
0.868559965126718,0.9530591621303043
0.7561387368380167,0.8968158862294574
0.8241406295472044,0.8641765845643683
0.8815314077235934,0.7754416010805407
0.8716664329086199,0.44601978590616526
0.6770460865609996,0.19315841483061147
0.9566274178862318,0.43758922802768563
0.8166695443198964,0.6053507854329149
0.7527962343990102,0.755905279788597
0.6786779105920644,0.7543633705160127
0.7739186426233671,0.7648213784511841
0.7521340380645759,0.773827849788816
0.7198425714656218,0.7413179039141263
0.8066751526448511,0.7861535208007107
0.7793062691268681,0.764425728255602
0.6924127886378177,0.8458250631289552
0.6574189166391794,0.8452755748488847
0.7038049333269232,0.8821175534348176
0.7050513533481647,0.8722616572726364
0.685072450795989,0.9124657317680329
0.773063006087941,0.9027897545142993
0.7711362022258809,0.852521811921867
0.8164020058984289,0.7388458089408931
0.6822564999614162,0.4145735706646525
0.731338049502046,0.42434654201376454
0.8385849543578993,0.7134585550914796
0.6638029514517022,0.656314051337872
0.7603911769935374,0.5590981077841622
0.8390192233302556,0.718961720824339
0.8034379826423089,0.6716135965879242
0.7116254176998511,0.3445783601528147
0.7351244699304554,0.6555787648188652
0.7738576122651923,0.6209647862611436
0.9102285745202936,0.7439418270208981
0.8600690683508195,0.8913080303782475
0.7312301518890032,0.7729274844378407
0.6010893942729284,0.7923245366506491
0.5481897869467705,0.802753559576027
0.6948521674123863,0.824047943005473
0.8742924771982993,0.9382644328548317
0.8554199089895735,0.9981718799087139
0.7800824420888934,0.9725810281811608
0.6519700326209151,0.8953110609927681
0.6005795222105255,0.8684032794278083
0.46464068601773256,0.8872067380239055
0.6088763999098739,0.9057417469744055
0.5414819691313654,0.9361005019169755
0.7486431949930028,0.9528277309981874
0.8016062601812755,1.0
0.8497756253679125,0.9105210035998035
0.7659766972965165,0.8404117454491414
0.9996863301473818,0.8355033583501354
0.961425363714181,0.8466155994178611
0.8358130343845066,0.7384710256770117
0.6743868905822461,0.7089963552736533
0.8876423686810223,0.701729817073914
0.9040120193781442,0.7897783497114444
0.8509548472558743,0.8235303793530103
0.7725609158735951,0.5729256394390477
0.8072717779200959,0.7125812534344588
0.7255044119629953,0.6603740224105058
0.8206369944313173,0.6511597527700715
0.8091726362789737,0.7585144544188605
0.8694317441453636,0.7740854635873586
1.0,0.47603736935603813
0.866282260395608,0.7191421582203806
0.6845264958501378,0.7747717150553893
0.9089002493000292,0.8044596162855776
0.7707835012827909,0.8196495489966936
0.7514261995911699,0.8346761536899997
0.8452532508329053,0.7829263231680322
0.7663106885848556,0.7858813828367576
0.8709953020370935,0.7985883873392728
0.8899220132806687,0.7713799890028956
0.8895275188393148,0.792967471498974
0.7984240326286233,0.78165734781762
0.854183942108574,0.8101183071370256
0.8451042911350306,0.8413309313618792
0.8779492313627622,0.858204944507446
0.809738653202558,0.8644955524521978
0.866184153728069,0.8487967671923216
0.7488481263177434,0.8421891978992229
0.7213827821112536,0.8635235222787561
0.8378125458297068,0.8960319099666733
0.7523412247518053,0.883572239774121
0.7638955334967469,0.8773313379874748
0.8471526730274815,0.8205261926399595
0.7454654260751501,0.6750747071469224
0.8432310846243545,0.5937922444843678
0.9233123730108037,0.6167904835771427
0.8805936311560741,0.5576668180115523
0.8385417508916655,0.682554675018585
0.8002973454215894,0.7312341882024425
0.6292686282402722,0.8040410310239051
0.8969603601552009,0.9075498501796895
0.9350659813575297,0.9667120170667333
0.8254869948442978,0.9679072240133172
0.8686203427228043,0.9722768104158546
0.819661993168316,0.9039078657628389
0.8380177510171742,0.9748883572687982
0.7887824649671227,0.919319348235634
0.8864245253590451,0.9301371709814086
0.5884423471755544,0.9097876949137118
0.857722090756053,0.9178715169123639
0.68210878933885,0.9141320968059963
0.848448785533011,0.9256830176602048
0.8038517975866029,0.9137514240018637
0.8139131686960913,0.8737790079204674
0.8593527121900842,0.9854664330038598
1.0,0.9366813512342906
0.7691694404482725,0.9532326646089587
0.7749820306894103,0.9672294376126455
0.7960403534817814,0.9848047889617821
0.6674115935410003,0.9956067660794099
0.7675398842557427,0.9766573528055251
0.8176747860366869,1.0
0.767008101856643,0.9909867297953192
0.7697195881314078,0.9127662437515973
0.7342618123696611,0.9085489413145427
0.7531005832088351,0.9261975468713896
0.9479655460826555,0.930562983893547
0.854382761251421,0.9095128187408024
0.7809169284310088,0.9463097540497311
0.8756086537873874,0.9592215179358615
0.80003103265797,0.960042287282461
0.8681460855678886,0.959610805492512
0.9147177624228513,0.9615776767574308
0.8891933961191791,0.9223940391620701
0.8916269061735665,0.8913561126975478
0.8103025368777714,0.834595995546532
0.7999973823460382,0.7618950518160907
0.8363765600501969,0.7507297110356242
0.825820979813842,0.7612484592953126
0.7309389840558111,0.6981513401714684
0.6361892010278288,0.6231284117339841
0.8115099852380447,0.3375987287012713
0.8706828648053614,0.20932023151157103
0.8634479091850157,0.25790315110184747
0.7170066906821774,0.15866351451445299
0.8855172111040496,0.0
0.6880480345717158,0.8133855588656036
0.7228978495133829,0.8220182470706016
0.7964161788301004,0.8513257849250079
0.8266721267235647,0.8757829030379539
0.8198897255098921,0.8577231967822972
0.8160733471491767,0.8240846587154391
0.9785733479662692,0.6626671397474998
0.9303526983924749,0.8203082214699543
0.758344308114092,0.8042179563095544
0.6003116052121642,0.8160838105611342
0.4240790100962695,0.8116407413441696
0.7111121945511029,0.8193308044781584
0.7383185209817399,0.7953785614531451
0.6955955772737927,0.7822728928288967
0.7511473555041857,0.7158380420449093
0.7078789681482229,0.49707842280820014
0.7666167240881357,0.7719803785035617
0.8881451222012491,0.8059195577171555
0.9503392996754189,0.7830123951338958
1.0,0.668391900225684
0.9034193089468865,0.6719774126284312
0.7257549168051927,0.5024214500834917
0.6460519359853694,0.7691961653314056
0.7650107091414435,0.8026364988686712
0.8232358359122605,0.6992341501755531
0.8033449128537672,0.8199007117985596
0.725200994096405,0.8119291786694217
0.7256152657518272,0.8233728019609696
0.8288982496584582,0.7584654366278509
0.859725948006519,0.6955128081988141
0.8646256366998818,0.5942338950153833
0.8450351238222418,0.7026267699549676
0.8893930948942829,0.6180554047700387
0.8515187007622361,0.4583125722643385
0.7594648721982598,0.714615293825174
0.6944295135110582,0.6063887748409557
0.7288238957581579,0.6168271999012411
0.7050610635341273,0.8341339001415479
0.6252191643623919,0.8340418467876414
0.678818543261668,0.8314805409627559
0.6632403688569573,0.9111559683753969
0.6323413205570426,0.9154233135368426
0.6270574775000769,0.9832402219484063
0.6044975814976867,0.9876786764833934
0.5652502442301045,0.9207510271146422
0.3818790627602768,0.9682660221316486
0.5519280426389909,0.9975492270899103
0.5592110588718553,0.9211754027913671
0.5750111689623328,1.0
0.46929811475698063,0.9946048738718983
0.4968902552825097,0.959045964746959
0.6317434676584126,0.9826773643247882
0.6390180392721002,0.9677363928405065
0.692489938234217,0.9081464771380574
0.81891591761055,0.8818635646379823
0.8788945116248259,0.5663930197556487
0.9346034383870622,0.0
0.9488649191100287,0.1418583908141682
0.9356728974400211,0.227136779355991
0.955001075775678,0.46190538180215807
0.828298380737457,0.5550872952441442
0.7481344873648994,0.5860460723816654
0.8062489375502375,0.6283439738490632
0.7598548773413772,0.6185215577619809
0.7281638495953292,0.7845264506002436
0.6879739409121115,0.7907271785137093
0.5332351546004654,0.7837256454798623
0.647104105706002,0.8130974110380367
0.5571094048879931,0.8028741025952204
0.5623158900719265,0.7965299262960734
0.6379952425691874,0.781460463062249
0.6925243135563193,0.7504911534281911
0.6945478075503221,0.7893101048672829
0.8782087584905359,0.7016062308580641
0.8933975505687759,0.6456511252542427
0.6566120972932543,0.9131899069960965
0.546532792616593,0.9070701499521873
0.5850735137799672,0.7398385097619873
0.7281594438954075,0.7106535179590134
0.7196643929006703,0.8453157324775368
0.6618883021410475,0.9674639344161918
0.5782957356423251,1.0
0.6556787546037066,0.9950906260726775
0.8215032257304414,0.9574836600880843
0.716194285014092,0.10171119704314817
0.8404325411704415,0.17504040234454626
0.8627101492674274,0.26345788440736545
0.9162681691802889,0.750409421639257
0.8938899569164863,0.8696558976676566
0.8369217067495573,0.8963932672262155
0.7099270515572321,0.7946870739923224
0.6945108344495343,0.7852633609015219
0.726532098567786,0.8045984479070566
0.6416262497234173,0.7387461773386459
0.809274067999578,0.5428735501464936
0.7548504126660477,0.6939073586961401
0.8343500223507906,0.8437499922523272
0.8322827535506352,0.8986819935076681
0.7355617298173475,0.8718008675034243
0.7617553917641935,0.42368792379267506
0.9073224279754635,0.38257096245587935
0.8791698892017393,0.14402708898101957
0.9296892534945502,0.48574766864204116
0.8970171232747497,0.8509414140414672
0.7908393391759185,0.8451149917467723
0.650514496349586,0.8104584670396054
0.5600451845410453,0.6837774694968963
0.7537597442154313,0.01970485704740665
0.8359942706914212,0.8362083457435814
0.754633362861634,0.836846331188834
0.8103774392475863,0.9365714583960033
0.7327708947942614,0.9219323353550192
0.6143149053455982,0.9566621131441515
0.7693908915907479,0.1614550551993167
0.8199300710134775,0.28654731315575777
0.8602209664771319,0.24862758453083428
0.8579261906742741,0.6503697185573544
0.958849074486765,0.8770568070488913
0.8060257367454449,0.8405506129749591
0.867601330807816,0.7742725899930794
0.7992188322599845,0.7834593530367183
0.6772036613443138,0.5303181702469789
0.756251559078313,0.6937189040414017
0.7436754210232372,0.8021851810491311
0.8462964114296347,0.8645859986525886
0.6683464198378775,0.7581728831166222
0.8162340687754187,0.8581786225781196
0.8243911017536237,0.554170255809712
0.8459686465233396,0.2889068935896572
0.9204122445002731,0.3707566211615313
0.949495968996778,0.3316422830620202
1.0,0.5776758879524257
0.8891165921160646,0.8803481447267677
0.7643870835604464,0.8470809874483153
0.6141850876784377,0.7177106450974162
0.8783813237491664,0.0
0.7615686567073652,0.6292353854729393
0.8265626746634595,0.7857748671170544
0.6272711080372936,0.9352092325283089
0.7910359606065486,0.9519151455939932
0.7347895436931985,0.8410525112011102
0.8609507290407327,0.4191176288550517
0.764017848836478,0.08529147879492231
0.8726847332267906,0.03499206932075236
0.9316399107850003,0.2844680330702779
0.879200741712484,0.8030528735794076
0.9231667390550149,0.8616080562306525
0.8490271284779193,0.852110103659696
0.6537237152989951,0.8227052148527847
0.7353891268758542,0.6757588866178902
0.7765597749626926,0.8282646261822769
0.7394609754053375,0.8326808423904348
0.7794302908965575,0.6889818344029024
0.7001698602666265,0.7186782289926165
0.7847860983404706,0.706290198109139
0.6193574446851194,0.7951977555099298
0.6964885488382135,0.8325882985540723
0.6405801663229549,0.6508620633262976
0.7425166316415313,0.6817951454201863
0.7565220600680943,0.6638552404152793
0.6841314019271891,0.6827109473566993
0.6962625066988202,0.632894831368962
0.675729274222777,0.809710998248998
0.6588704996605554,0.8327069996980353
0.5713494412527611,0.9049301589305956
0.578054841542644,0.9777080528131542
0.6196254026567206,0.951602605115213
0.6456467522901305,0.9960185285828718
0.6576204213892284,0.9446004914595
0.6751553959942639,0.9586347867531541
0.6367052075841456,0.957544740090597
0.6333732598977034,0.943115814100844
0.6613280859494065,0.9181683752050482
0.7095460731499172,0.9315862573342732
0.6569666649784961,0.8905379932838388
0.5734723144288283,0.8997618416294808
0.5937090851252228,0.9258207249444379
0.5931824313981687,0.9167766476368353
0.579324953160878,0.9357909318247323
0.6248115728176975,0.9177931411107809
0.5653489113265894,0.9230359204781102
0.6488614232073869,0.9376645071805386
0.6614525679411143,0.9308217333365829
0.6908094715879954,0.9532692408947606
0.695730619748407,0.9363158964266638
0.7010499643076089,0.9356883980282342
0.6388278345000276,0.9079157789273616
0.6792048873834965,0.9761401238714722
0.636634815430511,0.9593513596657282
0.6486872264287236,0.9322639163390479
0.5186185401065746,0.9469844124776678
0.6591426051554533,0.8924496292966899
0.588925527155589,0.89898598023129
0.6621735695933207,0.9459409614861293
0.628875125496385,0.9580010397085046
0.6260728455221355,0.9178201118560054
0.6635984399295658,0.8938769812479502
0.6680535413271644,0.8964835909131744
0.6461504941390513,0.9059001238433645
0.6492146459638493,0.9102540276565964
0.695922368161718,0.8795478870550992
0.7700401562232336,0.8541171328643605
0.7309759180930719,0.6848265473514343
0.6819348031554514,0.5592785945351404
0.6786639424147024,0.6634655492822247
0.6876054566203186,0.6185393894867681
0.7571604699058966,0.5590865206879733
0.808366570966376,0.41725279932793
0.9269414245512312,0.25489371309411923
0.8108755733485967,0.2941376665441432
0.755212861374159,0.6390189164614903
0.7332852619555527,0.8309884895337342
0.6883062585481866,0.8032263966405646
0.7180913935068597,0.7554714537359463
0.8414616925643801,0.6388372047023289
0.9346770766174735,0.24112285316520396
0.8180328329159285,0.5716355132753755
0.8011933315877209,0.3003446867749892
0.7632546943887931,0.0
0.9598990570724527,0.29465676809130703
1.0,0.3349322702024064
0.8916759360728551,0.9363040120194864
0.7883470879065437,1.0
0.7946890357424878,0.9439073791939405
0.7634615198627887,0.7787294854123845
0.9673965187532346,0.4389876483629049
0.8877251497294742,0.5818075578753684
0.7827496260335809,0.3774841689908774
0.7380728222190464,0.7515934587005921
0.7239569851844637,0.8449331211439969
0.7052738836485923,0.9015572610448437
0.6929827003196801,0.9128539971003168
0.7634441934583819,0.9211912703815599
0.8572158160539111,0.9424491410642722
0.9003193304458459,0.9498491338479508
0.998312683318468,0.6699475019205522
1.0,0.62390598883774
0.965798368997596,0.30553136534218395
0.9841539878850764,0.33237117419187556
0.9390138109902915,0.3200195108978737
0.8567058516517898,0.42062151743709003
0.7446522538108179,0.4402677906159902
0.618922992016641,0.0
0.623608210193303,0.4459416062016858
0.6037478948052876,0.5256968247374717
0.5828251086066851,0.8276849838271498
0.5911705519172659,0.8557724735692595
0.6988964315924396,0.8014868159472934
0.7047726318332174,0.7266957268975509
0.6896814261260645,0.8770588115334651
0.6939891758508641,0.895333781899622
0.6649996203492027,0.8300967700056702
0.7259570820881917,0.7858270489854716
0.6242917632646219,0.7558332518878849
0.6127407354252309,0.9126781080701025
0.47747934691910393,0.8969783608841143
0.5234747636730048,1.0
0.4670035840122747,0.979733966980147
0.5329176493281922,0.9784018804488922
0.6502092191695267,0.9899591755761638
0.6850399643536053,0.949578224543931
0.5199091264021227,0.8419669584403845
0.7195383598030229,0.5601649420386285
0.7104414997067149,0.3539565946135675
0.7943931771532315,0.5960823114035209
0.8427012673297359,0.7551717334793614
0.8064458510141055,0.7505555567202536
0.9507696507136852,0.16114740817498352
0.9931658193964041,0.0
0.9576576419505631,0.023214721864281515
0.9897492937654461,0.07197422280767586
0.9130666594755763,0.6227043116022318
0.9083559581676578,0.6100215512105747
0.7821847465892614,0.695033257238794
0.625507932393485,0.8477252018346416
0.7233566583367509,0.831658601404933
0.8372851672172361,0.7285621748509005
0.8771533723146447,0.8309424027298338
0.813543179221787,0.8585695061406302
0.6950661016042221,0.8972943272926263
0.7948524696889503,0.9396701516636563
0.5804220884359005,0.9312751944225813
0.6934701737808577,0.9203036195469279
0.6905130825108343,0.9021937784998267
0.5307780049221452,0.9253962958367205
0.7364224711140305,0.9625607903839414
0.8068174808724049,0.9709278137389499
0.7322096472517026,0.9877925960454147
0.6537520229482952,1.0
0.701294297267784,0.9969910220104243
0.7327834937377524,0.9994445019591743
0.6939224744872796,0.9766665440950212
0.7491667436372599,0.9827386333043623
0.7660977975550269,0.9748903192198792
0.6536987529135666,0.9808089215801996
0.8447686359157779,0.9593526339812101
1.0,0.8971207410830637
0.7434539224057207,0.8899471739668674
0.9586411970294365,0.9302421067751855
0.8625500778128115,0.9107538505523725
0.7179446780434956,0.9223455763901054
0.854246011733556,0.9242032112990467
0.7942442802081043,0.871725150787893
0.8712063357627747,0.8952165804329256
0.771583700633156,0.969259742807542
0.6846860060836829,0.9663277907807114
0.722725369240277,0.9200228579390464
0.7619763342540962,0.9697664583687976
0.7764356376987973,0.952959464225692
0.7363249858703877,0.9529516420563431
0.6928152604819241,0.9624501727777605
0.84118019186621,0.906645363169844
0.8783170437978959,0.9005414901094306
0.8661961172253577,0.6181954799833406
0.8710115793511213,0.738223604250357
0.9107260258240707,0.5529418580734242
0.958225499769645,0.6808983672744299
0.8399380863635351,0.7626974554366233
0.9249191963600764,0.7685214708138047
0.9038693798488578,0.6516011838067012
0.9261423770679723,0.6535715441957978
0.9178563259390358,0.58615406126156
0.8872729332465961,0.60777224479544
0.867968475396072,0.529518801387908
0.8277723331057515,0.6935687255798447
0.7479348853987609,0.6886498549419847
0.7251606713821328,0.606535909648422
0.7226062899514615,0.7401746309151059
0.6716573988159664,0.7524173326634828
0.6676397864765087,0.6718914599025944
0.5858785922711508,0.7917962846916694
0.6152425330674084,0.7765072106433624
0.6706315350682147,0.7438809740559142
0.5557372533291043,0.7686173059635529
0.658658160056688,0.5434203658650334
0.6579087213445384,0.5877049852025463
0.7278544158189624,0.6606719238133304
0.6112405339198693,0.7108139925085325
0.6815415615325486,0.757123161728167
0.6448545477913084,0.7072403544740479
0.30935875756348724,0.6945422475179902
0.632851879419414,0.6060736857662802
0.5746623703807088,0.9272554509632414
0.5115319417511278,0.948780255701502
0.5858631724451402,0.9145374331022045
0.511770163963467,0.959259757682619
0.4709001949697269,0.9672225586401382
0.530047002976293,0.9671321093558626
0.6338873034607445,0.9404949462166295
0.6235873472417947,0.9423334375186295
0.642247805671941,0.8976570185316765
0.5994088522412979,0.840442085397772
0.5772598425712925,0.8469149421513884
0.6493400464079518,0.7212647241037506
0.9119455160556589,0.2109469005833603
1.0,0.10633337470809325
0.9546776597555232,0.0
0.9335541703139298,0.4712741673656952
0.7876391232350825,0.5310702712550377
0.8378107137391096,0.6392200425236844
0.8347707266883565,0.5977214590875518
0.962851269609226,0.6566098418512405
0.9140500897360813,0.609777551263828
0.8473155715992634,0.2115395105280028
0.9707662760153235,0.6241502067605391
0.8021904086390511,0.8296802595118434
0.6847917260693206,0.8487167310019988
0.6835507895779189,0.9330001011762594
0.6104014040952113,0.9119369461462401
0.6317617364627935,0.9369630340643629
0.61257391204999,0.9545368986699669
0.5491559338242182,0.9698101214919997
0.6748173088761404,0.9620438360251135
0.5675252419015325,0.9874390746940611
0.5211275605335981,0.9633141990650625
0.5836765789191647,0.9773687107341642
0.577034825644744,0.981802579272258
0.536223210987342,0.9899380784986089
0.5140982743866075,0.9839084987459561
0.6262670467858706,0.9842460030624877
0.5632321302760602,0.9745893480445507
0.41685748566039227,0.9868545732163341
0.5470106093803454,0.9840884177893693
0.6249328736866087,0.9786512579516643
0.4423291974051041,0.9909162156855347
0.6606764326600998,0.9952674499042375
0.639645250585533,0.9898662046409016
0.5802376187961498,0.9968414975627924
0.577720551511837,0.9940790638942327
0.5863105394560784,0.9914895525625451
0.543324930366141,0.9904568954092419
0.5969734816775614,0.9907587669703091
0.4962803429881629,0.9854343627242084
0.48994133639358756,0.9955206949080978
0.5040812600039573,0.990939069790343
0.6019179947899344,0.9960547832693565
0.5852776933038041,0.994729357056421
0.5765675857157342,1.0
0.630609141040098,0.9864798413385383
0.5199439214882522,0.9718029585913419
0.5289746837445881,0.9983684148071406
0.46263419158902425,0.9937920110609461
0.5814868822411974,0.9939076433860612
0.5595917164125775,0.9798602005868932
0.5234192818788292,0.9918868355606063
0.6271421225824175,0.9854687706823199
0.6130953756147436,0.988578442514636
0.5942863401114629,0.9867991025145693
0.7168285442427133,0.988295073805122
0.7008538586491142,0.9829962819611131
0.5466622628203626,0.9798373934329208
0.5284140790968714,0.9776211225271966
0.5388780364091192,0.9801641054847133
0.6580808436450385,0.973404796907506
0.6814869761037239,0.9601384872103825
0.5537890235436576,0.9590366614705407
0.6109927268666729,0.8998060956388181
0.7515273172858061,0.944699795285899
0.7614972693348204,0.9611024784798475
0.7249146711561647,0.9552048197092494
0.745002778370663,0.9541772586152732
0.6535512990807848,0.9531764644414658
0.791266770539502,0.935751179028764
0.7483840303957109,0.9380105893425082
0.6972917041232871,0.9296957080943695
0.6672316694463024,0.9074090231853239
0.6353358783980309,0.9023922281290427
0.7414424779230364,0.8989045961096247
0.6839874096581058,0.9394432933942336
0.7381898853321069,0.9347470103254643
0.7355362700865967,0.9164173529318224
0.706636538945384,0.9103796103264605
0.7147671304427156,0.92350918568563
0.6147198509681236,0.9415659275746063
0.6585578312783336,0.9537030749688016
0.7604395687925815,0.9527611282548483
0.8763119666365982,0.961456139060892
0.7369526775884733,0.9546033224095415
0.8948692318080447,0.9652828804456784
0.7604924062051468,0.9720216237167614
0.6718164930160363,0.973068151365934
0.6290704251740749,0.9786281587119178
0.5515033810633625,0.9784870719823909
0.6857705106716426,0.9547625451719806
0.6554745579414953,0.9800464006081213
0.6697379099127295,0.9787277050348467
0.6540208510468634,0.9849919790116881
0.6022812994045935,0.9921925640060678
0.6208861435606992,0.9893449031090312
0.5690845578931807,0.9888553544257043
0.6256048917787168,0.982253226541798
0.6602708406767077,0.994541402199898
0.6629124930672186,0.9911092257734062
0.7060855654276949,1.0
0.7885266594849253,0.9864171154605668
0.7036312796116263,0.9779429684899369
0.7547712446122379,0.9790352235370802
0.6754088264558342,0.9887983662883086
0.6691108507445744,0.9854472905592463
0.7021236420337043,0.9649371586929331
0.5718295422930061,0.9780951124708197
0.604957247916059,0.977799777379008
0.719305992185593,0.9716400537782183
0.7608990792852004,0.9682841025845288
0.7078738730530473,0.9754868731501101
0.7511751323913121,0.9826701351437652
0.7353133746645295,0.9848693358676907
0.7435967343708374,0.9808146843417145
0.778942332074126,0.9856760593047241
0.7170692399171307,0.9702556265380516
0.8262067816164618,0.9569419152130285
0.6985745572756549,0.9547882261824805
0.6426755353480829,0.9617477008583151
0.6809757602389318,0.9573555874197117
0.7004799968154846,0.9661977111649099
0.801712437101032,0.9626369880443201
0.8901741981491619,0.8893307680770097
1.0,0.6289795144826583
0.9190622001734835,0.0
0.9602525782277759,0.5799888894856898
0.9876886526146081,0.17264215388242554
0.8781487558336105,0.26753181991749575
0.8934064978244723,0.4013839819036272
0.8571295871916705,0.5975459954897155
0.959074122329595,0.639441310801068
0.8933559578863363,0.6486128317076777
0.7363362987728022,0.6647096304917804
0.7819951563340721,0.6136400811023075
0.9196616606492746,0.580586211069274
0.940086097328149,0.6176239994490889
0.9606312706117465,0.5663946628796491
0.9586694628832161,0.2840455011001068
0.8296412183331785,0.9746793941909999
0.7972218295044464,0.9797153206641055
0.7329787850345642,0.9610884839168803
0.7760989487352269,0.8967814400869125
0.7468991882488738,0.916814526503546
0.8588807809911979,0.9622856200803838
0.7318894591451116,0.9888039582466362
0.7939259942924579,0.9973289346678714
0.7928547816467358,0.9897979025712714
0.7833292075763204,0.9700708781727319
0.7896645018700557,0.9178223025755998
0.804165072824138,0.5696711776923878
0.8143974152946335,0.1394769284077685
0.863191835929772,0.2851620064977554
0.8922111560412678,0.3173381220858364
0.8017145240760858,0.7025238703904915
0.8514427536905937,0.8286028884816832
0.7815108751943788,0.9393905029565524
0.7473065944642155,0.9399292131767419
0.8429200416887519,0.9606082929103846
0.7559749625643496,0.9449569653809965
0.6520689907267317,0.983627716250245
0.6369035731621155,0.9621876649895384
0.8039483527887462,0.9866966092331021
0.819549956056686,0.969876514346179
0.8877263714362473,0.9731421590756809
0.8698557541663724,0.9847245059701171
0.9311887241029703,0.9766270491782358
0.8972099572538722,0.9774474824215686
0.8526061144014044,0.9866203649803233
0.8716760425982667,0.9864615774902172
0.8478901297648561,0.9966692974305148
0.7612583401477272,0.9990135356953963
0.7429467462444745,0.9889807533349718
0.6970282723981862,0.9980851722692183
0.6759684092230439,1.0
0.5687058270125546,0.9905992989110447
0.6069947880443143,0.9853661413842968
0.7212754176208432,0.950016546083829
0.7913603113256702,0.9393144424629205
0.7210047381986624,0.9834342777988367
0.7506121530507995,0.996839709018632
0.7393240250988273,0.9913428374997006
0.7636527132026286,0.9971937176020846
0.8554418278663252,0.9917250210385676
0.8370006790322696,0.9642682275090738
0.8171974090374504,0.9539874135380824
0.7721720540497182,0.8671708108475326
0.7737361689442183,0.915371464382613
0.8020774408615723,0.8729911382656743
1.0,0.662014875437517
0.9271079849057164,0.941517085603765
0.8232571191622614,0.9096315205263538
0.8877287662077522,0.9697513822935299
0.8182421714965841,0.9696195497121891
0.814955104244261,0.9443035292177633
0.79955502010878,0.9478273427900492
0.9158913694207123,0.4020210663225731
0.8718083187409801,0.20999822020011524
0.9396227129212611,0.0
0.8204951754601102,0.7687905312281031
0.8558251076092135,0.737129936152101
0.8045703242405513,0.842983145915602
0.8374031848170959,0.9395540280494474
0.8622237349313576,0.9292240019240591
0.7246135118693872,0.955432518069587
0.7921157787873573,0.9628498819782635
0.7998663891407911,0.9653692370037619
0.8193934200682786,0.9752808247948546
0.7699579365737812,0.9838747756893034
0.8891882846772928,0.9795899970393768
0.8504957929370803,0.9766653867710089
0.8227499724750351,0.9918883650243453
0.8625974198688408,0.9847701289765404
0.8260059707931446,0.9154308174170053
0.88032602625957,0.7156676301223557
0.8958122755478023,0.5516740516729036
0.939993862008817,0.15877927188218183
0.8742405213099493,0.552153128262284
0.7207182759258393,0.8941621681545634
0.632391491809619,0.9506655326890914
0.5769301312573072,0.911794214069968
0.5605068358598607,0.9637870616393596
0.6164627446961549,0.94611789905377
0.6527157052140062,0.9241807033106557
0.868559965126718,0.9790158826587566
0.7561387368380167,0.8971846488914289
0.8241406295472044,0.7118460300075667
0.8815314077235934,0.5876860181703574
0.8716664329086199,0.44125557796153336
0.6770460865609996,0.0
0.9566274178862318,0.4708369865324094
0.8166695443198964,0.6279351106212249
0.7527962343990102,0.7809849949805509
0.6786779105920644,0.797803827301377
0.7739186426233671,0.7949544315963308
0.7521340380645759,0.8118945243864378
0.7198425714656218,0.798015627342642
0.8066751526448511,0.8598669444846643
0.7793062691268681,0.8371846594332718
0.6924127886378177,0.8728132121635459
0.6574189166391794,0.8860951050514421
0.7038049333269232,0.8948327229213823
0.7050513533481647,0.8766883779392589
0.685072450795989,0.9328011626888524
0.773063006087941,0.9102287661549577
0.7711362022258809,0.8694490065667896
0.8164020058984289,0.7691961262441286
0.6822564999614162,0.4934986596611863
0.731338049502046,0.5035086576854461
0.8385849543578993,0.7520492647685276
0.6638029514517022,0.6706480107691696
0.7603911769935374,0.5696169178830157
0.8390192233302556,0.7297524365449123
0.8034379826423089,0.6765070167037384
0.7116254176998511,0.44180035474479645
0.7351244699304554,0.6309013602446195
0.7738576122651923,0.6668016217477907
0.9102285745202936,0.7698668415302662
0.8600690683508195,0.890948249931882
0.7312301518890032,0.8061982035530606
0.6010893942729284,0.8153906063684637
0.5481897869467705,0.8216791206559423
0.6948521674123863,0.8321206141450997
0.8742924771982993,0.9083268877645162
0.8554199089895735,0.9982566735483548
0.7800824420888934,0.9802550994163128
0.6519700326209151,0.911095636383686
0.6005795222105255,0.8383999805795657
0.46464068601773256,0.8874133409256046
0.6088763999098739,0.9453183639521584
0.5414819691313654,0.961610430413146
0.7486431949930028,0.9948716015932563
0.8016062601812755,1.0
0.8497756253679125,0.9225396849999211
0.7659766972965165,0.8705722853611887
0.9996863301473818,0.8778766745978999
0.961425363714181,0.8364362959789104
0.8358130343845066,0.7523891913926475
0.6743868905822461,0.7541931306044998
0.8876423686810223,0.5006858230719875
0.9040120193781442,0.8276755475171358
0.8509548472558743,0.8277235351851178
0.7725609158735951,0.6707459659354358
0.8072717779200959,0.7285469358749441
0.7255044119629953,0.7288770708852302
0.8206369944313173,0.6538207612616929
0.8091726362789737,0.7658849684976992
0.8694317441453636,0.8272055680984195
1.0,0.7831633879119696
0.866282260395608,0.7308786082605119
0.6845264958501378,0.808271179688358
0.9089002493000292,0.8419144523080194
0.7707835012827909,0.7946189431309568
0.7514261995911699,0.8808015951558441
0.8452532508329053,0.8735126897451317
0.7663106885848556,0.8807515832664181
0.8709953020370935,0.8818870106967677
0.8899220132806687,0.8441647770318377
0.8895275188393148,0.8439088854071056
0.7984240326286233,0.7575171315569504
0.854183942108574,0.843308623971412
0.8451042911350306,0.8778160811704394
0.8779492313627622,0.8694652337376598
0.809738653202558,0.8600423852762041
0.866184153728069,0.9057304821332101
0.7488481263177434,0.9619965841168274
0.7213827821112536,0.9685610189734843
0.8378125458297068,0.9423422439740141
0.7523412247518053,0.9506167537150615
0.7638955334967469,0.9854339805955796
0.8471526730274815,0.9132875454131879
0.7454654260751501,0.8294537973495932
0.8432310846243545,0.8159495812035865
0.9233123730108037,0.7881088321325636
0.8805936311560741,0.7650543213875258
0.8385417508916655,0.8575775903444103
0.8002973454215894,0.780756729984454
0.6292686282402722,0.8465114046236636
0.8969603601552009,0.9269490983343747
0.9350659813575297,0.9293875065933879
0.8254869948442978,0.9812456148204273
0.8686203427228043,1.0
0.819661993168316,0.9085067608729737
0.8380177510171742,0.9343397686847593
0.7887824649671227,0.9054007717720131
0.8864245253590451,0.9046032150955651
0.5884423471755544,0.884174258517414
0.857722090756053,0.9063796478779652
0.68210878933885,0.8838306696190498
0.848448785533011,0.9487903137825641
0.8038517975866029,0.9497026682765397
0.8139131686960913,0.7973893005690268
0.8593527121900842,0.964287475664606
1.0,0.9250786061452538
0.7691694404482725,0.792943111083795
0.7749820306894103,0.8834476003463781
0.7960403534817814,0.9615325792130961
0.6674115935410003,0.9639588251672929
0.7675398842557427,0.9316339732637641
0.8176747860366869,0.953812072710902
0.767008101856643,0.9514706343982566
0.7697195881314078,0.8603286775164702
0.7342618123696611,0.862511821465808
0.7531005832088351,0.904994159490971
0.9479655460826555,0.8429592288863682
0.854382761251421,0.8448262250681017
0.7809169284310088,0.9261889665981468
0.8756086537873874,0.8941493409677485
0.80003103265797,0.8632218700423897
0.8681460855678886,0.7773348381215786
0.9147177624228513,0.802980653950182
0.8891933961191791,0.8254207811240429
0.8916269061735665,0.8725594592086802
0.8103025368777714,0.8509291023049871
0.7999973823460382,0.8454355170502124
0.8363765600501969,0.7754995186401505
0.825820979813842,0.8310299476843578
0.7309389840558111,0.7408291572272713
0.6361892010278288,0.6705171833073637
0.8115099852380447,0.3545913292975237
0.8706828648053614,0.21187680847932802
0.8634479091850157,0.23397750749776033
0.7170066906821774,0.1482427540894228
0.8855172111040496,0.0
0.6880480345717158,0.7507740325837409
0.7228978495133829,0.7685711829864643
0.7964161788301004,0.783841892763002
0.8266721267235647,0.8392283430528344
0.8198897255098921,0.8185512150358668
0.8160733471491767,0.8188704797901107
0.9785733479662692,0.6612674609950084
0.9303526983924749,0.7761083636532692
0.758344308114092,0.7536405685712437
0.6003116052121642,0.7901469067109719
0.4240790100962695,0.8031131975186926
0.7111121945511029,0.8047076406473203
0.7383185209817399,0.7164717465883448
0.6955955772737927,0.7479003907220177
0.7511473555041857,0.7080006516331258
0.7078789681482229,0.368197344660412
0.7666167240881357,0.7542465444362091
0.8881451222012491,0.7747252830862256
0.9503392996754189,0.7680988720861582
1.0,0.6555031021521771
0.9034193089468865,0.6776928436092083
0.7257549168051927,0.4701828342960104
0.6460519359853694,0.7011959422949904
0.7650107091414435,0.7205236245998412
0.8232358359122605,0.5576638689918563
0.8033449128537672,0.7017961580235307
0.725200994096405,0.7528857456288754
0.7256152657518272,0.7906830680110991
0.8288982496584582,0.7127192437500469
0.859725948006519,0.6093446277629128
0.8646256366998818,0.5766204377818179
0.8450351238222418,0.5918518890198627
0.8893930948942829,0.5304408950111833
0.8515187007622361,0.48110474432642314
0.7594648721982598,0.5988604070900627
0.6944295135110582,0.48233636678205727
0.7288238957581579,0.5001235183683108
0.7050610635341273,0.6401739563479271
0.6252191643623919,0.8098344313120229
0.678818543261668,0.8945251001608262
0.6632403688569573,0.8134349420408555
0.6323413205570426,0.9168502753835134
0.6270574775000769,0.9929544634339603
0.6044975814976867,0.9850798061922247
0.5652502442301045,0.9492665774565333
0.3818790627602768,0.9979701216614432
0.5519280426389909,0.9632046740821466
0.5592110588718553,0.9600439967275097
0.5750111689623328,1.0
0.46929811475698063,0.9690413452174669
0.4968902552825097,0.9426583804305552
0.6317434676584126,0.9719289263655336
0.6390180392721002,0.92676194543411
0.692489938234217,0.9152706571749468
0.81891591761055,0.8457640129657742
0.8788945116248259,0.5820444305805137
0.9346034383870622,0.0
0.9488649191100287,0.07538102452362858
0.9356728974400211,0.17302021668399123
0.955001075775678,0.3481421462950903
0.828298380737457,0.17343794829800993
0.7481344873648994,0.4340452028517789
0.8062489375502375,0.6277691098863902
0.7598548773413772,0.7123616282832332
0.7281638495953292,0.7506920580132616
0.6879739409121115,0.7622791512240542
0.5332351546004654,0.7865297395489844
0.647104105706002,0.7675242623681818
0.5571094048879931,0.7541365394901299
0.5623158900719265,0.7936433420624907
0.6379952425691874,0.7377831045680848
0.6925243135563193,0.7459232801308504
0.6945478075503221,0.763571669428871
0.8782087584905359,0.6541574692565622
0.8933975505687759,0.49077280203156837
0.6566120972932543,0.912598215449028
0.546532792616593,0.8870812288425498
0.5850735137799672,0.652079208568953
0.7281594438954075,0.8215109653005758
0.7196643929006703,0.870169148039512
0.6618883021410475,0.9646360868685251
0.5782957356423251,1.0
0.6556787546037066,0.9978804801004928
0.8215032257304414,0.9591831503238893
0.716194285014092,0.18711321099100245
0.8404325411704415,0.3340558949380401
0.8627101492674274,0.2955758553248161
0.9162681691802889,0.7792435148687217
0.8938899569164863,0.8745242383509186
0.8369217067495573,0.9005559497440229
0.7099270515572321,0.8173268174069505
0.6945108344495343,0.8355114085467645
0.726532098567786,0.8157779652982806
0.6416262497234173,0.800446249437817
0.809274067999578,0.6456684370456464
0.7548504126660477,0.7410836410971724
0.8343500223507906,0.874064214624031
0.8322827535506352,0.9059292762426785
0.7355617298173475,0.8668565251078043
0.7617553917641935,0.522243727901533
0.9073224279754635,0.45936777746654456
0.8791698892017393,0.18057210096833357
0.9296892534945502,0.5643801033424057
0.8970171232747497,0.8481762570302276
0.7908393391759185,0.8653074435245698
0.650514496349586,0.8125437263861718
0.5600451845410453,0.6454154199306202
0.7537597442154313,0.11350226544473084
0.8359942706914212,0.8548394177550278
0.754633362861634,0.8637080230521914
0.8103774392475863,0.9474647362227676
0.7327708947942614,0.930855628931111
0.6143149053455982,0.9566752517777971
0.7693908915907479,0.19868494500899245
0.8199300710134775,0.32235392814479197
0.8602209664771319,0.4356907939544636
0.8579261906742741,0.6193786745389155
0.958849074486765,0.8932242873788234
0.8060257367454449,0.8558982844441322
0.867601330807816,0.7900222731270169
0.7992188322599845,0.7825275277790628
0.6772036613443138,0.5694529822249406
0.756251559078313,0.7368628876097444
0.7436754210232372,0.8196537379257415
0.8462964114296347,0.8766698268681096
0.6683464198378775,0.7899687504608328
0.8162340687754187,0.85936433025067
0.8243911017536237,0.5419668860758351
0.8459686465233396,0.37554260983522225
0.9204122445002731,0.4345956501797846
0.949495968996778,0.4604013542414279
1.0,0.5913882010474018
0.8891165921160646,0.8903101668208646
0.7643870835604464,0.8673731922722018
0.6141850876784377,0.7545980992106155
0.8783813237491664,0.17331494626972513
0.7615686567073652,0.6673942868281076
0.8265626746634595,0.8337299690248762
0.6272711080372936,0.9476204172348929
0.7910359606065486,0.9512717795345482
0.7347895436931985,0.8718671802625434
0.8609507290407327,0.5647957224549399
0.764017848836478,0.18377300074868586
0.8726847332267906,0.0
0.9316399107850003,0.4704379040093563
0.879200741712484,0.8224188882434647
0.9231667390550149,0.8802790014532897
0.8490271284779193,0.8812596695194531
0.6537237152989951,0.8322761758037124
0.7353891268758542,0.7129723239542904
0.7765597749626926,0.8600717212985397
0.7394609754053375,0.828047816254083
0.7794302908965575,0.8093534610167622
0.7001698602666265,0.8047789133827018
0.7847860983404706,0.7327568476473072
0.6193574446851194,0.8892607676368581
0.6964885488382135,0.8659662630366214
0.6405801663229549,0.7550536028588032
0.7425166316415313,0.682829789059232
0.7565220600680943,0.7068131520094116
0.6841314019271891,0.7297954114943634
0.6962625066988202,0.717978440023739
0.675729274222777,0.8028859268387334
0.6588704996605554,0.8892307422279114
0.5713494412527611,0.7822104469841721
0.578054841542644,0.9186736057469351
0.6196254026567206,0.9124258793263466
0.6456467522901305,0.9417034112265275
0.6576204213892284,0.9313280832322902
0.6751553959942639,0.894507521394275
0.6367052075841456,0.9203720192398509
0.6333732598977034,0.9026674149062565
0.6613280859494065,0.9123963618625063
0.7095460731499172,0.9400209582611053
0.6569666649784961,0.9244085200301696
0.5734723144288283,0.9227212980705416
0.5937090851252228,0.916529054907871
0.5931824313981687,0.9297415670603785
0.579324953160878,0.9134176509883573
0.6248115728176975,0.9080654531258271
0.5653489113265894,0.9118721519391298
0.6488614232073869,0.9138133175866392
0.6614525679411143,0.9174421586137034
0.6908094715879954,0.9328100497879651
0.695730619748407,0.9156553962880387
0.7010499643076089,0.923838650489843
0.6388278345000276,0.9123261095921044
0.6792048873834965,0.934407558072028
0.636634815430511,0.9166891037064189
0.6486872264287236,0.9294833775619221
0.5186185401065746,0.9172814341953496
0.6591426051554533,0.9269679309540977
0.588925527155589,0.8830752050846555
0.6621735695933207,0.918520578750936
0.628875125496385,0.9175339571178881
0.6260728455221355,0.8826671588424239
0.6635984399295658,0.8745602492215078
0.6680535413271644,0.8948260090310612
0.6461504941390513,0.904440597601015
0.6492146459638493,0.9055424563145337
0.695922368161718,0.9228148773226889
0.7700401562232336,0.8952985616974665
0.7309759180930719,0.7174098017290416
0.6819348031554514,0.7031367991342273
0.6786639424147024,0.70575893738022
0.6876054566203186,0.7363950535839928
0.7571604699058966,0.6892709342257861
0.808366570966376,0.6218926436409755
0.9269414245512312,0.5092744231806
0.8108755733485967,0.49248526081305355
0.755212861374159,0.7361742174952018
0.7332852619555527,0.8234832627852747
0.6883062585481866,0.8698883762221216
0.7180913935068597,0.7639523948138597
0.8414616925643801,0.7031352381408185
0.9346770766174735,0.5132801515478195
0.8180328329159285,0.7295406245333292
0.8011933315877209,0.6651644279814855
0.7632546943887931,0.0
0.9598990570724527,0.5498461602875139
1.0,0.6424258430252089
0.8916759360728551,0.9386192579709112
0.7883470879065437,1.0
0.7946890357424878,0.9784453661192265
0.7634615198627887,0.8350188893962502
0.9673965187532346,0.45618228184660536
0.8877251497294742,0.5199931605269011
0.7827496260335809,0.6843031793035879
0.7380728222190464,0.7606642300903076
0.7239569851844637,0.8554838508497884
0.7052738836485923,0.8917736130088946
0.6929827003196801,0.9297907920885733
0.7634441934583819,0.8892133117586937
0.8572158160539111,0.9333335297406018
0.9003193304458459,0.9236759686791141
0.998312683318468,0.5417442086538177
1.0,0.5160285869492329
0.965798368997596,0.42473931974777257
0.9841539878850764,0.23427255404795658
0.9390138109902915,0.30018923570900957
0.8567058516517898,0.3740018824654544
0.7446522538108179,0.4350063630732085
0.618922992016641,0.0
0.623608210193303,0.5809971562928083
0.6037478948052876,0.6011189351779642
0.5828251086066851,0.8338239126507245
0.5911705519172659,0.7486541575385098
0.6988964315924396,0.8912104340320881
0.7047726318332174,0.8772555178706133
0.6896814261260645,0.8968231341754584
0.6939891758508641,0.9050192334462278
0.6649996203492027,0.8198986244967533
0.7259570820881917,0.780922372753383
0.6242917632646219,0.6852239198888572
0.6127407354252309,0.9201114739585171
0.47747934691910393,0.8728492011578228
0.5234747636730048,0.9711292320878133
0.4670035840122747,0.9987413141174373
0.5329176493281922,0.9937062077488478
0.6502092191695267,1.0
0.6850399643536053,0.9253836141398946
0.5199091264021227,0.8293547905015034
0.7195383598030229,0.5364339910194602
0.7104414997067149,0.36074374090406114
0.7943931771532315,0.5401377108760707
0.8427012673297359,0.6908993907668599
0.8064458510141055,0.7272678192449997
0.9507696507136852,0.0
0.9931658193964041,0.17586915601260372
0.9576576419505631,0.29907672891342807
0.9897492937654461,0.1907870590518306
0.9130666594755763,0.760777322845502
0.9083559581676578,0.6504408095575784
0.7821847465892614,0.6907382202840698
0.625507932393485,0.8803906195379297
0.7233566583367509,0.8635811947654317
0.8372851672172361,0.8505737598295835
0.8771533723146447,0.8771235239032091
0.813543179221787,0.8994058318494831
0.6950661016042221,0.9312450329131113
0.7948524696889503,0.9577541341272848
0.5804220884359005,0.9622353760993836
0.6934701737808577,0.9554229177181705
0.6905130825108343,0.9148762404047209
0.5307780049221452,0.9444321032482458
0.7364224711140305,0.9857703532255909
0.8068174808724049,1.0
0.7322096472517026,0.9792838656847351
0.6537520229482952,0.9880751082031572
0.701294297267784,0.9905787315872835
0.7327834937377524,0.9963882144500292
0.6939224744872796,0.9949126644019394
0.7491667436372599,0.999164977367298
0.7660977975550269,0.9797583687905984
0.6536987529135666,0.9905026042480108
0.8447686359157779,0.9687830919061816
1.0,0.8982083080169254
0.7434539224057207,0.8686518480543098
0.9586411970294365,0.8982212077708892
0.8625500778128115,0.9180913537686783
0.7179446780434956,0.9473584372573707
0.854246011733556,0.9045782168963212
0.7942442802081043,0.8407949647795268
0.8712063357627747,0.8841227182699019
0.771583700633156,0.9759128052982534
0.6846860060836829,0.9680753585112821
0.722725369240277,0.9471210897021239
0.7619763342540962,0.9834420846423572
0.7764356376987973,0.9625755168050293
0.7363249858703877,0.9706752360541862
0.6928152604819241,0.9604114464032967
0.84118019186621,0.901471767016182
0.8783170437978959,0.9053688238554142
0.8661961172253577,0.7110744997062682
0.8710115793511213,0.7716186214234746
0.9107260258240707,0.7316314350471528
0.958225499769645,0.7091024386752397
0.8399380863635351,0.7661344280185367
0.9249191963600764,0.7162898672196096
0.9038693798488578,0.6191878829132994
0.9261423770679723,0.27906752560594716
0.9178563259390358,0.36303703789631436
0.8872729332465961,0.5285498009117858
0.867968475396072,0.4095241834222231
0.8277723331057515,0.5657219024304923
0.7479348853987609,0.6501131580737911
0.7251606713821328,0.6470389261693772
0.7226062899514615,0.6613553278648416
0.6716573988159664,0.7305076706908434
0.6676397864765087,0.7108914671590555
0.5858785922711508,0.8057465028822863
0.6152425330674084,0.7551660676667453
0.6706315350682147,0.7445909110451232
0.5557372533291043,0.6649142934373093
0.658658160056688,0.4232536824274092
0.6579087213445384,0.6212112682429275
0.7278544158189624,0.7240361874564871
0.6112405339198693,0.7827165720865236
0.6815415615325486,0.7676310744419247
0.6448545477913084,0.7768523896622025
0.30935875756348724,0.7410655098065295
0.632851879419414,0.6154888143817073
0.5746623703807088,0.914471865435887
0.5115319417511278,0.9316076811043985
0.5858631724451402,0.9215770931005466
0.511770163963467,0.940519737324293
0.4709001949697269,0.9429444758338649
0.530047002976293,0.9460703371129402
0.6338873034607445,0.9269160144593683
0.6235873472417947,0.910526234555471
0.642247805671941,0.8730888859620475
0.5994088522412979,0.7810834185647136
0.5772598425712925,0.701542818619823
0.6493400464079518,0.6108750480928653
0.9119455160556589,0.4238490187062958
1.0,0.0
0.9546776597555232,0.29334817605132985
0.9335541703139298,0.38448701375432937
0.7876391232350825,0.46172063593777046
0.8378107137391096,0.5945047169849116
0.8347707266883565,0.5758650390472835
0.962851269609226,0.5575272380193101
0.9140500897360813,0.5163558747975581
0.8473155715992634,0.6422614589936941
0.9707662760153235,0.7149000595347198
0.8021904086390511,0.7979221352947587
0.6847917260693206,0.8373661237430887
0.6835507895779189,0.9141172179431489
0.6104014040952113,0.9022705270008466
0.6317617364627935,0.9195408497675294
0.61257391204999,0.9431693751151946
0.5491559338242182,0.963193514161496
0.6748173088761404,0.9564215878222994
0.5675252419015325,0.982023819368229
0.5211275605335981,0.9635651448980549
0.5836765789191647,0.9740044144453995
0.577034825644744,0.9804135473690448
0.536223210987342,0.9861828182699671
0.5140982743866075,0.9824329755271433
0.6262670467858706,0.9814892186536182
0.5632321302760602,0.9771317695981285
0.41685748566039227,0.9846985672513898
0.5470106093803454,0.9835175494743209
0.6249328736866087,0.9759091044338619
0.4423291974051041,0.987744257089416
0.6606764326600998,0.9930309792508812
0.639645250585533,0.987474776224611
0.5802376187961498,0.9974503210902453
0.577720551511837,0.9927522742522085
0.5863105394560784,0.9900656863711161
0.543324930366141,0.9894372697769982
0.5969734816775614,0.9887327585384049
0.4962803429881629,0.9824376361938335
0.48994133639358756,0.9915508149019935
0.5040812600039573,0.9898376306483719
0.6019179947899344,0.9940562596708603
0.5852776933038041,0.9935466329986713
0.5765675857157342,1.0
0.630609141040098,0.9864838190844769
0.5199439214882522,0.9929080183866211
0.5289746837445881,0.9968447501545951
0.46263419158902425,0.991028315762881
0.5814868822411974,0.9919736609995516
0.5595917164125775,0.9832648545550396
0.5234192818788292,0.9866869439078522
0.6271421225824175,0.9812669424499982
0.6130953756147436,0.9857074465852265
0.5942863401114629,0.98655492962351
0.7168285442427133,0.9887758853589274
0.7008538586491142,0.9770512451212553
0.5466622628203626,0.9694049521883267
0.5284140790968714,0.969669897011726
0.5388780364091192,0.9749682838319284
0.6580808436450385,0.9659942169618302
0.6814869761037239,0.953988788958431
0.5537890235436576,0.9536112270778381
0.6109927268666729,0.9042764784867957
0.7515273172858061,0.9285450969488197
0.7614972693348204,0.9471657323179651
0.7249146711561647,0.9337308172081653
0.745002778370663,0.9314645583769575
0.6535512990807848,0.9356289857186298
0.791266770539502,0.9229311860049715
0.7483840303957109,0.9182827339291741
0.6972917041232871,0.9017152281503047
0.6672316694463024,0.8710390390488515
0.6353358783980309,0.8666514950738363
0.7414424779230364,0.8690149579540765
0.6839874096581058,0.915192962328521
0.7381898853321069,0.9161321391437471
0.7355362700865967,0.9003879358965529
0.706636538945384,0.8856752698316264
0.7147671304427156,0.9152132873383569
0.6147198509681236,0.9271589449809947
0.6585578312783336,0.9314364627059668
0.7604395687925815,0.9396110535479666
0.8763119666365982,0.9413512716597254
0.7369526775884733,0.9453822298043435
0.8948692318080447,0.969974048003848
0.7604924062051468,0.9672081187761865
0.6718164930160363,0.9588202210333076
0.6290704251740749,0.9697019704833085
0.5515033810633625,0.9696816273542712
0.6857705106716426,0.9403410057059317
0.6554745579414953,0.9717218371558164
0.6697379099127295,0.9633634904522574
0.6540208510468634,0.9726614745220844
0.6022812994045935,0.9837577741896654
0.6208861435606992,0.9833249473420301
0.5690845578931807,0.975248391849465
0.6256048917787168,0.9737158846332593
0.6602708406767077,0.9859698627622516
0.6629124930672186,0.9793595059429109
0.7060855654276949,1.0
0.7885266594849253,0.985526499620293
0.7036312796116263,0.9709193176977827
0.7547712446122379,0.9703683624898217
0.6754088264558342,0.9819812709662231
0.6691108507445744,0.9675884032596994
0.7021236420337043,0.9462072846298928
0.5718295422930061,0.9743089869010144
0.604957247916059,0.9695728395661147
0.719305992185593,0.9648358591309234
0.7608990792852004,0.9651226950317938
0.7078738730530473,0.9613457949760019
0.7511751323913121,0.9698688155300409
0.7353133746645295,0.9776762217626225
0.7435967343708374,0.9746328337083446
0.778942332074126,0.9770530479947406
0.7170692399171307,0.9651662858028967
0.8262067816164618,0.951457160013229
0.6985745572756549,0.9458200609546907
0.6426755353480829,0.9505870630399746
0.6809757602389318,0.9327049227728877
0.7004799968154846,0.9408631334923663
0.801712437101032,0.9414070799812921
0.8901741981491619,0.8362939074914879
1.0,0.5825464331682051
0.9190622001734835,0.5791253397001203
0.9602525782277759,0.581851068312172
0.9876886526146081,0.26677618240666195
0.8781487558336105,0.0
0.8934064978244723,0.42997259021908063
0.8571295871916705,0.5464326973310288
0.959074122329595,0.6602391444053268
0.8933559578863363,0.6594206690182776
0.7363362987728022,0.6574547890604161
0.7819951563340721,0.6193888586154942
0.9196616606492746,0.5305567320700526
0.940086097328149,0.537300962420603
0.9606312706117465,0.5143715249147743
0.9586694628832161,0.3342848483323012
0.8296412183331785,0.9748332513246866
0.7972218295044464,0.9796099075269858
0.7329787850345642,0.9562417685686442
0.7760989487352269,0.8882603290103486
0.7468991882488738,0.9116061311576532
0.8588807809911979,0.9524094023728019
0.7318894591451116,0.9879980761216002
0.7939259942924579,0.9908926323819958
0.7928547816467358,0.9871690262508693
0.7833292075763204,0.9659563790120975
0.7896645018700557,0.9085194742283841
0.804165072824138,0.32095847082428336
0.8143974152946335,0.035153518218368436
0.863191835929772,0.25134217588024826
0.8922111560412678,0.5372434112345845
0.8017145240760858,0.7009795170581993
0.8514427536905937,0.819016090445803
0.7815108751943788,0.9424915757090695
0.7473065944642155,0.9415045520420903
0.8429200416887519,0.9606350402735144
0.7559749625643496,0.9357217835288208
0.6520689907267317,0.9886877560320187
0.6369035731621155,0.9668382748084476
0.8039483527887462,0.9803276982855009
0.819549956056686,0.9703587535427757
0.8877263714362473,0.9672927612037918
0.8698557541663724,0.9883845705525266
0.9311887241029703,0.972909745220306
0.8972099572538722,0.9688889047747771
0.8526061144014044,0.9866980569963257
0.8716760425982667,0.9850103728901571
0.8478901297648561,1.0
0.7612583401477272,0.9986296425716513
0.7429467462444745,0.9926511068912992
0.6970282723981862,0.9917089714206049
0.6759684092230439,0.9951534503628535
0.5687058270125546,0.9907967365298138
0.6069947880443143,0.9891057777112939
0.7212754176208432,0.9634483475646278
0.7913603113256702,0.929753062750081
0.7210047381986624,0.9870328532024032
0.7506121530507995,0.9967362771330496
0.7393240250988273,0.9919415731621317
0.7636527132026286,0.9928205159974631
0.8554418278663252,0.9906518950825919
0.8370006790322696,0.9624402926485025
0.8171974090374504,0.9566604473539766
0.7721720540497182,0.8368418023546829
0.7737361689442183,0.8912460423896212
0.8020774408615723,0.8804880825739598
1.0,0.6527756327758842
0.9271079849057164,0.9279262021085218
0.8232571191622614,0.8989336923461814
0.8877287662077522,0.9617885327438753
0.8182421714965841,0.9635310164876515
0.814955104244261,0.9624702770227416
0.79955502010878,0.9308954866800443
0.9158913694207123,0.27452612025102496
0.8718083187409801,0.173821652848247
0.9396227129212611,0.0
0.8204951754601102,0.7880493440408438
0.8558251076092135,0.6420840855453378
0.8045703242405513,0.7964685139255606
0.8374031848170959,0.9363025182010901
0.8622237349313576,0.9280209543515494
0.7246135118693872,0.9570019639427364
0.7921157787873573,0.9639533066331255
0.7998663891407911,0.9636950769476178
0.8193934200682786,0.9762960101962909
0.7699579365737812,0.9828890205924246
0.8891882846772928,0.9706803293772452
0.8504957929370803,0.9782943313473729
0.8227499724750351,0.9906491309122077
0.8625974198688408,0.9735617989427352
0.8260059707931446,0.8848122345081867
0.88032602625957,0.8360066916093245
0.8958122755478023,0.7242283818957062
0.939993862008817,0.2225568798430955
0.8742405213099493,0.6007272753953916
0.7207182759258393,0.8526047115251313
0.632391491809619,0.9312650366206278
0.5769301312573072,0.8981354928700195
0.5605068358598607,0.9312323188403053
0.6164627446961549,0.9405277545201217
0.6527157052140062,0.9085233596857593
0.868559965126718,0.9161541541172379
0.7561387368380167,0.8467682314949849
0.8241406295472044,0.8650921114044909
0.8815314077235934,0.7189123167813362
0.8716664329086199,0.4952355211592444
0.6770460865609996,0.0
0.9566274178862318,0.49045787370954275
0.8166695443198964,0.7173188531955743
0.7527962343990102,0.8006709563190094
0.6786779105920644,0.7771967997345115
0.7739186426233671,0.7734803229811292
0.7521340380645759,0.8138850874689956
0.7198425714656218,0.8295158726934264
0.8066751526448511,0.8451504416929765
0.7793062691268681,0.8422000302578596
0.6924127886378177,0.865100610690999
0.6574189166391794,0.8714850461664823
0.7038049333269232,0.8825159235717032
0.7050513533481647,0.8760679625683709
0.685072450795989,0.9247563442358793
0.773063006087941,0.909177836292712
0.7711362022258809,0.8707423853424797
0.8164020058984289,0.7824405480903818
0.6822564999614162,0.5206294721106272
0.731338049502046,0.51958506273468
0.8385849543578993,0.7525711435593758
0.6638029514517022,0.73243008798242
0.7603911769935374,0.6186832647260888
0.8390192233302556,0.7335842954025996
0.8034379826423089,0.6824524640008327
0.7116254176998511,0.4817950565457514
0.7351244699304554,0.6994440594174908
0.7738576122651923,0.6318423380387672
0.9102285745202936,0.7729232499523092
0.8600690683508195,0.895884726137929
0.7312301518890032,0.8196016431303449
0.6010893942729284,0.8418714466067478
0.5481897869467705,0.8371733363695777
0.6948521674123863,0.8474195286365017
0.8742924771982993,0.9230543711344288
0.8554199089895735,0.9836156099244916
0.7800824420888934,0.9693127834696393
0.6519700326209151,0.9286727717962047
0.6005795222105255,0.8959817179183228
0.46464068601773256,0.9095177484660342
0.6088763999098739,0.9405971552827392
0.5414819691313654,0.962652484549035
0.7486431949930028,0.9794042715472169
0.8016062601812755,1.0
0.8497756253679125,0.9323381908814946
0.7659766972965165,0.8508851181864804
0.9996863301473818,0.820749284817882
0.961425363714181,0.8284010011540308
0.8358130343845066,0.7512680525598551
0.6743868905822461,0.7936331777402189
0.8876423686810223,0.7126899005300218
0.9040120193781442,0.7380741106898385
0.8509548472558743,0.824733264830604
0.7725609158735951,0.6178095358327148
0.8072717779200959,0.6992824851034817
0.7255044119629953,0.7410684506764754
0.8206369944313173,0.7202314842708492
0.8091726362789737,0.7847247504739051
0.8694317441453636,0.8278429558853185
1.0,0.7554952698297539
0.866282260395608,0.7746356270050573
0.6845264958501378,0.8069558350758246
0.9089002493000292,0.8499824569325743
0.7707835012827909,0.8833279410385781
0.7514261995911699,0.8803809573182582
0.8452532508329053,0.8868717566758868
0.7663106885848556,0.8844265033742632
0.8709953020370935,0.9003459623163621
0.8899220132806687,0.8760142168033789
0.8895275188393148,0.8601524640244895
0.7984240326286233,0.8559447369638854
0.854183942108574,0.8911654470478156
0.8451042911350306,0.9070032030969953
0.8779492313627622,0.9140750055669544
0.809738653202558,0.9094981826459922
0.866184153728069,0.9048822767956496
0.7488481263177434,0.905752300060528
0.7213827821112536,0.9118560364258009
0.8378125458297068,0.9236861161521399
0.7523412247518053,0.9184320701757814
0.7638955334967469,0.9320654735399622
0.8471526730274815,0.901833982435919
0.7454654260751501,0.8342954170095682
0.8432310846243545,0.7807490471700317
0.9233123730108037,0.7933585746767263
0.8805936311560741,0.759041906770792
0.8385417508916655,0.8595401159040065
0.8002973454215894,0.8844771772771967
0.6292686282402722,0.8943123619456407
0.8969603601552009,0.9235362478859538
0.9350659813575297,0.959992890765294
0.8254869948442978,0.9499045007707887
0.8686203427228043,0.966860388906868
0.819661993168316,0.9141225848080118
0.8380177510171742,1.0
0.7887824649671227,0.9741497607440945
0.8864245253590451,0.9775809971344462
0.5884423471755544,0.9662630959954499
0.857722090756053,0.9760189141486715
0.68210878933885,0.950051269924294
0.848448785533011,0.984531853620886
0.8038517975866029,0.9653651970826999
0.8139131686960913,0.9369298082498417
0.8593527121900842,0.9612750617752525
1.0,0.9273289918072745
0.7691694404482725,0.9422409317222943
0.7749820306894103,0.9220833021834205
0.7960403534817814,0.9573432752750336
0.6674115935410003,0.9592651196294242
0.7675398842557427,0.9565481465795442
0.8176747860366869,0.9662283997808981
0.767008101856643,0.9562698375094898
0.7697195881314078,0.9032950928721855
0.7342618123696611,0.9228232543118521
0.7531005832088351,0.9436472345944751
0.9479655460826555,0.9589554808265319
0.854382761251421,0.9706419567413144
0.7809169284310088,0.9680308516935744
0.8756086537873874,0.9352396066375234
0.80003103265797,0.9264505568421321
0.8681460855678886,0.9224542258544871
0.9147177624228513,0.9220306820206453
0.8891933961191791,0.9130909684434572
0.8916269061735665,0.8905264575756092
0.8103025368777714,0.880922163195081
0.7999973823460382,0.8605172896228624
0.8363765600501969,0.8643336758744654
0.825820979813842,0.8643157066340121
0.7309389840558111,0.812062004405917
0.6361892010278288,0.7260884105582425
0.8115099852380447,0.4223320486121628
0.8706828648053614,0.29042095228713233
0.8634479091850157,0.3243262163238928
0.7170066906821774,0.1778019410948308
0.8855172111040496,0.0
0.6880480345717158,0.7940929034598941
0.7228978495133829,0.7731554509913795
0.7964161788301004,0.8484461255326101
0.8266721267235647,0.8585800942550581
0.8198897255098921,0.8516775481004846
0.8160733471491767,0.834935267258128
0.9785733479662692,0.6836831039130278
0.9303526983924749,0.837703347983575
0.758344308114092,0.8068156392630629
0.6003116052121642,0.8366892097062557
0.4240790100962695,0.8309563713334813
0.7111121945511029,0.817842492237738
0.7383185209817399,0.8010957980165592
0.6955955772737927,0.8154272754173768
0.7511473555041857,0.7636035440945225
0.7078789681482229,0.6848233816619365
0.7666167240881357,0.7922299597420915
0.8881451222012491,0.7970694317808811
0.9503392996754189,0.7926436777396505
1.0,0.6989041499241588
0.9034193089468865,0.5908545595284711
0.7257549168051927,0.5039015546150503
0.6460519359853694,0.7289685649550921
0.7650107091414435,0.7915457109734392
0.8232358359122605,0.7023268060524964
0.8033449128537672,0.8093295920794595
0.725200994096405,0.8062700536962912
0.7256152657518272,0.7859449926521948
0.8288982496584582,0.7912982934737455
0.859725948006519,0.6770307639594059
0.8646256366998818,0.4230124376447097
0.8450351238222418,0.6828282970345034
0.8893930948942829,0.5697316685176682
0.8515187007622361,0.4241427320606732
0.7594648721982598,0.5643078344388577
0.6944295135110582,0.5298716628161518
0.7288238957581579,0.6539749556129668
0.7050610635341273,0.7864298129898812
0.6252191643623919,0.7819863703496595
0.678818543261668,0.876505248199008
0.6632403688569573,0.7728835901554266
0.6323413205570426,0.8475094675796391
0.6270574775000769,0.9702276653183527
0.6044975814976867,0.9722429822686494
0.5652502442301045,0.942229982307211
0.3818790627602768,0.9890996051538609
0.5519280426389909,0.9628291138448418
0.5592110588718553,0.9610761735843788
0.5750111689623328,1.0
0.46929811475698063,0.9976334149241688
0.4968902552825097,0.922817385176129
0.6317434676584126,0.9966510107915201
0.6390180392721002,0.9674124572110638
0.692489938234217,0.8983039612061628
0.81891591761055,0.8477006202490771
0.8788945116248259,0.5744756556144134
0.9346034383870622,0.1835656207348426
0.9488649191100287,0.0
0.9356728974400211,0.16241189317923574
0.955001075775678,0.4641950493401539
0.828298380737457,0.5600204333824459
0.7481344873648994,0.5836934612766789
0.8062489375502375,0.6809759876906968
0.7598548773413772,0.7508407367412403
0.7281638495953292,0.8015789325549415
0.6879739409121115,0.7473778709571378
0.5332351546004654,0.8131516057841758
0.647104105706002,0.8170288189025259
0.5571094048879931,0.7971777934153312
0.5623158900719265,0.7915815509274795
0.6379952425691874,0.7799972531379442
0.6925243135563193,0.7658606021180514
0.6945478075503221,0.7759325100260528
0.8782087584905359,0.7021510151377651
0.8933975505687759,0.5385799673334202
0.6566120972932543,0.9055828512748435
0.546532792616593,0.8873784106530971
0.5850735137799672,0.5842915568081555
0.7281594438954075,0.8129224989888658
0.7196643929006703,0.8553390892865723
0.6618883021410475,0.9577615772459742
0.5782957356423251,1.0
0.6556787546037066,0.9896852558963493
0.8215032257304414,0.9629847205474695
0.716194285014092,0.17424384122529885
0.8404325411704415,0.4405154263990072
0.8627101492674274,0.17485575523911662
0.9162681691802889,0.7566893738648418
0.8938899569164863,0.8774232431560632
0.8369217067495573,0.9002332046188519
0.7099270515572321,0.8102838342643398
0.6945108344495343,0.8143296498222847
0.726532098567786,0.8415158818712564
0.6416262497234173,0.7734471778290778
0.809274067999578,0.6846732700169945
0.7548504126660477,0.7145250896012005
0.8343500223507906,0.8626471760649492
0.8322827535506352,0.9019832011510023
0.7355617298173475,0.8716946486466888
0.7617553917641935,0.4834171745992869
0.9073224279754635,0.44207716362898863
0.8791698892017393,0.14854546717903172
0.9296892534945502,0.5297945565697039
0.8970171232747497,0.8222418253700725
0.7908393391759185,0.8176231900435584
0.650514496349586,0.8289750899452346
0.5600451845410453,0.6513283574687674
0.7537597442154313,0.08520720436798689
0.8359942706914212,0.8469002078220551
0.754633362861634,0.8455073971611332
0.8103774392475863,0.9486276903105287
0.7327708947942614,0.931086809450621
0.6143149053455982,0.9648948125299853
0.7693908915907479,0.23740112068733688
0.8199300710134775,0.384170722040324
0.8602209664771319,0.3797635174330115
0.8579261906742741,0.4316783579280022
0.958849074486765,0.8881499691562346
0.8060257367454449,0.8499420635857515
0.867601330807816,0.7921773189314937
0.7992188322599845,0.7829895234202124
0.6772036613443138,0.5028143582574389
0.756251559078313,0.707261407365265
0.7436754210232372,0.817419934442425
0.8462964114296347,0.8789875425928374
0.6683464198378775,0.7753986287408975
0.8162340687754187,0.8767254846590888
0.8243911017536237,0.5493625697692492
0.8459686465233396,0.3150002539582463
0.9204122445002731,0.4859313973890395
0.949495968996778,0.4823508118098138
1.0,0.6062169875691589
0.8891165921160646,0.8869559788226976
0.7643870835604464,0.8597838009481683
0.6141850876784377,0.7624544402316912
0.8783813237491664,0.22599197072558858
0.7615686567073652,0.6601885128951547
0.8265626746634595,0.823055226121998
0.6272711080372936,0.9404497914867448
0.7910359606065486,0.94967812266568
0.7347895436931985,0.8784595609770534
0.8609507290407327,0.5554082675767392
0.764017848836478,0.15284735322827492
0.8726847332267906,0.0
0.9316399107850003,0.4312600853612275
0.879200741712484,0.8409870201019518
0.9231667390550149,0.8666578555434188
0.8490271284779193,0.8657664276301087
0.6537237152989951,0.8428836808774056
0.7353891268758542,0.7223599359136907


==> figures/suppl/psnr_scatter_csvs_old/angular_scatter_data_Def3DGS.csv <==
velocity,lpips
0.7765597749626926,0.875199971171502
0.7394609754053375,0.8971740268609685
0.7794302908965575,0.8114887244370298
0.7001698602666265,0.8248697376003938
0.7847860983404706,0.8632738291230285
0.6193574446851194,0.9111274433514429
0.6964885488382135,0.9108250479907575
0.6405801663229549,0.776279158588993
0.7425166316415313,0.7580841820787648
0.7565220600680943,0.7367043654820272
0.6841314019271891,0.7910693031598585
0.6962625066988202,0.7692517481388949
0.675729274222777,0.8327755945862944
0.6588704996605554,0.9360977964134198
0.5713494412527611,0.9203784859950362
0.578054841542644,0.9719263039904344
0.6196254026567206,0.9355401719849227
0.6456467522901305,0.997481940066114
0.6576204213892284,1.0
0.6751553959942639,0.9503988651642273
0.6367052075841456,0.9655502201158352
0.6333732598977034,0.9623205125841389
0.6613280859494065,0.9338240804455799
0.7095460731499172,0.9513696279199672
0.6569666649784961,0.9500591518148664
0.5734723144288283,0.945329780931589
0.5937090851252228,0.9637565282454396
0.5931824313981687,0.9832597999409659
0.579324953160878,0.9444747166398656
0.6248115728176975,0.9177155837444768
0.5653489113265894,0.9156400398113645
0.6488614232073869,0.9461510620477313
0.6614525679411143,0.9215786305002649
0.6908094715879954,0.9525594825471971
0.695730619748407,0.9593733042125022
0.7010499643076089,0.9359823628135844
0.6388278345000276,0.932466540061812
0.6792048873834965,0.9809041060420235
0.636634815430511,0.9517218522239708
0.6486872264287236,0.9672490192082037
0.5186185401065746,0.9658034332504806
0.6591426051554533,0.926774878059777
0.588925527155589,0.9382616571933857
0.6621735695933207,0.9551979823869008
0.628875125496385,0.9869863701570377
0.6260728455221355,0.9538576603142533
0.6635984399295658,0.8815280009176862
0.6680535413271644,0.9417423204815605
0.6461504941390513,0.925475662260723
0.6492146459638493,0.9181718277065594
0.695922368161718,0.930787806741785
0.7700401562232336,0.9131101225925091
0.7309759180930719,0.7512480223540179
0.6819348031554514,0.7881702369179002
0.6786639424147024,0.7833963182691379
0.6876054566203186,0.7830933915922249
0.7571604699058966,0.7088007330122152
0.808366570966376,0.6661278766177741
0.9269414245512312,0.6392132822349995
0.8108755733485967,0.5338115931136419
0.755212861374159,0.7138207336531036
0.7332852619555527,0.7924853009328794
0.6883062585481866,0.8489458050941245
0.7180913935068597,0.775876391903868
0.8414616925643801,0.7127245504607779
0.9346770766174735,0.5832647062263142
0.8180328329159285,0.6212755120337432
0.8011933315877209,0.5524391703177006
0.7632546943887931,0.011873780188710098
0.9598990570724527,0.0
1.0,0.3045958974462836
0.8916759360728551,0.48249521796462275
0.7883470879065437,0.5157204371837412
0.7946890357424878,0.6616624730278143
0.7634615198627887,0.5045620569460082
0.9673965187532346,0.2832655027635102
0.8877251497294742,0.4729849946833713
0.7827496260335809,0.5629287810408435
0.7380728222190464,0.6586827358598236
0.7239569851844637,0.7685924053625733
0.7052738836485923,0.8787672076211521
0.6929827003196801,0.8706929036620756
0.7634441934583819,0.8237225326073523
0.8572158160539111,0.8738302445860442
0.9003193304458459,0.8757709022915049
0.998312683318468,0.38993354984683715
1.0,0.0
0.965798368997596,0.2205840250956513
0.9841539878850764,0.4303769579273837
0.9390138109902915,0.4675335854271588
0.8567058516517898,0.5228537320458974
0.7446522538108179,0.6313725932284227
0.618922992016641,0.5987866924016244
0.623608210193303,0.7014398191329267
0.6037478948052876,0.7608699936248662
0.5828251086066851,0.8900148875416695
0.5911705519172659,0.8765762854894157
0.6988964315924396,0.8837177392375204
0.7047726318332174,0.8621624342245096
0.6896814261260645,0.8692811991720854
0.6939891758508641,0.900300930469832
0.6649996203492027,0.8687296302577024
0.7259570820881917,0.8599651266430425
0.6242917632646219,0.7182088223901263
0.6127407354252309,0.8643350729902374
0.47747934691910393,0.871844987356851
0.5234747636730048,0.9799130240542427
0.4670035840122747,1.0
0.5329176493281922,0.9725767428825136
0.6502092191695267,0.9166795733628952
0.6850399643536053,0.8906058532678515
0.5199091264021227,0.8706228413464167
0.7195383598030229,0.6315492151671148
0.7104414997067149,0.47852854333656347
0.7943931771532315,0.5760938589515625
0.8427012673297359,0.8191537802183161
0.8064458510141055,0.8175288268298551
0.9507696507136852,0.07002807819875838
0.9931658193964041,0.2980245686139652
0.9576576419505631,0.0
0.9897492937654461,0.01745616030638327
0.9130666594755763,0.7494207180275119
0.9083559581676578,0.6155842909426243
0.7821847465892614,0.6930918100435232
0.625507932393485,0.835180238999355
0.7233566583367509,0.8489732308201587
0.8372851672172361,0.8494780262937884
0.8771533723146447,0.8657379463522786
0.813543179221787,0.8615416941802946
0.6950661016042221,0.8768208329210567
0.7948524696889503,0.9154606279340299
0.5804220884359005,0.928266256962452
0.6934701737808577,0.9239417440195516
0.6905130825108343,0.9317585480919596
0.5307780049221452,0.9663120163099085
0.7364224711140305,0.9557930302699696
0.8068174808724049,0.9517394541516342
0.7322096472517026,0.9892124365618215
0.6537520229482952,1.0
0.701294297267784,0.9852868491820995
0.7327834937377524,0.9933538250319124
0.6939224744872796,0.982881812084615
0.7491667436372599,0.9796316595502264
0.7660977975550269,0.9869029699916345
0.6536987529135666,0.9935100486742342
0.8447686359157779,0.9130848848551799
1.0,0.7820495563448921
0.7434539224057207,0.8785832889530786
0.9586411970294365,0.8901431033585905
0.8625500778128115,0.9482702343615559
0.7179446780434956,0.9553935233878668
0.854246011733556,0.9541774178132768
0.7942442802081043,0.9002692173185108
0.8712063357627747,0.8678363176999135
0.771583700633156,0.9656531071232067
0.6846860060836829,0.9545064719650423
0.722725369240277,0.9335272881734816
0.7619763342540962,0.9571395114496761
0.7764356376987973,0.965504660767048
0.7363249858703877,0.9511963249999357
0.6928152604819241,0.9408978627180756
0.84118019186621,0.9174020813033744
0.8783170437978959,0.9105633365715952
0.8661961172253577,0.9330679792145137
0.8710115793511213,0.9087387929101147
0.9107260258240707,0.7684375256298382
0.958225499769645,0.7416187360196087
0.8399380863635351,0.8386996482307261
0.9249191963600764,0.8359486327456213
0.9038693798488578,0.7131809531770728
0.9261423770679723,0.6927721485459509
0.9178563259390358,0.7224689646253148
0.8872729332465961,0.6697479890339605
0.867968475396072,0.5980520167107647
0.8277723331057515,0.6768649961146714
0.7479348853987609,0.7657829029607605
0.7251606713821328,0.7081755403778651
0.7226062899514615,0.8223350045926178
0.6716573988159664,0.8275908979282133
0.6676397864765087,0.7237380994905248
0.5858785922711508,0.8537134667618193
0.6152425330674084,0.8687381535612172
0.6706315350682147,0.8432729387353343
0.5557372533291043,0.6343583504094954
0.658658160056688,0.6817769228841564
0.6579087213445384,0.6781430281815624
0.7278544158189624,0.7279351702810374
0.6112405339198693,0.7598400816635744
0.6815415615325486,0.7865629342126951
0.6448545477913084,0.7760454910131123
0.30935875756348724,0.767216094195329
0.632851879419414,0.5452994493284878
0.5746623703807088,0.9182080589191569
0.5115319417511278,0.9481171360474777
0.5858631724451402,0.9047978659051563
0.511770163963467,0.9512032004443411
0.4709001949697269,0.9640534424257139
0.530047002976293,0.9497205651005293
0.6338873034607445,0.9051274891236286
0.6235873472417947,0.9028680543874574
0.642247805671941,0.876542956790537
0.5994088522412979,0.8660370006759629
0.5772598425712925,0.866522169002273
0.6493400464079518,0.8446915354089009
0.9119455160556589,0.6331766229792969
1.0,0.0
0.9546776597555232,0.4337076766436191
0.9335541703139298,0.5714189969548685
0.7876391232350825,0.49689890594842
0.8378107137391096,0.654587135697119
0.8347707266883565,0.6061283954596819
0.962851269609226,0.5855528646780286
0.9140500897360813,0.5264990655104687
0.8473155715992634,0.7784025514456211
0.9707662760153235,0.8397043501674549
0.8021904086390511,0.8670482890161434
0.6847917260693206,0.8249641537110547
0.6835507895779189,0.8985914603167625
0.6104014040952113,0.8656438447699636
0.6317617364627935,0.9150222917448789
0.61257391204999,0.9430632318055026
0.5491559338242182,0.9490431925606315
0.6748173088761404,0.9448248983958939
0.5675252419015325,0.96869969513458
0.5211275605335981,0.9829348505113904
0.5836765789191647,0.9722522118140169
0.577034825644744,0.9695783552250505
0.536223210987342,0.9789490670390886
0.5140982743866075,0.9583577505964281
0.6262670467858706,0.9655246282057769
0.5632321302760602,0.9550274531767312
0.41685748566039227,0.9616116621906396
0.5470106093803454,0.9635393039106761
0.6249328736866087,0.9527303514799522
0.4423291974051041,0.9762793943357346
0.6606764326600998,0.9787380510465524
0.639645250585533,0.9528960558928147
0.5802376187961498,0.9832286437519963
0.577720551511837,0.9702636028055744
0.5863105394560784,0.9887081322498373
0.543324930366141,0.9850690269992332
0.5969734816775614,0.9690554935081629
0.4962803429881629,0.9695275867030994
0.48994133639358756,0.982979952557922
0.5040812600039573,0.9748951942029149
0.6019179947899344,0.9482829164628557
0.5852776933038041,0.9867421183859298
0.5765675857157342,1.0
0.630609141040098,0.9938599615428217
0.5199439214882522,0.9825288358343969
0.5289746837445881,0.9839420175653367
0.46263419158902425,0.9767058639084785
0.5814868822411974,0.9741443878817561
0.5595917164125775,0.9622042350675963
0.5234192818788292,0.9762943871071331
0.6271421225824175,0.9687531542814893
0.6130953756147436,0.9579001026954967
0.5942863401114629,0.9589336559980332
0.7168285442427133,0.9589986746231942
0.7008538586491142,0.9591302029916356
0.5466622628203626,0.9590755206515011
0.5284140790968714,0.9762604000142922
0.5388780364091192,0.9690829065240419
0.6580808436450385,0.968794580068637
0.6814869761037239,0.9624995459803998
0.5537890235436576,0.9678693180640784
0.6109927268666729,0.9063642660386221
0.7515273172858061,0.9426086706579724
0.7614972693348204,0.9424488710421836
0.7249146711561647,0.9585595987405192
0.745002778370663,0.9308411510777346
0.6535512990807848,0.9310859542045847
0.791266770539502,0.9193325785807248
0.7483840303957109,0.9189164978403943
0.6972917041232871,0.9129708168000901
0.6672316694463024,0.911939782501073
0.6353358783980309,0.902720571099545
0.7414424779230364,0.8962384709366233
0.6839874096581058,0.9144661189997271
0.7381898853321069,0.9095333563691351
0.7355362700865967,0.9242195896467706
0.706636538945384,0.9425478454572517
0.7147671304427156,0.9364720933356445
0.6147198509681236,0.962043560080727
0.6585578312783336,0.9565841869960693
0.7604395687925815,0.932098115118874
0.8763119666365982,0.9364563675561425
0.7369526775884733,0.9458698447849446
0.8948692318080447,0.9231875727094293
0.7604924062051468,0.9559550871979695
0.6718164930160363,0.9444459827940318
0.6290704251740749,0.9627131452945785
0.5515033810633625,0.967051607374784
0.6857705106716426,0.964718455170277
0.6554745579414953,0.9684975694359371
0.6697379099127295,0.9723487271452957
0.6540208510468634,0.9897401760277502
0.6022812994045935,0.9908301415785081
0.6208861435606992,0.9962971112513598
0.5690845578931807,1.0
0.6256048917787168,0.9886806317808153
0.6602708406767077,0.9894358208642393
0.6629124930672186,0.9950003747025942
0.7060855654276949,0.9957368553299909
0.7885266594849253,0.9756978375467945
0.7036312796116263,0.968857802519962
0.7547712446122379,0.9588954247291194
0.6754088264558342,0.9677622000752588
0.6691108507445744,0.9611016883993759
0.7021236420337043,0.9451064856278262
0.5718295422930061,0.9555992116218538
0.604957247916059,0.9502669129593662
0.719305992185593,0.9365641412940412
0.7608990792852004,0.9463850577325782
0.7078738730530473,0.9635487843442181
0.7511751323913121,0.9545067657520473
0.7353133746645295,0.9665416891477834
0.7435967343708374,0.9667964517691156
0.778942332074126,0.9446677656159627
0.7170692399171307,0.9526985416401846
0.8262067816164618,0.948298882513482
0.6985745572756549,0.9550843575338291
0.6426755353480829,0.9584380546108753
0.6809757602389318,0.926993421773075
0.7004799968154846,0.9385832772987771
0.801712437101032,0.9028455919345899
0.8901741981491619,0.8848108300826596
1.0,0.33900685081171084
0.9190622001734835,0.636834137585348
0.9602525782277759,0.4909767868345319
0.9876886526146081,0.0
0.8781487558336105,0.4629161844757318
0.8934064978244723,0.61652369837465
0.8571295871916705,0.6753126224963788
0.959074122329595,0.6920707674740542
0.8933559578863363,0.7649425787859108
0.7363362987728022,0.7486566858502504
0.7819951563340721,0.7319094231186483
0.9196616606492746,0.6411636358781473
0.940086097328149,0.46384743634302306
0.9606312706117465,0.4327166402328606
0.9586694628832161,0.3608593192115618
0.8296412183331785,0.9541992353104484
0.7972218295044464,0.9688602743006437
0.7329787850345642,0.9470697492309298
0.7760989487352269,0.8859990826080493
0.7468991882488738,0.8716373839493748
0.8588807809911979,0.9158228796502633
0.7318894591451116,0.9890877897607488
0.7939259942924579,0.9974868086815163
0.7928547816467358,0.9915852379813549
0.7833292075763204,0.983784482264794
0.7896645018700557,0.8928739513180486
0.804165072824138,0.3945268221755927
0.8143974152946335,0.01482071310093393
0.863191835929772,0.02451065253552456
0.8922111560412678,0.7254432476929162
0.8017145240760858,0.6505135776023842
0.8514427536905937,0.8381781176981126
0.7815108751943788,0.9096913947997496
0.7473065944642155,0.9255812315869815
0.8429200416887519,0.9544941029130167
0.7559749625643496,0.948379109741473
0.6520689907267317,0.9764326590591265
0.6369035731621155,0.9514863274742963
0.8039483527887462,0.980578941653561
0.819549956056686,0.952496913039346
0.8877263714362473,0.9575468938834534
0.8698557541663724,0.9734575201836914
0.9311887241029703,0.9758169183144161
0.8972099572538722,0.9676578897158751
0.8526061144014044,0.9786688990265092
0.8716760425982667,0.9740893050011776
0.8478901297648561,0.9881818281854811
0.7612583401477272,0.9800997116951742
0.7429467462444745,0.9850493102386569
0.6970282723981862,0.9962500393880873
0.6759684092230439,1.0
0.5687058270125546,0.9842923442576146
0.6069947880443143,0.9883420413810755
0.7212754176208432,0.9557594668427235
0.7913603113256702,0.9837161422881354
0.7210047381986624,0.9903155082608569
0.7506121530507995,0.9949281089743734
0.7393240250988273,0.9942810397397475
0.7636527132026286,0.9884105008950309
0.8554418278663252,0.9688230626439771
0.8370006790322696,0.9460624168930303
0.8171974090374504,0.9560766133295006
0.7721720540497182,0.8483192047704954
0.7737361689442183,0.8891552005861203
0.8020774408615723,0.87328122128421
1.0,0.6002174266261284
0.9271079849057164,0.8921532202320864
0.8232571191622614,0.9424980345343312
0.8877287662077522,0.9792443158973646
0.8182421714965841,0.9869641918861065
0.814955104244261,0.9737225065784313
0.79955502010878,0.9440816004263128
0.9158913694207123,0.3352998618359971
0.8718083187409801,0.0
0.9396227129212611,0.21160931687491838
0.8204951754601102,0.7611587255311861
0.8558251076092135,0.7219086670480453
0.8045703242405513,0.795802071126907
0.8374031848170959,0.9323429619904526
0.8622237349313576,0.924264165666025
0.7246135118693872,0.9494957216408516
0.7921157787873573,0.9495971583980439
0.7998663891407911,0.9500372491301037
0.8193934200682786,0.9637279720990956
0.7699579365737812,0.9753687535096167
0.8891882846772928,0.9651267502889065
0.8504957929370803,0.9627853748968017
0.8227499724750351,0.9818388254977174
0.8625974198688408,0.9575546457861648
0.8260059707931446,0.8682172062380512
0.88032602625957,0.4377430200154623
0.8958122755478023,0.4350965995922952
0.939993862008817,0.0
0.8742405213099493,0.5326556811757543
0.7207182759258393,0.6725975339441964
0.632391491809619,0.8229095936627671
0.5769301312573072,0.9420165775486774
0.5605068358598607,0.9292065594745703
0.6164627446961549,0.821926459543013
0.6527157052140062,0.919013313268705
0.868559965126718,0.7610480682637069
0.7561387368380167,0.790997521013404
0.8241406295472044,0.43735919387197636
0.8815314077235934,0.3648559322734515
0.8716664329086199,0.3870821631031482
0.6770460865609996,0.022408165822341775
0.9566274178862318,0.19612591775439076
0.8166695443198964,0.5385193801270313
0.7527962343990102,0.7749374297737865
0.6786779105920644,0.7425241249577861
0.7739186426233671,0.7787551593901715
0.7521340380645759,0.7797779587819885
0.7198425714656218,0.7105362815752504
0.8066751526448511,0.7842451895144801
0.7793062691268681,0.7991468083488343
0.6924127886378177,0.8310722172556633
0.6574189166391794,0.8994082163805631
0.7038049333269232,0.9500826801208936
0.7050513533481647,1.0
0.685072450795989,0.9611489176797816
0.773063006087941,0.8747109820832019
0.7711362022258809,0.7836163159191362
0.8164020058984289,0.6850604784069225
0.6822564999614162,0.42039023918468676
0.731338049502046,0.587095290004489
0.8385849543578993,0.7291438543050973
0.6638029514517022,0.7696569847654094
0.7603911769935374,0.6482161300902584
0.8390192233302556,0.7765098831352907
0.8034379826423089,0.825930501822175
0.7116254176998511,0.622452655912699
0.7351244699304554,0.7617777412434807
0.7738576122651923,0.6905714033848233
0.9102285745202936,0.676555085275797
0.8600690683508195,0.836343299240531
0.7312301518890032,0.8691638760213081
0.6010893942729284,0.9041615194664588
0.5481897869467705,0.9192827964515731
0.6948521674123863,0.894800852392197
0.8742924771982993,0.8852495390511237
0.8554199089895735,0.9595876246436189
0.7800824420888934,0.9950106162526827
0.6519700326209151,0.9668821285267667
0.6005795222105255,0.9536499690938294
0.46464068601773256,0.9320796163950728
0.6088763999098739,0.9383696512667632
0.5414819691313654,0.9069370429615367
0.7486431949930028,0.9085031418218944
0.8016062601812755,0.9330231221711989
0.8497756253679125,0.8978869616145857
0.7659766972965165,0.7770085951744984
0.9996863301473818,0.7518354476191982
0.961425363714181,0.865500207003488
0.8358130343845066,0.9490905419849971
0.6743868905822461,0.7931514636732717
0.8876423686810223,0.5470392162411346
0.9040120193781442,0.6261445331331418
0.8509548472558743,0.7392435444355226
0.7725609158735951,0.6737056463507424
0.8072717779200959,0.6827567815123606
0.7255044119629953,0.7605496441440128
0.8206369944313173,0.7844302800351964
0.8091726362789737,0.7987624453527291
0.8694317441453636,0.8125180997546755
1.0,0.7182612692273911
0.866282260395608,0.40341986233522736
0.6845264958501378,0.39240279274220674
0.9089002493000292,0.3539285459239258
0.7707835012827909,0.40209234652214115
0.7514261995911699,0.4376420473612246
0.8452532508329053,0.44863264123015834
0.7663106885848556,0.5719762620154699
0.8709953020370935,0.5897457010023622
0.8899220132806687,0.6447428813398328
0.8895275188393148,0.5671584266749408
0.7984240326286233,0.5006515389361497
0.854183942108574,0.5616510422968594
0.8451042911350306,0.5584669067356646
0.8779492313627622,0.5802804657697821
0.809738653202558,0.5775014138230623
0.866184153728069,0.5657645559453547
0.7488481263177434,0.5807600549202689
0.7213827821112536,0.5686725219125672
0.8378125458297068,0.44834500838053215
0.7523412247518053,0.4126468010472733
0.7638955334967469,0.44780600756622135
0.8471526730274815,0.4869993886573686
0.7454654260751501,0.511016570751556
0.8432310846243545,0.49446050263811436
0.9233123730108037,0.5206454895499355
0.8805936311560741,0.5275464821250021
0.8385417508916655,0.5592387182963375
0.8002973454215894,0.5432741313764373
0.6292686282402722,0.48351479844282275
0.8969603601552009,0.28264433000530403
0.9350659813575297,0.5751350726984974
0.8254869948442978,0.5117934571143745
0.8686203427228043,0.5926664528376587
0.819661993168316,0.4980661236322102
0.8380177510171742,0.5983821841442784
0.7887824649671227,0.6799315477727021
0.8864245253590451,0.7468249653308112
0.5884423471755544,0.725591328024816
0.857722090756053,0.7547781073437019
0.68210878933885,0.7075097850783867
0.848448785533011,0.7699629397039025
0.8038517975866029,0.7093470631393095
0.8139131686960913,0.613774347266811
0.8593527121900842,0.6534290666737297
1.0,0.5005432734995935
0.7691694404482725,0.620518450532513
0.7749820306894103,0.7899093131985687
0.7960403534817814,0.8725597363785008
0.6674115935410003,0.8850315772470878
0.7675398842557427,0.991232868675039
0.8176747860366869,0.9303002864089133
0.767008101856643,0.9808968139891117
0.7697195881314078,0.9591984702847259
0.7342618123696611,0.9883208828209892
0.7531005832088351,0.8863085715122982
0.9479655460826555,0.3305094697104949
0.854382761251421,0.49947022390290213
0.7809169284310088,0.48838110817572705
0.8756086537873874,0.3230102982888972
0.80003103265797,0.27952716812085865
0.8681460855678886,0.2897313389480657
0.9147177624228513,0.3623836555089731
0.8891933961191791,0.4759503395606657
0.8916269061735665,0.5007905219623473
0.8103025368777714,0.7145085660161771
0.7999973823460382,0.8739185784928284
0.8363765600501969,0.8161138121808095
0.825820979813842,1.0
0.7309389840558111,0.9976543751252098
0.6361892010278288,0.9114191702653138
0.8115099852380447,0.8298097567795333
0.8706828648053614,0.7309728684512383
0.8634479091850157,0.6121439540103528
0.7170066906821774,0.45303555125735706
0.8855172111040496,0.0
0.6880480345717158,0.7983557549430563
0.7228978495133829,0.7929678286068403
0.7964161788301004,0.8402038388863866
0.8266721267235647,0.863014036069926
0.8198897255098921,0.8516827756997399
0.8160733471491767,0.834422436270055
0.9785733479662692,0.7255456842458035
0.9303526983924749,0.8130073501393625
0.758344308114092,0.8013267782808711
0.6003116052121642,0.8144968351584625
0.4240790100962695,0.8128491421885188
0.7111121945511029,0.8014636116427969
0.7383185209817399,0.7652652804186088
0.6955955772737927,0.760948915522638
0.7511473555041857,0.7384946470096416
0.7078789681482229,0.7006172747812327
0.7666167240881357,0.7503758576211188
0.8881451222012491,0.806390926779087
0.9503392996754189,0.7695000823633441
1.0,0.7043206802495496
0.9034193089468865,0.7840143928888038
0.7257549168051927,0.7354678796306965
0.6460519359853694,0.7509885745385229
0.7650107091414435,0.773254228045636
0.8232358359122605,0.7235946825576025
0.8033449128537672,0.8253293070958017
0.725200994096405,0.8490870599459435
0.7256152657518272,0.8194230908708694
0.8288982496584582,0.7800662538799393
0.859725948006519,0.6580098987234074
0.8646256366998818,0.6394302078104439
0.8450351238222418,0.6838285910032147
0.8893930948942829,0.6831252677913096
0.8515187007622361,0.729780554646168
0.7594648721982598,0.6832966674379615
0.6944295135110582,0.7451954455369295
0.7288238957581579,0.8430050358133396
0.7050610635341273,0.8742440198994097
0.6252191643623919,0.9065110178630035
0.678818543261668,0.8850739494744536
0.6632403688569573,0.8990994696471857
0.6323413205570426,0.9476452283686049
0.6270574775000769,1.0
0.6044975814976867,0.9738356132366325
0.5652502442301045,0.9875263674612967
0.3818790627602768,0.9836472274171573
0.5519280426389909,0.9694475626827458
0.5592110588718553,0.9863344127636944
0.5750111689623328,0.9946361717070854
0.46929811475698063,0.9700371252690958
0.4968902552825097,0.9787240741576954
0.6317434676584126,0.9696703065712426
0.6390180392721002,0.9426548062962978
0.692489938234217,0.9529512775475913
0.81891591761055,0.8685051940572145
0.8788945116248259,0.7524925824288401
0.9346034383870622,0.4881525746797893
0.9488649191100287,0.0
0.9356728974400211,0.46858003398408654
0.955001075775678,0.4431415410131348
0.828298380737457,0.6211570564665078
0.7481344873648994,0.6134631019315325
0.8062489375502375,0.7095067847481863
0.7598548773413772,0.7701092783431874
0.7281638495953292,0.8166174011465132
0.6879739409121115,0.8074052300362666
0.5332351546004654,0.8187504872882123
0.647104105706002,0.8204024385684293
0.5571094048879931,0.8272302227079195
0.5623158900719265,0.8151708849854887
0.6379952425691874,0.815495233624803
0.6925243135563193,0.760444023550306
0.6945478075503221,0.7974447234269467
0.8782087584905359,0.7141482712484479
0.8933975505687759,0.47893549934119606
0.6566120972932543,0.9096316748964237
0.546532792616593,0.9015318767051964
0.5850735137799672,0.4775110586842131
0.7281594438954075,0.7106090958505579
0.7196643929006703,0.8452415416978755
0.6618883021410475,0.9622327033242434
0.5782957356423251,1.0
0.6556787546037066,0.9850030814058884
0.8215032257304414,0.9559395586876368
0.716194285014092,0.06874469957389588
0.8404325411704415,0.236930559220247
0.8627101492674274,0.45088856802521377
0.9162681691802889,0.7751074823800812
0.8938899569164863,0.8772832035498915
0.8369217067495573,0.8997776669908205
0.7099270515572321,0.7875180836674326
0.6945108344495343,0.7564885556010702
0.726532098567786,0.8584572730689818
0.6416262497234173,0.865873564679447
0.809274067999578,0.7230074995359248
0.7548504126660477,0.8278533344633341
0.8343500223507906,0.8513147923382722
0.8322827535506352,0.8978915032862403
0.7355617298173475,0.8523540082629785
0.7617553917641935,0.3230302697880633
0.9073224279754635,0.32849678043907893
0.8791698892017393,0.3378966153605701
0.9296892534945502,0.49310011859974856
0.8970171232747497,0.6987579810062525
0.7908393391759185,0.7447651146986132
0.650514496349586,0.5879143123271863
0.5600451845410453,0.39495329891244635
0.7537597442154313,0.020995151295006516
0.8359942706914212,0.81426107715362
0.754633362861634,0.7897739091803521
0.8103774392475863,0.9617805726912639
0.7327708947942614,0.9284345450281177
0.6143149053455982,0.9466700658428834
0.7693908915907479,0.2822337626493853
0.8199300710134775,0.14954817681772067
0.8602209664771319,0.07961651340324533
0.8579261906742741,0.7273416719836125
0.958849074486765,0.8526679356500526
0.8060257367454449,0.8066963390992592
0.867601330807816,0.860534437065055
0.7992188322599845,0.7384812835596143
0.6772036613443138,0.5055307590418255
0.756251559078313,0.6962545472351619
0.7436754210232372,0.7871928002473858
0.8462964114296347,0.8551619675007507
0.6683464198378775,0.8392606142715785
0.8162340687754187,0.7987692175583818
0.8243911017536237,0.38419540944606145
0.8459686465233396,0.3421688400109376
0.9204122445002731,0.3406363145156449
0.949495968996778,0.35008338291778435
1.0,0.7984470453537027
0.8891165921160646,0.890103580524541
0.7643870835604464,0.8441469175465415
0.6141850876784377,0.7816781736444954
0.8783813237491664,0.2581975751668248
0.7615686567073652,0.5602343902215207
0.8265626746634595,0.8577457529962199
0.6272711080372936,0.9139375126602142
0.7910359606065486,0.9343378292089813
0.7347895436931985,0.8209814754575585
0.8609507290407327,0.3250224335981526
0.764017848836478,0.0
0.8726847332267906,0.20071328650071155
0.9316399107850003,0.6327079855431182
0.879200741712484,0.7659049834162304
0.9231667390550149,0.882007054214021
0.8490271284779193,0.8600197448161149
0.6537237152989951,0.7913894909834532
0.7353891268758542,0.6863184037862462
0.7765597749626926,0.8529853810539918
0.7394609754053375,0.9015928687409498
0.7794302908965575,0.84649610416265
0.7001698602666265,0.817760976728343
0.7847860983404706,0.8821643293626781
0.6193574446851194,0.9390462667446046
0.6964885488382135,0.9437515511425255
0.6405801663229549,0.862744979562825
0.7425166316415313,0.7267119871210777
0.7565220600680943,0.7607271058324888
0.6841314019271891,0.7740355265865327
0.6962625066988202,0.7972698615253021
0.675729274222777,0.8606584194901709
0.6588704996605554,0.8878149765614562
0.5713494412527611,0.9131003766474111
0.578054841542644,0.9833554632888082
0.6196254026567206,0.9804030831003308
0.6456467522901305,0.9990432929005874
0.6576204213892284,1.0
0.6751553959942639,0.994936048653268
0.6367052075841456,0.9568167185467261
0.6333732598977034,0.9886219507346746
0.6613280859494065,0.9775452341248948
0.7095460731499172,0.9951750511368985
0.6569666649784961,0.9704975251869903
0.5734723144288283,0.9711092335982074
0.5937090851252228,0.9856163303148362
0.5931824313981687,0.9952556737795262
0.579324953160878,0.9907769799410592
0.6248115728176975,0.9567254632749072
0.5653489113265894,0.9445330506041767
0.6488614232073869,0.9804029148141941
0.6614525679411143,0.9811811140712973
0.6908094715879954,0.9775163244794729
0.695730619748407,0.958347035780851
0.7010499643076089,0.9487451097046531
0.6388278345000276,0.9434897285464591
0.6792048873834965,0.9841621842041264
0.636634815430511,0.9781542493535731
0.6486872264287236,0.988819249421742
0.5186185401065746,0.9810978409151845
0.6591426051554533,0.9400327674395562
0.588925527155589,0.9581441228142106
0.6621735695933207,0.9896060919312704
0.628875125496385,0.9923012857048076
0.6260728455221355,0.9712129044010896
0.6635984399295658,0.9251608945766228
0.6680535413271644,0.9571367567907301
0.6461504941390513,0.9461125699307932
0.6492146459638493,0.9451914837742998
0.695922368161718,0.9489378616633188
0.7700401562232336,0.9566782665821003
0.7309759180930719,0.7707375795737088
0.6819348031554514,0.7734620072051361
0.6786639424147024,0.8053705117183563
0.6876054566203186,0.7970681153259092
0.7571604699058966,0.7779222953676805
0.808366570966376,0.6589301497251924
0.9269414245512312,0.7554756946310502
0.8108755733485967,0.5960337440317539
0.755212861374159,0.6905783993012756
0.7332852619555527,0.8265408047382969
0.6883062585481866,0.8792255802624188
0.7180913935068597,0.7498781430526384
0.8414616925643801,0.7887278423468504
0.9346770766174735,0.6589467850678014
0.8180328329159285,0.718962832052764
0.8011933315877209,0.612208325203978
0.7632546943887931,0.12327264117972793
0.9598990570724527,0.1478214061520786
1.0,0.0
0.8916759360728551,0.4515163028485163
0.7883470879065437,0.6290486974029831
0.7946890357424878,0.6807037636903424
0.7634615198627887,0.5394850130953384
0.9673965187532346,0.3101171377264016
0.8877251497294742,0.4859657188643527
0.7827496260335809,0.5803982965459121
0.7380728222190464,0.6628998712484012
0.7239569851844637,0.7951636338396464
0.7052738836485923,0.8825487028862746
0.6929827003196801,0.9122964651933166
0.7634441934583819,0.8439732932369678
0.8572158160539111,0.9242682889091939
0.9003193304458459,0.887765828702225
0.998312683318468,0.3795660273559251
1.0,0.004916338279952427
0.965798368997596,0.0
0.9841539878850764,0.1655178671817988
0.9390138109902915,0.42603749563764304
0.8567058516517898,0.6483937446802426
0.7446522538108179,0.5276592883251442
0.618922992016641,0.444469197095671
0.623608210193303,0.7250402611753446
0.6037478948052876,0.7929863232572397
0.5828251086066851,0.8983734044679246
0.5911705519172659,0.9217895995215432
0.6988964315924396,0.923336156005849
0.7047726318332174,0.8981198459303648
0.6896814261260645,0.9221172667274674
0.6939891758508641,0.921713236313974
0.6649996203492027,0.8842264323297976
0.7259570820881917,0.8696835498900449
0.6242917632646219,0.8512581332399236
0.6127407354252309,0.8935479966907446
0.47747934691910393,0.8981529638911636
0.5234747636730048,0.9716911771388621
0.4670035840122747,0.9943191655026908
0.5329176493281922,1.0
0.6502092191695267,0.9706275902012068
0.6850399643536053,0.868044477122467
0.5199091264021227,0.9090212061311111
0.7195383598030229,0.6297784932327904
0.7104414997067149,0.5290961827356104
0.7943931771532315,0.6084956121238619
0.8427012673297359,0.8169213509736815
0.8064458510141055,0.8064853841004078
0.9507696507136852,0.11610658667290111
0.9931658193964041,0.0
0.9576576419505631,0.03618442572320264
0.9897492937654461,0.060063924535450446
0.9130666594755763,0.754814685473008
0.9083559581676578,0.6617212966215187
0.7821847465892614,0.7765405370918478
0.625507932393485,0.850890613802494
0.7233566583367509,0.8699105407730214
0.8372851672172361,0.8830754885965176
0.8771533723146447,0.8876347024994866
0.813543179221787,0.8868114816192145
0.6950661016042221,0.8966594747805949
0.7948524696889503,0.9318821159500412
0.5804220884359005,0.936818953771292
0.6934701737808577,0.9296001690759377
0.6905130825108343,0.9649856325621766
0.5307780049221452,0.9805520776312432
0.7364224711140305,0.9736151077353362
0.8068174808724049,0.9665468109561773
0.7322096472517026,0.9887636273323516
0.6537520229482952,1.0
0.701294297267784,0.984611863153914
0.7327834937377524,0.9950054265264615
0.6939224744872796,0.9839761519358233
0.7491667436372599,0.9780475850010689
0.7660977975550269,0.9888741504869517
0.6536987529135666,0.9942358377885087
0.8447686359157779,0.9326463886266471
1.0,0.8137863609119492
0.7434539224057207,0.9027190625941982
0.9586411970294365,0.8820020254947895
0.8625500778128115,0.9533704606356683
0.7179446780434956,0.9494898903875608
0.854246011733556,0.9432513444528313
0.7942442802081043,0.8993276117729188
0.8712063357627747,0.9262492712428975
0.771583700633156,0.964051489019223
0.6846860060836829,0.9631312938601532
0.722725369240277,0.9547975540198268
0.7619763342540962,0.9640791722688168
0.7764356376987973,0.9640652604423234
0.7363249858703877,0.9570039179913807
0.6928152604819241,0.9568559941240584
0.84118019186621,0.9152547272077651
0.8783170437978959,0.8946208913676461
0.8661961172253577,0.9198192645241642
0.8710115793511213,0.9047567792845638
0.9107260258240707,0.7864345574636574
0.958225499769645,0.7865498700038053
0.8399380863635351,0.8315198664353439
0.9249191963600764,0.8071199021723532
0.9038693798488578,0.7541945195068482
0.9261423770679723,0.44908391682208376
0.9178563259390358,0.703518361805898
0.8872729332465961,0.6474912179932885
0.867968475396072,0.6200107533381841
0.8277723331057515,0.7422356068624899
0.7479348853987609,0.7646498982221782
0.7251606713821328,0.8048735708398926
0.7226062899514615,0.8390774072677051
0.6716573988159664,0.8352006597980925
0.6676397864765087,0.7482970270827569
0.5858785922711508,0.8651605776976523
0.6152425330674084,0.8769323338372856
0.6706315350682147,0.8736642488835539
0.5557372533291043,0.6971790962064403
0.658658160056688,0.6816492099918726
0.6579087213445384,0.7221011274777906
0.7278544158189624,0.7523069507852033
0.6112405339198693,0.8007586963609671
0.6815415615325486,0.8181110562668067
0.6448545477913084,0.8084414854037054
0.30935875756348724,0.8045719854192825
0.632851879419414,0.616522618556788
0.5746623703807088,0.9414843864547816
0.5115319417511278,0.9716938648531822
0.5858631724451402,0.9272814722166225
0.511770163963467,0.9798355096032233
0.4709001949697269,0.9748786038589838
0.530047002976293,0.9851242686706289
0.6338873034607445,0.9295334611998086
0.6235873472417947,0.9538764309846812
0.642247805671941,0.8983699882284346
0.5994088522412979,0.8997605105669512
0.5772598425712925,0.8970319792324433
0.6493400464079518,0.8711768182475718
0.9119455160556589,0.7492623576835401
1.0,0.0
0.9546776597555232,0.45001614147518315
0.9335541703139298,0.5440350640064069
0.7876391232350825,0.5904953856672595
0.8378107137391096,0.6671111690749838
0.8347707266883565,0.6381171190409242
0.962851269609226,0.638524238532095
0.9140500897360813,0.5948197100913507
0.8473155715992634,0.8113220212871405
0.9707662760153235,0.8410558124158112
0.8021904086390511,0.8758612668865363
0.6847917260693206,0.840816061359946
0.6835507895779189,0.9146208783023138
0.6104014040952113,0.8806711166197373
0.6317617364627935,0.9235613849946512
0.61257391204999,0.9430107054291319
0.5491559338242182,0.9501455783797867
0.6748173088761404,0.9539624207179923
0.5675252419015325,0.9688260252918399
0.5211275605335981,0.9783802173680782
0.5836765789191647,0.9735848859874962
0.577034825644744,0.9758804161768035
0.536223210987342,0.9842565554855003
0.5140982743866075,0.970690041576069
0.6262670467858706,0.9740039466008379
0.5632321302760602,0.9610942903183448
0.41685748566039227,0.9712060625948113
0.5470106093803454,0.9726859092222573
0.6249328736866087,0.9515084786377678
0.4423291974051041,0.9680509608614379
0.6606764326600998,0.9740019072737748
0.639645250585533,0.9605660719484103
0.5802376187961498,0.974412832483057
0.577720551511837,0.9699344750072157
0.5863105394560784,0.9962356961669186
0.543324930366141,0.9855456810925846
0.5969734816775614,0.9687517406697025
0.4962803429881629,0.9866851961164521
0.48994133639358756,0.9877105297506479
0.5040812600039573,0.9634475715648292
0.6019179947899344,0.9635481567308356
0.5852776933038041,0.9962973374536299
0.5765675857157342,0.9990994777113525
0.630609141040098,1.0
0.5199439214882522,0.979229455932648
0.5289746837445881,0.9969013639695389
0.46263419158902425,0.9834970275937066
0.5814868822411974,0.9806955307487629
0.5595917164125775,0.9717519650230871
0.5234192818788292,0.9795788204310273
0.6271421225824175,0.9651279528348133
0.6130953756147436,0.9672059496452536
0.5942863401114629,0.9715328983449576
0.7168285442427133,0.9570356478823401
0.7008538586491142,0.9694074290403578
0.5466622628203626,0.9592190824249751
0.5284140790968714,0.9834601740121297
0.5388780364091192,0.9688198047409728
0.6580808436450385,0.9678550069335418
0.6814869761037239,0.9653999980022403
0.5537890235436576,0.971578192903779
0.6109927268666729,0.918128550833516
0.7515273172858061,0.9468679485829276
0.7614972693348204,0.9510266595512508
0.7249146711561647,0.965008156361967
0.745002778370663,0.9473565971117491
0.6535512990807848,0.9548952788213775
0.791266770539502,0.9206524660787514
0.7483840303957109,0.9364576970412218
0.6972917041232871,0.9176329764865155
0.6672316694463024,0.8933867858997934
0.6353358783980309,0.9049712348149094
0.7414424779230364,0.9011023511911469
0.6839874096581058,0.9164562903856656
0.7381898853321069,0.9242950495129697
0.7355362700865967,0.921229431853897
0.706636538945384,0.9550158174325611
0.7147671304427156,0.9649596863306756
0.6147198509681236,0.9694714825037466
0.6585578312783336,0.9526648356219933
0.7604395687925815,0.94818608743069
0.8763119666365982,0.9550420624682534
0.7369526775884733,0.9707909159977158
0.8948692318080447,0.9365465712748409
0.7604924062051468,0.9584535833969664
0.6718164930160363,0.9591748235632371
0.6290704251740749,0.9792203165017256
0.5515033810633625,0.9812253680221991
0.6857705106716426,0.9786745080370931
0.6554745579414953,0.9605634243255519
0.6697379099127295,0.9747359886866137
0.6540208510468634,0.980144628415409
0.6022812994045935,0.9923349164082611
0.6208861435606992,0.9874792160088705
0.5690845578931807,0.9959578219778207
0.6256048917787168,0.9864737467427196
0.6602708406767077,0.9900318130388728
0.6629124930672186,0.9952389275106572
0.7060855654276949,1.0
0.7885266594849253,0.985831901503188
0.7036312796116263,0.9853270234667812
0.7547712446122379,0.9811887938739212
0.6754088264558342,0.9911510168551607
0.6691108507445744,0.990094490876752
0.7021236420337043,0.9685148461519847
0.5718295422930061,0.9653605540384395
0.604957247916059,0.9546783174281822
0.719305992185593,0.9433092848517721
0.7608990792852004,0.9535029938405382
0.7078738730530473,0.9772589018646414
0.7511751323913121,0.9705454692492569
0.7353133746645295,0.9679947310686902
0.7435967343708374,0.9881874505744799
0.778942332074126,0.9670324418801812
0.7170692399171307,0.9600340772841449
0.8262067816164618,0.9573279491109185
0.6985745572756549,0.9484862467441263
0.6426755353480829,0.9553895863476148
0.6809757602389318,0.9180841287322716
0.7004799968154846,0.9262863342942839
0.801712437101032,0.8789580863239747
0.8901741981491619,0.851724392598287
1.0,0.13231508427361718
0.9190622001734835,0.5295818370980274
0.9602525782277759,0.4524571286544511
0.9876886526146081,0.0
0.8781487558336105,0.4147218858260891
0.8934064978244723,0.48274425714596036
0.8571295871916705,0.6373015707331121
0.959074122329595,0.6474440609947727
0.8933559578863363,0.7157211363610485
0.7363362987728022,0.7316765426618665
0.7819951563340721,0.6820252376139582
0.9196616606492746,0.6299578272516941
0.940086097328149,0.550843671600006
0.9606312706117465,0.49117717628012275
0.9586694628832161,0.2630532366294041
0.8296412183331785,0.9910783306074017
0.7972218295044464,0.9867172379883152
0.7329787850345642,0.9755529094516798
0.7760989487352269,0.9094181162526022
0.7468991882488738,0.8945549459379394
0.8588807809911979,0.9251455477211556
0.7318894591451116,0.997679141725935
0.7939259942924579,1.0
0.7928547816467358,0.9890059604634972
0.7833292075763204,0.9779443209842177
0.7896645018700557,0.8847831477229174
0.804165072824138,0.5862458738693243
0.8143974152946335,0.2360255149094259
0.863191835929772,0.20951298070804708
0.8922111560412678,0.6628578065781796
0.8017145240760858,0.6962002379399114
0.8514427536905937,0.8379262474004111
0.7815108751943788,0.9142938735156474
0.7473065944642155,0.9461783892262754
0.8429200416887519,0.9607488378751485
0.7559749625643496,0.9585443137608969
0.6520689907267317,0.9930852233171494
0.6369035731621155,0.9689020573606784
0.8039483527887462,0.9891805141193657
0.819549956056686,0.9744207627722137
0.8877263714362473,0.9611527311484476
0.8698557541663724,0.9932433999283046
0.9311887241029703,0.9925745412125354
0.8972099572538722,0.9703607763721348
0.8526061144014044,0.9786483667327609
0.8716760425982667,0.9814451190905865
0.8478901297648561,0.9860809868458883
0.7612583401477272,0.9703200580603907
0.7429467462444745,0.9769399662851626
0.6970282723981862,0.9825565625041099
0.6759684092230439,0.9881394831147702
0.5687058270125546,0.9867036902519101
0.6069947880443143,0.9664854835897866
0.7212754176208432,0.9657847789154095
0.7913603113256702,0.9679333297343896
0.7210047381986624,0.9847870156144402
0.7506121530507995,0.9792051245339883
0.7393240250988273,0.9755131918030158
0.7636527132026286,0.9812664646961374
0.8554418278663252,0.9955194979179808
0.8370006790322696,0.9575436704677343
0.8171974090374504,0.9604174017945615
0.7721720540497182,0.8599547280059782
0.7737361689442183,0.8498852435431948
0.8020774408615723,0.8962983594013394
1.0,0.6785450194810092
0.9271079849057164,0.9313327683921567
0.8232571191622614,0.9594399488823745
0.8877287662077522,0.975621163069982
0.8182421714965841,0.9736477598898508
0.814955104244261,0.9771174577676424
0.79955502010878,0.9530717331241685
0.9158913694207123,0.3753552776919504
0.8718083187409801,0.0
0.9396227129212611,0.18615435219161214
0.8204951754601102,0.8184065729471951
0.8558251076092135,0.7178751660852838
0.8045703242405513,0.8866847242418603
0.8374031848170959,0.9348737968614546
0.8622237349313576,0.9369441454259684
0.7246135118693872,0.9562341457942843
0.7921157787873573,0.9651560360661386
0.7998663891407911,0.9749296395988807
0.8193934200682786,0.980693693901674
0.7699579365737812,0.9773092312750161
0.8891882846772928,0.9717183971287204
0.8504957929370803,0.9886101991084862
0.8227499724750351,0.9934455649639926
0.8625974198688408,0.9646581073286488
0.8260059707931446,0.8178231512166936
0.88032602625957,0.5794979219661068
0.8958122755478023,0.5058707798263173
0.939993862008817,0.0
0.8742405213099493,0.4320483813451994
0.7207182759258393,0.6527849911579858
0.632391491809619,0.6901031706815571
0.5769301312573072,0.6991791557638141
0.5605068358598607,0.7326783417382234
0.6164627446961549,0.7161795075443251
0.6527157052140062,0.6708900666316581
0.868559965126718,0.6871306924120415
0.7561387368380167,0.6266121344025495
0.8241406295472044,0.5657246549024723
0.8815314077235934,0.4878822124472933
0.8716664329086199,0.39774544016212404
0.6770460865609996,0.002504102807602396
0.9566274178862318,0.137399856292723
0.8166695443198964,0.6471127303594447
0.7527962343990102,0.6180771208550739
0.6786779105920644,0.6306263520781964
0.7739186426233671,0.6349689556110502
0.7521340380645759,0.575494432285543
0.7198425714656218,0.543542355855674
0.8066751526448511,0.49515738637332196
0.7793062691268681,0.5681787468415731
0.6924127886378177,0.6565530151687179
0.6574189166391794,0.7796362041466328
0.7038049333269232,0.8426436263862959
0.7050513533481647,0.8589304022677281
0.685072450795989,0.9321902901181839
0.773063006087941,0.8789068406123051
0.7711362022258809,0.6794373727410729
0.8164020058984289,0.6528386165834895
0.6822564999614162,0.4191067678505029
0.731338049502046,0.5401786512356825
0.8385849543578993,0.7006222537851139
0.6638029514517022,0.6143891013802601
0.7603911769935374,0.5728869218398335
0.8390192233302556,0.593092817695974
0.8034379826423089,0.5907521413835263
0.7116254176998511,0.409616496137748
0.7351244699304554,0.6647704835144933
0.7738576122651923,0.5859633744786359
0.9102285745202936,0.7742423799024626
0.8600690683508195,0.8874855590115521
0.7312301518890032,0.7840608292711575
0.6010893942729284,0.7355817094449107
0.5481897869467705,0.7282781031614644
0.6948521674123863,0.7388091973954584
0.8742924771982993,0.6981323593580252
0.8554199089895735,0.7741125610237506
0.7800824420888934,0.7284531265112831
0.6519700326209151,0.722481865066341
0.6005795222105255,0.6323489208475881
0.46464068601773256,0.7505264802386874
0.6088763999098739,0.85952989298431
0.5414819691313654,0.9217564189165436
0.7486431949930028,0.9436652698402415
0.8016062601812755,0.9677103881617681
0.8497756253679125,0.9365913383940215
0.7659766972965165,0.8028665793616295
0.9996863301473818,0.7481658493725867
0.961425363714181,0.9167663942341642
0.8358130343845066,1.0
0.6743868905822461,0.9176180476639078
0.8876423686810223,0.449153038395768
0.9040120193781442,0.5795083145333434
0.8509548472558743,0.7207376010192784
0.7725609158735951,0.7640315837940778
0.8072717779200959,0.6209060031143184
0.7255044119629953,0.7468916508124661
0.8206369944313173,0.8096433494871967
0.8091726362789737,0.8261618215305819
0.8694317441453636,0.8673668983028969
1.0,0.7832425328867443
0.866282260395608,0.33973231490177336
0.6845264958501378,0.352573413472977
0.9089002493000292,0.30133669961598697
0.7707835012827909,0.3323097217120711
0.7514261995911699,0.35893720248233746
0.8452532508329053,0.48288781913390444
0.7663106885848556,0.5441912685572521
0.8709953020370935,0.5218406409642604
0.8899220132806687,0.5920831512896118
0.8895275188393148,0.5127553772545945
0.7984240326286233,0.45926864244525195
0.854183942108574,0.575824388946888
0.8451042911350306,0.6012173464989717
0.8779492313627622,0.6678535596236083
0.809738653202558,0.6294401867111374
0.866184153728069,0.5880251899873833
0.7488481263177434,0.5784571528390651
0.7213827821112536,0.5512227684965822
0.8378125458297068,0.5221017212861387
0.7523412247518053,0.500719244636207
0.7638955334967469,0.5279696349960377
0.8471526730274815,0.5160702115126069
0.7454654260751501,0.5189794393416282
0.8432310846243545,0.4830242716168656
0.9233123730108037,0.532238539829071
0.8805936311560741,0.5657287812382494
0.8385417508916655,0.5460796190350282
0.8002973454215894,0.5480206650324847
0.6292686282402722,0.49593716360655427
0.8969603601552009,0.3402310694889269
0.9350659813575297,0.523243844860354
0.8254869948442978,0.41626049205029736
0.8686203427228043,0.5890344928888023
0.819661993168316,0.5424574889471804
0.8380177510171742,0.6733549166109867
0.7887824649671227,0.7630301185140594
0.8864245253590451,0.7931481463674936
0.5884423471755544,0.7649836921223714
0.857722090756053,0.8420725476936806
0.68210878933885,0.7451743802001562
0.848448785533011,0.8450735365065051
0.8038517975866029,0.8125505638617802
0.8139131686960913,0.6197108814028148
0.8593527121900842,0.6987395318956126
1.0,0.5580524168998209
0.7691694404482725,0.7653054792478466
0.7749820306894103,0.8242196729800036
0.7960403534817814,0.9508916825880928
0.6674115935410003,0.9093724660889885
0.7675398842557427,1.0
0.8176747860366869,0.9511327099798085
0.767008101856643,0.9474437060215526
0.7697195881314078,0.9342526069180489
0.7342618123696611,0.9930760858126904
0.7531005832088351,0.8756575601070988
0.9479655460826555,0.39091787015199936
0.854382761251421,0.5522824868588008
0.7809169284310088,0.613822034945415
0.8756086537873874,0.330886444425978
0.80003103265797,0.3431325231091367
0.8681460855678886,0.3857483411797799
0.9147177624228513,0.43842221153928507
0.8891933961191791,0.49471139395767516
0.8916269061735665,0.5981771932609021
0.8103025368777714,0.8398792299866481
0.7999973823460382,0.8708321911912517
0.8363765600501969,0.7615219170088291
0.825820979813842,0.9989517408028112
0.7309389840558111,0.9733469052913404
0.6361892010278288,0.8587245401761092
0.8115099852380447,0.7814514325310059
0.8706828648053614,0.7325962786874647
0.8634479091850157,0.5440346891318373
0.7170066906821774,0.3017723342389048
0.8855172111040496,0.0
0.6880480345717158,0.8085405268163783
0.7228978495133829,0.8138168754085
0.7964161788301004,0.8417745883372562
0.8266721267235647,0.8677493972018212
0.8198897255098921,0.8492020441416919
0.8160733471491767,0.8411480498821153
0.9785733479662692,0.736695887753615
0.9303526983924749,0.8301889189336779
0.758344308114092,0.8227519531162941
0.6003116052121642,0.8230633296966029
0.4240790100962695,0.8194686393140834
0.7111121945511029,0.81170056238524
0.7383185209817399,0.7761361258449103
0.6955955772737927,0.7676394201273543
0.7511473555041857,0.7654359381598488
0.7078789681482229,0.7195508521083983
0.7666167240881357,0.7889136455709371
0.8881451222012491,0.8164347285875311
0.9503392996754189,0.7674961613584992
1.0,0.7489261480402719
0.9034193089468865,0.7966613999540852
0.7257549168051927,0.7215395321869517
0.6460519359853694,0.7067451997084547
0.7650107091414435,0.7809144705109644
0.8232358359122605,0.7245834431711468
0.8033449128537672,0.8285605379615681
0.725200994096405,0.8593465741935978
0.7256152657518272,0.8217222744468635
0.8288982496584582,0.7807803809915154
0.859725948006519,0.6539744877831247
0.8646256366998818,0.6825934236369252
0.8450351238222418,0.7414676739184303
0.8893930948942829,0.6426939789601848
0.8515187007622361,0.6713363051582244
0.7594648721982598,0.7016777740610343
0.6944295135110582,0.6589220454222675
0.7288238957581579,0.8612180331850626
0.7050610635341273,0.8435105788161763
0.6252191643623919,0.905199558308507
0.678818543261668,0.8827057216703993
0.6632403688569573,0.919417771499626
0.6323413205570426,0.9569022203011719
0.6270574775000769,0.9993684209202274
0.6044975814976867,0.9513898276841322
0.5652502442301045,0.9939120692252634
0.3818790627602768,0.994113498365488
0.5519280426389909,0.9632143887229704
0.5592110588718553,0.9904024139269743
0.5750111689623328,1.0
0.46929811475698063,0.970182796196207
0.4968902552825097,0.9934226228523789
0.6317434676584126,0.985831957721213
0.6390180392721002,0.9307933137549195
0.692489938234217,0.9646885600474173
0.81891591761055,0.8973440844297035
0.8788945116248259,0.7503552327290652
0.9346034383870622,0.2539578864703233
0.9488649191100287,0.0
0.9356728974400211,0.4325579449753345
0.955001075775678,0.5143304169290287
0.828298380737457,0.6474652036269182
0.7481344873648994,0.6645300546954805
0.8062489375502375,0.6754740190327896
0.7598548773413772,0.7715092972247587
0.7281638495953292,0.8227769984471901
0.6879739409121115,0.817673852274613
0.5332351546004654,0.8164463185628636
0.647104105706002,0.8226039815911217
0.5571094048879931,0.8262480827600084
0.5623158900719265,0.8201915608852657
0.6379952425691874,0.8112589633452479
0.6925243135563193,0.7472363303413222
0.6945478075503221,0.7925153365526849
0.8782087584905359,0.7348597879331541
0.8933975505687759,0.4942443935189784
0.6566120972932543,0.9059366528326758
0.546532792616593,0.8868296935902971
0.5850735137799672,0.7984044864846707
0.7281594438954075,0.7885075511434748
0.7196643929006703,0.8606403533507561
0.6618883021410475,0.9667637627546223
0.5782957356423251,1.0
0.6556787546037066,0.9853705530646785
0.8215032257304414,0.9742591439574941
0.716194285014092,0.06277981905577763
0.8404325411704415,0.20832034231740934
0.8627101492674274,0.42570123551561007
0.9162681691802889,0.7726868079035885
0.8938899569164863,0.8926158764913863
0.8369217067495573,0.9171445626576422
0.7099270515572321,0.7970750393221252
0.6945108344495343,0.7569782592208225
0.726532098567786,0.8738303096448382
0.6416262497234173,0.8610764317593581
0.809274067999578,0.7264901210353408
0.7548504126660477,0.8180986441003973
0.8343500223507906,0.8644785226122415
0.8322827535506352,0.9244396790655207
0.7355617298173475,0.8958285891205983
0.7617553917641935,0.41958674925510653
0.9073224279754635,0.32953414523498153
0.8791698892017393,0.42001126537687045
0.9296892534945502,0.42005452422763967
0.8970171232747497,0.7673778553042573
0.7908393391759185,0.7449215522024636
0.650514496349586,0.5775889701138944
0.5600451845410453,0.3687070506166222
0.7537597442154313,0.009208304029297789
0.8359942706914212,0.8350246241628024
0.754633362861634,0.8409072326204953
0.8103774392475863,0.9644397697194815
0.7327708947942614,0.9383400626416343
0.6143149053455982,0.9920034077814306
0.7693908915907479,0.23719186446316248
0.8199300710134775,0.17087153093047694
0.8602209664771319,0.07144076167994062
0.8579261906742741,0.7343341689851623
0.958849074486765,0.8796330764078457
0.8060257367454449,0.817252278364769
0.867601330807816,0.8711107904920482
0.7992188322599845,0.7488045289051016
0.6772036613443138,0.6441039288709464
0.756251559078313,0.6880042786518243
0.7436754210232372,0.7850070219207035
0.8462964114296347,0.8557764074916794
0.6683464198378775,0.8490557851136735
0.8162340687754187,0.7534125135840617
0.8243911017536237,0.3004143324141782
0.8459686465233396,0.30691951239337595
0.9204122445002731,0.2522129212024418
0.949495968996778,0.4500804000387313
1.0,0.8216002136396664
0.8891165921160646,0.9144083991599692
0.7643870835604464,0.8586274977041877
0.6141850876784377,0.7528883144483042
0.8783813237491664,0.2627727186776234
0.7615686567073652,0.5676909549985577
0.8265626746634595,0.8736343923087623
0.6272711080372936,0.9135160751232632
0.7910359606065486,0.9572770401851843
0.7347895436931985,0.8265128401193671
0.8609507290407327,0.5917596154579217
0.764017848836478,0.0
0.8726847332267906,0.20933518101737686
0.9316399107850003,0.20960698444378922
0.879200741712484,0.7662420081510848
0.9231667390550149,0.9121119202622
0.8490271284779193,0.8800081633406853
0.6537237152989951,0.7837798751806476
0.7353891268758542,0.6796503864766666
0.7765597749626926,0.935833788528642
0.7394609754053375,0.9491006174128943
0.7794302908965575,0.8765583048821599
0.7001698602666265,0.8808509725112507
0.7847860983404706,0.917419987064404
0.6193574446851194,0.957403255228142
0.6964885488382135,0.8881383131465492
0.6405801663229549,0.835026254150887
0.7425166316415313,0.752263031139693
0.7565220600680943,0.811279842635284
0.6841314019271891,0.871876809572656
0.6962625066988202,0.8353331603356896
0.675729274222777,0.9063675189698294
0.6588704996605554,0.9571131447859453
0.5713494412527611,0.9750364709540049
0.578054841542644,0.9825132624896236
0.6196254026567206,0.9671145341005251
0.6456467522901305,1.0
0.6576204213892284,0.9990515395414258
0.6751553959942639,0.9864053294186399
0.6367052075841456,0.9789322501825234
0.6333732598977034,0.9791143650816673
0.6613280859494065,0.9829255517294564
0.7095460731499172,0.9919574560635113
0.6569666649784961,0.9729002815187933
0.5734723144288283,0.9696766263288381
0.5937090851252228,0.9881591108995178
0.5931824313981687,0.9903681345595154
0.579324953160878,0.980421713072387
0.6248115728176975,0.9516869361309124
0.5653489113265894,0.9583844384265157
0.6488614232073869,0.9697244750485067
0.6614525679411143,0.9718785826799857
0.6908094715879954,0.9811363097140702
0.695730619748407,0.9709769449263593
0.7010499643076089,0.9763080355158197
0.6388278345000276,0.9712511451949436
0.6792048873834965,0.9812805694361554
0.636634815430511,0.9748779984478009
0.6486872264287236,0.9852540262872115
0.5186185401065746,0.9816710171710539
0.6591426051554533,0.9719673032624095
0.588925527155589,0.9741028462117598
0.6621735695933207,0.9793785509328057
0.628875125496385,0.9964344852296528
0.6260728455221355,0.9857877766679457
0.6635984399295658,0.9491264343624163
0.6680535413271644,0.9610261515214349
0.6461504941390513,0.9683200387757137
0.6492146459638493,0.945830702477628
0.695922368161718,0.9651059501426882
0.7700401562232336,0.9525389903901688
0.7309759180930719,0.8478476063155356
0.6819348031554514,0.8582819069866416
0.6786639424147024,0.8715552147655136
0.6876054566203186,0.8597677579403741
0.7571604699058966,0.8065749292487459
0.808366570966376,0.7839446186290394
0.9269414245512312,0.8194995367828143
0.8108755733485967,0.7642587063560494
0.755212861374159,0.8066144562736633
0.7332852619555527,0.8801245438705105
0.6883062585481866,0.903274928381862
0.7180913935068597,0.8733314988492734
0.8414616925643801,0.797339163919278
0.9346770766174735,0.7673911329337738
0.8180328329159285,0.7148988447763228
0.8011933315877209,0.6636261482892056
0.7632546943887931,0.358732632729388
0.9598990570724527,0.2953436732314796
1.0,0.0
0.8916759360728551,0.744244739196347
0.7883470879065437,0.8479415595553533
0.7946890357424878,0.8392830502298826
0.7634615198627887,0.73049934667515
0.9673965187532346,0.12543376935433062
0.8877251497294742,0.21840900127221785
0.7827496260335809,0.4163342068678255
0.7380728222190464,0.6300199547733113
0.7239569851844637,0.7564384613459332
0.7052738836485923,0.8624675667919138
0.6929827003196801,0.869453222885668
0.7634441934583819,0.8247664736101697
0.8572158160539111,0.9019829091272259
0.9003193304458459,0.8593743570708052
0.998312683318468,0.2803388505146538
1.0,0.0
0.965798368997596,0.07652441718398556
0.9841539878850764,0.26054378056330535
0.9390138109902915,0.375908362566651
0.8567058516517898,0.46907106557981787
0.7446522538108179,0.39922006597135357
0.618922992016641,0.48406813286652883
0.623608210193303,0.47903117578407817
0.6037478948052876,0.678245131414219
0.5828251086066851,0.8718211194298982
0.5911705519172659,0.8689615344767444
0.6988964315924396,0.8444482445063748
0.7047726318332174,0.8523441479557511
0.6896814261260645,0.8591179519501825
0.6939891758508641,0.8813736389427468
0.6649996203492027,0.818568057644574
0.7259570820881917,0.8237269360444153
0.6242917632646219,0.7342540020832562
0.6127407354252309,0.8936670814277167
0.47747934691910393,0.8153550154728223
0.5234747636730048,0.9732795748516574
0.4670035840122747,1.0
0.5329176493281922,0.977091740876636
0.6502092191695267,0.9506486801246554
0.6850399643536053,0.859792781193861
0.5199091264021227,0.8756456987056805
0.7195383598030229,0.5994043546192676
0.7104414997067149,0.5462924331862671
0.7943931771532315,0.5625110508620296
0.8427012673297359,0.7256202811335577
0.8064458510141055,0.7427762310940867
0.9507696507136852,0.0
0.9931658193964041,0.4463539074249207
0.9576576419505631,0.09657126735919659
0.9897492937654461,0.13358858066280088
0.9130666594755763,0.7894322436553556
0.9083559581676578,0.659623035852003
0.7821847465892614,0.738815069903144
0.625507932393485,0.8432320386701878
0.7233566583367509,0.8618984950535837
0.8372851672172361,0.8687473490356805
0.8771533723146447,0.8826264823649478
0.813543179221787,0.8785686460174833
0.6950661016042221,0.892300525988779
0.7948524696889503,0.9243515938218994
0.5804220884359005,0.9268802493825258
0.6934701737808577,0.9204297806738774
0.6905130825108343,0.9376365794883035
0.5307780049221452,0.9548240616904934
0.7364224711140305,0.9654698248380814
0.8068174808724049,0.9648314429121672
0.7322096472517026,0.983899899777848
0.6537520229482952,0.9947720380081512
0.701294297267784,0.9872726382889956
0.7327834937377524,1.0
0.6939224744872796,0.988625122290976
0.7491667436372599,0.9904203296706999
0.7660977975550269,0.9871789525157028
0.6536987529135666,0.9910810923654758
0.8447686359157779,0.9345871631475124
1.0,0.8108384651231336
0.7434539224057207,0.8926995314600207
0.9586411970294365,0.9261707291885777
0.8625500778128115,0.9548946786258266
0.7179446780434956,0.9464895958586343
0.854246011733556,0.9254076171533557
0.7942442802081043,0.8991411726745905
0.8712063357627747,0.8447315112029368
0.771583700633156,0.9398544141278187
0.6846860060836829,0.9598626016839852
0.722725369240277,0.9343710757683078
0.7619763342540962,0.9565785543814107
0.7764356376987973,0.9569284750183255
0.7363249858703877,0.9431364905250555
0.6928152604819241,0.9448369355950239
0.84118019186621,0.9266483122341573
0.8783170437978959,0.91252578872914
0.8661961172253577,0.92560835501122
0.8710115793511213,0.8912758245464277
0.9107260258240707,0.8300942442864928
0.958225499769645,0.7494585079363429
0.8399380863635351,0.8195130106086765
0.9249191963600764,0.8026676476398535
0.9038693798488578,0.752709398008618
0.9261423770679723,0.5257520086923771
0.9178563259390358,0.6286704378549766
0.8872729332465961,0.6358720317794455
0.867968475396072,0.5693108611075728
0.8277723331057515,0.6799193271189822
0.7479348853987609,0.7419559891383547
0.7251606713821328,0.787944735566464
0.7226062899514615,0.7834768133703934
0.6716573988159664,0.8081714241960003
0.6676397864765087,0.7248573828545664
0.5858785922711508,0.8591622737738728
0.6152425330674084,0.8260739140002327
0.6706315350682147,0.7953020564919981
0.5557372533291043,0.6975894164262585
0.658658160056688,0.6550947006332279
0.6579087213445384,0.7039368339990156
0.7278544158189624,0.7622115699632994
0.6112405339198693,0.7789713737843685
0.6815415615325486,0.8106738514129677
0.6448545477913084,0.7731811051290238
0.30935875756348724,0.778045629396592
0.632851879419414,0.49258520430192837
0.5746623703807088,0.8717561566996477
0.5115319417511278,0.8948958906111804
0.5858631724451402,0.8506959606925356
0.511770163963467,0.9106736037628225
0.4709001949697269,0.9213827625895796
0.530047002976293,0.9019043496021294
0.6338873034607445,0.8484055788951472
0.6235873472417947,0.8587298254990917
0.642247805671941,0.807653241382851
0.5994088522412979,0.8155017893739834
0.5772598425712925,0.8152321531929936
0.6493400464079518,0.7363635526278304
0.9119455160556589,0.638565909793013
1.0,0.0
0.9546776597555232,0.17721118889848017
0.9335541703139298,0.33132913407279546
0.7876391232350825,0.4156835430811121
0.8378107137391096,0.5742741241006755
0.8347707266883565,0.40633867740048824
0.962851269609226,0.40337745067928865
0.9140500897360813,0.5602245307373488
0.8473155715992634,0.7006988661613771
0.9707662760153235,0.7640506635540503
0.8021904086390511,0.8133156145581603
0.6847917260693206,0.746051813315846
0.6835507895779189,0.8733745915713295
0.6104014040952113,0.7985349848047458
0.6317617364627935,0.8821647609822243
0.61257391204999,0.9144507901677389
0.5491559338242182,0.9126722249537379
0.6748173088761404,0.9103076373459196
0.5675252419015325,0.9594538037273018
0.5211275605335981,0.9579798940349974
0.5836765789191647,0.948522451056129
0.577034825644744,0.9660421177578578
0.536223210987342,0.9760650599925988
0.5140982743866075,0.9564277591280226
0.6262670467858706,0.9571125541250456
0.5632321302760602,0.9438728348322345
0.41685748566039227,0.9483196968992207
0.5470106093803454,0.9469479476461221
0.6249328736866087,0.9310604877277852
0.4423291974051041,0.9633533481017591
0.6606764326600998,0.9475635646447923
0.639645250585533,0.9336677629655608
0.5802376187961498,0.9705131914663049
0.577720551511837,0.9524014798688114
0.5863105394560784,0.9825765425597733
0.543324930366141,0.9772679788291806
0.5969734816775614,0.9616933095885489
0.4962803429881629,0.9669303609325247
0.48994133639358756,0.9872026131352923
0.5040812600039573,0.9594663598122566
0.6019179947899344,0.9403393580770746
0.5852776933038041,0.9906381024161174
0.5765675857157342,1.0
0.630609141040098,0.9962525049330374
0.5199439214882522,0.9770942119349507
0.5289746837445881,0.9933532187294354
0.46263419158902425,0.9822508957082993
0.5814868822411974,0.9613140276067799
0.5595917164125775,0.9443688586910152
0.5234192818788292,0.9731317350513224
0.6271421225824175,0.9648545349754156
0.6130953756147436,0.9499429106262148
0.5942863401114629,0.971666595843708
0.7168285442427133,0.9466247681999975
0.7008538586491142,0.9531044843874223
0.5466622628203626,0.9417812516650307
0.5284140790968714,0.9744579638282338
0.5388780364091192,0.9572760028656077
0.6580808436450385,0.95919120558883
0.6814869761037239,0.9560529601205798
0.5537890235436576,0.9582332590981721
0.6109927268666729,0.8773637397989821
0.7515273172858061,0.9156307259118706
0.7614972693348204,0.9205546305809968
0.7249146711561647,0.952835540303779
0.745002778370663,0.9259970406713436
0.6535512990807848,0.9068616964504861
0.791266770539502,0.8989871964718404
0.7483840303957109,0.8935432546008288
0.6972917041232871,0.8850201062486108
0.6672316694463024,0.8828808735021424
0.6353358783980309,0.8785765729383328
0.7414424779230364,0.8767921396043141
0.6839874096581058,0.8896976530538444
0.7381898853321069,0.9001572988693989
0.7355362700865967,0.9029444129508897
0.706636538945384,0.9214416670917797
0.7147671304427156,0.9182660640974386
0.6147198509681236,0.9352641232396264
0.6585578312783336,0.9333881237356298
0.7604395687925815,0.9254265253997817
0.8763119666365982,0.9196746482549604
0.7369526775884733,0.9587155406039299
0.8948692318080447,0.9373715773826338
0.7604924062051468,0.9644565670090749
0.6718164930160363,0.9473462581779665
0.6290704251740749,0.986756347292534
0.5515033810633625,0.982934556546658
0.6857705106716426,0.9651227335158509
0.6554745579414953,0.9650844210653835
0.6697379099127295,0.9609679284581201
0.6540208510468634,0.9808561481108576
0.6022812994045935,0.9934962313498509
0.6208861435606992,0.9901625982613155
0.5690845578931807,0.9925247538744402
0.6256048917787168,0.978494599141088
0.6602708406767077,0.9903958137331386
0.6629124930672186,0.9958402048678349
0.7060855654276949,1.0
0.7885266594849253,0.9890196894998212
0.7036312796116263,0.9829680879863406
0.7547712446122379,0.9662946818988836
0.6754088264558342,0.982223588929595
0.6691108507445744,0.9833326943341674
0.7021236420337043,0.9520895632928467
0.5718295422930061,0.9532123223627017
0.604957247916059,0.9641546617020252
0.719305992185593,0.9353016251032278
0.7608990792852004,0.9447637581770917
0.7078738730530473,0.9541935435080855
0.7511751323913121,0.9450793317683587
0.7353133746645295,0.9711004050420864
0.7435967343708374,0.9821795092510618
0.778942332074126,0.926937152988328
0.7170692399171307,0.9591570513852665
0.8262067816164618,0.9582321800471213
0.6985745572756549,0.9504826295946279
0.6426755353480829,0.9608327340413613
0.6809757602389318,0.9027228335389781
0.7004799968154846,0.9023657296204871
0.801712437101032,0.8703465244005117
0.8901741981491619,0.7551642538570997
1.0,0.08215679346788905
0.9190622001734835,0.3127978583932128
0.9602525782277759,0.0
0.9876886526146081,0.2895712850589684
0.8781487558336105,0.3604437483074707
0.8934064978244723,0.3991854422776528
0.8571295871916705,0.568065888292345
0.959074122329595,0.6052609844042023
0.8933559578863363,0.6830633385949336
0.7363362987728022,0.6766803901870291
0.7819951563340721,0.6699743866065923
0.9196616606492746,0.599551727305351
0.940086097328149,0.5770501574663948
0.9606312706117465,0.5478027368739107
0.9586694628832161,0.12022769400652022
0.8296412183331785,0.9584724065486758
0.7972218295044464,0.9751377631425228
0.7329787850345642,0.9571380123593395
0.7760989487352269,0.8846392937929093
0.7468991882488738,0.673366846067592
0.8588807809911979,0.8898854264776985
0.7318894591451116,0.9895307465531112
0.7939259942924579,0.9911882710468682
0.7928547816467358,0.9839035959953556
0.7833292075763204,0.981598283064712
0.7896645018700557,0.8850026585570419
0.804165072824138,0.27096825190308566
0.8143974152946335,0.0
0.863191835929772,0.0708686830555798
0.8922111560412678,0.6977314373444984
0.8017145240760858,0.624449071020141
0.8514427536905937,0.8016333771574465
0.7815108751943788,0.910342476409763
0.7473065944642155,0.9415584578408606
0.8429200416887519,0.9561139782786792
0.7559749625643496,0.9473156819675107
0.6520689907267317,0.9843561576140563
0.6369035731621155,0.9599744751521259
0.8039483527887462,0.9764083810774888
0.819549956056686,0.9575276874147881
0.8877263714362473,0.9506543960247725
0.8698557541663724,0.9813495954535436
0.9311887241029703,0.981668353124168
0.8972099572538722,0.9802807389118531
0.8526061144014044,0.9857420893206054
0.8716760425982667,0.9778510169844389
0.8478901297648561,0.9890677914173758
0.7612583401477272,0.9844371277097083
0.7429467462444745,0.9892709272440676
0.6970282723981862,0.9942287357154179
0.6759684092230439,1.0
0.5687058270125546,0.9904266377030571
0.6069947880443143,0.9967052843078225
0.7212754176208432,0.9799540381167319
0.7913603113256702,0.9770172672063371
0.7210047381986624,0.9992267183892941
0.7506121530507995,0.9999788407186377
0.7393240250988273,0.988186195563799
0.7636527132026286,0.9897516763950712
0.8554418278663252,0.9869586826664501
0.8370006790322696,0.9538242340197879
0.8171974090374504,0.9559469569605545
0.7721720540497182,0.8513913686022491
0.7737361689442183,0.8870136225856351
0.8020774408615723,0.872371120756729
1.0,0.5454671398701505
0.9271079849057164,0.8843503672534114
0.8232571191622614,0.9481056999797246
0.8877287662077522,0.9720124986393779
0.8182421714965841,0.9808104400756862
0.814955104244261,0.9747116554130416
0.79955502010878,0.9437344315466244
0.9158913694207123,0.2595788978810831
0.8718083187409801,0.02086857770534022
0.9396227129212611,0.20447168938836474
0.8204951754601102,0.8017052366840927
0.8558251076092135,0.6061578196629641
0.8045703242405513,0.8747023928628292
0.8374031848170959,0.9461933331683069
0.8622237349313576,0.9323101714277738
0.7246135118693872,0.9571562804268704
0.7921157787873573,0.9568032267179414
0.7998663891407911,0.9648958634919824
0.8193934200682786,0.9732388031818268
0.7699579365737812,0.9771361592412159
0.8891882846772928,0.9677835505924267
0.8504957929370803,0.9743953965813028
0.8227499724750351,0.9856195121688796
0.8625974198688408,0.9643548681535049
0.8260059707931446,0.8983244993619748
0.88032602625957,0.6156283125703517
0.8958122755478023,0.4578354688035373
0.939993862008817,0.0572737610300018
0.8742405213099493,0.38769890336364726
0.7207182759258393,0.616986503732556
0.632391491809619,0.7939685184495685
0.5769301312573072,0.923512248463491
0.5605068358598607,0.9278181347327075
0.6164627446961549,0.8224444573966233
0.6527157052140062,0.8548793766866434
0.868559965126718,0.7180524464072582
0.7561387368380167,0.7491327951584923
0.8241406295472044,0.37296138888663627
0.8815314077235934,0.3692806271928702
0.8716664329086199,0.45031466531296765
0.6770460865609996,0.0
0.9566274178862318,0.17754682079997217
0.8166695443198964,0.4841013525515587
0.7527962343990102,0.7450915090604043
0.6786779105920644,0.6893323584611847
0.7739186426233671,0.7910038720791751
0.7521340380645759,0.7987411480319371
0.7198425714656218,0.7082841094711583
0.8066751526448511,0.818032749126721
0.7793062691268681,0.8106820007708664
0.6924127886378177,0.8531852492833664
0.6574189166391794,0.8940280420379683
0.7038049333269232,0.9363312345173617
0.7050513533481647,1.0
0.685072450795989,0.9556035336298566
0.773063006087941,0.8777483145292538
0.7711362022258809,0.7671956563591997
0.8164020058984289,0.6531735687933437
0.6822564999614162,0.3767206794121755
0.731338049502046,0.555838563981567
0.8385849543578993,0.6776650513109456
0.6638029514517022,0.7451313552594376
0.7603911769935374,0.6027958238786605
0.8390192233302556,0.7746597173798603
0.8034379826423089,0.815699608734169
0.7116254176998511,0.5686771656637725
0.7351244699304554,0.7306937886463661
0.7738576122651923,0.6256453993285921
0.9102285745202936,0.5876667098951679
0.8600690683508195,0.7830729079034213
0.7312301518890032,0.8631332417768063
0.6010893942729284,0.90547156930274
0.5481897869467705,0.9062459276702206
0.6948521674123863,0.9165509819117161
0.8742924771982993,0.8810063357103389
0.8554199089895735,0.9680651997057601
0.7800824420888934,0.9984492009003153
0.6519700326209151,0.9812806245053045
0.6005795222105255,0.9672173977598703
0.46464068601773256,0.9561727434302532
0.6088763999098739,0.9621280393322761
0.5414819691313654,0.8917067442960509
0.7486431949930028,0.9006821639545461
0.8016062601812755,0.9142429153505578
0.8497756253679125,0.8559051913714115
0.7659766972965165,0.7520072599158105
0.9996863301473818,0.6925054918158171
0.961425363714181,0.8559051904809122
0.8358130343845066,0.9203905743229622
0.6743868905822461,0.8410920059060647
0.8876423686810223,0.44728905720850815
0.9040120193781442,0.6049594043071189
0.8509548472558743,0.6631188321330582
0.7725609158735951,0.6834585248438094
0.8072717779200959,0.5219955141687685
0.7255044119629953,0.6478394748379661
0.8206369944313173,0.7382951445194211
0.8091726362789737,0.7805789299023648
0.8694317441453636,0.727267805012139
1.0,0.6729252622157629
0.866282260395608,0.4542501530865103
0.6845264958501378,0.4227021042905987
0.9089002493000292,0.4310109854974141
0.7707835012827909,0.4275522685880495
0.7514261995911699,0.4474941203332456
0.8452532508329053,0.4516915032803994
0.7663106885848556,0.49667050109912386
0.8709953020370935,0.5094082745561991
0.8899220132806687,0.5648642341922944
0.8895275188393148,0.4510690034745247
0.7984240326286233,0.45792467734125486
0.854183942108574,0.5030504791805842
0.8451042911350306,0.5402048993722884
0.8779492313627622,0.5942286004874812
0.809738653202558,0.5324700897445014
0.866184153728069,0.526423315889601
0.7488481263177434,0.519885122811333
0.7213827821112536,0.5096796022876522
0.8378125458297068,0.46095178419781785
0.7523412247518053,0.42573832885970603
0.7638955334967469,0.5006976739780016
0.8471526730274815,0.5134312647260976
0.7454654260751501,0.5148318605594094
0.8432310846243545,0.4822514183845864
0.9233123730108037,0.5105385763154846
0.8805936311560741,0.5532487170071694
0.8385417508916655,0.5592780762741504
0.8002973454215894,0.5683208273154499
0.6292686282402722,0.4600909344323101
0.8969603601552009,0.3265145630262779
0.9350659813575297,0.5065757557284356
0.8254869948442978,0.48113725176956074
0.8686203427228043,0.5261667502080215
0.819661993168316,0.5135092592703098
0.8380177510171742,0.6170378300220737
0.7887824649671227,0.6956211520636595
0.8864245253590451,0.7300288466699387
0.5884423471755544,0.7238389470860498
0.857722090756053,0.7530932636775796
0.68210878933885,0.725103451338075
0.848448785533011,0.7366887966218725
0.8038517975866029,0.705774948939703
0.8139131686960913,0.6128523278732348
0.8593527121900842,0.6743718237165642
1.0,0.489452659579623
0.7691694404482725,0.6079490486961963
0.7749820306894103,0.7521786726446552
0.7960403534817814,0.8701725589773219
0.6674115935410003,0.8653770068265818
0.7675398842557427,0.972500835152987
0.8176747860366869,0.9539429148114623
0.767008101856643,0.9498411759080161
0.7697195881314078,0.9155669336072226
0.7342618123696611,0.9525975191032202
0.7531005832088351,0.8929119508190352
0.9479655460826555,0.3635831448997593
0.854382761251421,0.46476853658631123
0.7809169284310088,0.48028554831657916
0.8756086537873874,0.2758010629359826
0.80003103265797,0.32654930126431836
0.8681460855678886,0.37590713705049383
0.9147177624228513,0.46190917360213074
0.8891933961191791,0.4925568092992064
0.8916269061735665,0.5972889023580495
0.8103025368777714,0.8308643304834001
0.7999973823460382,0.8764715335177083
0.8363765600501969,0.7978090416825605
0.825820979813842,1.0
0.7309389840558111,0.9433349642038569
0.6361892010278288,0.8489425802556644
0.8115099852380447,0.8125225618390542
0.8706828648053614,0.7777854643410594
0.8634479091850157,0.6116693175041393
0.7170066906821774,0.41389440356140933
0.8855172111040496,0.0
0.6880480345717158,0.7365460200603063
0.7228978495133829,0.7499418763709851
0.7964161788301004,0.8166696298311407
0.8266721267235647,0.8434560941582426
0.8198897255098921,0.8349987590848263
0.8160733471491767,0.806663865672151
0.9785733479662692,0.6615814960696154
0.9303526983924749,0.7742231992952056
0.758344308114092,0.7664841154361864
0.6003116052121642,0.7696335850465297
0.4240790100962695,0.7598060211934251
0.7111121945511029,0.7575179603501275
0.7383185209817399,0.728532032551095
0.6955955772737927,0.6983938097071611
0.7511473555041857,0.6775835679284407
0.7078789681482229,0.6337143162595561
0.7666167240881357,0.6832777111937527
0.8881451222012491,0.7728586496429415
0.9503392996754189,0.7249699742644392
1.0,0.6721170703438402
0.9034193089468865,0.7197687336182159
0.7257549168051927,0.6485585204995499
0.6460519359853694,0.6210697523940933
0.7650107091414435,0.7311413240676339
0.8232358359122605,0.6811712108027259
0.8033449128537672,0.7873819029009942
0.725200994096405,0.8240194995533763
0.7256152657518272,0.7795776122212672
0.8288982496584582,0.7596680668938168
0.859725948006519,0.5263738391821696
0.8646256366998818,0.5599556984004068
0.8450351238222418,0.5367364102411404
0.8893930948942829,0.4725818488435432
0.8515187007622361,0.5897555855213398
0.7594648721982598,0.6506815391852594
0.6944295135110582,0.6721546620099467
0.7288238957581579,0.7888389127837292
0.7050610635341273,0.7700498670091267
0.6252191643623919,0.8823112511286245
0.678818543261668,0.8354797390951868
0.6632403688569573,0.9254751295574977
0.6323413205570426,0.906481998708984
0.6270574775000769,0.9482247396824445
0.6044975814976867,0.9946044846337316
0.5652502442301045,1.0
0.3818790627602768,0.9662964856202839
0.5519280426389909,0.9801172022706452
0.5592110588718553,0.9839941146656764
0.5750111689623328,0.9729627879027903
0.46929811475698063,0.9860109909380682
0.4968902552825097,0.9872236607565319
0.6317434676584126,0.9476125675632495
0.6390180392721002,0.9572112164810803
0.692489938234217,0.9517020447248273
0.81891591761055,0.8670830979996041
0.8788945116248259,0.6227627166047202
0.9346034383870622,0.0
0.9488649191100287,0.015583212447834359
0.9356728974400211,0.1643927479466608
0.955001075775678,0.25242496128399444
0.828298380737457,0.440580510497744
0.7481344873648994,0.5307906853914505
0.8062489375502375,0.6481751788868862
0.7598548773413772,0.7078591218656045
0.7281638495953292,0.7714605426289838
0.6879739409121115,0.764803079480206
0.5332351546004654,0.7687803566932163
0.647104105706002,0.7603768493437401
0.5571094048879931,0.7725772347114958
0.5623158900719265,0.770561615546279
0.6379952425691874,0.7441196689753409
0.6925243135563193,0.6985658802853147
0.6945478075503221,0.7348051566350912
0.8782087584905359,0.6528941342501946
0.8933975505687759,0.39484347451833374
0.6566120972932543,0.9091486424139604
0.546532792616593,0.869760511022296
0.5850735137799672,0.5912620228448389
0.7281594438954075,0.6963704586886744
0.7196643929006703,0.8626145251096483
0.6618883021410475,0.9679338835396339
0.5782957356423251,0.9960790387441515
0.6556787546037066,1.0
0.8215032257304414,0.9880141903515012
0.716194285014092,0.21673789433206322
0.8404325411704415,0.27637805295823537
0.8627101492674274,0.4348240469050827
0.9162681691802889,0.7673675317418934
0.8938899569164863,0.8774304735925913
0.8369217067495573,0.9030153088636633
0.7099270515572321,0.7938872869214795
0.6945108344495343,0.7532291546862596
0.726532098567786,0.8573994657527335
0.6416262497234173,0.8380555299041681
0.809274067999578,0.7592048625737048
0.7548504126660477,0.8148110260105181
0.8343500223507906,0.832096162117838
0.8322827535506352,0.8763504676755555
0.7355617298173475,0.8459890110732271
0.7617553917641935,0.3807234325455511
0.9073224279754635,0.631606766634946
0.8791698892017393,0.35085258138205183
0.9296892534945502,0.31893729276169996
0.8970171232747497,0.7765871288214362
0.7908393391759185,0.7340621699020328
0.650514496349586,0.5702655152796656
0.5600451845410453,0.37761431425629033
0.7537597442154313,0.0
0.8359942706914212,0.8371306997003789
0.754633362861634,0.8236397826685775
0.8103774392475863,0.9447849587040624
0.7327708947942614,0.9414302785838137
0.6143149053455982,0.9748331449953129
0.7693908915907479,0.3181085364431667
0.8199300710134775,0.2929593976557786
0.8602209664771319,0.20359627394819216
0.8579261906742741,0.7286250911908251
0.958849074486765,0.844203006972259
0.8060257367454449,0.8120502366404555
0.867601330807816,0.8644510793896429
0.7992188322599845,0.7628136527237523
0.6772036613443138,0.6892417617683081
0.756251559078313,0.6987460434728198
0.7436754210232372,0.7808560476689025
0.8462964114296347,0.8602221907005132
0.6683464198378775,0.8606764537966837
0.8162340687754187,0.8327884707195523
0.8243911017536237,0.26416098088153367
0.8459686465233396,0.4460488800433308
0.9204122445002731,0.4753206738962594
0.949495968996778,0.42130553120874603
1.0,0.797572972584017
0.8891165921160646,0.874716128701196
0.7643870835604464,0.8466566064539164
0.6141850876784377,0.7676861465555515
0.8783813237491664,0.26728508173572285
0.7615686567073652,0.5924493274504012
0.8265626746634595,0.8524012416636328
0.6272711080372936,0.8920013435245144
0.7910359606065486,0.9473037178361982
0.7347895436931985,0.8198534244234128
0.8609507290407327,0.40813626596944075
0.764017848836478,0.04909486380951517
0.8726847332267906,0.22575764478282767
0.9316399107850003,0.09854298405749995
0.879200741712484,0.7723474561391123
0.9231667390550149,0.8633787563102965
0.8490271284779193,0.884353520979248
0.6537237152989951,0.7971203012328135
0.7353891268758542,0.6952166309654436


==> figures/suppl/psnr_scatter_csvs_old/angular_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.7765597749626926,0.7317016854386932
0.7394609754053375,0.7555544915391748
0.7794302908965575,0.6293595768382141
0.7001698602666265,0.7533491488467791
0.7847860983404706,0.6686839228800334
0.6193574446851194,0.8400044470526526
0.6964885488382135,0.816488161992363
0.6405801663229549,0.8153469465019041
0.7425166316415313,0.4794009279807567
0.7565220600680943,0.5669375171589733
0.6841314019271891,0.7971134136187235
0.6962625066988202,0.8339558811407879
0.675729274222777,0.8682436492508245
0.6588704996605554,0.8362266099589445
0.5713494412527611,0.9158112976457766
0.578054841542644,0.9901616056234408
0.6196254026567206,0.9923561809207273
0.6456467522901305,0.9999146217489103
0.6576204213892284,0.9830861423264117
0.6751553959942639,0.9285884825880826
0.6367052075841456,0.9239119873410028
0.6333732598977034,0.8975297405327007
0.6613280859494065,0.8545498746858405
0.7095460731499172,0.9327431691111382
0.6569666649784961,0.9211015378190864
0.5734723144288283,0.9658860259972128
0.5937090851252228,0.9720137967888058
0.5931824313981687,0.9883175425202148
0.579324953160878,0.9390324692524152
0.6248115728176975,0.8925102980612701
0.5653489113265894,0.9518343507229184
0.6488614232073869,0.9175811359534646
0.6614525679411143,0.9620398535955296
0.6908094715879954,0.9571278030706872
0.695730619748407,0.8483350929660614
0.7010499643076089,0.9245200173743564
0.6388278345000276,0.9678226985359271
0.6792048873834965,1.0
0.636634815430511,0.9266518387865023
0.6486872264287236,0.9309331392927398
0.5186185401065746,0.9616579485115279
0.6591426051554533,0.922252804899869
0.588925527155589,0.8875726609700917
0.6621735695933207,0.9137289941222564
0.628875125496385,0.9331144281458795
0.6260728455221355,0.9538039900336805
0.6635984399295658,0.9303496539413609
0.6680535413271644,0.923615640752044
0.6461504941390513,0.8720539359566186
0.6492146459638493,0.7929115914345033
0.695922368161718,0.6910546850649051
0.7700401562232336,0.7182885504685995
0.7309759180930719,0.608845729030514
0.6819348031554514,0.4685523356521602
0.6786639424147024,0.7753338383337826
0.6876054566203186,0.6961932355040912
0.7571604699058966,0.6097082595572951
0.808366570966376,0.4449583785094724
0.9269414245512312,0.15572967971489673
0.8108755733485967,0.4827729875354168
0.755212861374159,0.6258858826177452
0.7332852619555527,0.7076090232720639
0.6883062585481866,0.8085503736710746
0.7180913935068597,0.7159924554121625
0.8414616925643801,0.2743769933871379
0.9346770766174735,0.0
0.8180328329159285,0.3283321179353502
0.8011933315877209,0.5724698687147082
0.7632546943887931,0.4104128803692694
0.9598990570724527,0.3145920839952016
1.0,0.5533679282630792
0.8916759360728551,0.8577101193197275
0.7883470879065437,0.8532927034179459
0.7946890357424878,0.8605422488877381
0.7634615198627887,0.7814230648350955
0.9673965187532346,0.5647617944868152
0.8877251497294742,0.617295521515027
0.7827496260335809,0.7071604790711083
0.7380728222190464,0.7282379686665853
0.7239569851844637,0.788651416612929
0.7052738836485923,0.9184947702104304
0.6929827003196801,0.9706964663817342
0.7634441934583819,0.9681017468057066
0.8572158160539111,0.9875362582593604
0.9003193304458459,1.0
0.998312683318468,0.9061053168433636
1.0,0.7965267473863107
0.965798368997596,0.5831937381695946
0.9841539878850764,0.019822287491809917
0.9390138109902915,0.0
0.8567058516517898,0.1230202893837101
0.7446522538108179,0.3753325400598663
0.618922992016641,0.35554711359568
0.623608210193303,0.7101030069431365
0.6037478948052876,0.6464823532292604
0.5828251086066851,0.9008891349986005
0.5911705519172659,0.9388231133793755
0.6988964315924396,0.9358068847377122
0.7047726318332174,0.9275132406829436
0.6896814261260645,0.9606845939839626
0.6939891758508641,0.9703010877956386
0.6649996203492027,0.9412726893603589
0.7259570820881917,0.9075760561992112
0.6242917632646219,0.9624500586509899
0.6127407354252309,0.9682529449209937
0.47747934691910393,0.9722631383534689
0.5234747636730048,0.9693239427135136
0.4670035840122747,0.9248252873239814
0.5329176493281922,0.950536954275641
0.6502092191695267,0.936809069545356
0.6850399643536053,0.9478926175191204
0.5199091264021227,0.905550616567056
0.7195383598030229,0.6822364046973836
0.7104414997067149,0.5382696473005307
0.7943931771532315,0.39139683323980407
0.8427012673297359,0.4919926070522842
0.8064458510141055,0.5357045955366734
0.7765597749626926,0.7771581817420965
0.7394609754053375,0.7594383828504062
0.7794302908965575,0.6521289289496147
0.7001698602666265,0.7693860035281825
0.7847860983404706,0.6917598536971112
0.6193574446851194,0.8900702445221084
0.6964885488382135,0.8576215244674079
0.6405801663229549,0.7821145424529368
0.7425166316415313,0.5956587725008425
0.7565220600680943,0.7129358674634566
0.6841314019271891,0.7142863852447121
0.6962625066988202,0.7956732889343191
0.675729274222777,0.8619059013269106
0.6588704996605554,0.8761337675520728
0.5713494412527611,0.934426313834223
0.578054841542644,0.99499761723836
0.6196254026567206,0.9971390673112278
0.6456467522901305,1.0
0.6576204213892284,0.9769667433947986
0.6751553959942639,0.9280790322379895
0.6367052075841456,0.9485244134252101
0.6333732598977034,0.912438232689101
0.6613280859494065,0.8618974689677831
0.7095460731499172,0.9487382151388386
0.6569666649784961,0.943378552933449
0.5734723144288283,0.9760344065078058
0.5937090851252228,0.9930090107929118
0.5931824313981687,0.993005487483524
0.579324953160878,0.9487226959552915
0.6248115728176975,0.9131004958682221
0.5653489113265894,0.9473614940931013
0.6488614232073869,0.919472145461798
0.6614525679411143,0.9401413627086214
0.6908094715879954,0.887261902475184
0.695730619748407,0.8078428209643498
0.7010499643076089,0.8666260354411824
0.6388278345000276,0.8842152471737059
0.6792048873834965,0.9763560283773876
0.636634815430511,0.9422603368679279
0.6486872264287236,0.9401514325775202
0.5186185401065746,0.962802201290192
0.6591426051554533,0.9277102585068135
0.588925527155589,0.8555478892144267
0.6621735695933207,0.8369615971256421
0.628875125496385,0.9065594612917998
0.6260728455221355,0.9520187949326838
0.6635984399295658,0.9166047570372254
0.6680535413271644,0.9064094080479981
0.6461504941390513,0.8969373117415129
0.6492146459638493,0.8457207624691481
0.695922368161718,0.7031906119641316
0.7700401562232336,0.6940097750448341
0.7309759180930719,0.5606465041332677
0.6819348031554514,0.5971487937534156
0.6786639424147024,0.7393726643408154
0.6876054566203186,0.6776268310119424
0.7571604699058966,0.6120062409392542
0.808366570966376,0.21413618639575052
0.9269414245512312,0.05148414896361152
0.8108755733485967,0.485433905199792
0.755212861374159,0.6791872938036353
0.7332852619555527,0.7777487359915163
0.6883062585481866,0.8387707677865073
0.7180913935068597,0.7786640628546975
0.8414616925643801,0.07499840722336433
0.9346770766174735,0.0
0.8180328329159285,0.11612036993751096
0.8011933315877209,0.4111974536425205
0.7632546943887931,0.46478653157991356
0.9598990570724527,0.3249787845184904
1.0,0.4840680868610731
0.8916759360728551,0.6678708761396256
0.7883470879065437,0.8755209201835471
0.7946890357424878,0.8005986597750452
0.7634615198627887,0.6820437608622701
0.9673965187532346,0.68128987359923
0.8877251497294742,0.6290483788473441
0.7827496260335809,0.7759216847756758
0.7380728222190464,0.8284416155494497
0.7239569851844637,0.8905730436804076
0.7052738836485923,0.944022974551467
0.6929827003196801,0.9937375352534329
0.7634441934583819,0.9813119004969504
0.8572158160539111,0.9717821931592548
0.9003193304458459,0.9840930982575131
0.998312683318468,0.8685448698022306
1.0,0.714642000304458
0.965798368997596,0.5222656756856376
0.9841539878850764,0.044737000918741436
0.9390138109902915,0.0
0.8567058516517898,0.15232442403031132
0.7446522538108179,0.43408982965914766
0.618922992016641,0.5582001031083137
0.623608210193303,0.7128962987682428
0.6037478948052876,0.7835926545594358
0.5828251086066851,0.8935925147802488
0.5911705519172659,0.9233645591131192
0.6988964315924396,0.9223885865903596
0.7047726318332174,0.9150843781396089
0.6896814261260645,0.9351904026091109
0.6939891758508641,0.9460532680636906
0.6649996203492027,0.9298098254012349
0.7259570820881917,0.86477470387025
0.6242917632646219,0.9448562303843627
0.6127407354252309,0.9808881435797733
0.47747934691910393,0.9471170209975154
0.5234747636730048,1.0
0.4670035840122747,0.9830044672158543
0.5329176493281922,0.9822377483456055
0.6502092191695267,0.9421710824231443
0.6850399643536053,0.9298122227914052
0.5199091264021227,0.9034351016543858
0.7195383598030229,0.6854326162249974
0.7104414997067149,0.6263679317406599
0.7943931771532315,0.5899165019520012
0.8427012673297359,0.5742458953674059
0.8064458510141055,0.5998093144015826
0.7765597749626926,0.712433122618241
0.7394609754053375,0.6946099854343298
0.7794302908965575,0.5753485586950934
0.7001698602666265,0.748345301254769
0.7847860983404706,0.6823321632660406
0.6193574446851194,0.8486847634393485
0.6964885488382135,0.8445349233595548
0.6405801663229549,0.8244134250520666
0.7425166316415313,0.46781782865062504
0.7565220600680943,0.5101363234722873
0.6841314019271891,0.6594486221531862
0.6962625066988202,0.8051696824645408
0.675729274222777,0.8500953387525267
0.6588704996605554,0.7430097613729469
0.5713494412527611,0.9121282304352015
0.578054841542644,0.9890436103061974
0.6196254026567206,0.9949256990771153
0.6456467522901305,1.0
0.6576204213892284,0.9680121981474369
0.6751553959942639,0.9177634174579887
0.6367052075841456,0.9215520075867731
0.6333732598977034,0.8683254439279917
0.6613280859494065,0.8467276993132119
0.7095460731499172,0.9288125153372602
0.6569666649784961,0.9198100945282901
0.5734723144288283,0.9486799364085667
0.5937090851252228,0.9581372064832394
0.5931824313981687,0.980554149472781
0.579324953160878,0.9400698075411196
0.6248115728176975,0.8982349868149341
0.5653489113265894,0.9052365770634789
0.6488614232073869,0.9000883165150333
0.6614525679411143,0.9436021815235149
0.6908094715879954,0.9228178001023966
0.695730619748407,0.827808533687642
0.7010499643076089,0.8866249368731097
0.6388278345000276,0.8836271224619648
0.6792048873834965,0.9645672988068761
0.636634815430511,0.9210135842731747
0.6486872264287236,0.9262904662064654
0.5186185401065746,0.9734033742340381
0.6591426051554533,0.9208371169822672
0.588925527155589,0.8616910798977456
0.6621735695933207,0.8441741437050435
0.628875125496385,0.8928970456326145
0.6260728455221355,0.9511477639758426
0.6635984399295658,0.9206209365412503
0.6680535413271644,0.8807491884834269
0.6461504941390513,0.8650814821513769
0.6492146459638493,0.8307017684472553
0.695922368161718,0.7485727263574937
0.7700401562232336,0.7404207234569423
0.7309759180930719,0.4447113747625458
0.6819348031554514,0.5598423814664553
0.6786639424147024,0.7160103493023281
0.6876054566203186,0.6503513454463633
0.7571604699058966,0.4393553563725499
0.808366570966376,0.43451458628326256
0.9269414245512312,0.0
0.8108755733485967,0.44670755279286867
0.755212861374159,0.7603572730491974
0.7332852619555527,0.7907464372870314
0.6883062585481866,0.8670419635231543
0.7180913935068597,0.6855707245721483
0.8414616925643801,0.03545491742899556
0.9346770766174735,0.0866894529328179
0.8180328329159285,0.181799906929367
0.8011933315877209,0.4472457041231394
0.7632546943887931,0.43765346111893405
0.9598990570724527,0.20662070705475344
1.0,0.5522913714593052
0.8916759360728551,0.8768157407235202
0.7883470879065437,0.9121427933732894
0.7946890357424878,0.9220960975565545
0.7634615198627887,0.7500356065762084
0.9673965187532346,0.6377353146765518
0.8877251497294742,0.6338589191285016
0.7827496260335809,0.8064504182666458
0.7380728222190464,0.8315240521469335
0.7239569851844637,0.857549449447525
0.7052738836485923,0.9246554113904019
0.6929827003196801,1.0
0.7634441934583819,0.9889308812168925
0.8572158160539111,0.994056680154413
0.9003193304458459,0.9792289619384448
0.998312683318468,0.8486511961373278
1.0,0.7450237542219014
0.965798368997596,0.4964196838663019
0.9841539878850764,0.07845056513849415
0.9390138109902915,0.0
0.8567058516517898,0.13963557005465269
0.7446522538108179,0.4115870583329319
0.618922992016641,0.5804409508074834
0.623608210193303,0.6617028194941493
0.6037478948052876,0.6725113445232636
0.5828251086066851,0.9335579914121706
0.5911705519172659,0.9401450447483684
0.6988964315924396,0.9383318974207
0.7047726318332174,0.9328159210168591
0.6896814261260645,0.944654701527929
0.6939891758508641,0.9374916546664469
0.6649996203492027,0.9352740623953917
0.7259570820881917,0.8977913025770928
0.6242917632646219,0.9158325970781218
0.6127407354252309,0.945944581044586
0.47747934691910393,0.9314184427248519
0.5234747636730048,0.972864220470762
0.4670035840122747,0.9556062763259418
0.5329176493281922,0.9742168312597882
0.6502092191695267,0.9546704521111246
0.6850399643536053,0.951099039701185
0.5199091264021227,0.9068353060953479
0.7195383598030229,0.692904837225886
0.7104414997067149,0.6002307967801983
0.7943931771532315,0.4855150484753171
0.8427012673297359,0.48931332474097766
0.8064458510141055,0.5706032051352526


==> figures/suppl/psnr_scatter_csvs_old/angular_scatter_data_RTGS.csv <==
velocity,lpips
0.7765597749626926,0.7017970996842299
0.7394609754053375,0.7671750935189934
0.7794302908965575,0.5890701938438677
0.7001698602666265,0.7670833949917312
0.7847860983404706,0.6754448643164855
0.6193574446851194,0.8444432884977878
0.6964885488382135,0.7897553972553559
0.6405801663229549,0.1383453141449557
0.7425166316415313,0.27909831433317145
0.7565220600680943,0.32929252546911997
0.6841314019271891,0.47802120429610445
0.6962625066988202,0.5349722184373499
0.675729274222777,0.722228620207758
0.6588704996605554,0.7825087992513049
0.5713494412527611,0.8759661948704303
0.578054841542644,0.954422308696035
0.6196254026567206,0.8898861059660093
0.6456467522901305,0.9929348298382334
0.6576204213892284,1.0
0.6751553959942639,0.8865251547466279
0.6367052075841456,0.9151599976299627
0.6333732598977034,0.9235966109652166
0.6613280859494065,0.7189832810651385
0.7095460731499172,0.8079641850071035
0.6569666649784961,0.8936356281334294
0.5734723144288283,0.9130383374507196
0.5937090851252228,0.9031514929869099
0.5931824313981687,0.9097342443372745
0.579324953160878,0.8881589283343121
0.6248115728176975,0.9462089468767322
0.5653489113265894,0.9246937819020888
0.6488614232073869,0.8559798296036487
0.6614525679411143,0.8704452254941275
0.6908094715879954,0.871481081395392
0.695730619748407,0.7983578187041052
0.7010499643076089,0.7743307837507176
0.6388278345000276,0.7444524466275907
0.6792048873834965,0.8492642383805067
0.636634815430511,0.8799089603394169
0.6486872264287236,0.9159365635163389
0.5186185401065746,0.9031611364068513
0.6591426051554533,0.856444666631678
0.588925527155589,0.8788692279512877
0.6621735695933207,0.85890348135226
0.628875125496385,0.8734671826180161
0.6260728455221355,0.8272298734743411
0.6635984399295658,0.7922144445081667
0.6680535413271644,0.8302505803652959
0.6461504941390513,0.8639547589112235
0.6492146459638493,0.8579854924321558
0.695922368161718,0.7804494681179693
0.7700401562232336,0.3829407296712332
0.7309759180930719,0.37149720923738966
0.6819348031554514,0.43499643407661703
0.6786639424147024,0.5202643160033806
0.6876054566203186,0.4672011916338404
0.7571604699058966,0.34612613862130753
0.808366570966376,0.1955987178974877
0.9269414245512312,0.0
0.8108755733485967,0.057135745927291925
0.755212861374159,0.27581680377637274
0.7332852619555527,0.4469997666633424
0.6883062585481866,0.7097712107169653
0.7180913935068597,0.7814933732300866
0.8414616925643801,0.5436320980547624
0.9346770766174735,0.30187415947083723
0.8180328329159285,0.47001804092165933
0.8011933315877209,0.47321576486653005
0.7632546943887931,0.311528514466385
0.9598990570724527,0.09302011057891273
1.0,0.4361197954926027
0.8916759360728551,0.7157973544665273
0.7883470879065437,0.8232768404392883
0.7946890357424878,0.8150754674253654
0.7634615198627887,0.5569643478216251
0.9673965187532346,0.34283434115810524
0.8877251497294742,0.4142189497407991
0.7827496260335809,0.4987904679726168
0.7380728222190464,0.6764250869257459
0.7239569851844637,0.8041556998108665
0.7052738836485923,0.9221363434767001
0.6929827003196801,0.902093240832497
0.7634441934583819,0.8752728759903848
0.8572158160539111,0.9913680595958033
0.9003193304458459,1.0
0.998312683318468,0.5621767269762472
1.0,0.4587432831592439
0.965798368997596,0.44511610610681546
0.9841539878850764,0.4953094815578418
0.9390138109902915,0.5131800695805827
0.8567058516517898,0.7155658238103301
0.7446522538108179,0.2841752795837189
0.618922992016641,0.0
0.623608210193303,0.021737643897766487
0.6037478948052876,0.4455804082276856
0.5828251086066851,0.8807996433407321
0.5911705519172659,0.8917895118878749
0.6988964315924396,0.8679728297934981
0.7047726318332174,0.932560397669812
0.6896814261260645,0.9560625916798058
0.6939891758508641,0.9793335926259022
0.6649996203492027,0.8574096747699523
0.7259570820881917,0.6797414030221629
0.6242917632646219,0.2444611673311356
0.6127407354252309,0.8096719206986589
0.47747934691910393,0.7999702739539591
0.5234747636730048,0.9211490498469415
0.4670035840122747,0.998050789595444
0.5329176493281922,0.9206375112149928
0.6502092191695267,0.9154386861018241
0.6850399643536053,0.9014686280402836
0.5199091264021227,0.9023771567670308
0.7195383598030229,0.28009397476178405
0.7104414997067149,0.12225383174769623
0.7943931771532315,0.22001257643108346
0.8427012673297359,0.8729794484432407
0.8064458510141055,0.8669403313528672
0.9507696507136852,0.20356752870135922
0.9931658193964041,0.53901574266615
0.9576576419505631,0.18262977898712981
0.9897492937654461,0.0
0.9130666594755763,0.6327703563303453
0.9083559581676578,0.668853279751422
0.7821847465892614,0.8254125613969244
0.625507932393485,0.867282058599668
0.7233566583367509,0.8908384180561585
0.8372851672172361,0.8497803309134307
0.8771533723146447,0.8983475871332598
0.813543179221787,0.8989577493072114
0.6950661016042221,0.9047347171250775
0.7948524696889503,0.9243182365332994
0.5804220884359005,0.940413459397498
0.6934701737808577,0.9147539073585335
0.6905130825108343,0.9069116337742279
0.5307780049221452,0.9581579811034281
0.7364224711140305,0.9500998289076859
0.8068174808724049,0.952086493404891
0.7322096472517026,0.9798841038383306
0.6537520229482952,0.9989397407638236
0.701294297267784,0.9877616092557913
0.7327834937377524,1.0
0.6939224744872796,0.976273378880033
0.7491667436372599,0.9724010475089813
0.7660977975550269,0.9725799262265439
0.6536987529135666,0.9732608099831536
0.8447686359157779,0.9039898216657535
1.0,0.7049845184212385
0.7434539224057207,0.870789158867608
0.9586411970294365,0.8890513195338927
0.8625500778128115,0.921239188337209
0.7179446780434956,0.9386725263376832
0.854246011733556,0.8839729553727139
0.7942442802081043,0.8739917108694959
0.8712063357627747,0.8784712591324372
0.771583700633156,0.9219045778926497
0.6846860060836829,0.9301345399551393
0.722725369240277,0.9135161482477117
0.7619763342540962,0.9250816695025499
0.7764356376987973,0.9431919760779639
0.7363249858703877,0.9153787306962633
0.6928152604819241,0.9236963176764998
0.84118019186621,0.8841914081971526
0.8783170437978959,0.8834745131537652
0.8661961172253577,0.923919620560602
0.8710115793511213,0.9178492475234614
0.9107260258240707,0.7254987097405251
0.958225499769645,0.6934613998286723
0.8399380863635351,0.8160481700490706
0.9249191963600764,0.8149408219492308
0.9038693798488578,0.6009529251297573
0.9261423770679723,0.52297044019308
0.9178563259390358,0.55155665862419
0.8872729332465961,0.5684595431032953
0.867968475396072,0.5624842027440938
0.8277723331057515,0.719068845946653
0.7479348853987609,0.7345093155768666
0.7251606713821328,0.8292203776345721
0.7226062899514615,0.8196568929202991
0.6716573988159664,0.8314829888635322
0.6676397864765087,0.7652690053104234
0.5858785922711508,0.8521729262061201
0.6152425330674084,0.8714569172220542
0.6706315350682147,0.8344437394520212
0.5557372533291043,0.6424657781122812
0.658658160056688,0.49320016157722213
0.6579087213445384,0.6415056490135266
0.7278544158189624,0.6873826974580907
0.6112405339198693,0.7706482666187944
0.6815415615325486,0.8379648436542155
0.6448545477913084,0.8211624612001683
0.30935875756348724,0.8305667970923529
0.632851879419414,0.6628802135851188
0.5746623703807088,0.924560603095258
0.5115319417511278,0.9347513578820855
0.5858631724451402,0.9250103824620887
0.511770163963467,0.9848736485915707
0.4709001949697269,0.9759340904557606
0.530047002976293,0.9797911048311256
0.6338873034607445,0.9067948772311095
0.6235873472417947,0.8890767220887784
0.642247805671941,0.8907290937988112
0.5994088522412979,0.7967276960962082
0.5772598425712925,0.7785094952080749
0.6493400464079518,0.5105933226066327
0.9119455160556589,0.22624580873957434
1.0,0.0
0.9546776597555232,0.3325548002881385
0.9335541703139298,0.07559606054182208
0.7876391232350825,0.23332192836860766
0.8378107137391096,0.48657442045418425
0.8347707266883565,0.4924795940049377
0.962851269609226,0.4404849237333248
0.9140500897360813,0.33713891947857116
0.8473155715992634,0.5698432255538703
0.9707662760153235,0.739317773492968
0.8021904086390511,0.8484767338342323
0.6847917260693206,0.8062273817518638
0.6835507895779189,0.8898932767262641
0.6104014040952113,0.8690507529614632
0.6317617364627935,0.9069046644449811
0.61257391204999,0.9413339200401067
0.5491559338242182,0.9503136369470772
0.6748173088761404,0.9656617407974971
0.5675252419015325,0.9523447625154468
0.5211275605335981,0.9802849119459998
0.5836765789191647,0.9800460163191651
0.577034825644744,0.9828923785987861
0.536223210987342,0.9955969399472454
0.5140982743866075,0.9807962571088527
0.6262670467858706,0.9863867930774869
0.5632321302760602,0.9694470965240499
0.41685748566039227,0.9716363870980664
0.5470106093803454,0.9770180789031112
0.6249328736866087,0.9568956641297165
0.4423291974051041,0.9773144433823702
0.6606764326600998,0.9797101210810698
0.639645250585533,0.96350184487858
0.5802376187961498,0.9906059255146442
0.577720551511837,0.985835901778082
0.5863105394560784,1.0
0.543324930366141,0.9667399105914848
0.5969734816775614,0.9584002098110728
0.4962803429881629,0.9575988781362078
0.48994133639358756,0.9422273738294995
0.5040812600039573,0.9293949146404602
0.6019179947899344,0.9500479657296802
0.5852776933038041,0.9785471839859453
0.5765675857157342,0.982986645099751
0.630609141040098,0.9747017546862846
0.5199439214882522,0.9744364332193505
0.5289746837445881,0.9832909545365988
0.46263419158902425,0.9717504014473681
0.5814868822411974,0.9548565539889841
0.5595917164125775,0.9627592716151177
0.5234192818788292,0.9788578991506185
0.6271421225824175,0.9665486057262203
0.6130953756147436,0.9687782281743
0.5942863401114629,0.9482574696027408
0.7168285442427133,0.9490164365094393
0.7008538586491142,0.9441030896392382
0.5466622628203626,0.9681337160411234
0.5284140790968714,0.9711280820789443
0.5388780364091192,0.9708114031836281
0.6580808436450385,0.960495250965922
0.6814869761037239,0.9274874861783517
0.5537890235436576,0.9359083539811728
0.6109927268666729,0.8439242674583585
0.7515273172858061,0.8058881947023936
0.7614972693348204,0.8812367383339457
0.7249146711561647,0.8933896375868406
0.745002778370663,0.8741500560355959
0.6535512990807848,0.9066106916648693
0.791266770539502,0.9201596856771761
0.7483840303957109,0.9282787286145402
0.6972917041232871,0.9480680290519874
0.6672316694463024,0.9387472580230568
0.6353358783980309,0.9139777163604349
0.7414424779230364,0.9124546294159578
0.6839874096581058,0.9235035211682219
0.7381898853321069,0.8914574441741892
0.7355362700865967,0.9058247448785166
0.706636538945384,0.8938709646793109
0.7147671304427156,0.8869442146686123
0.6147198509681236,0.9164693859493761
0.6585578312783336,0.918150617477304
0.7604395687925815,0.8694586212944739
0.8763119666365982,0.8476164867226198
0.7369526775884733,0.8441757131161313
0.8948692318080447,0.8523412428433778
0.7604924062051468,0.92176153070422
0.6718164930160363,0.9218781251474724
0.6290704251740749,0.9706003868907072
0.5515033810633625,0.9655567389050738
0.6857705106716426,0.9697589514117553
0.6554745579414953,0.9619984892182316
0.6697379099127295,0.9798170169662196
0.6540208510468634,0.9861351804872229
0.6022812994045935,0.9863630746085922
0.6208861435606992,0.9700781355196724
0.5690845578931807,1.0
0.6256048917787168,0.9686744293211269
0.6602708406767077,0.935828846357329
0.6629124930672186,0.9703582314405024
0.7060855654276949,0.9736258553042381
0.7885266594849253,0.9218930831342041
0.7036312796116263,0.9461354913835381
0.7547712446122379,0.9196207233674107
0.6754088264558342,0.9135210871584225
0.6691108507445744,0.9248511156733633
0.7021236420337043,0.8934332392827888
0.5718295422930061,0.9223527677016765
0.604957247916059,0.950059317627378
0.719305992185593,0.9173331596922162
0.7608990792852004,0.874723087049295
0.7078738730530473,0.908396938571086
0.7511751323913121,0.9301642798207618
0.7353133746645295,0.8769515470628335
0.7435967343708374,0.922805985173301
0.778942332074126,0.8585362914290884
0.7170692399171307,0.8776936200037966
0.8262067816164618,0.8495504412677067
0.6985745572756549,0.8554189682838091
0.6426755353480829,0.8602292942567309
0.6809757602389318,0.8265324332191495
0.7004799968154846,0.7748625510145063
0.801712437101032,0.6930136506701894
0.8901741981491619,0.6097134765512241
1.0,0.0
0.9190622001734835,0.5067377052686971
0.9602525782277759,0.510199386468413
0.9876886526146081,0.026059550773949815
0.8781487558336105,0.0411238963452704
0.8934064978244723,0.36529540620223244
0.8571295871916705,0.5614159168225774
0.959074122329595,0.5513582564852205
0.8933559578863363,0.642029709232525
0.7363362987728022,0.6226649963818115
0.7819951563340721,0.566274174874279
0.9196616606492746,0.4856596745447166
0.940086097328149,0.4398605648001337
0.9606312706117465,0.4707285233073995
0.9586694628832161,0.28912279361812604
0.8296412183331785,0.9784534856736168
0.7972218295044464,0.9763627873097678
0.7329787850345642,0.9565011433274961
0.7760989487352269,0.8541364012927535
0.7468991882488738,0.8878639384952812
0.8588807809911979,0.8752807729732716
0.7318894591451116,0.947337220636482
0.7939259942924579,0.9518636725407521
0.7928547816467358,0.9612297225260311
0.7833292075763204,0.9172217479350443
0.7896645018700557,0.8599598047426982
0.804165072824138,0.49448973877308666
0.8143974152946335,0.13425034703738262
0.863191835929772,0.11764102107530622
0.8922111560412678,0.4220327497405639
0.8017145240760858,0.5625459950783871
0.8514427536905937,0.6214572190975853
0.7815108751943788,0.8803875721896803
0.7473065944642155,0.8836204830850776
0.8429200416887519,0.8971373242834825
0.7559749625643496,0.8861987796004556
0.6520689907267317,0.9499937423217365
0.6369035731621155,0.9292770524525668
0.8039483527887462,0.9311251216174455
0.819549956056686,0.9357105872519335
0.8877263714362473,0.9468416503906987
0.8698557541663724,0.9803867686194138
0.9311887241029703,0.971349863257451
0.8972099572538722,0.9632741704932151
0.8526061144014044,0.9856835038500832
0.8716760425982667,0.9753183836794991
0.8478901297648561,1.0
0.7612583401477272,0.9913369484443568
0.7429467462444745,0.9830985632731363
0.6970282723981862,0.9993918316142025
0.6759684092230439,0.9972564635589314
0.5687058270125546,0.9927413577044489
0.6069947880443143,0.9929071740910017
0.7212754176208432,0.9627924401360833
0.7913603113256702,0.9399212831247222
0.7210047381986624,0.9818547370948385
0.7506121530507995,0.9828280721590698
0.7393240250988273,0.9758021481503336
0.7636527132026286,0.9730176551125234
0.8554418278663252,0.9562008064804519
0.8370006790322696,0.938649761741051
0.8171974090374504,0.925759946646004
0.7721720540497182,0.7947781622393136
0.7737361689442183,0.8191749572819511
0.8020774408615723,0.8031709596956916
1.0,0.5415217838010107
0.9271079849057164,0.8907812591886048
0.8232571191622614,0.8091303679263294
0.8877287662077522,0.8794411098555824
0.8182421714965841,0.939171578980429
0.814955104244261,0.9377459743978145
0.79955502010878,0.9068712674388014
0.9158913694207123,0.4496303494556139
0.8718083187409801,0.0
0.9396227129212611,0.0852809193481707
0.8204951754601102,0.7140149180072389
0.8558251076092135,0.6323241675904379
0.8045703242405513,0.6954352195186904
0.8374031848170959,0.8373173779970824
0.8622237349313576,0.8392515250851124
0.7246135118693872,0.8804750839479706
0.7921157787873573,0.8899682274553447
0.7998663891407911,0.8914905040499125
0.8193934200682786,0.9056687010477464
0.7699579365737812,0.9249890421291576
0.8891882846772928,0.9292612507771406
0.8504957929370803,0.9593788531880845
0.8227499724750351,0.9638398120996209
0.8625974198688408,0.925552721211733
0.8260059707931446,0.8203183431022235
0.88032602625957,0.5302276331320716
0.8958122755478023,0.42632117578869994
0.939993862008817,0.0
0.8742405213099493,0.6982187985675488
0.7207182759258393,0.7937877893644301
0.632391491809619,0.9327953648826617
0.5769301312573072,0.9134113023030993
0.5605068358598607,0.9434305149410587
0.6164627446961549,0.9258458069667905
0.6527157052140062,0.8998153559168522
0.868559965126718,0.9048002994966003
0.7561387368380167,0.8408317820219455
0.8241406295472044,0.7969429910927971
0.8815314077235934,0.6870407851639728
0.8716664329086199,0.3312407643477691
0.6770460865609996,0.002342712354767118
0.9566274178862318,0.2988732691265138
0.8166695443198964,0.4988591145816197
0.7527962343990102,0.6840272660898179
0.6786779105920644,0.7107713232783431
0.7739186426233671,0.70962000704468
0.7521340380645759,0.7683954142744613
0.7198425714656218,0.8070887972864581
0.8066751526448511,0.7859301552392121
0.7793062691268681,0.8135352914876084
0.6924127886378177,0.8790227405597733
0.6574189166391794,0.8704784001934008
0.7038049333269232,0.9716670674449805
0.7050513533481647,0.9622343473130514
0.685072450795989,0.950678930007516
0.773063006087941,0.8663314426021128
0.7711362022258809,0.8924632366035408
0.8164020058984289,0.7810882825819028
0.6822564999614162,0.017920704730425494
0.731338049502046,0.25394781231488583
0.8385849543578993,0.7179707499901432
0.6638029514517022,0.7488683374771572
0.7603911769935374,0.6543981726176021
0.8390192233302556,0.709454576622903
0.8034379826423089,0.7136707708750778
0.7116254176998511,0.19108286899541482
0.7351244699304554,0.6910028074664876
0.7738576122651923,0.6131859837893218
0.9102285745202936,0.5769469592692905
0.8600690683508195,0.8044479954679986
0.7312301518890032,0.8856555537160313
0.6010893942729284,0.8760723851264945
0.5481897869467705,0.8764354395507468
0.6948521674123863,0.8756540298497154
0.8742924771982993,0.8851232604506913
0.8554199089895735,1.0
0.7800824420888934,0.9558410732699573
0.6519700326209151,0.831265531454338
0.6005795222105255,0.7277062735661188
0.46464068601773256,0.7732386824947142
0.6088763999098739,0.8530567740570537
0.5414819691313654,0.8916585042908322
0.7486431949930028,0.9131519897397824
0.8016062601812755,0.9668247134528625
0.8497756253679125,0.8844781931841916
0.7659766972965165,0.7951697254852265
0.9996863301473818,0.7897052089788671
0.961425363714181,0.8499626890276636
0.8358130343845066,0.7548776517861943
0.6743868905822461,0.44420170175348805
0.8876423686810223,0.359095199013624
0.9040120193781442,0.5946673291984019
0.8509548472558743,0.5340517335475207
0.7725609158735951,0.5818834476833936
0.8072717779200959,0.593764769161903
0.7255044119629953,0.6996083949428683
0.8206369944313173,0.6727334876780229
0.8091726362789737,0.6507050414504694
0.8694317441453636,0.6808457283790833
1.0,0.6586845610274745
0.866282260395608,0.5962528765306265
0.6845264958501378,0.7130463720755243
0.9089002493000292,0.7043414464000612
0.7707835012827909,0.7577932509937545
0.7514261995911699,0.7500457586001968
0.8452532508329053,0.8336107093087873
0.7663106885848556,0.8683260018767288
0.8709953020370935,0.8275746087209518
0.8899220132806687,0.8964999978259366
0.8895275188393148,0.8418505007899332
0.7984240326286233,0.8394093979611966
0.854183942108574,0.8465866120994852
0.8451042911350306,0.8834469014084722
0.8779492313627622,0.9174970316806272
0.809738653202558,0.9379322251813846
0.866184153728069,0.9111341185223776
0.7488481263177434,0.9119183206985636
0.7213827821112536,0.8957502928904029
0.8378125458297068,0.8352836994884383
0.7523412247518053,0.8777351430955286
0.7638955334967469,0.8533283051331417
0.8471526730274815,0.8494629462958739
0.7454654260751501,0.8176985005551501
0.8432310846243545,0.8165675223537041
0.9233123730108037,0.8287335427675292
0.8805936311560741,0.8397380267850634
0.8385417508916655,0.9310392898877571
0.8002973454215894,0.9368639334318517
0.6292686282402722,0.8420514158308908
0.8969603601552009,0.7402229656557759
0.9350659813575297,0.9106309438533504
0.8254869948442978,0.8200665582868466
0.8686203427228043,0.8259057738561557
0.819661993168316,0.814998124614278
0.8380177510171742,0.8864374713543886
0.7887824649671227,0.9062052769474687
0.8864245253590451,0.9441733076196038
0.5884423471755544,0.9259212913941749
0.857722090756053,1.0
0.68210878933885,0.8649331025504663
0.848448785533011,0.9107942546066201
0.8038517975866029,0.8859731714365421
0.8139131686960913,0.8852293369459887
0.8593527121900842,0.8592079264465196
1.0,0.7832208435049823
0.7691694404482725,0.8438548620293614
0.7749820306894103,0.8894028922484455
0.7960403534817814,0.958988405399874
0.6674115935410003,0.973626718181816
0.7675398842557427,0.9718367637747174
0.8176747860366869,0.9032608589156449
0.767008101856643,0.9920577443344679
0.7697195881314078,0.8984272630146798
0.7342618123696611,0.8786154870479006
0.7531005832088351,0.7957269641163538
0.9479655460826555,0.7132559783318951
0.854382761251421,0.7675590281777401
0.7809169284310088,0.7176152092764105
0.8756086537873874,0.7129969834985695
0.80003103265797,0.771149150268248
0.8681460855678886,0.7671349749579038
0.9147177624228513,0.7533812294060325
0.8891933961191791,0.7344770140834663
0.8916269061735665,0.6998361864141472
0.8103025368777714,0.809646220309851
0.7999973823460382,0.7657572694065508
0.8363765600501969,0.7651815055463198
0.825820979813842,0.7779809619684138
0.7309389840558111,0.7116185975240938
0.6361892010278288,0.6112359296549743
0.8115099852380447,0.5149053497735148
0.8706828648053614,0.4267517846559061
0.8634479091850157,0.5747034485454235
0.7170066906821774,0.4404104012911036
0.8855172111040496,0.0
0.6880480345717158,0.8213366038145342
0.7228978495133829,0.8135612551274211
0.7964161788301004,0.8732885857012359
0.8266721267235647,0.8779112854875195
0.8198897255098921,0.8465174184945534
0.8160733471491767,0.8324919560299557
0.9785733479662692,0.7351712841624229
0.9303526983924749,0.8225581887294481
0.758344308114092,0.7890668463216738
0.6003116052121642,0.7855029263254337
0.4240790100962695,0.7830208643681095
0.7111121945511029,0.7848822823367243
0.7383185209817399,0.7574574379933194
0.6955955772737927,0.7554420788152317
0.7511473555041857,0.689486615607892
0.7078789681482229,0.5702015083039524
0.7666167240881357,0.7925146997366109
0.8881451222012491,0.8400778410358898
0.9503392996754189,0.7917467360912286
1.0,0.6832499360708586
0.9034193089468865,0.6747538824335264
0.7257549168051927,0.48439522751350467
0.6460519359853694,0.7367484441416711
0.7650107091414435,0.8112280937351005
0.8232358359122605,0.7390405407789066
0.8033449128537672,0.8126850756421657
0.725200994096405,0.8649500582475226
0.7256152657518272,0.8030611463771387
0.8288982496584582,0.6550306851132006
0.859725948006519,0.39275730415292326
0.8646256366998818,0.5023448923632146
0.8450351238222418,0.6456023717752201
0.8893930948942829,0.4013272012510002
0.8515187007622361,0.4922132261388182
0.7594648721982598,0.5267447282830712
0.6944295135110582,0.6367650656672617
0.7288238957581579,0.5839701236450521
0.7050610635341273,0.78539365638636
0.6252191643623919,0.8938954851305462
0.678818543261668,0.8905270351529013
0.6632403688569573,0.9371925322354703
0.6323413205570426,0.981483487113211
0.6270574775000769,0.9993842756154306
0.6044975814976867,0.9657599097614533
0.5652502442301045,0.9980045907068131
0.3818790627602768,1.0
0.5519280426389909,0.9601892907908798
0.5592110588718553,0.9884571075474717
0.5750111689623328,0.9892626583571675
0.46929811475698063,0.9807473264346859
0.4968902552825097,0.9818296957025521
0.6317434676584126,0.9597027530560378
0.6390180392721002,0.9404535291420729
0.692489938234217,0.9319204690493278
0.81891591761055,0.8184318716121873
0.8788945116248259,0.6189805314314271
0.9346034383870622,0.10808989799140312
0.9488649191100287,0.0
0.9356728974400211,0.17088199562897574
0.955001075775678,0.23360389149199756
0.828298380737457,0.32175209624309964
0.7481344873648994,0.47496278853922497
0.8062489375502375,0.6239449214395079
0.7598548773413772,0.7410862173294045
0.7281638495953292,0.8301441713947159
0.6879739409121115,0.8207677236289059
0.5332351546004654,0.8143077111815805
0.647104105706002,0.8213372270583285
0.5571094048879931,0.8247345182625744
0.5623158900719265,0.8062278680669089
0.6379952425691874,0.7820275341894921
0.6925243135563193,0.6949769346655034
0.6945478075503221,0.6910949828947206
0.8782087584905359,0.6399329463246367
0.8933975505687759,0.4007056652036259
0.6566120972932543,0.9227922348801579
0.546532792616593,0.8803841645045399
0.5850735137799672,0.7844388468645045
0.7281594438954075,0.7764766172778975
0.7196643929006703,0.9250906675542019
0.6618883021410475,0.9944216661128672
0.5782957356423251,0.9846549155182337
0.6556787546037066,1.0
0.8215032257304414,0.9225686079937268
0.716194285014092,0.06263362446331983
0.8404325411704415,0.21886634635382785
0.8627101492674274,0.45199765911044587
0.9162681691802889,0.7424475053307829
0.8938899569164863,0.8328431328289608
0.8369217067495573,0.9039366510105108
0.7099270515572321,0.7819622937868955
0.6945108344495343,0.8325940324978117
0.726532098567786,0.7531890449199197
0.6416262497234173,0.7354619951368924
0.809274067999578,0.5628781394991818
0.7548504126660477,0.8226174091875978
0.8343500223507906,0.8494395339489195
0.8322827535506352,0.9088860518507694
0.7355617298173475,0.8303855691714095
0.7617553917641935,0.3051524940904079
0.9073224279754635,0.32260864884207063
0.8791698892017393,0.3587952865571514
0.9296892534945502,0.4525394929637889
0.8970171232747497,0.7876275419036034
0.7908393391759185,0.815624542162744
0.650514496349586,0.8091343600322821
0.5600451845410453,0.4291626941680313
0.7537597442154313,0.0
0.8359942706914212,0.7784128694389106
0.754633362861634,0.8125964404019247
0.8103774392475863,0.9486625833196386
0.7327708947942614,0.9326261406442962
0.6143149053455982,0.9429182606713093
0.7693908915907479,0.0716322127751469
0.8199300710134775,0.19416037304857608
0.8602209664771319,0.34703747920269296
0.8579261906742741,0.6510145520467108
0.958849074486765,0.8604807815637712
0.8060257367454449,0.8373510019543782
0.867601330807816,0.8246670902149504
0.7992188322599845,0.7958177065910691
0.6772036613443138,0.7315698160124858
0.756251559078313,0.7061415255731137
0.7436754210232372,0.7628597033470103
0.8462964114296347,0.8087527737591945
0.6683464198378775,0.8326932723749351
0.8162340687754187,0.7570530874838938
0.8243911017536237,0.3904571056318216
0.8459686465233396,0.3062181143692553
0.9204122445002731,0.30604420802211946
0.949495968996778,0.5523508527193377
1.0,0.6976627153184375
0.8891165921160646,0.83321122409811
0.7643870835604464,0.8001990391469804
0.6141850876784377,0.7956735056029459
0.8783813237491664,0.46735737511323044
0.7615686567073652,0.58003523136331
0.8265626746634595,0.8387021190346139
0.6272711080372936,0.8949836412527076
0.7910359606065486,0.935645574567358
0.7347895436931985,0.8193043967422974
0.8609507290407327,0.5109812893853958
0.764017848836478,0.03889888083620717
0.8726847332267906,0.10328245169408835
0.9316399107850003,0.5328207159959639
0.879200741712484,0.6907438584166556
0.9231667390550149,0.8505983203001053
0.8490271284779193,0.8398600634938107
0.6537237152989951,0.8464135402987913
0.7353891268758542,0.6916079657093442
0.7765597749626926,0.8523460495986506
0.7394609754053375,0.7089371795945962
0.7794302908965575,0.347083272126738
0.7001698602666265,0.5795840610915447
0.7847860983404706,0.6429087290506738
0.6193574446851194,0.7672765616687592
0.6964885488382135,0.4769818151512802
0.6405801663229549,0.05271361274442971
0.7425166316415313,0.3508757810264301
0.7565220600680943,0.0
0.6841314019271891,0.12337107419113341
0.6962625066988202,0.484806305768284
0.675729274222777,0.6715875412123672
0.6588704996605554,0.8031252685874103
0.5713494412527611,0.9205182454599429
0.578054841542644,0.9172139018003055
0.6196254026567206,0.863221653672477
0.6456467522901305,0.9198062912964848
0.6576204213892284,0.9219714218634875
0.6751553959942639,0.8960601891301988
0.6367052075841456,0.8369206977260297
0.6333732598977034,0.878556396943987
0.6613280859494065,0.7999836573440593
0.7095460731499172,0.8853319658236114
0.6569666649784961,0.9004598814306383
0.5734723144288283,0.8907419043240101
0.5937090851252228,0.9045358361454531
0.5931824313981687,0.9618665240985843
0.579324953160878,0.9630785659797084
0.6248115728176975,0.9366066245664898
0.5653489113265894,0.9404888522164864
0.6488614232073869,0.9030383217031221
0.6614525679411143,0.9257234230902474
0.6908094715879954,0.8664996850105172
0.695730619748407,0.8463685543883296
0.7010499643076089,0.8910200086493113
0.6388278345000276,0.9470433286460626
0.6792048873834965,0.9428987162384801
0.636634815430511,0.900896926324955
0.6486872264287236,0.9274987078041054
0.5186185401065746,0.9941987066624222
0.6591426051554533,0.979020038242908
0.588925527155589,0.9618399897541283
0.6621735695933207,0.9830451304767212
0.628875125496385,0.9383382989997641
0.6260728455221355,0.9399839797125922
0.6635984399295658,0.8819223135733925
0.6680535413271644,0.898576598489144
0.6461504941390513,0.9362926161223439
0.6492146459638493,0.9431181111707235
0.695922368161718,0.9080592095768741
0.7700401562232336,0.7986593685812295
0.7309759180930719,0.560022106014193
0.6819348031554514,0.612940557645716
0.6786639424147024,0.6569072840025072
0.6876054566203186,0.513137270879316
0.7571604699058966,0.4583350527022347
0.808366570966376,0.43834411994091416
0.9269414245512312,0.2694755757335069
0.8108755733485967,0.23055344642466902
0.755212861374159,0.396917474638772
0.7332852619555527,0.719850122751824
0.6883062585481866,0.8578113402486444
0.7180913935068597,0.7499276277256306
0.8414616925643801,0.6221274006456396
0.9346770766174735,0.3579058621243302
0.8180328329159285,0.5014524235775596
0.8011933315877209,0.5595925662918388
0.7632546943887931,0.5592537507371227
0.9598990570724527,0.012945083596024351
1.0,0.4231800355391843
0.8916759360728551,0.833280556304731
0.7883470879065437,1.0
0.7946890357424878,0.986926223107949
0.7634615198627887,0.6615701926105547
0.9673965187532346,0.3385489845635001
0.8877251497294742,0.31106921272176313
0.7827496260335809,0.3893834669270628
0.7380728222190464,0.5317663231006623
0.7239569851844637,0.7610320175373504
0.7052738836485923,0.841329594540083
0.6929827003196801,0.8271964367685837
0.7634441934583819,0.7145567449782606
0.8572158160539111,0.9095236106224251
0.9003193304458459,0.9302548508567673
0.998312683318468,0.5573019476222674
1.0,0.4664857436150249
0.965798368997596,0.4307704407677468
0.9841539878850764,0.42556387386639355
0.9390138109902915,0.49355117214371425
0.8567058516517898,0.6570872941285999
0.7446522538108179,0.4726432090371132
0.618922992016641,0.06168295031415288
0.623608210193303,0.0
0.6037478948052876,0.3033502734253568
0.5828251086066851,0.785529670734281
0.5911705519172659,0.8641702483650722
0.6988964315924396,0.8969491727177346
0.7047726318332174,0.7862336326256818
0.6896814261260645,0.8701920999462903
0.6939891758508641,0.8675961828059302
0.6649996203492027,0.7413761241724911
0.7259570820881917,0.7025532826310174
0.6242917632646219,0.276646140897798
0.6127407354252309,0.8785543881195024
0.47747934691910393,0.7062369018614985
0.5234747636730048,0.9755497692626
0.4670035840122747,1.0
0.5329176493281922,0.9738390695837585
0.6502092191695267,0.9281116943161604
0.6850399643536053,0.9382936010788565
0.5199091264021227,0.9651790660246458
0.7195383598030229,0.23920117778699773
0.7104414997067149,0.05969717618884314
0.7943931771532315,0.28448789345452546
0.8427012673297359,0.872135600473814
0.8064458510141055,0.879617173876944
0.9507696507136852,0.12964322588497562
0.9931658193964041,0.33923512781662113
0.9576576419505631,0.05047749829533819
0.9897492937654461,0.0
0.9130666594755763,0.5469598226957033
0.9083559581676578,0.6003501269666978
0.7821847465892614,0.7867242565667372
0.625507932393485,0.8418382394309045
0.7233566583367509,0.868176462224499
0.8372851672172361,0.8431754844101342
0.8771533723146447,0.8656624058105675
0.813543179221787,0.8830066361014748
0.6950661016042221,0.8934803616717076
0.7948524696889503,0.921637708253579
0.5804220884359005,0.9365198524194086
0.6934701737808577,0.897068389275475
0.6905130825108343,0.9026815111984059
0.5307780049221452,0.9838045810798357
0.7364224711140305,0.9670952245566411
0.8068174808724049,0.9595262168008502
0.7322096472517026,0.9859440262416865
0.6537520229482952,0.9994464189338128
0.701294297267784,0.9901974749815134
0.7327834937377524,1.0
0.6939224744872796,0.9845291175915245
0.7491667436372599,0.9749639768410072
0.7660977975550269,0.9705737774387163
0.6536987529135666,0.9686518896296508
0.8447686359157779,0.9104155914038321
1.0,0.662282073382385
0.7434539224057207,0.8600930687489647
0.9586411970294365,0.8607180410220844
0.8625500778128115,0.9091285719596196
0.7179446780434956,0.9522485787572966
0.854246011733556,0.9162683740662051
0.7942442802081043,0.8689108872139618
0.8712063357627747,0.8804217340977392
0.771583700633156,0.9205900223140101
0.6846860060836829,0.9372493185257784
0.722725369240277,0.9135832416310243
0.7619763342540962,0.9297917675575426
0.7764356376987973,0.9323042012345502
0.7363249858703877,0.914736646367481
0.6928152604819241,0.9238349666206289
0.84118019186621,0.9107016155441423
0.8783170437978959,0.895383650978627
0.8661961172253577,0.9035874027308125
0.8710115793511213,0.9118072699864727
0.9107260258240707,0.6568192544157736
0.958225499769645,0.6642850660323083
0.8399380863635351,0.7428329640052539
0.9249191963600764,0.8211007320008038
0.9038693798488578,0.6116769143569754
0.9261423770679723,0.5481576566838054
0.9178563259390358,0.6507569530064532
0.8872729332465961,0.6653378720391624
0.867968475396072,0.534415579647253
0.8277723331057515,0.7135029360227906
0.7479348853987609,0.7348267244622472
0.7251606713821328,0.7058519841702773
0.7226062899514615,0.7750074752238605
0.6716573988159664,0.804548640405613
0.6676397864765087,0.7048844698017924
0.5858785922711508,0.822677939584306
0.6152425330674084,0.8240461356430057
0.6706315350682147,0.8016921915215259
0.5557372533291043,0.6437529452791769
0.658658160056688,0.38120888773535094
0.6579087213445384,0.6211773441602902
0.7278544158189624,0.7268249401834158
0.6112405339198693,0.7010319014088716
0.6815415615325486,0.8010680234751717
0.6448545477913084,0.7957202610382358
0.30935875756348724,0.8271853477919283
0.632851879419414,0.593451481422641
0.5746623703807088,0.8923548075378587
0.5115319417511278,0.9304979527828936
0.5858631724451402,0.9165390852713713
0.511770163963467,0.9502567362200461
0.4709001949697269,0.9360668662856051
0.530047002976293,0.9619337752531462
0.6338873034607445,0.8721035461405766
0.6235873472417947,0.9004262874416574
0.642247805671941,0.8790652558901366
0.5994088522412979,0.8023576897886135
0.5772598425712925,0.7419138613695491
0.6493400464079518,0.5924350370521357
0.9119455160556589,0.2984240953244268
1.0,0.0
0.9546776597555232,0.21583725735551249
0.9335541703139298,0.08474393926255842
0.7876391232350825,0.18165231398838427
0.8378107137391096,0.4844425556067358
0.8347707266883565,0.49161762852960234
0.962851269609226,0.5180257823719854
0.9140500897360813,0.37709979493188406
0.8473155715992634,0.5102408090287142
0.9707662760153235,0.7212602341043025
0.8021904086390511,0.8138941360290688
0.6847917260693206,0.8024637177062813
0.6835507895779189,0.8860359058968823
0.6104014040952113,0.8317595087706212
0.6317617364627935,0.8998473167683556
0.61257391204999,0.9184823061515669
0.5491559338242182,0.9302463099389469
0.6748173088761404,0.9464314827801547
0.5675252419015325,0.9250462806765309
0.5211275605335981,0.9616303586908777
0.5836765789191647,0.9535203994844818
0.577034825644744,0.9768084497234505
0.536223210987342,0.9886803485616261
0.5140982743866075,0.9791665055988077
0.6262670467858706,0.9834694638712084
0.5632321302760602,0.9656268646182254
0.41685748566039227,0.9769940137448999
0.5470106093803454,0.9833663779139639
0.6249328736866087,0.9581375749557212
0.4423291974051041,0.9692682467464512
0.6606764326600998,0.9723949490243612
0.639645250585533,0.9839227643998325
0.5802376187961498,0.9884707438800442
0.577720551511837,0.9823899013637962
0.5863105394560784,0.9963811323027002
0.543324930366141,0.9948340437873636
0.5969734816775614,0.9631959704373909
0.4962803429881629,0.9479907019422947
0.48994133639358756,0.9628258297522736
0.5040812600039573,0.9609878365719732
0.6019179947899344,0.962259683071042
0.5852776933038041,0.9936302208376224
0.5765675857157342,0.9949980089924687
0.630609141040098,0.9997103737540091
0.5199439214882522,0.9698375569705815
0.5289746837445881,1.0
0.46263419158902425,0.98155995966703
0.5814868822411974,0.9704736484244741
0.5595917164125775,0.9692651779913812
0.5234192818788292,0.9807395210053735
0.6271421225824175,0.968987644078467
0.6130953756147436,0.9727787497962724
0.5942863401114629,0.9395664898479226
0.7168285442427133,0.9424750082188369
0.7008538586491142,0.9380157387297806
0.5466622628203626,0.9466391160990615
0.5284140790968714,0.9649926469352925
0.5388780364091192,0.9667428279787911
0.6580808436450385,0.9429331983830951
0.6814869761037239,0.9225339526969358
0.5537890235436576,0.9545583808567986
0.6109927268666729,0.8567578671651798
0.7515273172858061,0.7959244151323595
0.7614972693348204,0.8483249422999112
0.7249146711561647,0.8679720174645255
0.745002778370663,0.8441112587964433
0.6535512990807848,0.9095268784574749
0.791266770539502,0.9123235308305822
0.7483840303957109,0.9001650692517092
0.6972917041232871,0.9288974511775661
0.6672316694463024,0.9342237550657635
0.6353358783980309,0.9327057305560379
0.7414424779230364,0.9249334247200046
0.6839874096581058,0.9366294433329664
0.7381898853321069,0.9085044982847605
0.7355362700865967,0.8941165822091036
0.706636538945384,0.897914242552115
0.7147671304427156,0.8979045305282479
0.6147198509681236,0.9095217131181852
0.6585578312783336,0.9184643265228007
0.7604395687925815,0.8671614870372913
0.8763119666365982,0.8492964814593214
0.7369526775884733,0.8798466070549927
0.8948692318080447,0.874243898974996
0.7604924062051468,0.9067636130737867
0.6718164930160363,0.9286530870978187
0.6290704251740749,0.9631359892405792
0.5515033810633625,0.9726210098948186
0.6857705106716426,0.982996891372984
0.6554745579414953,0.947070119618658
0.6697379099127295,0.9913863850080751
0.6540208510468634,1.0
0.6022812994045935,0.9942638058880197
0.6208861435606992,0.9946806204014896
0.5690845578931807,0.997132498700835
0.6256048917787168,0.9628704125615013
0.6602708406767077,0.9864614537402288
0.6629124930672186,0.9815775196787492
0.7060855654276949,0.9977799050149847
0.7885266594849253,0.9789249500186261
0.7036312796116263,0.9920633752868994
0.7547712446122379,0.9615155678083189
0.6754088264558342,0.982919667661302
0.6691108507445744,0.978364931503999
0.7021236420337043,0.9492576131473224
0.5718295422930061,0.9571432083256274
0.604957247916059,0.9613056354161886
0.719305992185593,0.9458796215192761
0.7608990792852004,0.9313654784976185
0.7078738730530473,0.9433235863961331
0.7511751323913121,0.9563860136478144
0.7353133746645295,0.9240393617088678
0.7435967343708374,0.947825490262058
0.778942332074126,0.897106822293516
0.7170692399171307,0.9186959970965233
0.8262067816164618,0.8866418292154989
0.6985745572756549,0.9066763179234886
0.6426755353480829,0.9035623443583658
0.6809757602389318,0.8728235894855471
0.7004799968154846,0.8365870278912693
0.801712437101032,0.687478500116865
0.8901741981491619,0.5866084414834366
1.0,0.0
0.9190622001734835,0.6237240925569829
0.9602525782277759,0.5741987712158143
0.9876886526146081,0.13758507444548246
0.8781487558336105,0.004314874094197577
0.8934064978244723,0.36444102679628354
0.8571295871916705,0.4066520084876056
0.959074122329595,0.5407911587568559
0.8933559578863363,0.6270096424177845
0.7363362987728022,0.6298849842561521
0.7819951563340721,0.5688853782997703
0.9196616606492746,0.44452383089507175
0.940086097328149,0.4627288385087798
0.9606312706117465,0.3784844472439628
0.9586694628832161,0.2308368817368386
0.8296412183331785,0.9779684637252469
0.7972218295044464,0.9655221313774085
0.7329787850345642,0.9597456410192077
0.7760989487352269,0.8291379334244214
0.7468991882488738,0.8559270719717393
0.8588807809911979,0.8904636972276272
0.7318894591451116,0.969656493377195
0.7939259942924579,0.9670229999753498
0.7928547816467358,0.9721418340250436
0.7833292075763204,0.93085984275468
0.7896645018700557,0.8648410185197173
0.804165072824138,0.5109987361288288
0.8143974152946335,0.06434257301706105
0.863191835929772,0.0
0.8922111560412678,0.3631839768632947
0.8017145240760858,0.5615138733948265
0.8514427536905937,0.6489098500073366
0.7815108751943788,0.9000817913350712
0.7473065944642155,0.9044980208390291
0.8429200416887519,0.9253179565388622
0.7559749625643496,0.8996929456864959
0.6520689907267317,0.9683251519583117
0.6369035731621155,0.9507034978173382
0.8039483527887462,0.9483194277965076
0.819549956056686,0.9529633661295037
0.8877263714362473,0.9558515094947152
0.8698557541663724,0.9930546174251266
0.9311887241029703,0.9641042726972937
0.8972099572538722,0.9377410756974376
0.8526061144014044,0.9757986915789715
0.8716760425982667,0.9776523745490199
0.8478901297648561,1.0
0.7612583401477272,0.9875121815161638
0.7429467462444745,0.9768761272531075
0.6970282723981862,0.9869939880031938
0.6759684092230439,0.9959744352006804
0.5687058270125546,0.9958503062229747
0.6069947880443143,0.9973999186789589
0.7212754176208432,0.9580963653200849
0.7913603113256702,0.9395152540182599
0.7210047381986624,0.985682339766476
0.7506121530507995,0.981260530421253
0.7393240250988273,0.9706664171973669
0.7636527132026286,0.9681321755164012
0.8554418278663252,0.9526835233374684
0.8370006790322696,0.9420722243516565
0.8171974090374504,0.9235331942186075
0.7721720540497182,0.7499484334592637
0.7737361689442183,0.8036961576567243
0.8020774408615723,0.7520958112777901
1.0,0.546237643714568
0.9271079849057164,0.8723451684732036
0.8232571191622614,0.816324264713872
0.8877287662077522,0.8570514148682838
0.8182421714965841,0.9034879144788741
0.814955104244261,0.9198588240856762
0.79955502010878,0.9148296099934872
0.9158913694207123,0.45767228570974205
0.8718083187409801,0.08687392250066328
0.9396227129212611,0.12158095975998645
0.8204951754601102,0.6733391820604447
0.8558251076092135,0.5945689942913801
0.8045703242405513,0.617120768849572
0.8374031848170959,0.8156274112816727
0.8622237349313576,0.8359041627074758
0.7246135118693872,0.8873905202566481
0.7921157787873573,0.8994605020054802
0.7998663891407911,0.9096591087336692
0.8193934200682786,0.9249499776570085
0.7699579365737812,0.9344848794482592
0.8891882846772928,0.9194590880711614
0.8504957929370803,0.9449517554458831
0.8227499724750351,0.9756168186651457
0.8625974198688408,0.9564400712556957
0.8260059707931446,0.9088918351831473
0.88032602625957,0.5552107811718271
0.8958122755478023,0.5264421693397927
0.939993862008817,0.14582623244528403
0.8742405213099493,0.5589145244054217
0.7207182759258393,0.8335794692041031
0.632391491809619,0.929890629365253
0.5769301312573072,0.9441840781445497
0.5605068358598607,0.9671713635068381
0.6164627446961549,0.9393482099874636
0.6527157052140062,0.9616303990052191
0.868559965126718,0.9604288978227533
0.7561387368380167,0.8785950611125555
0.8241406295472044,0.8073021923425682
0.8815314077235934,0.7307176756881779
0.8716664329086199,0.3900599419819629
0.6770460865609996,0.0
0.9566274178862318,0.35470206063513743
0.8166695443198964,0.5696239541846727
0.7527962343990102,0.7590234986089911
0.6786779105920644,0.768363795291038
0.7739186426233671,0.7641964497628041
0.7521340380645759,0.7427921236497502
0.7198425714656218,0.8138882493245472
0.8066751526448511,0.816316201997235
0.7793062691268681,0.8384015225273909
0.6924127886378177,0.9442818048070282
0.6574189166391794,0.9143573503427643
0.7038049333269232,0.9680959923184603
0.7050513533481647,0.9974063137549373
0.685072450795989,0.9812746364200446
0.773063006087941,0.9566615634652709
0.7711362022258809,0.9219248403152119
0.8164020058984289,0.8043942160702028
0.6822564999614162,0.1755765659162286
0.731338049502046,0.3983149429514682
0.8385849543578993,0.8166196898095417
0.6638029514517022,0.8434677487077896
0.7603911769935374,0.6552876990502815
0.8390192233302556,0.7620260475855378
0.8034379826423089,0.8116995823687011
0.7116254176998511,0.3719892786070434
0.7351244699304554,0.6274084836124345
0.7738576122651923,0.5678125747204986
0.9102285745202936,0.5913029628588987
0.8600690683508195,0.8274821805699014
0.7312301518890032,0.905038940763121
0.6010893942729284,0.8931519681346093
0.5481897869467705,0.9052712598728754
0.6948521674123863,0.9349402617313414
0.8742924771982993,0.886006991923856
0.8554199089895735,0.9751614817248787
0.7800824420888934,1.0
0.6519700326209151,0.9332716987960006
0.6005795222105255,0.8121892823018888
0.46464068601773256,0.8855530268322447
0.6088763999098739,0.9067273574140992
0.5414819691313654,0.8923382108535007
0.7486431949930028,0.9044823073297209
0.8016062601812755,0.9652659732408126
0.8497756253679125,0.924394746843607
0.7659766972965165,0.7855134555679599
0.9996863301473818,0.8115859938343325
0.961425363714181,0.8851149166211641
0.8358130343845066,0.9241614431637841
0.6743868905822461,0.713573352936617
0.8876423686810223,0.5388494278419816
0.9040120193781442,0.7435570589865829
0.8509548472558743,0.7064005574603044
0.7725609158735951,0.6407494672151591
0.8072717779200959,0.5412159056458847
0.7255044119629953,0.7818313889764493
0.8206369944313173,0.7195419070015384
0.8091726362789737,0.7343793936366471
0.8694317441453636,0.7816054511578696
1.0,0.6613676900097241
0.866282260395608,0.6304969800617872
0.6845264958501378,0.7343050152117933
0.9089002493000292,0.7268807300623801
0.7707835012827909,0.8552864199776479
0.7514261995911699,0.8635314661863615
0.8452532508329053,0.8864911095481869
0.7663106885848556,0.8902801631041077
0.8709953020370935,0.96192900200144
0.8899220132806687,0.9038722874412208
0.8895275188393148,0.8426132725248799
0.7984240326286233,0.8878914809885419
0.854183942108574,0.9343736969597729
0.8451042911350306,0.9589874917190986
0.8779492313627622,0.981248879756227
0.809738653202558,1.0
0.866184153728069,0.9034643616482009
0.7488481263177434,0.9412262966509687
0.7213827821112536,0.92795168353864
0.8378125458297068,0.8114133523920826
0.7523412247518053,0.8678982080351961
0.7638955334967469,0.8712332121982912
0.8471526730274815,0.8710751350410648
0.7454654260751501,0.8542356110660312
0.8432310846243545,0.8626806624223878
0.9233123730108037,0.8784780721635884
0.8805936311560741,0.8730458132658852
0.8385417508916655,0.8634073621050089
0.8002973454215894,0.8223249486809464
0.6292686282402722,0.8773731876974803
0.8969603601552009,0.7255149824898969
0.9350659813575297,0.8617293887625981
0.8254869948442978,0.7999562673133175
0.8686203427228043,0.6927641034425734
0.819661993168316,0.827874771042689
0.8380177510171742,0.8537528150875896
0.7887824649671227,0.8125725031478711
0.8864245253590451,0.91243693153733
0.5884423471755544,0.8755973412371906
0.857722090756053,0.9431328896547093
0.68210878933885,0.8655117776215443
0.848448785533011,0.9195303618540858
0.8038517975866029,0.8757173911688969
0.8139131686960913,0.8083039105741516
0.8593527121900842,0.8634454619357974
1.0,0.7393984897031869
0.7691694404482725,0.8651020607907629
0.7749820306894103,0.8525025226216558
0.7960403534817814,0.9637584220940288
0.6674115935410003,0.9709870191846632
0.7675398842557427,0.9380668177185192
0.8176747860366869,0.9221760292162466
0.767008101856643,0.959735963299173
0.7697195881314078,0.9289844944209122
0.7342618123696611,0.9312890761461899
0.7531005832088351,0.8665696958693996
0.9479655460826555,0.6216449037727283
0.854382761251421,0.702081535833052
0.7809169284310088,0.7214250070720791
0.8756086537873874,0.6981921296084638
0.80003103265797,0.7328773501622443
0.8681460855678886,0.7382562523114847
0.9147177624228513,0.6993584835395821
0.8891933961191791,0.6784529967467936
0.8916269061735665,0.6862003666620304
0.8103025368777714,0.7456879402551005
0.7999973823460382,0.6929067833729997
0.8363765600501969,0.7165154826751795
0.825820979813842,0.7805065110911173
0.7309389840558111,0.7591659934044979
0.6361892010278288,0.6125614842774414
0.8115099852380447,0.6144385317584357
0.8706828648053614,0.6073098038187779
0.8634479091850157,0.5041686704093703
0.7170066906821774,0.35570795692480084
0.8855172111040496,0.0
0.6880480345717158,0.7978042661565662
0.7228978495133829,0.7517429559913593
0.7964161788301004,0.8241306643906051
0.8266721267235647,0.855947537237418
0.8198897255098921,0.8430697334830358
0.8160733471491767,0.8101597576014413
0.9785733479662692,0.7493551763497232
0.9303526983924749,0.8399391312645882
0.758344308114092,0.8141351235530175
0.6003116052121642,0.8224867164831471
0.4240790100962695,0.8165318197201511
0.7111121945511029,0.8043294444702718
0.7383185209817399,0.8030730476521091
0.6955955772737927,0.8008913996261526
0.7511473555041857,0.6933830986163502
0.7078789681482229,0.6571425824938223
0.7666167240881357,0.816878601288235
0.8881451222012491,0.8572235542044028
0.9503392996754189,0.7874046475540615
1.0,0.7219601636740426
0.9034193089468865,0.7104497430908135
0.7257549168051927,0.6336186320482698
0.6460519359853694,0.7552289558250656
0.7650107091414435,0.7999950907456892
0.8232358359122605,0.7454888118504571
0.8033449128537672,0.853438771561681
0.725200994096405,0.8580783926035401
0.7256152657518272,0.7923697887434314
0.8288982496584582,0.6419311416840994
0.859725948006519,0.39193621528798944
0.8646256366998818,0.4830382740230711
0.8450351238222418,0.6627408122456806
0.8893930948942829,0.44518881944178984
0.8515187007622361,0.4067872770587207
0.7594648721982598,0.5170929663716484
0.6944295135110582,0.5946209847983026
0.7288238957581579,0.5941165685734605
0.7050610635341273,0.7678668303902646
0.6252191643623919,0.916927963315109
0.678818543261668,0.8976072377855323
0.6632403688569573,0.8694352491366375
0.6323413205570426,0.9018707012497025
0.6270574775000769,0.8755122011732813
0.6044975814976867,0.963258055553934
0.5652502442301045,0.9873984225261928
0.3818790627602768,0.9647705900590222
0.5519280426389909,0.9766509332210567
0.5592110588718553,1.0
0.5750111689623328,0.98577294971171
0.46929811475698063,0.9807265423684061
0.4968902552825097,0.9855390382279101
0.6317434676584126,0.9836599008742666
0.6390180392721002,0.946984621381669
0.692489938234217,0.9447263827078597
0.81891591761055,0.843557231143002
0.8788945116248259,0.5851736817276452
0.9346034383870622,0.21413185668711324
0.9488649191100287,0.0
0.9356728974400211,0.19166814456616615
0.955001075775678,0.3860132785712814
0.828298380737457,0.47956355535238254
0.7481344873648994,0.5816143397492455
0.8062489375502375,0.6310314670090179
0.7598548773413772,0.7812070307543654
0.7281638495953292,0.8488095886805548
0.6879739409121115,0.8196810653833717
0.5332351546004654,0.8127818371760641
0.647104105706002,0.8261420879163011
0.5571094048879931,0.8326605309632429
0.5623158900719265,0.8162867512800348
0.6379952425691874,0.7914483011273366
0.6925243135563193,0.7340472654057485
0.6945478075503221,0.7013676625757593
0.8782087584905359,0.6535365467092096
0.8933975505687759,0.5036516514486297
0.6566120972932543,0.9424091801293386
0.546532792616593,0.8617351928974873
0.5850735137799672,0.7170343479983224
0.7281594438954075,0.7560795548570299
0.7196643929006703,0.9466264927849747
0.6618883021410475,0.9697967583633049
0.5782957356423251,0.9805563346765401
0.6556787546037066,1.0
0.8215032257304414,0.9571916771522149
0.716194285014092,0.0
0.8404325411704415,0.16982556762642848
0.8627101492674274,0.4031996164291582
0.9162681691802889,0.7729453629721939
0.8938899569164863,0.8486053829804721
0.8369217067495573,0.913129512426886
0.7099270515572321,0.7868121847313074
0.6945108344495343,0.8503830301150624
0.726532098567786,0.7814329532516759
0.6416262497234173,0.776724229599125
0.809274067999578,0.702201809611475
0.7548504126660477,0.8578242453178928
0.8343500223507906,0.8547265229574431
0.8322827535506352,0.9070251279120558
0.7355617298173475,0.8736686782390781
0.7617553917641935,0.3348006683352481
0.9073224279754635,0.354804582079882
0.8791698892017393,0.37776375122193445
0.9296892534945502,0.49966702683117176
0.8970171232747497,0.8402760325535199
0.7908393391759185,0.8210152222747682
0.650514496349586,0.830190341823436
0.5600451845410453,0.43270301936543815
0.7537597442154313,0.0569964077655479
0.8359942706914212,0.7772643183426436
0.754633362861634,0.8462005324135302
0.8103774392475863,0.9528333781943665
0.7327708947942614,0.9343319572470227
0.6143149053455982,0.9183121919972751
0.7693908915907479,0.1452363434470567
0.8199300710134775,0.13984508034937518
0.8602209664771319,0.17585659775528925
0.8579261906742741,0.6249470247132274
0.958849074486765,0.8498373162786272
0.8060257367454449,0.8463663439451542
0.867601330807816,0.8156597596117089
0.7992188322599845,0.8193624911542172
0.6772036613443138,0.7472189872461757
0.756251559078313,0.7224427114070979
0.7436754210232372,0.7750448234326296
0.8462964114296347,0.8347845793505068
0.6683464198378775,0.8477120836631944
0.8162340687754187,0.7696434790856128
0.8243911017536237,0.3836284122878246
0.8459686465233396,0.3612440575062266
0.9204122445002731,0.42675657473241085
0.949495968996778,0.48183501624188596
1.0,0.72528308534519
0.8891165921160646,0.8455658002750075
0.7643870835604464,0.8337475827734142
0.6141850876784377,0.7620174549643459
0.8783813237491664,0.4979154784042666
0.7615686567073652,0.5977921588020687
0.8265626746634595,0.874447488242812
0.6272711080372936,0.9236404574279623
0.7910359606065486,0.9454668990274241
0.7347895436931985,0.8491314756233864
0.8609507290407327,0.5280488992996276
0.764017848836478,0.06211686020942684
0.8726847332267906,0.2760083705565803
0.9316399107850003,0.4373361326911279
0.879200741712484,0.730408181766388
0.9231667390550149,0.8776169608833151
0.8490271284779193,0.8382125229552769
0.6537237152989951,0.862103135626915
0.7353891268758542,0.7160780103563489
0.7765597749626926,0.7129521378564057
0.7394609754053375,0.7957576986632948
0.7794302908965575,0.551864758307941
0.7001698602666265,0.6974083567485263
0.7847860983404706,0.5565128678856599
0.6193574446851194,0.5751175807174587
0.6964885488382135,0.43173420079590413
0.6405801663229549,0.15087144581050776
0.7425166316415313,0.2537003474493344
0.7565220600680943,0.3294004894337551
0.6841314019271891,0.3209293668577624
0.6962625066988202,0.3239395425685371
0.675729274222777,0.6899917630888613
0.6588704996605554,0.5905039097856851
0.5713494412527611,0.9193596130855355
0.578054841542644,0.9883102325001545
0.6196254026567206,0.9044408752855262
0.6456467522901305,0.9562128263490168
0.6576204213892284,1.0
0.6751553959942639,0.9396984834148228
0.6367052075841456,0.8614550741967719
0.6333732598977034,0.890324414962379
0.6613280859494065,0.8458987048367005
0.7095460731499172,0.8655157814061393
0.6569666649784961,0.8985271677945897
0.5734723144288283,0.8888524084974371
0.5937090851252228,0.8131488115435954
0.5931824313981687,0.9831922788078148
0.579324953160878,0.9305711062805332
0.6248115728176975,0.9270670954835937
0.5653489113265894,0.9297723012696385
0.6488614232073869,0.8933193125540893
0.6614525679411143,0.868734619745601
0.6908094715879954,0.8263071298160591
0.695730619748407,0.7741642075833706
0.7010499643076089,0.8552330253690884
0.6388278345000276,0.8623899388756169
0.6792048873834965,0.9476440300866914
0.636634815430511,0.9308636381897073
0.6486872264287236,0.9346798440215321
0.5186185401065746,0.9867663459802363
0.6591426051554533,0.9181562784752019
0.588925527155589,0.8878911403428232
0.6621735695933207,0.8933610344039107
0.628875125496385,0.9188671782683051
0.6260728455221355,0.9232519797808229
0.6635984399295658,0.8675384272734645
0.6680535413271644,0.8631269000728428
0.6461504941390513,0.8886977531573818
0.6492146459638493,0.9073101518317213
0.695922368161718,0.8048501962649277
0.7700401562232336,0.665881236987601
0.7309759180930719,0.5796744371078776
0.6819348031554514,0.4945128099453379
0.6786639424147024,0.5458316899059618
0.6876054566203186,0.5719043037931659
0.7571604699058966,0.47150064918684637
0.808366570966376,0.3358500960536595
0.9269414245512312,0.3112554571810904
0.8108755733485967,0.1584238982664526
0.755212861374159,0.2938648347689416
0.7332852619555527,0.6706971880869598
0.6883062585481866,0.7530164437681284
0.7180913935068597,0.741090916296993
0.8414616925643801,0.5996776650413209
0.9346770766174735,0.5353365265714765
0.8180328329159285,0.5282443461810031
0.8011933315877209,0.48313037500199985
0.7632546943887931,0.1381949613674184
0.9598990570724527,0.0
1.0,0.38468540946234037
0.8916759360728551,0.756890033684031
0.7883470879065437,0.8023808885529702
0.7946890357424878,0.6658551238760585
0.7634615198627887,0.49645040867216533
0.9673965187532346,0.4116238796704286
0.8877251497294742,0.28670046966766904
0.7827496260335809,0.5087975732108289
0.7380728222190464,0.7353817963602239
0.7239569851844637,0.7870927899135778
0.7052738836485923,0.9732769731728109
0.6929827003196801,0.9681132305282091
0.7634441934583819,0.9211016959897943
0.8572158160539111,0.9536506079363778
0.9003193304458459,0.9421378280893793
0.998312683318468,0.44822994904606395
1.0,0.48229475597337784
0.965798368997596,0.4742140683113658
0.9841539878850764,0.5071325409603796
0.9390138109902915,0.49344007601383144
0.8567058516517898,0.5875657460354813
0.7446522538108179,0.479752182954048
0.618922992016641,0.0
0.623608210193303,0.23990847399153487
0.6037478948052876,0.4804022508004625
0.5828251086066851,0.8916525743751295
0.5911705519172659,0.899049410160129
0.6988964315924396,0.8952927326441119
0.7047726318332174,0.7987825516796144
0.6896814261260645,0.9240476206084436
0.6939891758508641,0.9735857398159586
0.6649996203492027,0.8500590305430067
0.7259570820881917,0.7291016877167604
0.6242917632646219,0.4896728986716245
0.6127407354252309,0.8645713006529524
0.47747934691910393,0.8535222276246434
0.5234747636730048,0.9901583428226822
0.4670035840122747,1.0
0.5329176493281922,0.9424007654528264
0.6502092191695267,0.9098090394860162
0.6850399643536053,0.9531144543587375
0.5199091264021227,0.925331303296019
0.7195383598030229,0.24665674775322038
0.7104414997067149,0.0887883864126855
0.7943931771532315,0.32071641004317264
0.8427012673297359,0.905779142212334
0.8064458510141055,0.8698353064238947
0.9507696507136852,0.21824179138806457
0.9931658193964041,0.49626781935747466
0.9576576419505631,0.19306527695942288
0.9897492937654461,0.0
0.9130666594755763,0.6169024285601107
0.9083559581676578,0.6639458804947928
0.7821847465892614,0.8149962572703578
0.625507932393485,0.8755222847860639
0.7233566583367509,0.9014699920620624
0.8372851672172361,0.8552908577018136
0.8771533723146447,0.9038017639196089
0.813543179221787,0.9113165667862775
0.6950661016042221,0.906877108009412
0.7948524696889503,0.9307760383512526
0.5804220884359005,0.9444196425979232
0.6934701737808577,0.9189091756096434
0.6905130825108343,0.9062798959601267
0.5307780049221452,0.9791764851967812
0.7364224711140305,0.9562621495445854
0.8068174808724049,0.9654628182943776
0.7322096472517026,0.9927702854783427
0.6537520229482952,0.9979140077448415
0.701294297267784,0.990795785242432
0.7327834937377524,1.0
0.6939224744872796,0.9875272937971024
0.7491667436372599,0.9825892776166101
0.7660977975550269,0.981996459938799
0.6536987529135666,0.9820863674846102
0.8447686359157779,0.9065445968644691
1.0,0.6911417192583479
0.7434539224057207,0.8825487185499395
0.9586411970294365,0.8581666549517898
0.8625500778128115,0.9285875465795219
0.7179446780434956,0.9507144894513778
0.854246011733556,0.889200814945065
0.7942442802081043,0.9000345786757495
0.8712063357627747,0.8691035181329614
0.771583700633156,0.9194485191739518
0.6846860060836829,0.9527137536477266
0.722725369240277,0.9255360116144744
0.7619763342540962,0.9244730316200906
0.7764356376987973,0.947428585678473
0.7363249858703877,0.9272983348416465
0.6928152604819241,0.9449811069304539
0.84118019186621,0.9225910097289411
0.8783170437978959,0.8984059516356482
0.8661961172253577,0.9185582918535898
0.8710115793511213,0.9185247440347021
0.9107260258240707,0.7417141523467708
0.958225499769645,0.6842051382854756
0.8399380863635351,0.8087810589214517
0.9249191963600764,0.8300572207590654
0.9038693798488578,0.6048317869583003
0.9261423770679723,0.5109731727991808
0.9178563259390358,0.6972972268326392
0.8872729332465961,0.5914778033017137
0.867968475396072,0.5522684200951088
0.8277723331057515,0.7344923833651278
0.7479348853987609,0.7477668469031564
0.7251606713821328,0.8125730323643794
0.7226062899514615,0.8441696149876043
0.6716573988159664,0.8201504902000986
0.6676397864765087,0.7300891169665341
0.5858785922711508,0.8508414706501816
0.6152425330674084,0.8778813936522438
0.6706315350682147,0.8657053628643191
0.5557372533291043,0.6565540334101334
0.658658160056688,0.5743696142046721
0.6579087213445384,0.6897305280965705
0.7278544158189624,0.7246618650675135
0.6112405339198693,0.7907524219486053
0.6815415615325486,0.8442572393714028
0.6448545477913084,0.8191805745664056
0.30935875756348724,0.8099590849152039
0.632851879419414,0.5821455579530209
0.5746623703807088,0.9004483418907671
0.5115319417511278,0.9377124653231733
0.5858631724451402,0.928658803107719
0.511770163963467,0.9658804589850173
0.4709001949697269,0.9700635220529014
0.530047002976293,0.9633989181173801
0.6338873034607445,0.876477736249932
0.6235873472417947,0.8927823845738525
0.642247805671941,0.891796779370496
0.5994088522412979,0.7983581714072245
0.5772598425712925,0.804879447797689
0.6493400464079518,0.6039684755728095
0.9119455160556589,0.3364323318925173
1.0,0.0
0.9546776597555232,0.271128222519332
0.9335541703139298,0.07681046820222727
0.7876391232350825,0.19262184597977045
0.8378107137391096,0.47652304390502265
0.8347707266883565,0.48448061670471265
0.962851269609226,0.48316967971744745
0.9140500897360813,0.4070434220808609
0.8473155715992634,0.5280541314614235
0.9707662760153235,0.7336224100166822
0.8021904086390511,0.806373474729142
0.6847917260693206,0.8138533022073295
0.6835507895779189,0.8634999303119535
0.6104014040952113,0.855372862779529
0.6317617364627935,0.9058102072169465
0.61257391204999,0.9257047215134532
0.5491559338242182,0.941704555470755
0.6748173088761404,0.9635966741242836
0.5675252419015325,0.9588350570918506
0.5211275605335981,0.9689244298651019
0.5836765789191647,0.9635166217127119
0.577034825644744,0.9751953438920632
0.536223210987342,0.9868746573960546
0.5140982743866075,0.9736137478300559
0.6262670467858706,0.9848884577690212
0.5632321302760602,0.9568147338322316
0.41685748566039227,0.9583110478666867
0.5470106093803454,0.9662842017047691
0.6249328736866087,0.9499365617183095
0.4423291974051041,0.9717060650727224
0.6606764326600998,0.9682623895589721
0.639645250585533,0.9625939160840996
0.5802376187961498,0.987519689645058
0.577720551511837,0.9805676317028066
0.5863105394560784,1.0
0.543324930366141,0.9900011662847535
0.5969734816775614,0.9634232510987761
0.4962803429881629,0.9455883421579422
0.48994133639358756,0.9580468491498064
0.5040812600039573,0.9485825291455666
0.6019179947899344,0.9558889888669989
0.5852776933038041,0.9872774329261697
0.5765675857157342,0.9890076353795771
0.630609141040098,0.990193121720638
0.5199439214882522,0.9626520941458881
0.5289746837445881,0.9872019405755081
0.46263419158902425,0.9832870562055088
0.5814868822411974,0.970365226167152
0.5595917164125775,0.9720989331406444
0.5234192818788292,0.9828888286835982
0.6271421225824175,0.9709775735536612
0.6130953756147436,0.971183510820235
0.5942863401114629,0.9440682839141951
0.7168285442427133,0.9353948496930291
0.7008538586491142,0.9374342857828073
0.5466622628203626,0.969189934707571
0.5284140790968714,0.9616602785240957
0.5388780364091192,0.9439463551939075
0.6580808436450385,0.919824682306303
0.6814869761037239,0.895944985138455
0.5537890235436576,0.9347588746500168
0.6109927268666729,0.8489776330239743
0.7515273172858061,0.8119450028882127
0.7614972693348204,0.8357875550071933
0.7249146711561647,0.894472504335368
0.745002778370663,0.867205722293545
0.6535512990807848,0.9153248772132068
0.791266770539502,0.9035459962400425
0.7483840303957109,0.9040442676661959
0.6972917041232871,0.9275912017309762
0.6672316694463024,0.9633828348334688
0.6353358783980309,0.9404384704663455
0.7414424779230364,0.9388773604068714
0.6839874096581058,0.972634896136975
0.7381898853321069,0.9233053718076816
0.7355362700865967,0.9285233624433484
0.706636538945384,0.9114883467350237
0.7147671304427156,0.9068823462117789
0.6147198509681236,0.9357564548630313
0.6585578312783336,0.9144405567849467
0.7604395687925815,0.8993184010490928
0.8763119666365982,0.8874428425305916
0.7369526775884733,0.9057347166210037
0.8948692318080447,0.8723656833586669
0.7604924062051468,0.9106147471516767
0.6718164930160363,0.9688935767431569
0.6290704251740749,0.9978120753013914
0.5515033810633625,0.9988169258878837
0.6857705106716426,0.9929020351650407
0.6554745579414953,0.987899558846691
0.6697379099127295,0.9986811739909266
0.6540208510468634,0.9844322563934058
0.6022812994045935,0.98033332453753
0.6208861435606992,0.9863123323896565
0.5690845578931807,0.9972967381467623
0.6256048917787168,0.970263288745815
0.6602708406767077,0.985738683882993
0.6629124930672186,0.9993458355184831
0.7060855654276949,1.0
0.7885266594849253,0.9739837948819933
0.7036312796116263,0.988027189953072
0.7547712446122379,0.9623109578919128
0.6754088264558342,0.9833922139951303
0.6691108507445744,0.9808942887837276
0.7021236420337043,0.9380687011908989
0.5718295422930061,0.9691023766253442
0.604957247916059,0.9665291797167033
0.719305992185593,0.941678326672629
0.7608990792852004,0.9237641664906314
0.7078738730530473,0.9514256109002706
0.7511751323913121,0.9449487605889277
0.7353133746645295,0.9477148157893218
0.7435967343708374,0.9774091712333589
0.778942332074126,0.9238107796429357
0.7170692399171307,0.9537779638083728
0.8262067816164618,0.9372629486710293
0.6985745572756549,0.9359966922891595
0.6426755353480829,0.926325122848469
0.6809757602389318,0.9158158988685069
0.7004799968154846,0.8708880145911838
0.801712437101032,0.7594231206653408
0.8901741981491619,0.6707260875642501
1.0,0.06833035104859887
0.9190622001734835,0.6586947128483994
0.9602525782277759,0.6724682870442164
0.9876886526146081,0.23387985769520295
0.8781487558336105,0.0
0.8934064978244723,0.34563616112184165
0.8571295871916705,0.5472762869409953
0.959074122329595,0.5711942552382071
0.8933559578863363,0.6526538188308889
0.7363362987728022,0.6258172139429858
0.7819951563340721,0.5634739049841574
0.9196616606492746,0.4199883933166589
0.940086097328149,0.49940149725744226
0.9606312706117465,0.44721969537777706
0.9586694628832161,0.18376831863017384
0.8296412183331785,0.9767404268088158
0.7972218295044464,0.9671583308956198
0.7329787850345642,0.9497081936151681
0.7760989487352269,0.8456568960740967
0.7468991882488738,0.853653365113548
0.8588807809911979,0.8845743418777471
0.7318894591451116,0.988071484877886
0.7939259942924579,0.9768101756687755
0.7928547816467358,0.9670270856462723
0.7833292075763204,0.9476928912644113
0.7896645018700557,0.8716899927366739
0.804165072824138,0.5297398314997829
0.8143974152946335,0.1105767208998944
0.863191835929772,0.009248601649321625
0.8922111560412678,0.4685388701466787
0.8017145240760858,0.5604336472313405
0.8514427536905937,0.6431206846333505
0.7815108751943788,0.8950062460286009
0.7473065944642155,0.8960640380453739
0.8429200416887519,0.9171041216375159
0.7559749625643496,0.8880439239530298
0.6520689907267317,0.9632309423420535
0.6369035731621155,0.9361937299041025
0.8039483527887462,0.9384693775046087
0.819549956056686,0.9430836470574754
0.8877263714362473,0.9279414323998676
0.8698557541663724,0.9837615270650676
0.9311887241029703,0.9763836169371568
0.8972099572538722,0.9741908139033775
0.8526061144014044,0.9809683310018262
0.8716760425982667,0.9727592770924143
0.8478901297648561,0.9999059920845952
0.7612583401477272,0.9941795155285724
0.7429467462444745,0.9844421690209149
0.6970282723981862,0.990331590301505
0.6759684092230439,1.0
0.5687058270125546,0.9993397372579499
0.6069947880443143,0.9997091439162232
0.7212754176208432,0.9651410052415709
0.7913603113256702,0.9396204791594944
0.7210047381986624,0.9911044422861149
0.7506121530507995,0.9856585132496265
0.7393240250988273,0.9672807162960454
0.7636527132026286,0.9711876218352938
0.8554418278663252,0.9485699921529089
0.8370006790322696,0.9355585508304891
0.8171974090374504,0.9088448157440447
0.7721720540497182,0.7604537143812241
0.7737361689442183,0.8055284103205796
0.8020774408615723,0.7334295960947927
1.0,0.47416989931344533
0.9271079849057164,0.8952329537088083
0.8232571191622614,0.8461118645540001
0.8877287662077522,0.8892565468026268
0.8182421714965841,0.9269317509117202
0.814955104244261,0.9241312224150913
0.79955502010878,0.8834019542032088
0.9158913694207123,0.35355673760997225
0.8718083187409801,0.0
0.9396227129212611,0.008078935013097602
0.8204951754601102,0.6821708643331408
0.8558251076092135,0.5823270679440705
0.8045703242405513,0.7246051168593012
0.8374031848170959,0.8034285645682966
0.8622237349313576,0.8411743982049511
0.7246135118693872,0.8930977710364125
0.7921157787873573,0.9126437164299541
0.7998663891407911,0.9101035079446508
0.8193934200682786,0.9374656435964671
0.7699579365737812,0.9466556759484523
0.8891882846772928,0.9182087172562838
0.8504957929370803,0.9465929361999451
0.8227499724750351,0.9432325080641822
0.8625974198688408,0.9203806283432696
0.8260059707931446,0.8078529298573294
0.88032602625957,0.5235379158579263
0.8958122755478023,0.687406038375993
0.939993862008817,0.29423757958361707
0.8742405213099493,0.668276071046509
0.7207182759258393,0.8533417628912285
0.632391491809619,0.9446422877059873
0.5769301312573072,0.9219186576334091
0.5605068358598607,0.9263867171397601
0.6164627446961549,0.9171231670640753
0.6527157052140062,0.9201973516114239
0.868559965126718,0.9367090100941163
0.7561387368380167,0.8583502503900623
0.8241406295472044,0.8186144019510717
0.8815314077235934,0.7596743863705826
0.8716664329086199,0.45093492399725366
0.6770460865609996,0.0
0.9566274178862318,0.5576776573439333
0.8166695443198964,0.5902115972635236
0.7527962343990102,0.6870226035838922
0.6786779105920644,0.7240300961514436
0.7739186426233671,0.796831231445529
0.7521340380645759,0.7779290750498237
0.7198425714656218,0.8106621098486961
0.8066751526448511,0.8083742589732534
0.7793062691268681,0.8332943241275216
0.6924127886378177,0.9144981650981979
0.6574189166391794,0.9291919340111754
0.7038049333269232,0.9642106480555044
0.7050513533481647,0.975362049513535
0.685072450795989,0.9444529180365518
0.773063006087941,0.9334448832452402
0.7711362022258809,0.8692568859320402
0.8164020058984289,0.7677920799849666
0.6822564999614162,0.30430569115796835
0.731338049502046,0.40410985949239775
0.8385849543578993,0.7979755245269998
0.6638029514517022,0.8176320795681363
0.7603911769935374,0.71453365715273
0.8390192233302556,0.7899327145483509
0.8034379826423089,0.8040518276814392
0.7116254176998511,0.40174513314438637
0.7351244699304554,0.771097062148083
0.7738576122651923,0.725892019335439
0.9102285745202936,0.7242670004689888
0.8600690683508195,0.8908961564684715
0.7312301518890032,0.9003804338244359
0.6010893942729284,0.9097304133516798
0.5481897869467705,0.903934474360381
0.6948521674123863,0.924237184645831
0.8742924771982993,0.8997237230711131
0.8554199089895735,0.975938995431827
0.7800824420888934,1.0
0.6519700326209151,0.9353649862808598
0.6005795222105255,0.8352372460208933
0.46464068601773256,0.8824844461525436
0.6088763999098739,0.9149137372497171
0.5414819691313654,0.9304638026639657
0.7486431949930028,0.939418643382678
0.8016062601812755,0.9456313602219305
0.8497756253679125,0.895066265800646
0.7659766972965165,0.8089980386256366
0.9996863301473818,0.8844283598020123
0.961425363714181,0.8632973846766792
0.8358130343845066,0.847285099012362
0.6743868905822461,0.6888187285884335
0.8876423686810223,0.5862245694643752
0.9040120193781442,0.7214917148457813
0.8509548472558743,0.6902806443570497
0.7725609158735951,0.6318519146171307
0.8072717779200959,0.6363942958064681
0.7255044119629953,0.7699783509892806
0.8206369944313173,0.7507627716998604
0.8091726362789737,0.7689958593584685
0.8694317441453636,0.8019213890453841
1.0,0.7712516415828856
0.866282260395608,0.6454848686336686
0.6845264958501378,0.7744147657490074
0.9089002493000292,0.7457357630270259
0.7707835012827909,0.8285284469948894
0.7514261995911699,0.7984457621895802
0.8452532508329053,0.8427630910228177
0.7663106885848556,0.8699616788077573
0.8709953020370935,0.9097993994580911
0.8899220132806687,0.9330501209113328
0.8895275188393148,0.9008229022213966
0.7984240326286233,0.8292108734385064
0.854183942108574,0.9096723998748668
0.8451042911350306,0.8989970366386842
0.8779492313627622,0.9066141054474642
0.809738653202558,0.9360476745817939
0.866184153728069,0.8503813362991243
0.7488481263177434,0.891314431346624
0.7213827821112536,0.9056954807515522
0.8378125458297068,0.8436998226486823
0.7523412247518053,0.8825710409428299
0.7638955334967469,0.8957535156240087
0.8471526730274815,0.9284451792289113
0.7454654260751501,0.9021736467235644
0.8432310846243545,0.8017727195927035
0.9233123730108037,0.852072705516637
0.8805936311560741,0.8570114436851433
0.8385417508916655,0.9107745692918524
0.8002973454215894,0.8717312141450569
0.6292686282402722,0.8859031373526133
0.8969603601552009,0.7815183434168484
0.9350659813575297,0.8962307686592016
0.8254869948442978,0.8348758934470372
0.8686203427228043,0.8647706215848213
0.819661993168316,0.7544960547145977
0.8380177510171742,0.9030839697552475
0.7887824649671227,0.9081344846400345
0.8864245253590451,0.9399294382982661
0.5884423471755544,0.9346448662365465
0.857722090756053,0.9864663824626014
0.68210878933885,0.8516119771078599
0.848448785533011,0.9389172171684153
0.8038517975866029,0.9056397150652459
0.8139131686960913,0.8052267705704395
0.8593527121900842,0.8383111976709232
1.0,0.6870435865896866
0.7691694404482725,0.8301791776233859
0.7749820306894103,0.8745205983282656
0.7960403534817814,0.9472837177324006
0.6674115935410003,0.9712039058888583
0.7675398842557427,0.9474111300319994
0.8176747860366869,1.0
0.767008101856643,0.9046550843223207
0.7697195881314078,0.9633603753567519
0.7342618123696611,0.9626124807198638
0.7531005832088351,0.8414139411997495
0.9479655460826555,0.7387210507926919
0.854382761251421,0.7883044070580857
0.7809169284310088,0.7928985513127277
0.8756086537873874,0.7532154203799061
0.80003103265797,0.7869473340171277
0.8681460855678886,0.7618241372999651
0.9147177624228513,0.7948607285963202
0.8891933961191791,0.7478400326465119
0.8916269061735665,0.7298080033823211
0.8103025368777714,0.7731070028162121
0.7999973823460382,0.8031704758316366
0.8363765600501969,0.7666068283383703
0.825820979813842,0.7757707492042997
0.7309389840558111,0.7554614410003357
0.6361892010278288,0.6243613184064033
0.8115099852380447,0.6391818549242732
0.8706828648053614,0.6396680991263051
0.8634479091850157,0.5098385872950941
0.7170066906821774,0.3743329817424582
0.8855172111040496,0.0
0.6880480345717158,0.8202279455476202
0.7228978495133829,0.7793647139771381
0.7964161788301004,0.8701702325464409
0.8266721267235647,0.8657655085185608
0.8198897255098921,0.8378667704774969
0.8160733471491767,0.8339199281205514
0.9785733479662692,0.7615927952823317
0.9303526983924749,0.816010797096728
0.758344308114092,0.7937614587499452
0.6003116052121642,0.7841938755421206
0.4240790100962695,0.7894246052623692
0.7111121945511029,0.7919359869634383
0.7383185209817399,0.7737360860836738
0.6955955772737927,0.7756330473177837
0.7511473555041857,0.6815504291288003
0.7078789681482229,0.5907681916484077
0.7666167240881357,0.7749465679214781
0.8881451222012491,0.8352565166033579
0.9503392996754189,0.7798282915221967
1.0,0.7006662868930787
0.9034193089468865,0.5772526396543292
0.7257549168051927,0.6213596302951234
0.6460519359853694,0.7345896861647362
0.7650107091414435,0.7796416084947974
0.8232358359122605,0.7412733830738681
0.8033449128537672,0.8278518756284676
0.725200994096405,0.862197557113916
0.7256152657518272,0.7944400020474175
0.8288982496584582,0.6771156973215035
0.859725948006519,0.40928076930641905
0.8646256366998818,0.48100790283837963
0.8450351238222418,0.5859686969557543
0.8893930948942829,0.42688690416250685
0.8515187007622361,0.43040820167943
0.7594648721982598,0.5752499130213355
0.6944295135110582,0.6990751398533329
0.7288238957581579,0.64735823393062
0.7050610635341273,0.7810303659425163
0.6252191643623919,0.8600696260535922
0.678818543261668,0.8519997700397494
0.6632403688569573,0.8680277492023621
0.6323413205570426,0.948618001135579
0.6270574775000769,0.9878526511898719
0.6044975814976867,0.9785913886895947
0.5652502442301045,1.0
0.3818790627602768,0.9699649610926506
0.5519280426389909,0.959583182786331
0.5592110588718553,0.9853817753046736
0.5750111689623328,0.9744514822327084
0.46929811475698063,0.9739405178972472
0.4968902552825097,0.9910025668453936
0.6317434676584126,0.9686721355685821
0.6390180392721002,0.945233266308806
0.692489938234217,0.9430876899964118
0.81891591761055,0.8416196567104933
0.8788945116248259,0.5647957775286272
0.9346034383870622,0.21074813604391973
0.9488649191100287,0.0
0.9356728974400211,0.17214694557633495
0.955001075775678,0.27146528497039984
0.828298380737457,0.31524778487255606
0.7481344873648994,0.47232620188857266
0.8062489375502375,0.6097262203637638
0.7598548773413772,0.7442957213295673
0.7281638495953292,0.8115996031726718
0.6879739409121115,0.8164139397961481
0.5332351546004654,0.8135150739238775
0.647104105706002,0.8134778175681977
0.5571094048879931,0.8227077218794187
0.5623158900719265,0.8114391375522468
0.6379952425691874,0.7901237824070914
0.6925243135563193,0.6790601316321204
0.6945478075503221,0.6729339831616199
0.8782087584905359,0.6291277187838125
0.8933975505687759,0.4399630514540495
0.6566120972932543,0.9067690015302663
0.546532792616593,0.8621126008037497
0.5850735137799672,0.6927959156274175
0.7281594438954075,0.7345803444058019
0.7196643929006703,0.9162941230522025
0.6618883021410475,0.9885494232333635
0.5782957356423251,0.9964506953800263
0.6556787546037066,1.0
0.8215032257304414,0.9450716396127508
0.716194285014092,0.005875426873095933
0.8404325411704415,0.2481456926265454
0.8627101492674274,0.3200605962628284
0.9162681691802889,0.7671863155554938
0.8938899569164863,0.8422042473686886
0.8369217067495573,0.8858827093647523
0.7099270515572321,0.77652582813579
0.6945108344495343,0.834590637766005
0.726532098567786,0.7440712010580425
0.6416262497234173,0.7176741854346107
0.809274067999578,0.6838325710642791
0.7548504126660477,0.8300155077716187
0.8343500223507906,0.8327792472884812
0.8322827535506352,0.8814473161333292
0.7355617298173475,0.8401026502020092
0.7617553917641935,0.3008339882896685
0.9073224279754635,0.3348685393783573
0.8791698892017393,0.3688273644891986
0.9296892534945502,0.3563922895868168
0.8970171232747497,0.8158333793856367
0.7908393391759185,0.7974950228172835
0.650514496349586,0.824914656175522
0.5600451845410453,0.45987263800758527
0.7537597442154313,0.0
0.8359942706914212,0.7710417590867641
0.754633362861634,0.816730415751856
0.8103774392475863,0.9499622946218755
0.7327708947942614,0.9357537699923919
0.6143149053455982,0.9227476966076982
0.7693908915907479,0.07777325469433885
0.8199300710134775,0.2553903399147136
0.8602209664771319,0.318230544778426
0.8579261906742741,0.6610132238739924
0.958849074486765,0.849460732484937
0.8060257367454449,0.8380880357056149
0.867601330807816,0.7975388456967987
0.7992188322599845,0.7905288951621413
0.6772036613443138,0.7470314911027631
0.756251559078313,0.6767998795949163
0.7436754210232372,0.7448697423950809
0.8462964114296347,0.8213953458080455
0.6683464198378775,0.8147247682397166
0.8162340687754187,0.7722002770200057
0.8243911017536237,0.3681920373090801
0.8459686465233396,0.3229989988319788
0.9204122445002731,0.3624776550031617
0.949495968996778,0.5038954208064947
1.0,0.6871981912999705
0.8891165921160646,0.8301547285152892
0.7643870835604464,0.8005228753094966
0.6141850876784377,0.7454841496142665
0.8783813237491664,0.5037727226424914
0.7615686567073652,0.5491315619013134
0.8265626746634595,0.8746305200053035
0.6272711080372936,0.9237639250005552
0.7910359606065486,0.9502758055579555
0.7347895436931985,0.8279750847227754
0.8609507290407327,0.5176353944883271
0.764017848836478,0.01862653501000022
0.8726847332267906,0.141072065248127
0.9316399107850003,0.37627898800090825
0.879200741712484,0.6807297557521568
0.9231667390550149,0.8702167006474896
0.8490271284779193,0.8348336064651354
0.6537237152989951,0.840199247120304
0.7353891268758542,0.6817327099889862


==> figures/suppl/psnr_scatter_csvs_old/linear_scatter_data_4DGS.csv <==
velocity,lpips
0.6404521777603362,0.8543433745919568
0.6752768201785888,0.8896842757170796
0.678538381051985,0.7559044683456685
0.6890565675495831,0.8280333307722503
0.7508547145464741,0.7180332272624383
0.657794173381924,0.9030793662790051
0.6685743258071316,0.9286111716036106
0.6185821438659698,0.833416704191686
0.6588024539470325,0.46256522957180424
0.6643591036224195,0.7123400495503661
0.6655954090245328,0.7338935522960892
0.6460539030316554,0.6641801376847275
0.6767019201198088,0.7862114792874373
0.6686118663128277,0.8602996813299754
0.6032872089904535,0.895503679819362
0.5420849084345497,0.9686440782389438
0.5248021958186166,0.9953261986114679
0.46670462426545484,0.9653685812957804
0.46679699816108716,0.9835915840520013
0.5642178864674168,0.9727669853674226
0.5153964174658314,0.921302257315057
0.49684287485541356,0.9468441510310415
0.5665257167413263,0.9810917598294188
0.6122894174970016,0.9680739997885234
0.5822127336657675,0.9347065861863451
0.45183554913210855,0.9129300546984442
0.5785713202266409,0.9309920935997525
0.5440023268651664,0.9580833128326841
0.5272662675427496,0.943418290187456
0.5697705515607845,0.9262513596281905
0.5009661780451931,0.9510282183875867
0.4222464647532961,0.9473498712024779
0.5075737784372902,0.9297917301745486
0.5735815526760263,0.9754946273646001
0.6315785408070566,0.9117107828859811
0.6365106806531988,0.9380108566858624
0.5957897376452488,0.8999574366337296
0.5900822032064129,0.9742350916501432
0.5283764398465065,0.9480805957196143
0.5567053141222569,0.9698235254158828
0.49683928003990374,0.9439157329535833
0.5062907997665659,0.9454969165504169
0.502686426563076,0.9386319702488256
0.5363103384597381,0.9403871523911297
0.4046354603640432,0.9157115784325801
0.5744889676843861,0.9046421221498648
0.60334299509751,0.8739947425325044
0.6042155127867778,0.8929686572923597
0.6023465374046686,0.9112582104258313
0.5936967308956316,0.8953480049817609
0.654762853930108,0.9177735435473178
0.707245794985958,0.9022076155245141
0.6925393129541346,0.7060327024189121
0.6799851448807294,0.6625886076310755
0.706091839477407,0.6867439884849318
0.7078682138703417,0.7213900734683508
0.7295256882619872,0.6012542099936559
0.7242751581961107,0.480233517854989
0.8449665870552421,0.44903950627029743
0.8030954605356814,0.42154070600197846
0.7760794913102198,0.7290148411968934
0.7844256174306559,0.8309251153449185
0.7396985086353421,0.8499851364778689
0.7206083514329966,0.8165610095650062
0.7904848400485658,0.6725000887548507
0.8815673189133011,0.47024388143847995
0.8971196453954573,0.6823106668120713
0.9118882866616718,0.57049853930826
0.9442554627629403,0.18591674414748086
0.979331744898924,0.22063363163582342
1.0,0.0
0.9430991074551852,0.9466743761309898
0.9371791427742278,1.0
0.9316044335022966,0.9466333280678606
0.9477169612637304,0.8014328041264285
0.9844721358758985,0.27148645673999033
0.9553361533228456,0.4202185526663787
0.9396328838547752,0.6140745395117593
0.9358207396518935,0.740373247626906
0.9483102442372146,0.8670865496879995
0.915213098347489,0.9641862261285001
0.8471322334570847,0.9694041934517879
0.8085013269738169,0.914214073188119
0.8404433504545155,0.8934452715828941
0.8309464693744005,0.9591849835931339
0.9426741993704182,0.46073190018437193
0.9740585976347526,0.5264742838887402
0.9845898564231582,0.2255291726487475
1.0,0.2921730226426742
0.9978407705025901,0.2328248297591473
0.9773115502224315,0.18197613017555256
0.9429878976828713,0.38724059991034726
0.9092913521841285,0.33872522863240595
0.888662127906789,0.0
0.8955151833630386,0.5017157152383552
0.8518842572959298,0.7888038843854417
0.8168880097188834,0.7780914731463542
0.8037500426444867,0.8573486675878979
0.7974799965291368,0.8074109296570782
0.774717051008806,0.7353036785477355
0.7664078622729881,0.8546790958046029
0.7383319126015476,0.85884897662082
0.7247783012418804,0.743580601613537
0.6880351769075647,0.77279619015111
0.5400219467966816,0.8621116734892045
0.6090873808089567,0.8916689050095539
0.6050819441835313,0.9683976576210338
0.6215600519473818,0.997402139455849
0.6229400856517106,0.9948619392490314
0.6360046193978737,1.0
0.7478970291263688,0.904814184428227
0.7974040474885162,0.8658236715075306
0.8329879906911389,0.48266198367448787
0.8757049125680719,0.2516579662200422
0.8889874467754294,0.5027244812338515
0.8860068996120436,0.6634794883738788
0.839779362985454,0.7709723998285976
1.0,0.00032355768680949424
0.9960240281913498,0.18277239989749208
0.9567973795657921,0.10003705508987476
0.9185659103426982,0.0
0.8482980613938168,0.758304927832035
0.7718160371436119,0.5960922486831178
0.6552318230486514,0.6376462856901486
0.621225532822304,0.8362269844800001
0.7092031913569606,0.8432766204592015
0.7587736915777368,0.8468333142845873
0.7572329701755763,0.8388080241540993
0.716595917949771,0.8660688696463852
0.7016429751021697,0.9114964846856539
0.6941866475115461,0.9396813312175696
0.6511565979649471,0.9452753490363235
0.6430905954118034,0.9160119997084213
0.6070883176387967,0.9008210832496116
0.5221459282261075,0.905908728590687
0.5429448050117388,0.9504889930961925
0.5944008314839183,0.9740863290764937
0.5076498013991814,0.9837304382700979
0.5406616963179867,0.9963084411075226
0.566681865222421,0.9972067570769433
0.5539256627680534,0.9998369682512342
0.47669371600938526,0.9903632130374654
0.5193152045684803,1.0
0.5107173247634271,0.9869794595762017
0.5511621817268408,0.9900707826012232
0.6032210438584421,0.9731421140594658
0.7498575417482024,0.894153484871253
0.6129531903273788,0.8929287598040849
0.7135286139530034,0.9368121459432999
0.6802911605974945,0.9194516855270428
0.587745513175788,0.9400417158088684
0.6828968502074665,0.9446608923620278
0.636876563665943,0.8864478316113164
0.6836897244484759,0.9463208784621205
0.6161076475283384,0.9908012062031591
0.6086965557883396,0.9806676391288844
0.5765239869718014,0.9546026289549869
0.5601434013761193,0.9954293519671484
0.5799099091946454,0.9749112532042843
0.5754882503352989,0.9654351893546887
0.5587453765090954,0.9520889706398872
0.48741813304496806,0.8941205229362621
0.6942728780999824,0.9032226721540836
0.7854338180708508,0.7438832659308333
0.8171684931743433,0.7906110976941667
0.8482221952082575,0.7245950737361785
0.8669221730146948,0.7147819548428221
0.8726422618204157,0.781682646557688
0.9203812346772632,0.7609954786075661
0.9360827654059263,0.5931691454884515
0.9229136500825744,0.7399891136959296
0.8941408510174255,0.6701299578487
0.8524609537991469,0.6751668123666689
0.841925046873993,0.6005488876985005
0.8033209429176807,0.7191339584532255
0.740804914881835,0.7298063304801067
0.5874420382319138,0.6692894296788918
0.5134436826512757,0.6895448730070931
0.4563087821626048,0.7468215756591206
0.46324637909654987,0.6844195625578567
0.3789319380823441,0.7938358573938078
0.46193435186541587,0.7684907427393886
0.6188733895247405,0.7378512140241279
0.5542330335951435,0.7307810481201407
0.6273513899413029,0.5397054330385587
0.6091888515419264,0.6367489305022961
0.4929079561371595,0.7259307549838175
0.5918331678203593,0.7688900314077701
0.6585178701941472,0.7402833815663775
0.5883041043680489,0.7261052592677215
0.5044257319046469,0.7165286008567581
0.5358586534987904,0.5989508934923932
0.5843847256037812,0.9218572355641271
0.6726137363982732,0.9252300628671117
0.5671648110751417,0.8634256304020982
0.5735104268608163,0.9443953913885408
0.5503727800046075,0.9521366249754695
0.5275623276187713,0.9521730453179577
0.6374281348377637,0.9259880623444564
0.6446170566110895,0.9171705692408028
0.6193761496532477,0.877712144442437
0.6142319304806603,0.7571870795336549
0.6164425605501475,0.784456773123093
0.6910968488661524,0.702057301228311
0.9552451276138849,0.3961144326347023
1.0,0.00794971863600316
0.9471662984426161,0.0
0.911637492506199,0.11079273937212351
0.6604708215694284,0.4500239331672021
0.8446151073946248,0.5197078200500423
0.7898556879402503,0.3648328111273878
0.8593029553746663,0.6209144379204858
0.9287233766597753,0.2847849549969094
0.9025543016557185,0.5920839741929086
0.9524351323597442,0.38649055819215056
0.8497074194213723,0.7951830327792614
0.8433856335086003,0.7983690635117089
0.7872495232677558,0.8920927140152064
0.696847429209067,0.871717390544156
0.5639702939642715,0.9017194499054147
0.4951263662813511,0.9404856155961693
0.6685098259805202,0.9596139340576866
0.6372587266711325,0.948304019983814
0.623758744377815,0.9778531209732029
0.5224267800854042,0.9607936425193444
0.612792920996767,0.9736035704988976
0.5720157321610736,0.9733401897458281
0.5920300476053905,0.9835322145840637
0.5824090612109367,0.9780032129375986
0.5974885044973826,0.9790426902854295
0.5656928709051198,0.9763248693822276
0.5823282579977405,0.9767878244844761
0.5717074205119569,0.976704279275055
0.6018680771423683,0.9706928928665866
0.6304588963106296,0.984662626079788
0.6997583460108723,0.9909425176074937
0.649551952478925,0.9827310745524669
0.6605202275890785,0.9925924073040291
0.6143885619293173,0.9887217243574496
0.5973282138170724,0.9821960741575585
0.5047672370109604,0.9862586839012305
0.41815725913537727,0.9817902012203452
0.5465385015022197,0.9761131858601222
0.5485272312308794,0.9920959043640505
0.5967062514426528,0.9871812650446379
0.6038292124856837,0.9916990610246115
0.5958361467833871,0.9900733609610702
0.5534357776697149,1.0
0.6284818760458859,0.9832980482887338
0.6164394025460365,0.98247449448367
0.5834362003184359,0.9920375602199277
0.5410883086031741,0.9849822582233245
0.5580007295760884,0.9866392759618515
0.5873629016208496,0.972972927116358
0.5713588908696884,0.9767084199696547
0.42824395296115614,0.9659408796314609
0.520679463307528,0.9751814911710622
0.5115210745813632,0.9764920863703278
0.748507343821842,0.977766210591889
0.7033528408347532,0.9721777009137152
0.6498990859580062,0.9707234617688772
0.5620467773854898,0.9645032781805889
0.6074246437949006,0.9747591042514324
0.6330015959263902,0.9597829406359295
0.6312045931846443,0.936939037617067
0.524074005729263,0.9413624081911054
0.6618278664257654,0.8601567675261409
0.6700901143985658,0.9165865449393676
0.6755833967166065,0.9391437362854491
0.6852571352097787,0.909913065255546
0.7289564611735799,0.8725996607575012
0.6629536137242004,0.8845992733263239
0.7473841407858943,0.8695951344378684
0.7385375756540064,0.8840034537754572
0.6942127976371671,0.875228547259387
0.6737291614688974,0.838501402094885
0.6361957495145641,0.8209487688703189
0.6681443053774013,0.8166357535264962
0.6705397453823598,0.8883066356014847
0.7319667816200961,0.8624043776538822
0.7292527817617623,0.8574396363206357
0.717247940528019,0.8415383496403325
0.6717092855834468,0.8785912701560737
0.5539568486485212,0.9050064255589464
0.6850929988282326,0.9074818336998856
0.7576781344633806,0.9158981973783045
0.8227837427149118,0.9211100212882176
0.7521632315348784,0.9122842464937073
0.830158318753425,0.8992599623059403
0.7266476956873247,0.9196442617433203
0.6246873240303269,0.9536368239143611
0.5356922744547064,0.9642967607313527
0.5614650080168897,0.9569873668790505
0.6556640758611203,0.9368145913297256
0.6478218561069091,0.9688816916050574
0.6727524051079169,0.9584015431382521
0.6326103263659327,0.9715424105942502
0.6423271291867627,0.9871357323181496
0.655511325377124,0.9849528411343171
0.6394242147006067,0.9808100796299469
0.6742727053974303,0.9847202623296903
0.640784765993153,0.9858970976908116
0.6852156567309072,0.9803934610364573
0.7092922227703428,1.0
0.7450358768110036,0.9649556768141117
0.6815181912547116,0.9285537788656189
0.739897427836519,0.9385179820208173
0.6584928771259568,0.9769653904209306
0.6344802387531536,0.953017567297126
0.6490111580432792,0.9207665312388662
0.6676286526878543,0.9594050694674708
0.6845355813828198,0.9656651707446373
0.7333477179362818,0.9563313565195501
0.7047188197577233,0.9507097316078272
0.6534247429948296,0.9622678758504253
0.6532291454638129,0.9710054247501224
0.705065167692412,0.9694802484639343
0.7351305420524494,0.9868983673597508
0.7464750126649045,0.97356995314939
0.6882635160310135,0.9258424545503328
0.7777810989656498,0.8580337591699391
0.7436692033542198,0.8570730885863542
0.6554675809786074,0.9288602616456257
0.7177668837315664,0.9227579093841913
0.684955139247618,0.9337424343705283
0.739507041273877,0.9439776032448935
0.8542471071896944,0.7644510274013103
0.938004083457018,0.3695159625770802
0.9763309148169604,0.5895092281804373
0.9940191570244064,0.5206381927324477
0.9996151343472355,0.0
0.9852931363171706,0.025634704503261913
1.0,0.21584337637297438
0.9848048201907295,0.40329071006777095
0.9878560780149189,0.3922549756202099
0.939520290702363,0.5800051423073781
0.8499418168927247,0.583666872996747
0.7852522501244944,0.5172735345336875
0.9450851720226807,0.26928963170282244
0.9736984385224761,0.1996669237286845
0.9925418632866824,0.3850908469571432
0.9806364594673737,0.061526066185601684
0.6707125959971969,0.9506528226373443
0.48821848455242395,0.9701045644986928
0.695276570258988,0.9160498931560747
0.7889846591622918,0.8683061524844893
0.8063081450247959,0.8972642403647618
0.7580381159212368,0.9079160215157075
0.8357809890591708,0.9802623157221017
0.8549490183152354,0.983330914240217
0.7887222465667082,0.9748481104677948
0.8241181398264834,0.9557534474718534
0.8802488504942237,0.8935027203538987
0.80692955163143,0.49563521421259277
0.9970042290200254,0.004534756087547611
0.9007107831162874,0.1480364465709805
0.8356816008791597,0.2860240833322302
0.9785804321844659,0.6565022560209052
0.7732119168730031,0.7767587744464453
0.8401927515541474,0.9284663338591239
0.7799436666445766,0.9232309629864753
0.8277046189188911,0.9521067550913741
0.847370529541309,0.9243921746037126
0.8249023028915634,0.9756660703394875
0.7944630201521721,0.9514574645565564
0.7547427775987207,0.9769350647022059
0.7085881484831454,0.9583706232531936
0.7085159540439072,0.9550160339021533
0.6284822158366796,0.9759911340553062
0.609303372800611,0.972940477041315
0.6793333006812632,0.9750397210094571
0.6966315627620293,0.9718124514818868
0.6446329178139498,0.9810630587871612
0.5895388361401961,0.9863918870956573
0.48521247454893635,0.9866889601018494
0.5734773789487421,0.9747971720811455
0.6897777563300217,0.9906741144215612
0.7467929249495601,0.9904663672215305
0.7572629281708507,0.981991266012791
0.7435783967907482,0.9865908723645913
0.6710613667398173,0.9502044004120328
0.48847597009251803,0.9289342919716608
0.5082063632109635,0.9816958543656228
0.6656061117629813,0.9944795984802062
0.6484451364103708,0.9919870461518292
0.5991870687180093,1.0
0.5701829857904793,0.9875583054591514
0.5719754912434932,0.9610887336273053
0.757429622538288,0.9092686699717187
0.8326812591013061,0.7572084503832516
0.8322753868546681,0.820727514221852
0.7835735475041171,0.8461883966421611
0.729184085027694,0.5778006067596565
0.7864251722298147,0.9161281401405761
0.804096701040117,0.8897961913421736
0.8527111594863801,0.9482322127856404
0.8156497221954123,0.9568183388493429
0.8498710107801914,0.9494805950953695
0.8544334961583187,0.9202597702457215
0.8542210333146293,0.40639452042367463
0.9951889121105908,0.1239970989976987
0.8886989985225054,0.0
0.8085397616235485,0.7522829059260766
1.0,0.6471972561029113
0.7536538616579309,0.7176828467644345
0.9124488611134541,0.9172305724423632
0.8044157909378018,0.8995056222747595
0.7941572339068564,0.9384624029077658
0.8003358560048214,0.9518762464206442
0.8015924066400912,0.9483849914724476
0.7901180165212793,0.9673746432986632
0.7771194617082173,0.9679686760244245
0.7728203377620118,0.9556034833746554
0.6933339736730353,0.9659123134110428
0.5901966715778434,0.9826971238833695
0.5806167878466418,0.9682242904215062
0.6357807943367164,0.861279323386524
0.773649065337915,0.7772077178794754
0.8130543536909617,0.7374471382478778
0.80068993317941,0.0
0.7453403396435213,0.5760804443678522
0.7417162514153414,0.8429136372062784
0.6716179207968078,0.9330085369018972
0.5388706741852143,0.8865360710171111
0.5506156387844003,0.9264274138341664
0.6064126559022273,0.9405371147521866
0.4947913777041669,0.9058508877832743
0.6859993511228122,0.9530591621303043
0.6518987904611349,0.8968158862294574
0.6818913242721075,0.8641765845643683
0.7062601125627532,0.7754416010805407
0.6177665920112085,0.44601978590616526
0.6600289728794216,0.19315841483061147
0.8588221585425743,0.43758922802768563
0.8279461676633005,0.6053507854329149
0.7543113262630903,0.755905279788597
0.7524483735886179,0.7543633705160127
0.7261255322811787,0.7648213784511841
0.6673867830233813,0.773827849788816
0.6199225773370514,0.7413179039141263
0.6278382849605773,0.7861535208007107
0.7024424887228182,0.764425728255602
0.6908207854810636,0.8458250631289552
0.6411903334781077,0.8452755748488847
0.6544592253713775,0.8821175534348176
0.4864520022856653,0.8722616572726364
0.5490118469173315,0.9124657317680329
0.6492120570430947,0.9027897545142993
0.6882859687051345,0.852521811921867
0.7214794865829479,0.7388458089408931
0.6409574733928323,0.4145735706646525
0.65342195219796,0.42434654201376454
0.7022439947624577,0.7134585550914796
0.7010478234092452,0.656314051337872
0.7309847175241437,0.5590981077841622
0.756068788198081,0.718961720824339
0.6224365656465031,0.6716135965879242
0.6484321366107505,0.3445783601528147
0.6803924995503678,0.6555787648188652
0.7238378985220718,0.6209647862611436
0.7970614676419708,0.7439418270208981
0.842552301355996,0.8913080303782475
0.7350232150607595,0.7729274844378407
0.6837757174436815,0.7923245366506491
0.7254737966373854,0.802753559576027
0.7991647654328419,0.824047943005473
0.8225399731466574,0.9382644328548317
0.7649982400841954,0.9981718799087139
0.6565778654361542,0.9725810281811608
0.5148317972236618,0.8953110609927681
0.6053671836661129,0.8684032794278083
0.5444489015183839,0.8872067380239055
0.6315027245321584,0.9057417469744055
0.7264947701119374,0.9361005019169755
0.7253052605193114,0.9528277309981874
0.708152510844023,1.0
0.6982627161970932,0.9105210035998035
0.6393962183720341,0.8404117454491414
0.7320717259576764,0.8355033583501354
0.7269132965824293,0.8466155994178611
0.5019070210982786,0.7384710256770117
0.6702077296714372,0.7089963552736533
0.8028475784062818,0.701729817073914
0.8615784872967972,0.7897783497114444
0.8570962462031442,0.8235303793530103
0.8781847744425197,0.5729256394390477
0.893044122600269,0.7125812534344588
0.7904937033788413,0.6603740224105058
0.7023298091554318,0.6511597527700715
0.8286083456594603,0.7585144544188605
0.9408749732528658,0.7740854635873586
1.0,0.47603736935603813
0.9345201846739792,0.7191421582203806
0.9056456646236466,0.7747717150553893
0.9660056008881037,0.8044596162855776
0.7657686845547533,0.8196495489966936
0.8127547076189042,0.8346761536899997
0.9121288856247802,0.7829263231680322
0.8139550131024471,0.7858813828367576
0.9058082038201646,0.7985883873392728
0.8320017592580528,0.7713799890028956
0.9126862108476681,0.792967471498974
0.8616612470125546,0.78165734781762
0.8505691714043955,0.8101183071370256
0.82627933224298,0.8413309313618792
0.8573002603619742,0.858204944507446
0.87447242942095,0.8644955524521978
0.8855180628915478,0.8487967671923216
0.8622745155906874,0.8421891978992229
0.7547237003179736,0.8635235222787561
0.9384671353658122,0.8960319099666733
0.8605224034386599,0.883572239774121
0.901008276726311,0.8773313379874748
0.9433705672283842,0.8205261926399595
0.8816085057995001,0.6750747071469224
0.8012905978135868,0.5937922444843678
0.9566666011359595,0.6167904835771427
0.9404858219721645,0.5576668180115523
0.9465557915454624,0.682554675018585
0.8686583056047416,0.7312341882024425
0.8627703776591966,0.8040410310239051
0.9471859347530663,0.9075498501796895
0.9223071065264947,0.9667120170667333
0.9178588931554266,0.9679072240133172
0.9481723395587606,0.9722768104158546
0.8949671521897197,0.9039078657628389
0.9247915402685885,0.9748883572687982
0.9083091905070135,0.919319348235634
0.8982297005538908,0.9301371709814086
0.7861274279907031,0.9097876949137118
0.8869989419327118,0.9178715169123639
0.8338955396210681,0.9141320968059963
0.9015006052457729,0.9256830176602048
0.7672495857349291,0.9137514240018637
0.8692825917098561,0.8737790079204674
0.8968874934943596,0.9854664330038598
0.9880687251437346,0.9366813512342906
0.8748421027355167,0.9532326646089587
0.937543683666502,0.9672294376126455
0.8299571411006917,0.9848047889617821
0.8070288952519181,0.9956067660794099
0.7128297512251841,0.9766573528055251
0.7073024423210821,1.0
0.8591430548251683,0.9909867297953192
0.7817111613278271,0.9127662437515973
0.8492753969515972,0.9085489413145427
0.8719706632564804,0.9261975468713896
0.9909885802765082,0.930562983893547
0.9408294586003574,0.9095128187408024
0.7219125283126784,0.9463097540497311
0.9205134834322227,0.9592215179358615
0.8854528128009533,0.960042287282461
0.9415866719206838,0.959610805492512
0.9753527638238689,0.9615776767574308
0.9640924505325411,0.9223940391620701
1.0,0.8913561126975478
0.7427201195312544,0.834595995546532
0.901964710529982,0.7618950518160907
0.9078236807394878,0.7507297110356242
0.8773617972982422,0.7612484592953126
0.884091426459262,0.6981513401714684
0.9004990592421445,0.6231284117339841
0.90411068629044,0.3375987287012713
0.7878756924970668,0.20932023151157103
0.8905071815966539,0.25790315110184747
0.849659404437676,0.15866351451445299
0.949152892779977,0.0
0.9369869303138572,0.8133855588656036
0.9201323716825064,0.8220182470706016
0.8899182858225082,0.8513257849250079
0.8234123718126092,0.8757829030379539
0.7397337170101341,0.8577231967822972
0.7851254920278301,0.8240846587154391
0.8197665875537657,0.6626671397474998
0.8038228380585444,0.8203082214699543
0.7176424855484181,0.8042179563095544
0.6165719450407905,0.8160838105611342
0.5801361210496749,0.8116407413441696
0.6941287303603628,0.8193308044781584
0.7885137404380939,0.7953785614531451
0.8328890952755045,0.7822728928288967
0.8987869714166802,0.7158380420449093
0.9113787922674892,0.49707842280820014
0.8917246148057658,0.7719803785035617
0.85394129771485,0.8059195577171555
0.7906299561303591,0.7830123951338958
0.8949597972131861,0.668391900225684
0.8161727102681052,0.6719774126284312
0.8084053955662571,0.5024214500834917
0.8841052274531852,0.7691961653314056
0.9524987629265197,0.8026364988686712
1.0,0.6992341501755531
0.9594992994183786,0.8199007117985596
0.8659660090530845,0.8119291786694217
0.8532920758280961,0.8233728019609696
0.828684130367983,0.7584654366278509
0.7935987791304275,0.6955128081988141
0.8413924262211975,0.5942338950153833
0.8800269168822584,0.7026267699549676
0.9250409362677193,0.6180554047700387
0.9450910394375572,0.4583125722643385
0.9485340514146203,0.714615293825174
0.9092794223979849,0.6063887748409557
0.8798769094328303,0.6168271999012411
0.824004925513531,0.8341339001415479
0.8122493737549353,0.8340418467876414
0.8435684169391485,0.8314805409627559
0.8463755433950849,0.9111559683753969
0.7851032445332469,0.9154233135368426
0.702980573041498,0.9832402219484063
0.5941320310314447,0.9876786764833934
0.5176579639639445,0.9207510271146422
0.40953435304100033,0.9682660221316486
0.5090185825281804,0.9975492270899103
0.49670298515729844,0.9211754027913671
0.4038097265892425,1.0
0.3452419367027138,0.9946048738718983
0.37260035401807373,0.959045964746959
0.3739804328417655,0.9826773643247882
0.4151069032919844,0.9677363928405065
0.5966499774331543,0.9081464771380574
0.722554185681868,0.8818635646379823
0.7968856568747185,0.5663930197556487
0.8446441963518078,0.0
0.8716117065354404,0.1418583908141682
0.9067617428892064,0.227136779355991
0.9433291787533156,0.46190538180215807
0.8994322503950021,0.5550872952441442
0.9637115090824654,0.5860460723816654
0.9679620611398598,0.6283439738490632
0.9235965644269539,0.6185215577619809
0.8596514500283282,0.7845264506002436
0.7547818423872259,0.7907271785137093
0.7110069216097737,0.7837256454798623
0.6358161968311541,0.8130974110380367
0.5659688023819603,0.8028741025952204
0.6112554667028247,0.7965299262960734
0.6588564754119575,0.781460463062249
0.7421733450079534,0.7504911534281911
0.7614163571722571,0.7893101048672829
0.8282902920404553,0.7016062308580641
0.8370213652958476,0.6456511252542427
0.8259304885747034,0.9131899069960965
0.835414455114826,0.9070701499521873
0.8457421327052329,0.7398385097619873
0.8434603363830452,0.7106535179590134
0.8969683569757014,0.8453157324775368
0.9371344600385573,0.9674639344161918
0.9162287991956802,1.0
0.8845998484473586,0.9950906260726775
0.9530573522440319,0.9574836600880843
0.91753219469764,0.10171119704314817
0.8899027032828994,0.17504040234454626
0.9406045573741745,0.26345788440736545
0.7817907747802042,0.750409421639257
0.7782977570211385,0.8696558976676566
0.6958308868126762,0.8963932672262155
0.8405781707309935,0.7946870739923224
0.835092163331975,0.7852633609015219
0.8109718770658756,0.8045984479070566
0.8538630240496502,0.7387461773386459
0.9105314222757386,0.5428735501464936
0.9226217390937033,0.6939073586961401
0.9059671659757217,0.8437499922523272
0.837511044276488,0.8986819935076681
0.9572599989093453,0.8718008675034243
0.9669643497808866,0.42368792379267506
0.8386783208826994,0.38257096245587935
0.9357574326872956,0.14402708898101957
0.9941689967223233,0.48574766864204116
0.8442993013322049,0.8509414140414672
0.5833603957453503,0.8451149917467723
0.7732283043540743,0.8104584670396054
0.8556602175399579,0.6837774694968963
0.9175141193532245,0.01970485704740665
0.9023545568135376,0.8362083457435814
0.9406096757651297,0.836846331188834
0.9432528835363158,0.9365714583960033
0.9226915362359852,0.9219323353550192
0.8935045941067734,0.9566621131441515
0.9624268533567671,0.1614550551993167
0.9108621153494108,0.28654731315575777
0.9609881630019517,0.24862758453083428
0.9458702472410129,0.6503697185573544
0.8113995041674669,0.8770568070488913
0.7743079317324436,0.8405506129749591
0.7938290178931566,0.7742725899930794
0.8910413043629665,0.7834593530367183
0.9485323504550783,0.5303181702469789
0.9089336152090576,0.6937189040414017
0.9299853483787239,0.8021851810491311
0.9068403093592051,0.8645859986525886
0.8698765822728598,0.7581728831166222
0.8778634879457257,0.8581786225781196
1.0,0.554170255809712
0.8570300478461973,0.2889068935896572
0.8822569523668379,0.3707566211615313
0.9919114805295268,0.3316422830620202
0.8806154412604508,0.5776758879524257
0.8653272229931969,0.8803481447267677
0.7376457098082455,0.8470809874483153
0.8699393043602517,0.7177106450974162
0.8817955096957056,0.0
0.8750916621902916,0.6292353854729393
0.9030153346726002,0.7857748671170544
0.9282467199736738,0.9352092325283089
0.9210183104153326,0.9519151455939932
0.9127332576319823,0.8410525112011102
0.9811027650575912,0.4191176288550517
0.9550204354934596,0.08529147879492231
0.9212626442568072,0.03499206932075236
0.957525301181342,0.2844680330702779
0.9727367181643259,0.8030528735794076
0.8319082714032277,0.8616080562306525
0.7539364516453196,0.852110103659696
0.8518674949250904,0.8227052148527847
0.9333888444519968,0.6757588866178902
0.6404521777603362,0.8282646261822769
0.6752768201785888,0.8326808423904348
0.678538381051985,0.6889818344029024
0.6890565675495831,0.7186782289926165
0.7508547145464741,0.706290198109139
0.657794173381924,0.7951977555099298
0.6685743258071316,0.8325882985540723
0.6185821438659698,0.6508620633262976
0.6588024539470325,0.6817951454201863
0.6643591036224195,0.6638552404152793
0.6655954090245328,0.6827109473566993
0.6460539030316554,0.632894831368962
0.6767019201198088,0.809710998248998
0.6686118663128277,0.8327069996980353
0.6032872089904535,0.9049301589305956
0.5420849084345497,0.9777080528131542
0.5248021958186166,0.951602605115213
0.46670462426545484,0.9960185285828718
0.46679699816108716,0.9446004914595
0.5642178864674168,0.9586347867531541
0.5153964174658314,0.957544740090597
0.49684287485541356,0.943115814100844
0.5665257167413263,0.9181683752050482
0.6122894174970016,0.9315862573342732
0.5822127336657675,0.8905379932838388
0.45183554913210855,0.8997618416294808
0.5785713202266409,0.9258207249444379
0.5440023268651664,0.9167766476368353
0.5272662675427496,0.9357909318247323
0.5697705515607845,0.9177931411107809
0.5009661780451931,0.9230359204781102
0.4222464647532961,0.9376645071805386
0.5075737784372902,0.9308217333365829
0.5735815526760263,0.9532692408947606
0.6315785408070566,0.9363158964266638
0.6365106806531988,0.9356883980282342
0.5957897376452488,0.9079157789273616
0.5900822032064129,0.9761401238714722
0.5283764398465065,0.9593513596657282
0.5567053141222569,0.9322639163390479
0.49683928003990374,0.9469844124776678
0.5062907997665659,0.8924496292966899
0.502686426563076,0.89898598023129
0.5363103384597381,0.9459409614861293
0.4046354603640432,0.9580010397085046
0.5744889676843861,0.9178201118560054
0.60334299509751,0.8938769812479502
0.6042155127867778,0.8964835909131744
0.6023465374046686,0.9059001238433645
0.5936967308956316,0.9102540276565964
0.654762853930108,0.8795478870550992
0.707245794985958,0.8541171328643605
0.6925393129541346,0.6848265473514343
0.6799851448807294,0.5592785945351404
0.706091839477407,0.6634655492822247
0.7078682138703417,0.6185393894867681
0.7295256882619872,0.5590865206879733
0.7242751581961107,0.41725279932793
0.8449665870552421,0.25489371309411923
0.8030954605356814,0.2941376665441432
0.7760794913102198,0.6390189164614903
0.7844256174306559,0.8309884895337342
0.7396985086353421,0.8032263966405646
0.7206083514329966,0.7554714537359463
0.7904848400485658,0.6388372047023289
0.8815673189133011,0.24112285316520396
0.8971196453954573,0.5716355132753755
0.9118882866616718,0.3003446867749892
0.9442554627629403,0.0
0.979331744898924,0.29465676809130703
1.0,0.3349322702024064
0.9430991074551852,0.9363040120194864
0.9371791427742278,1.0
0.9316044335022966,0.9439073791939405
0.9477169612637304,0.7787294854123845
0.9844721358758985,0.4389876483629049
0.9553361533228456,0.5818075578753684
0.9396328838547752,0.3774841689908774
0.9358207396518935,0.7515934587005921
0.9483102442372146,0.8449331211439969
0.915213098347489,0.9015572610448437
0.8471322334570847,0.9128539971003168
0.8085013269738169,0.9211912703815599
0.8404433504545155,0.9424491410642722
0.8309464693744005,0.9498491338479508
0.9426741993704182,0.6699475019205522
0.9740585976347526,0.62390598883774
0.9845898564231582,0.30553136534218395
1.0,0.33237117419187556
0.9978407705025901,0.3200195108978737
0.9773115502224315,0.42062151743709003
0.9429878976828713,0.4402677906159902
0.9092913521841285,0.0
0.888662127906789,0.4459416062016858
0.8955151833630386,0.5256968247374717
0.8518842572959298,0.8276849838271498
0.8168880097188834,0.8557724735692595
0.8037500426444867,0.8014868159472934
0.7974799965291368,0.7266957268975509
0.774717051008806,0.8770588115334651
0.7664078622729881,0.895333781899622
0.7383319126015476,0.8300967700056702
0.7247783012418804,0.7858270489854716
0.6880351769075647,0.7558332518878849
0.5400219467966816,0.9126781080701025
0.6090873808089567,0.8969783608841143
0.6050819441835313,1.0
0.6215600519473818,0.979733966980147
0.6229400856517106,0.9784018804488922
0.6360046193978737,0.9899591755761638
0.7478970291263688,0.949578224543931
0.7974040474885162,0.8419669584403845
0.8329879906911389,0.5601649420386285
0.8757049125680719,0.3539565946135675
0.8889874467754294,0.5960823114035209
0.8860068996120436,0.7551717334793614
0.839779362985454,0.7505555567202536
1.0,0.16114740817498352
0.9960240281913498,0.0
0.9567973795657921,0.023214721864281515
0.9185659103426982,0.07197422280767586
0.8482980613938168,0.6227043116022318
0.7718160371436119,0.6100215512105747
0.6552318230486514,0.695033257238794
0.621225532822304,0.8477252018346416
0.7092031913569606,0.831658601404933
0.7587736915777368,0.7285621748509005
0.7572329701755763,0.8309424027298338
0.716595917949771,0.8585695061406302
0.7016429751021697,0.8972943272926263
0.6941866475115461,0.9396701516636563
0.6511565979649471,0.9312751944225813
0.6430905954118034,0.9203036195469279
0.6070883176387967,0.9021937784998267
0.5221459282261075,0.9253962958367205
0.5429448050117388,0.9625607903839414
0.5944008314839183,0.9709278137389499
0.5076498013991814,0.9877925960454147
0.5406616963179867,1.0
0.566681865222421,0.9969910220104243
0.5539256627680534,0.9994445019591743
0.47669371600938526,0.9766665440950212
0.5193152045684803,0.9827386333043623
0.5107173247634271,0.9748903192198792
0.5511621817268408,0.9808089215801996
0.6032210438584421,0.9593526339812101
0.7498575417482024,0.8971207410830637
0.6129531903273788,0.8899471739668674
0.7135286139530034,0.9302421067751855
0.6802911605974945,0.9107538505523725
0.587745513175788,0.9223455763901054
0.6828968502074665,0.9242032112990467
0.636876563665943,0.871725150787893
0.6836897244484759,0.8952165804329256
0.6161076475283384,0.969259742807542
0.6086965557883396,0.9663277907807114
0.5765239869718014,0.9200228579390464
0.5601434013761193,0.9697664583687976
0.5799099091946454,0.952959464225692
0.5754882503352989,0.9529516420563431
0.5587453765090954,0.9624501727777605
0.48741813304496806,0.906645363169844
0.6942728780999824,0.9005414901094306
0.7854338180708508,0.6181954799833406
0.8171684931743433,0.738223604250357
0.8482221952082575,0.5529418580734242
0.8669221730146948,0.6808983672744299
0.8726422618204157,0.7626974554366233
0.9203812346772632,0.7685214708138047
0.9360827654059263,0.6516011838067012
0.9229136500825744,0.6535715441957978
0.8941408510174255,0.58615406126156
0.8524609537991469,0.60777224479544
0.841925046873993,0.529518801387908
0.8033209429176807,0.6935687255798447
0.740804914881835,0.6886498549419847
0.5874420382319138,0.606535909648422
0.5134436826512757,0.7401746309151059
0.4563087821626048,0.7524173326634828
0.46324637909654987,0.6718914599025944
0.3789319380823441,0.7917962846916694
0.46193435186541587,0.7765072106433624
0.6188733895247405,0.7438809740559142
0.5542330335951435,0.7686173059635529
0.6273513899413029,0.5434203658650334
0.6091888515419264,0.5877049852025463
0.4929079561371595,0.6606719238133304
0.5918331678203593,0.7108139925085325
0.6585178701941472,0.757123161728167
0.5883041043680489,0.7072403544740479
0.5044257319046469,0.6945422475179902
0.5358586534987904,0.6060736857662802
0.5843847256037812,0.9272554509632414
0.6726137363982732,0.948780255701502
0.5671648110751417,0.9145374331022045
0.5735104268608163,0.959259757682619
0.5503727800046075,0.9672225586401382
0.5275623276187713,0.9671321093558626
0.6374281348377637,0.9404949462166295
0.6446170566110895,0.9423334375186295
0.6193761496532477,0.8976570185316765
0.6142319304806603,0.840442085397772
0.6164425605501475,0.8469149421513884
0.6910968488661524,0.7212647241037506
0.9552451276138849,0.2109469005833603
1.0,0.10633337470809325
0.9471662984426161,0.0
0.911637492506199,0.4712741673656952
0.6604708215694284,0.5310702712550377
0.8446151073946248,0.6392200425236844
0.7898556879402503,0.5977214590875518
0.8593029553746663,0.6566098418512405
0.9287233766597753,0.609777551263828
0.9025543016557185,0.2115395105280028
0.9524351323597442,0.6241502067605391
0.8497074194213723,0.8296802595118434
0.8433856335086003,0.8487167310019988
0.7872495232677558,0.9330001011762594
0.696847429209067,0.9119369461462401
0.5639702939642715,0.9369630340643629
0.4951263662813511,0.9545368986699669
0.6685098259805202,0.9698101214919997
0.6372587266711325,0.9620438360251135
0.623758744377815,0.9874390746940611
0.5224267800854042,0.9633141990650625
0.612792920996767,0.9773687107341642
0.5720157321610736,0.981802579272258
0.5920300476053905,0.9899380784986089
0.5824090612109367,0.9839084987459561
0.5974885044973826,0.9842460030624877
0.5656928709051198,0.9745893480445507
0.5823282579977405,0.9868545732163341
0.5717074205119569,0.9840884177893693
0.6018680771423683,0.9786512579516643
0.6304588963106296,0.9909162156855347
0.6997583460108723,0.9952674499042375
0.649551952478925,0.9898662046409016
0.6605202275890785,0.9968414975627924
0.6143885619293173,0.9940790638942327
0.5973282138170724,0.9914895525625451
0.5047672370109604,0.9904568954092419
0.41815725913537727,0.9907587669703091
0.5465385015022197,0.9854343627242084
0.5485272312308794,0.9955206949080978
0.5967062514426528,0.990939069790343
0.6038292124856837,0.9960547832693565
0.5958361467833871,0.994729357056421
0.5534357776697149,1.0
0.6284818760458859,0.9864798413385383
0.6164394025460365,0.9718029585913419
0.5834362003184359,0.9983684148071406
0.5410883086031741,0.9937920110609461
0.5580007295760884,0.9939076433860612
0.5873629016208496,0.9798602005868932
0.5713588908696884,0.9918868355606063
0.42824395296115614,0.9854687706823199
0.520679463307528,0.988578442514636
0.5115210745813632,0.9867991025145693
0.748507343821842,0.988295073805122
0.7033528408347532,0.9829962819611131
0.6498990859580062,0.9798373934329208
0.5620467773854898,0.9776211225271966
0.6074246437949006,0.9801641054847133
0.6330015959263902,0.973404796907506
0.6312045931846443,0.9601384872103825
0.524074005729263,0.9590366614705407
0.6618278664257654,0.8998060956388181
0.6700901143985658,0.944699795285899
0.6755833967166065,0.9611024784798475
0.6852571352097787,0.9552048197092494
0.7289564611735799,0.9541772586152732
0.6629536137242004,0.9531764644414658
0.7473841407858943,0.935751179028764
0.7385375756540064,0.9380105893425082
0.6942127976371671,0.9296957080943695
0.6737291614688974,0.9074090231853239
0.6361957495145641,0.9023922281290427
0.6681443053774013,0.8989045961096247
0.6705397453823598,0.9394432933942336
0.7319667816200961,0.9347470103254643
0.7292527817617623,0.9164173529318224
0.717247940528019,0.9103796103264605
0.6717092855834468,0.92350918568563
0.5539568486485212,0.9415659275746063
0.6850929988282326,0.9537030749688016
0.7576781344633806,0.9527611282548483
0.8227837427149118,0.961456139060892
0.7521632315348784,0.9546033224095415
0.830158318753425,0.9652828804456784
0.7266476956873247,0.9720216237167614
0.6246873240303269,0.973068151365934
0.5356922744547064,0.9786281587119178
0.5614650080168897,0.9784870719823909
0.6556640758611203,0.9547625451719806
0.6478218561069091,0.9800464006081213
0.6727524051079169,0.9787277050348467
0.6326103263659327,0.9849919790116881
0.6423271291867627,0.9921925640060678
0.655511325377124,0.9893449031090312
0.6394242147006067,0.9888553544257043
0.6742727053974303,0.982253226541798
0.640784765993153,0.994541402199898
0.6852156567309072,0.9911092257734062
0.7092922227703428,1.0
0.7450358768110036,0.9864171154605668
0.6815181912547116,0.9779429684899369
0.739897427836519,0.9790352235370802
0.6584928771259568,0.9887983662883086
0.6344802387531536,0.9854472905592463
0.6490111580432792,0.9649371586929331
0.6676286526878543,0.9780951124708197
0.6845355813828198,0.977799777379008
0.7333477179362818,0.9716400537782183
0.7047188197577233,0.9682841025845288
0.6534247429948296,0.9754868731501101
0.6532291454638129,0.9826701351437652
0.705065167692412,0.9848693358676907
0.7351305420524494,0.9808146843417145
0.7464750126649045,0.9856760593047241
0.6882635160310135,0.9702556265380516
0.7777810989656498,0.9569419152130285
0.7436692033542198,0.9547882261824805
0.6554675809786074,0.9617477008583151
0.7177668837315664,0.9573555874197117
0.684955139247618,0.9661977111649099
0.739507041273877,0.9626369880443201
0.8542471071896944,0.8893307680770097
0.938004083457018,0.6289795144826583
0.9763309148169604,0.0
0.9940191570244064,0.5799888894856898
0.9996151343472355,0.17264215388242554
0.9852931363171706,0.26753181991749575
1.0,0.4013839819036272
0.9848048201907295,0.5975459954897155
0.9878560780149189,0.639441310801068
0.939520290702363,0.6486128317076777
0.8499418168927247,0.6647096304917804
0.7852522501244944,0.6136400811023075
0.9450851720226807,0.580586211069274
0.9736984385224761,0.6176239994490889
0.9925418632866824,0.5663946628796491
0.9806364594673737,0.2840455011001068
0.6707125959971969,0.9746793941909999
0.48821848455242395,0.9797153206641055
0.695276570258988,0.9610884839168803
0.7889846591622918,0.8967814400869125
0.8063081450247959,0.916814526503546
0.7580381159212368,0.9622856200803838
0.8357809890591708,0.9888039582466362
0.8549490183152354,0.9973289346678714
0.7887222465667082,0.9897979025712714
0.8241181398264834,0.9700708781727319
0.8802488504942237,0.9178223025755998
0.80692955163143,0.5696711776923878
0.9970042290200254,0.1394769284077685
0.9007107831162874,0.2851620064977554
0.8356816008791597,0.3173381220858364
0.9785804321844659,0.7025238703904915
0.7732119168730031,0.8286028884816832
0.8401927515541474,0.9393905029565524
0.7799436666445766,0.9399292131767419
0.8277046189188911,0.9606082929103846
0.847370529541309,0.9449569653809965
0.8249023028915634,0.983627716250245
0.7944630201521721,0.9621876649895384
0.7547427775987207,0.9866966092331021
0.7085881484831454,0.969876514346179
0.7085159540439072,0.9731421590756809
0.6284822158366796,0.9847245059701171
0.609303372800611,0.9766270491782358
0.6793333006812632,0.9774474824215686
0.6966315627620293,0.9866203649803233
0.6446329178139498,0.9864615774902172
0.5895388361401961,0.9966692974305148
0.48521247454893635,0.9990135356953963
0.5734773789487421,0.9889807533349718
0.6897777563300217,0.9980851722692183
0.7467929249495601,1.0
0.7572629281708507,0.9905992989110447
0.7435783967907482,0.9853661413842968
0.6710613667398173,0.950016546083829
0.48847597009251803,0.9393144424629205
0.5082063632109635,0.9834342777988367
0.6656061117629813,0.996839709018632
0.6484451364103708,0.9913428374997006
0.5991870687180093,0.9971937176020846
0.5701829857904793,0.9917250210385676
0.5719754912434932,0.9642682275090738
0.757429622538288,0.9539874135380824
0.8326812591013061,0.8671708108475326
0.8322753868546681,0.915371464382613
0.7835735475041171,0.8729911382656743
0.729184085027694,0.662014875437517
0.7864251722298147,0.941517085603765
0.804096701040117,0.9096315205263538
0.8527111594863801,0.9697513822935299
0.8156497221954123,0.9696195497121891
0.8498710107801914,0.9443035292177633
0.8544334961583187,0.9478273427900492
0.8542210333146293,0.4020210663225731
0.9951889121105908,0.20999822020011524
0.8886989985225054,0.0
0.8085397616235485,0.7687905312281031
1.0,0.737129936152101
0.7536538616579309,0.842983145915602
0.9124488611134541,0.9395540280494474
0.8044157909378018,0.9292240019240591
0.7941572339068564,0.955432518069587
0.8003358560048214,0.9628498819782635
0.8015924066400912,0.9653692370037619
0.7901180165212793,0.9752808247948546
0.7771194617082173,0.9838747756893034
0.7728203377620118,0.9795899970393768
0.6933339736730353,0.9766653867710089
0.5901966715778434,0.9918883650243453
0.5806167878466418,0.9847701289765404
0.6357807943367164,0.9154308174170053
0.773649065337915,0.7156676301223557
0.8130543536909617,0.5516740516729036
0.80068993317941,0.15877927188218183
0.7453403396435213,0.552153128262284
0.7417162514153414,0.8941621681545634
0.6716179207968078,0.9506655326890914
0.5388706741852143,0.911794214069968
0.5506156387844003,0.9637870616393596
0.6064126559022273,0.94611789905377
0.4947913777041669,0.9241807033106557
0.6859993511228122,0.9790158826587566
0.6518987904611349,0.8971846488914289
0.6818913242721075,0.7118460300075667
0.7062601125627532,0.5876860181703574
0.6177665920112085,0.44125557796153336
0.6600289728794216,0.0
0.8588221585425743,0.4708369865324094
0.8279461676633005,0.6279351106212249
0.7543113262630903,0.7809849949805509
0.7524483735886179,0.797803827301377
0.7261255322811787,0.7949544315963308
0.6673867830233813,0.8118945243864378
0.6199225773370514,0.798015627342642
0.6278382849605773,0.8598669444846643
0.7024424887228182,0.8371846594332718
0.6908207854810636,0.8728132121635459
0.6411903334781077,0.8860951050514421
0.6544592253713775,0.8948327229213823
0.4864520022856653,0.8766883779392589
0.5490118469173315,0.9328011626888524
0.6492120570430947,0.9102287661549577
0.6882859687051345,0.8694490065667896
0.7214794865829479,0.7691961262441286
0.6409574733928323,0.4934986596611863
0.65342195219796,0.5035086576854461
0.7022439947624577,0.7520492647685276
0.7010478234092452,0.6706480107691696
0.7309847175241437,0.5696169178830157
0.756068788198081,0.7297524365449123
0.6224365656465031,0.6765070167037384
0.6484321366107505,0.44180035474479645
0.6803924995503678,0.6309013602446195
0.7238378985220718,0.6668016217477907
0.7970614676419708,0.7698668415302662
0.842552301355996,0.890948249931882
0.7350232150607595,0.8061982035530606
0.6837757174436815,0.8153906063684637
0.7254737966373854,0.8216791206559423
0.7991647654328419,0.8321206141450997
0.8225399731466574,0.9083268877645162
0.7649982400841954,0.9982566735483548
0.6565778654361542,0.9802550994163128
0.5148317972236618,0.911095636383686
0.6053671836661129,0.8383999805795657
0.5444489015183839,0.8874133409256046
0.6315027245321584,0.9453183639521584
0.7264947701119374,0.961610430413146
0.7253052605193114,0.9948716015932563
0.708152510844023,1.0
0.6982627161970932,0.9225396849999211
0.6393962183720341,0.8705722853611887
0.7320717259576764,0.8778766745978999
0.7269132965824293,0.8364362959789104
0.5019070210982786,0.7523891913926475
0.6702077296714372,0.7541931306044998
0.8028475784062818,0.5006858230719875
0.8615784872967972,0.8276755475171358
0.8570962462031442,0.8277235351851178
0.8781847744425197,0.6707459659354358
0.893044122600269,0.7285469358749441
0.7904937033788413,0.7288770708852302
0.7023298091554318,0.6538207612616929
0.8286083456594603,0.7658849684976992
0.9408749732528658,0.8272055680984195
1.0,0.7831633879119696
0.9345201846739792,0.7308786082605119
0.9056456646236466,0.808271179688358
0.9660056008881037,0.8419144523080194
0.7657686845547533,0.7946189431309568
0.8127547076189042,0.8808015951558441
0.9121288856247802,0.8735126897451317
0.8139550131024471,0.8807515832664181
0.9058082038201646,0.8818870106967677
0.8320017592580528,0.8441647770318377
0.9126862108476681,0.8439088854071056
0.8616612470125546,0.7575171315569504
0.8505691714043955,0.843308623971412
0.82627933224298,0.8778160811704394
0.8573002603619742,0.8694652337376598
0.87447242942095,0.8600423852762041
0.8855180628915478,0.9057304821332101
0.8622745155906874,0.9619965841168274
0.7547237003179736,0.9685610189734843
0.9384671353658122,0.9423422439740141
0.8605224034386599,0.9506167537150615
0.901008276726311,0.9854339805955796
0.9433705672283842,0.9132875454131879
0.8816085057995001,0.8294537973495932
0.8012905978135868,0.8159495812035865
0.9566666011359595,0.7881088321325636
0.9404858219721645,0.7650543213875258
0.9465557915454624,0.8575775903444103
0.8686583056047416,0.780756729984454
0.8627703776591966,0.8465114046236636
0.9471859347530663,0.9269490983343747
0.9223071065264947,0.9293875065933879
0.9178588931554266,0.9812456148204273
0.9481723395587606,1.0
0.8949671521897197,0.9085067608729737
0.9247915402685885,0.9343397686847593
0.9083091905070135,0.9054007717720131
0.8982297005538908,0.9046032150955651
0.7861274279907031,0.884174258517414
0.8869989419327118,0.9063796478779652
0.8338955396210681,0.8838306696190498
0.9015006052457729,0.9487903137825641
0.7672495857349291,0.9497026682765397
0.8692825917098561,0.7973893005690268
0.8968874934943596,0.964287475664606
0.9880687251437346,0.9250786061452538
0.8748421027355167,0.792943111083795
0.937543683666502,0.8834476003463781
0.8299571411006917,0.9615325792130961
0.8070288952519181,0.9639588251672929
0.7128297512251841,0.9316339732637641
0.7073024423210821,0.953812072710902
0.8591430548251683,0.9514706343982566
0.7817111613278271,0.8603286775164702
0.8492753969515972,0.862511821465808
0.8719706632564804,0.904994159490971
0.9909885802765082,0.8429592288863682
0.9408294586003574,0.8448262250681017
0.7219125283126784,0.9261889665981468
0.9205134834322227,0.8941493409677485
0.8854528128009533,0.8632218700423897
0.9415866719206838,0.7773348381215786
0.9753527638238689,0.802980653950182
0.9640924505325411,0.8254207811240429
1.0,0.8725594592086802
0.7427201195312544,0.8509291023049871
0.901964710529982,0.8454355170502124
0.9078236807394878,0.7754995186401505
0.8773617972982422,0.8310299476843578
0.884091426459262,0.7408291572272713
0.9004990592421445,0.6705171833073637
0.90411068629044,0.3545913292975237
0.7878756924970668,0.21187680847932802
0.8905071815966539,0.23397750749776033
0.849659404437676,0.1482427540894228
0.949152892779977,0.0
0.9369869303138572,0.7507740325837409
0.9201323716825064,0.7685711829864643
0.8899182858225082,0.783841892763002
0.8234123718126092,0.8392283430528344
0.7397337170101341,0.8185512150358668
0.7851254920278301,0.8188704797901107
0.8197665875537657,0.6612674609950084
0.8038228380585444,0.7761083636532692
0.7176424855484181,0.7536405685712437
0.6165719450407905,0.7901469067109719
0.5801361210496749,0.8031131975186926
0.6941287303603628,0.8047076406473203
0.7885137404380939,0.7164717465883448
0.8328890952755045,0.7479003907220177
0.8987869714166802,0.7080006516331258
0.9113787922674892,0.368197344660412
0.8917246148057658,0.7542465444362091
0.85394129771485,0.7747252830862256
0.7906299561303591,0.7680988720861582
0.8949597972131861,0.6555031021521771
0.8161727102681052,0.6776928436092083
0.8084053955662571,0.4701828342960104
0.8841052274531852,0.7011959422949904
0.9524987629265197,0.7205236245998412
1.0,0.5576638689918563
0.9594992994183786,0.7017961580235307
0.8659660090530845,0.7528857456288754
0.8532920758280961,0.7906830680110991
0.828684130367983,0.7127192437500469
0.7935987791304275,0.6093446277629128
0.8413924262211975,0.5766204377818179
0.8800269168822584,0.5918518890198627
0.9250409362677193,0.5304408950111833
0.9450910394375572,0.48110474432642314
0.9485340514146203,0.5988604070900627
0.9092794223979849,0.48233636678205727
0.8798769094328303,0.5001235183683108
0.824004925513531,0.6401739563479271
0.8122493737549353,0.8098344313120229
0.8435684169391485,0.8945251001608262
0.8463755433950849,0.8134349420408555
0.7851032445332469,0.9168502753835134
0.702980573041498,0.9929544634339603
0.5941320310314447,0.9850798061922247
0.5176579639639445,0.9492665774565333
0.40953435304100033,0.9979701216614432
0.5090185825281804,0.9632046740821466
0.49670298515729844,0.9600439967275097
0.4038097265892425,1.0
0.3452419367027138,0.9690413452174669
0.37260035401807373,0.9426583804305552
0.3739804328417655,0.9719289263655336
0.4151069032919844,0.92676194543411
0.5966499774331543,0.9152706571749468
0.722554185681868,0.8457640129657742
0.7968856568747185,0.5820444305805137
0.8446441963518078,0.0
0.8716117065354404,0.07538102452362858
0.9067617428892064,0.17302021668399123
0.9433291787533156,0.3481421462950903
0.8994322503950021,0.17343794829800993
0.9637115090824654,0.4340452028517789
0.9679620611398598,0.6277691098863902
0.9235965644269539,0.7123616282832332
0.8596514500283282,0.7506920580132616
0.7547818423872259,0.7622791512240542
0.7110069216097737,0.7865297395489844
0.6358161968311541,0.7675242623681818
0.5659688023819603,0.7541365394901299
0.6112554667028247,0.7936433420624907
0.6588564754119575,0.7377831045680848
0.7421733450079534,0.7459232801308504
0.7614163571722571,0.763571669428871
0.8282902920404553,0.6541574692565622
0.8370213652958476,0.49077280203156837
0.8259304885747034,0.912598215449028
0.835414455114826,0.8870812288425498
0.8457421327052329,0.652079208568953
0.8434603363830452,0.8215109653005758
0.8969683569757014,0.870169148039512
0.9371344600385573,0.9646360868685251
0.9162287991956802,1.0
0.8845998484473586,0.9978804801004928
0.9530573522440319,0.9591831503238893
0.91753219469764,0.18711321099100245
0.8899027032828994,0.3340558949380401
0.9406045573741745,0.2955758553248161
0.7817907747802042,0.7792435148687217
0.7782977570211385,0.8745242383509186
0.6958308868126762,0.9005559497440229
0.8405781707309935,0.8173268174069505
0.835092163331975,0.8355114085467645
0.8109718770658756,0.8157779652982806
0.8538630240496502,0.800446249437817
0.9105314222757386,0.6456684370456464
0.9226217390937033,0.7410836410971724
0.9059671659757217,0.874064214624031
0.837511044276488,0.9059292762426785
0.9572599989093453,0.8668565251078043
0.9669643497808866,0.522243727901533
0.8386783208826994,0.45936777746654456
0.9357574326872956,0.18057210096833357
0.9941689967223233,0.5643801033424057
0.8442993013322049,0.8481762570302276
0.5833603957453503,0.8653074435245698
0.7732283043540743,0.8125437263861718
0.8556602175399579,0.6454154199306202
0.9175141193532245,0.11350226544473084
0.9023545568135376,0.8548394177550278
0.9406096757651297,0.8637080230521914
0.9432528835363158,0.9474647362227676
0.9226915362359852,0.930855628931111
0.8935045941067734,0.9566752517777971
0.9624268533567671,0.19868494500899245
0.9108621153494108,0.32235392814479197
0.9609881630019517,0.4356907939544636
0.9458702472410129,0.6193786745389155
0.8113995041674669,0.8932242873788234
0.7743079317324436,0.8558982844441322
0.7938290178931566,0.7900222731270169
0.8910413043629665,0.7825275277790628
0.9485323504550783,0.5694529822249406
0.9089336152090576,0.7368628876097444
0.9299853483787239,0.8196537379257415
0.9068403093592051,0.8766698268681096
0.8698765822728598,0.7899687504608328
0.8778634879457257,0.85936433025067
1.0,0.5419668860758351
0.8570300478461973,0.37554260983522225
0.8822569523668379,0.4345956501797846
0.9919114805295268,0.4604013542414279
0.8806154412604508,0.5913882010474018
0.8653272229931969,0.8903101668208646
0.7376457098082455,0.8673731922722018
0.8699393043602517,0.7545980992106155
0.8817955096957056,0.17331494626972513
0.8750916621902916,0.6673942868281076
0.9030153346726002,0.8337299690248762
0.9282467199736738,0.9476204172348929
0.9210183104153326,0.9512717795345482
0.9127332576319823,0.8718671802625434
0.9811027650575912,0.5647957224549399
0.9550204354934596,0.18377300074868586
0.9212626442568072,0.0
0.957525301181342,0.4704379040093563
0.9727367181643259,0.8224188882434647
0.8319082714032277,0.8802790014532897
0.7539364516453196,0.8812596695194531
0.8518674949250904,0.8322761758037124
0.9333888444519968,0.7129723239542904
0.6404521777603362,0.8600717212985397
0.6752768201785888,0.828047816254083
0.678538381051985,0.8093534610167622
0.6890565675495831,0.8047789133827018
0.7508547145464741,0.7327568476473072
0.657794173381924,0.8892607676368581
0.6685743258071316,0.8659662630366214
0.6185821438659698,0.7550536028588032
0.6588024539470325,0.682829789059232
0.6643591036224195,0.7068131520094116
0.6655954090245328,0.7297954114943634
0.6460539030316554,0.717978440023739
0.6767019201198088,0.8028859268387334
0.6686118663128277,0.8892307422279114
0.6032872089904535,0.7822104469841721
0.5420849084345497,0.9186736057469351
0.5248021958186166,0.9124258793263466
0.46670462426545484,0.9417034112265275
0.46679699816108716,0.9313280832322902
0.5642178864674168,0.894507521394275
0.5153964174658314,0.9203720192398509
0.49684287485541356,0.9026674149062565
0.5665257167413263,0.9123963618625063
0.6122894174970016,0.9400209582611053
0.5822127336657675,0.9244085200301696
0.45183554913210855,0.9227212980705416
0.5785713202266409,0.916529054907871
0.5440023268651664,0.9297415670603785
0.5272662675427496,0.9134176509883573
0.5697705515607845,0.9080654531258271
0.5009661780451931,0.9118721519391298
0.4222464647532961,0.9138133175866392
0.5075737784372902,0.9174421586137034
0.5735815526760263,0.9328100497879651
0.6315785408070566,0.9156553962880387
0.6365106806531988,0.923838650489843
0.5957897376452488,0.9123261095921044
0.5900822032064129,0.934407558072028
0.5283764398465065,0.9166891037064189
0.5567053141222569,0.9294833775619221
0.49683928003990374,0.9172814341953496
0.5062907997665659,0.9269679309540977
0.502686426563076,0.8830752050846555
0.5363103384597381,0.918520578750936
0.4046354603640432,0.9175339571178881
0.5744889676843861,0.8826671588424239
0.60334299509751,0.8745602492215078
0.6042155127867778,0.8948260090310612
0.6023465374046686,0.904440597601015
0.5936967308956316,0.9055424563145337
0.654762853930108,0.9228148773226889
0.707245794985958,0.8952985616974665
0.6925393129541346,0.7174098017290416
0.6799851448807294,0.7031367991342273
0.706091839477407,0.70575893738022
0.7078682138703417,0.7363950535839928
0.7295256882619872,0.6892709342257861
0.7242751581961107,0.6218926436409755
0.8449665870552421,0.5092744231806
0.8030954605356814,0.49248526081305355
0.7760794913102198,0.7361742174952018
0.7844256174306559,0.8234832627852747
0.7396985086353421,0.8698883762221216
0.7206083514329966,0.7639523948138597
0.7904848400485658,0.7031352381408185
0.8815673189133011,0.5132801515478195
0.8971196453954573,0.7295406245333292
0.9118882866616718,0.6651644279814855
0.9442554627629403,0.0
0.979331744898924,0.5498461602875139
1.0,0.6424258430252089
0.9430991074551852,0.9386192579709112
0.9371791427742278,1.0
0.9316044335022966,0.9784453661192265
0.9477169612637304,0.8350188893962502
0.9844721358758985,0.45618228184660536
0.9553361533228456,0.5199931605269011
0.9396328838547752,0.6843031793035879
0.9358207396518935,0.7606642300903076
0.9483102442372146,0.8554838508497884
0.915213098347489,0.8917736130088946
0.8471322334570847,0.9297907920885733
0.8085013269738169,0.8892133117586937
0.8404433504545155,0.9333335297406018
0.8309464693744005,0.9236759686791141
0.9426741993704182,0.5417442086538177
0.9740585976347526,0.5160285869492329
0.9845898564231582,0.42473931974777257
1.0,0.23427255404795658
0.9978407705025901,0.30018923570900957
0.9773115502224315,0.3740018824654544
0.9429878976828713,0.4350063630732085
0.9092913521841285,0.0
0.888662127906789,0.5809971562928083
0.8955151833630386,0.6011189351779642
0.8518842572959298,0.8338239126507245
0.8168880097188834,0.7486541575385098
0.8037500426444867,0.8912104340320881
0.7974799965291368,0.8772555178706133
0.774717051008806,0.8968231341754584
0.7664078622729881,0.9050192334462278
0.7383319126015476,0.8198986244967533
0.7247783012418804,0.780922372753383
0.6880351769075647,0.6852239198888572
0.5400219467966816,0.9201114739585171
0.6090873808089567,0.8728492011578228
0.6050819441835313,0.9711292320878133
0.6215600519473818,0.9987413141174373
0.6229400856517106,0.9937062077488478
0.6360046193978737,1.0
0.7478970291263688,0.9253836141398946
0.7974040474885162,0.8293547905015034
0.8329879906911389,0.5364339910194602
0.8757049125680719,0.36074374090406114
0.8889874467754294,0.5401377108760707
0.8860068996120436,0.6908993907668599
0.839779362985454,0.7272678192449997
1.0,0.0
0.9960240281913498,0.17586915601260372
0.9567973795657921,0.29907672891342807
0.9185659103426982,0.1907870590518306
0.8482980613938168,0.760777322845502
0.7718160371436119,0.6504408095575784
0.6552318230486514,0.6907382202840698
0.621225532822304,0.8803906195379297
0.7092031913569606,0.8635811947654317
0.7587736915777368,0.8505737598295835
0.7572329701755763,0.8771235239032091
0.716595917949771,0.8994058318494831
0.7016429751021697,0.9312450329131113
0.6941866475115461,0.9577541341272848
0.6511565979649471,0.9622353760993836
0.6430905954118034,0.9554229177181705
0.6070883176387967,0.9148762404047209
0.5221459282261075,0.9444321032482458
0.5429448050117388,0.9857703532255909
0.5944008314839183,1.0
0.5076498013991814,0.9792838656847351
0.5406616963179867,0.9880751082031572
0.566681865222421,0.9905787315872835
0.5539256627680534,0.9963882144500292
0.47669371600938526,0.9949126644019394
0.5193152045684803,0.999164977367298
0.5107173247634271,0.9797583687905984
0.5511621817268408,0.9905026042480108
0.6032210438584421,0.9687830919061816
0.7498575417482024,0.8982083080169254
0.6129531903273788,0.8686518480543098
0.7135286139530034,0.8982212077708892
0.6802911605974945,0.9180913537686783
0.587745513175788,0.9473584372573707
0.6828968502074665,0.9045782168963212
0.636876563665943,0.8407949647795268
0.6836897244484759,0.8841227182699019
0.6161076475283384,0.9759128052982534
0.6086965557883396,0.9680753585112821
0.5765239869718014,0.9471210897021239
0.5601434013761193,0.9834420846423572
0.5799099091946454,0.9625755168050293
0.5754882503352989,0.9706752360541862
0.5587453765090954,0.9604114464032967
0.48741813304496806,0.901471767016182
0.6942728780999824,0.9053688238554142
0.7854338180708508,0.7110744997062682
0.8171684931743433,0.7716186214234746
0.8482221952082575,0.7316314350471528
0.8669221730146948,0.7091024386752397
0.8726422618204157,0.7661344280185367
0.9203812346772632,0.7162898672196096
0.9360827654059263,0.6191878829132994
0.9229136500825744,0.27906752560594716
0.8941408510174255,0.36303703789631436
0.8524609537991469,0.5285498009117858
0.841925046873993,0.4095241834222231
0.8033209429176807,0.5657219024304923
0.740804914881835,0.6501131580737911
0.5874420382319138,0.6470389261693772
0.5134436826512757,0.6613553278648416
0.4563087821626048,0.7305076706908434
0.46324637909654987,0.7108914671590555
0.3789319380823441,0.8057465028822863
0.46193435186541587,0.7551660676667453
0.6188733895247405,0.7445909110451232
0.5542330335951435,0.6649142934373093
0.6273513899413029,0.4232536824274092
0.6091888515419264,0.6212112682429275
0.4929079561371595,0.7240361874564871
0.5918331678203593,0.7827165720865236
0.6585178701941472,0.7676310744419247
0.5883041043680489,0.7768523896622025
0.5044257319046469,0.7410655098065295
0.5358586534987904,0.6154888143817073
0.5843847256037812,0.914471865435887
0.6726137363982732,0.9316076811043985
0.5671648110751417,0.9215770931005466
0.5735104268608163,0.940519737324293
0.5503727800046075,0.9429444758338649
0.5275623276187713,0.9460703371129402
0.6374281348377637,0.9269160144593683
0.6446170566110895,0.910526234555471
0.6193761496532477,0.8730888859620475
0.6142319304806603,0.7810834185647136
0.6164425605501475,0.701542818619823
0.6910968488661524,0.6108750480928653
0.9552451276138849,0.4238490187062958
1.0,0.0
0.9471662984426161,0.29334817605132985
0.911637492506199,0.38448701375432937
0.6604708215694284,0.46172063593777046
0.8446151073946248,0.5945047169849116
0.7898556879402503,0.5758650390472835
0.8593029553746663,0.5575272380193101
0.9287233766597753,0.5163558747975581
0.9025543016557185,0.6422614589936941
0.9524351323597442,0.7149000595347198
0.8497074194213723,0.7979221352947587
0.8433856335086003,0.8373661237430887
0.7872495232677558,0.9141172179431489
0.696847429209067,0.9022705270008466
0.5639702939642715,0.9195408497675294
0.4951263662813511,0.9431693751151946
0.6685098259805202,0.963193514161496
0.6372587266711325,0.9564215878222994
0.623758744377815,0.982023819368229
0.5224267800854042,0.9635651448980549
0.612792920996767,0.9740044144453995
0.5720157321610736,0.9804135473690448
0.5920300476053905,0.9861828182699671
0.5824090612109367,0.9824329755271433
0.5974885044973826,0.9814892186536182
0.5656928709051198,0.9771317695981285
0.5823282579977405,0.9846985672513898
0.5717074205119569,0.9835175494743209
0.6018680771423683,0.9759091044338619
0.6304588963106296,0.987744257089416
0.6997583460108723,0.9930309792508812
0.649551952478925,0.987474776224611
0.6605202275890785,0.9974503210902453
0.6143885619293173,0.9927522742522085
0.5973282138170724,0.9900656863711161
0.5047672370109604,0.9894372697769982
0.41815725913537727,0.9887327585384049
0.5465385015022197,0.9824376361938335
0.5485272312308794,0.9915508149019935
0.5967062514426528,0.9898376306483719
0.6038292124856837,0.9940562596708603
0.5958361467833871,0.9935466329986713
0.5534357776697149,1.0
0.6284818760458859,0.9864838190844769
0.6164394025460365,0.9929080183866211
0.5834362003184359,0.9968447501545951
0.5410883086031741,0.991028315762881
0.5580007295760884,0.9919736609995516
0.5873629016208496,0.9832648545550396
0.5713588908696884,0.9866869439078522
0.42824395296115614,0.9812669424499982
0.520679463307528,0.9857074465852265
0.5115210745813632,0.98655492962351
0.748507343821842,0.9887758853589274
0.7033528408347532,0.9770512451212553
0.6498990859580062,0.9694049521883267
0.5620467773854898,0.969669897011726
0.6074246437949006,0.9749682838319284
0.6330015959263902,0.9659942169618302
0.6312045931846443,0.953988788958431
0.524074005729263,0.9536112270778381
0.6618278664257654,0.9042764784867957
0.6700901143985658,0.9285450969488197
0.6755833967166065,0.9471657323179651
0.6852571352097787,0.9337308172081653
0.7289564611735799,0.9314645583769575
0.6629536137242004,0.9356289857186298
0.7473841407858943,0.9229311860049715
0.7385375756540064,0.9182827339291741
0.6942127976371671,0.9017152281503047
0.6737291614688974,0.8710390390488515
0.6361957495145641,0.8666514950738363
0.6681443053774013,0.8690149579540765
0.6705397453823598,0.915192962328521
0.7319667816200961,0.9161321391437471
0.7292527817617623,0.9003879358965529
0.717247940528019,0.8856752698316264
0.6717092855834468,0.9152132873383569
0.5539568486485212,0.9271589449809947
0.6850929988282326,0.9314364627059668
0.7576781344633806,0.9396110535479666
0.8227837427149118,0.9413512716597254
0.7521632315348784,0.9453822298043435
0.830158318753425,0.969974048003848
0.7266476956873247,0.9672081187761865
0.6246873240303269,0.9588202210333076
0.5356922744547064,0.9697019704833085
0.5614650080168897,0.9696816273542712
0.6556640758611203,0.9403410057059317
0.6478218561069091,0.9717218371558164
0.6727524051079169,0.9633634904522574
0.6326103263659327,0.9726614745220844
0.6423271291867627,0.9837577741896654
0.655511325377124,0.9833249473420301
0.6394242147006067,0.975248391849465
0.6742727053974303,0.9737158846332593
0.640784765993153,0.9859698627622516
0.6852156567309072,0.9793595059429109
0.7092922227703428,1.0
0.7450358768110036,0.985526499620293
0.6815181912547116,0.9709193176977827
0.739897427836519,0.9703683624898217
0.6584928771259568,0.9819812709662231
0.6344802387531536,0.9675884032596994
0.6490111580432792,0.9462072846298928
0.6676286526878543,0.9743089869010144
0.6845355813828198,0.9695728395661147
0.7333477179362818,0.9648358591309234
0.7047188197577233,0.9651226950317938
0.6534247429948296,0.9613457949760019
0.6532291454638129,0.9698688155300409
0.705065167692412,0.9776762217626225
0.7351305420524494,0.9746328337083446
0.7464750126649045,0.9770530479947406
0.6882635160310135,0.9651662858028967
0.7777810989656498,0.951457160013229
0.7436692033542198,0.9458200609546907
0.6554675809786074,0.9505870630399746
0.7177668837315664,0.9327049227728877
0.684955139247618,0.9408631334923663
0.739507041273877,0.9414070799812921
0.8542471071896944,0.8362939074914879
0.938004083457018,0.5825464331682051
0.9763309148169604,0.5791253397001203
0.9940191570244064,0.581851068312172
0.9996151343472355,0.26677618240666195
0.9852931363171706,0.0
1.0,0.42997259021908063
0.9848048201907295,0.5464326973310288
0.9878560780149189,0.6602391444053268
0.939520290702363,0.6594206690182776
0.8499418168927247,0.6574547890604161
0.7852522501244944,0.6193888586154942
0.9450851720226807,0.5305567320700526
0.9736984385224761,0.537300962420603
0.9925418632866824,0.5143715249147743
0.9806364594673737,0.3342848483323012
0.6707125959971969,0.9748332513246866
0.48821848455242395,0.9796099075269858
0.695276570258988,0.9562417685686442
0.7889846591622918,0.8882603290103486
0.8063081450247959,0.9116061311576532
0.7580381159212368,0.9524094023728019
0.8357809890591708,0.9879980761216002
0.8549490183152354,0.9908926323819958
0.7887222465667082,0.9871690262508693
0.8241181398264834,0.9659563790120975
0.8802488504942237,0.9085194742283841
0.80692955163143,0.32095847082428336
0.9970042290200254,0.035153518218368436
0.9007107831162874,0.25134217588024826
0.8356816008791597,0.5372434112345845
0.9785804321844659,0.7009795170581993
0.7732119168730031,0.819016090445803
0.8401927515541474,0.9424915757090695
0.7799436666445766,0.9415045520420903
0.8277046189188911,0.9606350402735144
0.847370529541309,0.9357217835288208
0.8249023028915634,0.9886877560320187
0.7944630201521721,0.9668382748084476
0.7547427775987207,0.9803276982855009
0.7085881484831454,0.9703587535427757
0.7085159540439072,0.9672927612037918
0.6284822158366796,0.9883845705525266
0.609303372800611,0.972909745220306
0.6793333006812632,0.9688889047747771
0.6966315627620293,0.9866980569963257
0.6446329178139498,0.9850103728901571
0.5895388361401961,1.0
0.48521247454893635,0.9986296425716513
0.5734773789487421,0.9926511068912992
0.6897777563300217,0.9917089714206049
0.7467929249495601,0.9951534503628535
0.7572629281708507,0.9907967365298138
0.7435783967907482,0.9891057777112939
0.6710613667398173,0.9634483475646278
0.48847597009251803,0.929753062750081
0.5082063632109635,0.9870328532024032
0.6656061117629813,0.9967362771330496
0.6484451364103708,0.9919415731621317
0.5991870687180093,0.9928205159974631
0.5701829857904793,0.9906518950825919
0.5719754912434932,0.9624402926485025
0.757429622538288,0.9566604473539766
0.8326812591013061,0.8368418023546829
0.8322753868546681,0.8912460423896212
0.7835735475041171,0.8804880825739598
0.729184085027694,0.6527756327758842
0.7864251722298147,0.9279262021085218
0.804096701040117,0.8989336923461814
0.8527111594863801,0.9617885327438753
0.8156497221954123,0.9635310164876515
0.8498710107801914,0.9624702770227416
0.8544334961583187,0.9308954866800443
0.8542210333146293,0.27452612025102496
0.9951889121105908,0.173821652848247
0.8886989985225054,0.0
0.8085397616235485,0.7880493440408438
1.0,0.6420840855453378
0.7536538616579309,0.7964685139255606
0.9124488611134541,0.9363025182010901
0.8044157909378018,0.9280209543515494
0.7941572339068564,0.9570019639427364
0.8003358560048214,0.9639533066331255
0.8015924066400912,0.9636950769476178
0.7901180165212793,0.9762960101962909
0.7771194617082173,0.9828890205924246
0.7728203377620118,0.9706803293772452
0.6933339736730353,0.9782943313473729
0.5901966715778434,0.9906491309122077
0.5806167878466418,0.9735617989427352
0.6357807943367164,0.8848122345081867
0.773649065337915,0.8360066916093245
0.8130543536909617,0.7242283818957062
0.80068993317941,0.2225568798430955
0.7453403396435213,0.6007272753953916
0.7417162514153414,0.8526047115251313
0.6716179207968078,0.9312650366206278
0.5388706741852143,0.8981354928700195
0.5506156387844003,0.9312323188403053
0.6064126559022273,0.9405277545201217
0.4947913777041669,0.9085233596857593
0.6859993511228122,0.9161541541172379
0.6518987904611349,0.8467682314949849
0.6818913242721075,0.8650921114044909
0.7062601125627532,0.7189123167813362
0.6177665920112085,0.4952355211592444
0.6600289728794216,0.0
0.8588221585425743,0.49045787370954275
0.8279461676633005,0.7173188531955743
0.7543113262630903,0.8006709563190094
0.7524483735886179,0.7771967997345115
0.7261255322811787,0.7734803229811292
0.6673867830233813,0.8138850874689956
0.6199225773370514,0.8295158726934264
0.6278382849605773,0.8451504416929765
0.7024424887228182,0.8422000302578596
0.6908207854810636,0.865100610690999
0.6411903334781077,0.8714850461664823
0.6544592253713775,0.8825159235717032
0.4864520022856653,0.8760679625683709
0.5490118469173315,0.9247563442358793
0.6492120570430947,0.909177836292712
0.6882859687051345,0.8707423853424797
0.7214794865829479,0.7824405480903818
0.6409574733928323,0.5206294721106272
0.65342195219796,0.51958506273468
0.7022439947624577,0.7525711435593758
0.7010478234092452,0.73243008798242
0.7309847175241437,0.6186832647260888
0.756068788198081,0.7335842954025996
0.6224365656465031,0.6824524640008327
0.6484321366107505,0.4817950565457514
0.6803924995503678,0.6994440594174908
0.7238378985220718,0.6318423380387672
0.7970614676419708,0.7729232499523092
0.842552301355996,0.895884726137929
0.7350232150607595,0.8196016431303449
0.6837757174436815,0.8418714466067478
0.7254737966373854,0.8371733363695777
0.7991647654328419,0.8474195286365017
0.8225399731466574,0.9230543711344288
0.7649982400841954,0.9836156099244916
0.6565778654361542,0.9693127834696393
0.5148317972236618,0.9286727717962047
0.6053671836661129,0.8959817179183228
0.5444489015183839,0.9095177484660342
0.6315027245321584,0.9405971552827392
0.7264947701119374,0.962652484549035
0.7253052605193114,0.9794042715472169
0.708152510844023,1.0
0.6982627161970932,0.9323381908814946
0.6393962183720341,0.8508851181864804
0.7320717259576764,0.820749284817882
0.7269132965824293,0.8284010011540308
0.5019070210982786,0.7512680525598551
0.6702077296714372,0.7936331777402189
0.8028475784062818,0.7126899005300218
0.8615784872967972,0.7380741106898385
0.8570962462031442,0.824733264830604
0.8781847744425197,0.6178095358327148
0.893044122600269,0.6992824851034817
0.7904937033788413,0.7410684506764754
0.7023298091554318,0.7202314842708492
0.8286083456594603,0.7847247504739051
0.9408749732528658,0.8278429558853185
1.0,0.7554952698297539
0.9345201846739792,0.7746356270050573
0.9056456646236466,0.8069558350758246
0.9660056008881037,0.8499824569325743
0.7657686845547533,0.8833279410385781
0.8127547076189042,0.8803809573182582
0.9121288856247802,0.8868717566758868
0.8139550131024471,0.8844265033742632
0.9058082038201646,0.9003459623163621
0.8320017592580528,0.8760142168033789
0.9126862108476681,0.8601524640244895
0.8616612470125546,0.8559447369638854
0.8505691714043955,0.8911654470478156
0.82627933224298,0.9070032030969953
0.8573002603619742,0.9140750055669544
0.87447242942095,0.9094981826459922
0.8855180628915478,0.9048822767956496
0.8622745155906874,0.905752300060528
0.7547237003179736,0.9118560364258009
0.9384671353658122,0.9236861161521399
0.8605224034386599,0.9184320701757814
0.901008276726311,0.9320654735399622
0.9433705672283842,0.901833982435919
0.8816085057995001,0.8342954170095682
0.8012905978135868,0.7807490471700317
0.9566666011359595,0.7933585746767263
0.9404858219721645,0.759041906770792
0.9465557915454624,0.8595401159040065
0.8686583056047416,0.8844771772771967
0.8627703776591966,0.8943123619456407
0.9471859347530663,0.9235362478859538
0.9223071065264947,0.959992890765294
0.9178588931554266,0.9499045007707887
0.9481723395587606,0.966860388906868
0.8949671521897197,0.9141225848080118
0.9247915402685885,1.0
0.9083091905070135,0.9741497607440945
0.8982297005538908,0.9775809971344462
0.7861274279907031,0.9662630959954499
0.8869989419327118,0.9760189141486715
0.8338955396210681,0.950051269924294
0.9015006052457729,0.984531853620886
0.7672495857349291,0.9653651970826999
0.8692825917098561,0.9369298082498417
0.8968874934943596,0.9612750617752525
0.9880687251437346,0.9273289918072745
0.8748421027355167,0.9422409317222943
0.937543683666502,0.9220833021834205
0.8299571411006917,0.9573432752750336
0.8070288952519181,0.9592651196294242
0.7128297512251841,0.9565481465795442
0.7073024423210821,0.9662283997808981
0.8591430548251683,0.9562698375094898
0.7817111613278271,0.9032950928721855
0.8492753969515972,0.9228232543118521
0.8719706632564804,0.9436472345944751
0.9909885802765082,0.9589554808265319
0.9408294586003574,0.9706419567413144
0.7219125283126784,0.9680308516935744
0.9205134834322227,0.9352396066375234
0.8854528128009533,0.9264505568421321
0.9415866719206838,0.9224542258544871
0.9753527638238689,0.9220306820206453
0.9640924505325411,0.9130909684434572
1.0,0.8905264575756092
0.7427201195312544,0.880922163195081
0.901964710529982,0.8605172896228624
0.9078236807394878,0.8643336758744654
0.8773617972982422,0.8643157066340121
0.884091426459262,0.812062004405917
0.9004990592421445,0.7260884105582425
0.90411068629044,0.4223320486121628
0.7878756924970668,0.29042095228713233
0.8905071815966539,0.3243262163238928
0.849659404437676,0.1778019410948308
0.949152892779977,0.0
0.9369869303138572,0.7940929034598941
0.9201323716825064,0.7731554509913795
0.8899182858225082,0.8484461255326101
0.8234123718126092,0.8585800942550581
0.7397337170101341,0.8516775481004846
0.7851254920278301,0.834935267258128
0.8197665875537657,0.6836831039130278
0.8038228380585444,0.837703347983575
0.7176424855484181,0.8068156392630629
0.6165719450407905,0.8366892097062557
0.5801361210496749,0.8309563713334813
0.6941287303603628,0.817842492237738
0.7885137404380939,0.8010957980165592
0.8328890952755045,0.8154272754173768
0.8987869714166802,0.7636035440945225
0.9113787922674892,0.6848233816619365
0.8917246148057658,0.7922299597420915
0.85394129771485,0.7970694317808811
0.7906299561303591,0.7926436777396505
0.8949597972131861,0.6989041499241588
0.8161727102681052,0.5908545595284711
0.8084053955662571,0.5039015546150503
0.8841052274531852,0.7289685649550921
0.9524987629265197,0.7915457109734392
1.0,0.7023268060524964
0.9594992994183786,0.8093295920794595
0.8659660090530845,0.8062700536962912
0.8532920758280961,0.7859449926521948
0.828684130367983,0.7912982934737455
0.7935987791304275,0.6770307639594059
0.8413924262211975,0.4230124376447097
0.8800269168822584,0.6828282970345034
0.9250409362677193,0.5697316685176682
0.9450910394375572,0.4241427320606732
0.9485340514146203,0.5643078344388577
0.9092794223979849,0.5298716628161518
0.8798769094328303,0.6539749556129668
0.824004925513531,0.7864298129898812
0.8122493737549353,0.7819863703496595
0.8435684169391485,0.876505248199008
0.8463755433950849,0.7728835901554266
0.7851032445332469,0.8475094675796391
0.702980573041498,0.9702276653183527
0.5941320310314447,0.9722429822686494
0.5176579639639445,0.942229982307211
0.40953435304100033,0.9890996051538609
0.5090185825281804,0.9628291138448418
0.49670298515729844,0.9610761735843788
0.4038097265892425,1.0
0.3452419367027138,0.9976334149241688
0.37260035401807373,0.922817385176129
0.3739804328417655,0.9966510107915201
0.4151069032919844,0.9674124572110638
0.5966499774331543,0.8983039612061628
0.722554185681868,0.8477006202490771
0.7968856568747185,0.5744756556144134
0.8446441963518078,0.1835656207348426
0.8716117065354404,0.0
0.9067617428892064,0.16241189317923574
0.9433291787533156,0.4641950493401539
0.8994322503950021,0.5600204333824459
0.9637115090824654,0.5836934612766789
0.9679620611398598,0.6809759876906968
0.9235965644269539,0.7508407367412403
0.8596514500283282,0.8015789325549415
0.7547818423872259,0.7473778709571378
0.7110069216097737,0.8131516057841758
0.6358161968311541,0.8170288189025259
0.5659688023819603,0.7971777934153312
0.6112554667028247,0.7915815509274795
0.6588564754119575,0.7799972531379442
0.7421733450079534,0.7658606021180514
0.7614163571722571,0.7759325100260528
0.8282902920404553,0.7021510151377651
0.8370213652958476,0.5385799673334202
0.8259304885747034,0.9055828512748435
0.835414455114826,0.8873784106530971
0.8457421327052329,0.5842915568081555
0.8434603363830452,0.8129224989888658
0.8969683569757014,0.8553390892865723
0.9371344600385573,0.9577615772459742
0.9162287991956802,1.0
0.8845998484473586,0.9896852558963493
0.9530573522440319,0.9629847205474695
0.91753219469764,0.17424384122529885
0.8899027032828994,0.4405154263990072
0.9406045573741745,0.17485575523911662
0.7817907747802042,0.7566893738648418
0.7782977570211385,0.8774232431560632
0.6958308868126762,0.9002332046188519
0.8405781707309935,0.8102838342643398
0.835092163331975,0.8143296498222847
0.8109718770658756,0.8415158818712564
0.8538630240496502,0.7734471778290778
0.9105314222757386,0.6846732700169945
0.9226217390937033,0.7145250896012005
0.9059671659757217,0.8626471760649492
0.837511044276488,0.9019832011510023
0.9572599989093453,0.8716946486466888
0.9669643497808866,0.4834171745992869
0.8386783208826994,0.44207716362898863
0.9357574326872956,0.14854546717903172
0.9941689967223233,0.5297945565697039
0.8442993013322049,0.8222418253700725
0.5833603957453503,0.8176231900435584
0.7732283043540743,0.8289750899452346
0.8556602175399579,0.6513283574687674
0.9175141193532245,0.08520720436798689
0.9023545568135376,0.8469002078220551
0.9406096757651297,0.8455073971611332
0.9432528835363158,0.9486276903105287
0.9226915362359852,0.931086809450621
0.8935045941067734,0.9648948125299853
0.9624268533567671,0.23740112068733688
0.9108621153494108,0.384170722040324
0.9609881630019517,0.3797635174330115
0.9458702472410129,0.4316783579280022
0.8113995041674669,0.8881499691562346
0.7743079317324436,0.8499420635857515
0.7938290178931566,0.7921773189314937
0.8910413043629665,0.7829895234202124
0.9485323504550783,0.5028143582574389
0.9089336152090576,0.707261407365265
0.9299853483787239,0.817419934442425
0.9068403093592051,0.8789875425928374
0.8698765822728598,0.7753986287408975
0.8778634879457257,0.8767254846590888
1.0,0.5493625697692492
0.8570300478461973,0.3150002539582463
0.8822569523668379,0.4859313973890395
0.9919114805295268,0.4823508118098138
0.8806154412604508,0.6062169875691589
0.8653272229931969,0.8869559788226976
0.7376457098082455,0.8597838009481683
0.8699393043602517,0.7624544402316912
0.8817955096957056,0.22599197072558858
0.8750916621902916,0.6601885128951547
0.9030153346726002,0.823055226121998
0.9282467199736738,0.9404497914867448
0.9210183104153326,0.94967812266568
0.9127332576319823,0.8784595609770534
0.9811027650575912,0.5554082675767392
0.9550204354934596,0.15284735322827492
0.9212626442568072,0.0
0.957525301181342,0.4312600853612275
0.9727367181643259,0.8409870201019518
0.8319082714032277,0.8666578555434188
0.7539364516453196,0.8657664276301087
0.8518674949250904,0.8428836808774056
0.9333888444519968,0.7223599359136907


==> figures/suppl/psnr_scatter_csvs_old/linear_scatter_data_Def3DGS.csv <==
velocity,lpips
0.6404521777603362,0.875199971171502
0.6752768201785888,0.8971740268609685
0.678538381051985,0.8114887244370298
0.6890565675495831,0.8248697376003938
0.7508547145464741,0.8632738291230285
0.657794173381924,0.9111274433514429
0.6685743258071316,0.9108250479907575
0.6185821438659698,0.776279158588993
0.6588024539470325,0.7580841820787648
0.6643591036224195,0.7367043654820272
0.6655954090245328,0.7910693031598585
0.6460539030316554,0.7692517481388949
0.6767019201198088,0.8327755945862944
0.6686118663128277,0.9360977964134198
0.6032872089904535,0.9203784859950362
0.5420849084345497,0.9719263039904344
0.5248021958186166,0.9355401719849227
0.46670462426545484,0.997481940066114
0.46679699816108716,1.0
0.5642178864674168,0.9503988651642273
0.5153964174658314,0.9655502201158352
0.49684287485541356,0.9623205125841389
0.5665257167413263,0.9338240804455799
0.6122894174970016,0.9513696279199672
0.5822127336657675,0.9500591518148664
0.45183554913210855,0.945329780931589
0.5785713202266409,0.9637565282454396
0.5440023268651664,0.9832597999409659
0.5272662675427496,0.9444747166398656
0.5697705515607845,0.9177155837444768
0.5009661780451931,0.9156400398113645
0.4222464647532961,0.9461510620477313
0.5075737784372902,0.9215786305002649
0.5735815526760263,0.9525594825471971
0.6315785408070566,0.9593733042125022
0.6365106806531988,0.9359823628135844
0.5957897376452488,0.932466540061812
0.5900822032064129,0.9809041060420235
0.5283764398465065,0.9517218522239708
0.5567053141222569,0.9672490192082037
0.49683928003990374,0.9658034332504806
0.5062907997665659,0.926774878059777
0.502686426563076,0.9382616571933857
0.5363103384597381,0.9551979823869008
0.4046354603640432,0.9869863701570377
0.5744889676843861,0.9538576603142533
0.60334299509751,0.8815280009176862
0.6042155127867778,0.9417423204815605
0.6023465374046686,0.925475662260723
0.5936967308956316,0.9181718277065594
0.654762853930108,0.930787806741785
0.707245794985958,0.9131101225925091
0.6925393129541346,0.7512480223540179
0.6799851448807294,0.7881702369179002
0.706091839477407,0.7833963182691379
0.7078682138703417,0.7830933915922249
0.7295256882619872,0.7088007330122152
0.7242751581961107,0.6661278766177741
0.8449665870552421,0.6392132822349995
0.8030954605356814,0.5338115931136419
0.7760794913102198,0.7138207336531036
0.7844256174306559,0.7924853009328794
0.7396985086353421,0.8489458050941245
0.7206083514329966,0.775876391903868
0.7904848400485658,0.7127245504607779
0.8815673189133011,0.5832647062263142
0.8971196453954573,0.6212755120337432
0.9118882866616718,0.5524391703177006
0.9442554627629403,0.011873780188710098
0.979331744898924,0.0
1.0,0.3045958974462836
0.9430991074551852,0.48249521796462275
0.9371791427742278,0.5157204371837412
0.9316044335022966,0.6616624730278143
0.9477169612637304,0.5045620569460082
0.9844721358758985,0.2832655027635102
0.9553361533228456,0.4729849946833713
0.9396328838547752,0.5629287810408435
0.9358207396518935,0.6586827358598236
0.9483102442372146,0.7685924053625733
0.915213098347489,0.8787672076211521
0.8471322334570847,0.8706929036620756
0.8085013269738169,0.8237225326073523
0.8404433504545155,0.8738302445860442
0.8309464693744005,0.8757709022915049
0.9426741993704182,0.38993354984683715
0.9740585976347526,0.0
0.9845898564231582,0.2205840250956513
1.0,0.4303769579273837
0.9978407705025901,0.4675335854271588
0.9773115502224315,0.5228537320458974
0.9429878976828713,0.6313725932284227
0.9092913521841285,0.5987866924016244
0.888662127906789,0.7014398191329267
0.8955151833630386,0.7608699936248662
0.8518842572959298,0.8900148875416695
0.8168880097188834,0.8765762854894157
0.8037500426444867,0.8837177392375204
0.7974799965291368,0.8621624342245096
0.774717051008806,0.8692811991720854
0.7664078622729881,0.900300930469832
0.7383319126015476,0.8687296302577024
0.7247783012418804,0.8599651266430425
0.6880351769075647,0.7182088223901263
0.5400219467966816,0.8643350729902374
0.6090873808089567,0.871844987356851
0.6050819441835313,0.9799130240542427
0.6215600519473818,1.0
0.6229400856517106,0.9725767428825136
0.6360046193978737,0.9166795733628952
0.7478970291263688,0.8906058532678515
0.7974040474885162,0.8706228413464167
0.8329879906911389,0.6315492151671148
0.8757049125680719,0.47852854333656347
0.8889874467754294,0.5760938589515625
0.8860068996120436,0.8191537802183161
0.839779362985454,0.8175288268298551
1.0,0.07002807819875838
0.9960240281913498,0.2980245686139652
0.9567973795657921,0.0
0.9185659103426982,0.01745616030638327
0.8482980613938168,0.7494207180275119
0.7718160371436119,0.6155842909426243
0.6552318230486514,0.6930918100435232
0.621225532822304,0.835180238999355
0.7092031913569606,0.8489732308201587
0.7587736915777368,0.8494780262937884
0.7572329701755763,0.8657379463522786
0.716595917949771,0.8615416941802946
0.7016429751021697,0.8768208329210567
0.6941866475115461,0.9154606279340299
0.6511565979649471,0.928266256962452
0.6430905954118034,0.9239417440195516
0.6070883176387967,0.9317585480919596
0.5221459282261075,0.9663120163099085
0.5429448050117388,0.9557930302699696
0.5944008314839183,0.9517394541516342
0.5076498013991814,0.9892124365618215
0.5406616963179867,1.0
0.566681865222421,0.9852868491820995
0.5539256627680534,0.9933538250319124
0.47669371600938526,0.982881812084615
0.5193152045684803,0.9796316595502264
0.5107173247634271,0.9869029699916345
0.5511621817268408,0.9935100486742342
0.6032210438584421,0.9130848848551799
0.7498575417482024,0.7820495563448921
0.6129531903273788,0.8785832889530786
0.7135286139530034,0.8901431033585905
0.6802911605974945,0.9482702343615559
0.587745513175788,0.9553935233878668
0.6828968502074665,0.9541774178132768
0.636876563665943,0.9002692173185108
0.6836897244484759,0.8678363176999135
0.6161076475283384,0.9656531071232067
0.6086965557883396,0.9545064719650423
0.5765239869718014,0.9335272881734816
0.5601434013761193,0.9571395114496761
0.5799099091946454,0.965504660767048
0.5754882503352989,0.9511963249999357
0.5587453765090954,0.9408978627180756
0.48741813304496806,0.9174020813033744
0.6942728780999824,0.9105633365715952
0.7854338180708508,0.9330679792145137
0.8171684931743433,0.9087387929101147
0.8482221952082575,0.7684375256298382
0.8669221730146948,0.7416187360196087
0.8726422618204157,0.8386996482307261
0.9203812346772632,0.8359486327456213
0.9360827654059263,0.7131809531770728
0.9229136500825744,0.6927721485459509
0.8941408510174255,0.7224689646253148
0.8524609537991469,0.6697479890339605
0.841925046873993,0.5980520167107647
0.8033209429176807,0.6768649961146714
0.740804914881835,0.7657829029607605
0.5874420382319138,0.7081755403778651
0.5134436826512757,0.8223350045926178
0.4563087821626048,0.8275908979282133
0.46324637909654987,0.7237380994905248
0.3789319380823441,0.8537134667618193
0.46193435186541587,0.8687381535612172
0.6188733895247405,0.8432729387353343
0.5542330335951435,0.6343583504094954
0.6273513899413029,0.6817769228841564
0.6091888515419264,0.6781430281815624
0.4929079561371595,0.7279351702810374
0.5918331678203593,0.7598400816635744
0.6585178701941472,0.7865629342126951
0.5883041043680489,0.7760454910131123
0.5044257319046469,0.767216094195329
0.5358586534987904,0.5452994493284878
0.5843847256037812,0.9182080589191569
0.6726137363982732,0.9481171360474777
0.5671648110751417,0.9047978659051563
0.5735104268608163,0.9512032004443411
0.5503727800046075,0.9640534424257139
0.5275623276187713,0.9497205651005293
0.6374281348377637,0.9051274891236286
0.6446170566110895,0.9028680543874574
0.6193761496532477,0.876542956790537
0.6142319304806603,0.8660370006759629
0.6164425605501475,0.866522169002273
0.6910968488661524,0.8446915354089009
0.9552451276138849,0.6331766229792969
1.0,0.0
0.9471662984426161,0.4337076766436191
0.911637492506199,0.5714189969548685
0.6604708215694284,0.49689890594842
0.8446151073946248,0.654587135697119
0.7898556879402503,0.6061283954596819
0.8593029553746663,0.5855528646780286
0.9287233766597753,0.5264990655104687
0.9025543016557185,0.7784025514456211
0.9524351323597442,0.8397043501674549
0.8497074194213723,0.8670482890161434
0.8433856335086003,0.8249641537110547
0.7872495232677558,0.8985914603167625
0.696847429209067,0.8656438447699636
0.5639702939642715,0.9150222917448789
0.4951263662813511,0.9430632318055026
0.6685098259805202,0.9490431925606315
0.6372587266711325,0.9448248983958939
0.623758744377815,0.96869969513458
0.5224267800854042,0.9829348505113904
0.612792920996767,0.9722522118140169
0.5720157321610736,0.9695783552250505
0.5920300476053905,0.9789490670390886
0.5824090612109367,0.9583577505964281
0.5974885044973826,0.9655246282057769
0.5656928709051198,0.9550274531767312
0.5823282579977405,0.9616116621906396
0.5717074205119569,0.9635393039106761
0.6018680771423683,0.9527303514799522
0.6304588963106296,0.9762793943357346
0.6997583460108723,0.9787380510465524
0.649551952478925,0.9528960558928147
0.6605202275890785,0.9832286437519963
0.6143885619293173,0.9702636028055744
0.5973282138170724,0.9887081322498373
0.5047672370109604,0.9850690269992332
0.41815725913537727,0.9690554935081629
0.5465385015022197,0.9695275867030994
0.5485272312308794,0.982979952557922
0.5967062514426528,0.9748951942029149
0.6038292124856837,0.9482829164628557
0.5958361467833871,0.9867421183859298
0.5534357776697149,1.0
0.6284818760458859,0.9938599615428217
0.6164394025460365,0.9825288358343969
0.5834362003184359,0.9839420175653367
0.5410883086031741,0.9767058639084785
0.5580007295760884,0.9741443878817561
0.5873629016208496,0.9622042350675963
0.5713588908696884,0.9762943871071331
0.42824395296115614,0.9687531542814893
0.520679463307528,0.9579001026954967
0.5115210745813632,0.9589336559980332
0.748507343821842,0.9589986746231942
0.7033528408347532,0.9591302029916356
0.6498990859580062,0.9590755206515011
0.5620467773854898,0.9762604000142922
0.6074246437949006,0.9690829065240419
0.6330015959263902,0.968794580068637
0.6312045931846443,0.9624995459803998
0.524074005729263,0.9678693180640784
0.6618278664257654,0.9063642660386221
0.6700901143985658,0.9426086706579724
0.6755833967166065,0.9424488710421836
0.6852571352097787,0.9585595987405192
0.7289564611735799,0.9308411510777346
0.6629536137242004,0.9310859542045847
0.7473841407858943,0.9193325785807248
0.7385375756540064,0.9189164978403943
0.6942127976371671,0.9129708168000901
0.6737291614688974,0.911939782501073
0.6361957495145641,0.902720571099545
0.6681443053774013,0.8962384709366233
0.6705397453823598,0.9144661189997271
0.7319667816200961,0.9095333563691351
0.7292527817617623,0.9242195896467706
0.717247940528019,0.9425478454572517
0.6717092855834468,0.9364720933356445
0.5539568486485212,0.962043560080727
0.6850929988282326,0.9565841869960693
0.7576781344633806,0.932098115118874
0.8227837427149118,0.9364563675561425
0.7521632315348784,0.9458698447849446
0.830158318753425,0.9231875727094293
0.7266476956873247,0.9559550871979695
0.6246873240303269,0.9444459827940318
0.5356922744547064,0.9627131452945785
0.5614650080168897,0.967051607374784
0.6556640758611203,0.964718455170277
0.6478218561069091,0.9684975694359371
0.6727524051079169,0.9723487271452957
0.6326103263659327,0.9897401760277502
0.6423271291867627,0.9908301415785081
0.655511325377124,0.9962971112513598
0.6394242147006067,1.0
0.6742727053974303,0.9886806317808153
0.640784765993153,0.9894358208642393
0.6852156567309072,0.9950003747025942
0.7092922227703428,0.9957368553299909
0.7450358768110036,0.9756978375467945
0.6815181912547116,0.968857802519962
0.739897427836519,0.9588954247291194
0.6584928771259568,0.9677622000752588
0.6344802387531536,0.9611016883993759
0.6490111580432792,0.9451064856278262
0.6676286526878543,0.9555992116218538
0.6845355813828198,0.9502669129593662
0.7333477179362818,0.9365641412940412
0.7047188197577233,0.9463850577325782
0.6534247429948296,0.9635487843442181
0.6532291454638129,0.9545067657520473
0.705065167692412,0.9665416891477834
0.7351305420524494,0.9667964517691156
0.7464750126649045,0.9446677656159627
0.6882635160310135,0.9526985416401846
0.7777810989656498,0.948298882513482
0.7436692033542198,0.9550843575338291
0.6554675809786074,0.9584380546108753
0.7177668837315664,0.926993421773075
0.684955139247618,0.9385832772987771
0.739507041273877,0.9028455919345899
0.8542471071896944,0.8848108300826596
0.938004083457018,0.33900685081171084
0.9763309148169604,0.636834137585348
0.9940191570244064,0.4909767868345319
0.9996151343472355,0.0
0.9852931363171706,0.4629161844757318
1.0,0.61652369837465
0.9848048201907295,0.6753126224963788
0.9878560780149189,0.6920707674740542
0.939520290702363,0.7649425787859108
0.8499418168927247,0.7486566858502504
0.7852522501244944,0.7319094231186483
0.9450851720226807,0.6411636358781473
0.9736984385224761,0.46384743634302306
0.9925418632866824,0.4327166402328606
0.9806364594673737,0.3608593192115618
0.6707125959971969,0.9541992353104484
0.48821848455242395,0.9688602743006437
0.695276570258988,0.9470697492309298
0.7889846591622918,0.8859990826080493
0.8063081450247959,0.8716373839493748
0.7580381159212368,0.9158228796502633
0.8357809890591708,0.9890877897607488
0.8549490183152354,0.9974868086815163
0.7887222465667082,0.9915852379813549
0.8241181398264834,0.983784482264794
0.8802488504942237,0.8928739513180486
0.80692955163143,0.3945268221755927
0.9970042290200254,0.01482071310093393
0.9007107831162874,0.02451065253552456
0.8356816008791597,0.7254432476929162
0.9785804321844659,0.6505135776023842
0.7732119168730031,0.8381781176981126
0.8401927515541474,0.9096913947997496
0.7799436666445766,0.9255812315869815
0.8277046189188911,0.9544941029130167
0.847370529541309,0.948379109741473
0.8249023028915634,0.9764326590591265
0.7944630201521721,0.9514863274742963
0.7547427775987207,0.980578941653561
0.7085881484831454,0.952496913039346
0.7085159540439072,0.9575468938834534
0.6284822158366796,0.9734575201836914
0.609303372800611,0.9758169183144161
0.6793333006812632,0.9676578897158751
0.6966315627620293,0.9786688990265092
0.6446329178139498,0.9740893050011776
0.5895388361401961,0.9881818281854811
0.48521247454893635,0.9800997116951742
0.5734773789487421,0.9850493102386569
0.6897777563300217,0.9962500393880873
0.7467929249495601,1.0
0.7572629281708507,0.9842923442576146
0.7435783967907482,0.9883420413810755
0.6710613667398173,0.9557594668427235
0.48847597009251803,0.9837161422881354
0.5082063632109635,0.9903155082608569
0.6656061117629813,0.9949281089743734
0.6484451364103708,0.9942810397397475
0.5991870687180093,0.9884105008950309
0.5701829857904793,0.9688230626439771
0.5719754912434932,0.9460624168930303
0.757429622538288,0.9560766133295006
0.8326812591013061,0.8483192047704954
0.8322753868546681,0.8891552005861203
0.7835735475041171,0.87328122128421
0.729184085027694,0.6002174266261284
0.7864251722298147,0.8921532202320864
0.804096701040117,0.9424980345343312
0.8527111594863801,0.9792443158973646
0.8156497221954123,0.9869641918861065
0.8498710107801914,0.9737225065784313
0.8544334961583187,0.9440816004263128
0.8542210333146293,0.3352998618359971
0.9951889121105908,0.0
0.8886989985225054,0.21160931687491838
0.8085397616235485,0.7611587255311861
1.0,0.7219086670480453
0.7536538616579309,0.795802071126907
0.9124488611134541,0.9323429619904526
0.8044157909378018,0.924264165666025
0.7941572339068564,0.9494957216408516
0.8003358560048214,0.9495971583980439
0.8015924066400912,0.9500372491301037
0.7901180165212793,0.9637279720990956
0.7771194617082173,0.9753687535096167
0.7728203377620118,0.9651267502889065
0.6933339736730353,0.9627853748968017
0.5901966715778434,0.9818388254977174
0.5806167878466418,0.9575546457861648
0.6357807943367164,0.8682172062380512
0.773649065337915,0.4377430200154623
0.8130543536909617,0.4350965995922952
0.80068993317941,0.0
0.7453403396435213,0.5326556811757543
0.7417162514153414,0.6725975339441964
0.6716179207968078,0.8229095936627671
0.5388706741852143,0.9420165775486774
0.5506156387844003,0.9292065594745703
0.6064126559022273,0.821926459543013
0.4947913777041669,0.919013313268705
0.6859993511228122,0.7610480682637069
0.6518987904611349,0.790997521013404
0.6818913242721075,0.43735919387197636
0.7062601125627532,0.3648559322734515
0.6177665920112085,0.3870821631031482
0.6600289728794216,0.022408165822341775
0.8588221585425743,0.19612591775439076
0.8279461676633005,0.5385193801270313
0.7543113262630903,0.7749374297737865
0.7524483735886179,0.7425241249577861
0.7261255322811787,0.7787551593901715
0.6673867830233813,0.7797779587819885
0.6199225773370514,0.7105362815752504
0.6278382849605773,0.7842451895144801
0.7024424887228182,0.7991468083488343
0.6908207854810636,0.8310722172556633
0.6411903334781077,0.8994082163805631
0.6544592253713775,0.9500826801208936
0.4864520022856653,1.0
0.5490118469173315,0.9611489176797816
0.6492120570430947,0.8747109820832019
0.6882859687051345,0.7836163159191362
0.7214794865829479,0.6850604784069225
0.6409574733928323,0.42039023918468676
0.65342195219796,0.587095290004489
0.7022439947624577,0.7291438543050973
0.7010478234092452,0.7696569847654094
0.7309847175241437,0.6482161300902584
0.756068788198081,0.7765098831352907
0.6224365656465031,0.825930501822175
0.6484321366107505,0.622452655912699
0.6803924995503678,0.7617777412434807
0.7238378985220718,0.6905714033848233
0.7970614676419708,0.676555085275797
0.842552301355996,0.836343299240531
0.7350232150607595,0.8691638760213081
0.6837757174436815,0.9041615194664588
0.7254737966373854,0.9192827964515731
0.7991647654328419,0.894800852392197
0.8225399731466574,0.8852495390511237
0.7649982400841954,0.9595876246436189
0.6565778654361542,0.9950106162526827
0.5148317972236618,0.9668821285267667
0.6053671836661129,0.9536499690938294
0.5444489015183839,0.9320796163950728
0.6315027245321584,0.9383696512667632
0.7264947701119374,0.9069370429615367
0.7253052605193114,0.9085031418218944
0.708152510844023,0.9330231221711989
0.6982627161970932,0.8978869616145857
0.6393962183720341,0.7770085951744984
0.7320717259576764,0.7518354476191982
0.7269132965824293,0.865500207003488
0.5019070210982786,0.9490905419849971
0.6702077296714372,0.7931514636732717
0.8028475784062818,0.5470392162411346
0.8615784872967972,0.6261445331331418
0.8570962462031442,0.7392435444355226
0.8781847744425197,0.6737056463507424
0.893044122600269,0.6827567815123606
0.7904937033788413,0.7605496441440128
0.7023298091554318,0.7844302800351964
0.8286083456594603,0.7987624453527291
0.9408749732528658,0.8125180997546755
1.0,0.7182612692273911
0.9345201846739792,0.40341986233522736
0.9056456646236466,0.39240279274220674
0.9660056008881037,0.3539285459239258
0.7657686845547533,0.40209234652214115
0.8127547076189042,0.4376420473612246
0.9121288856247802,0.44863264123015834
0.8139550131024471,0.5719762620154699
0.9058082038201646,0.5897457010023622
0.8320017592580528,0.6447428813398328
0.9126862108476681,0.5671584266749408
0.8616612470125546,0.5006515389361497
0.8505691714043955,0.5616510422968594
0.82627933224298,0.5584669067356646
0.8573002603619742,0.5802804657697821
0.87447242942095,0.5775014138230623
0.8855180628915478,0.5657645559453547
0.8622745155906874,0.5807600549202689
0.7547237003179736,0.5686725219125672
0.9384671353658122,0.44834500838053215
0.8605224034386599,0.4126468010472733
0.901008276726311,0.44780600756622135
0.9433705672283842,0.4869993886573686
0.8816085057995001,0.511016570751556
0.8012905978135868,0.49446050263811436
0.9566666011359595,0.5206454895499355
0.9404858219721645,0.5275464821250021
0.9465557915454624,0.5592387182963375
0.8686583056047416,0.5432741313764373
0.8627703776591966,0.48351479844282275
0.9471859347530663,0.28264433000530403
0.9223071065264947,0.5751350726984974
0.9178588931554266,0.5117934571143745
0.9481723395587606,0.5926664528376587
0.8949671521897197,0.4980661236322102
0.9247915402685885,0.5983821841442784
0.9083091905070135,0.6799315477727021
0.8982297005538908,0.7468249653308112
0.7861274279907031,0.725591328024816
0.8869989419327118,0.7547781073437019
0.8338955396210681,0.7075097850783867
0.9015006052457729,0.7699629397039025
0.7672495857349291,0.7093470631393095
0.8692825917098561,0.613774347266811
0.8968874934943596,0.6534290666737297
0.9880687251437346,0.5005432734995935
0.8748421027355167,0.620518450532513
0.937543683666502,0.7899093131985687
0.8299571411006917,0.8725597363785008
0.8070288952519181,0.8850315772470878
0.7128297512251841,0.991232868675039
0.7073024423210821,0.9303002864089133
0.8591430548251683,0.9808968139891117
0.7817111613278271,0.9591984702847259
0.8492753969515972,0.9883208828209892
0.8719706632564804,0.8863085715122982
0.9909885802765082,0.3305094697104949
0.9408294586003574,0.49947022390290213
0.7219125283126784,0.48838110817572705
0.9205134834322227,0.3230102982888972
0.8854528128009533,0.27952716812085865
0.9415866719206838,0.2897313389480657
0.9753527638238689,0.3623836555089731
0.9640924505325411,0.4759503395606657
1.0,0.5007905219623473
0.7427201195312544,0.7145085660161771
0.901964710529982,0.8739185784928284
0.9078236807394878,0.8161138121808095
0.8773617972982422,1.0
0.884091426459262,0.9976543751252098
0.9004990592421445,0.9114191702653138
0.90411068629044,0.8298097567795333
0.7878756924970668,0.7309728684512383
0.8905071815966539,0.6121439540103528
0.849659404437676,0.45303555125735706
0.949152892779977,0.0
0.9369869303138572,0.7983557549430563
0.9201323716825064,0.7929678286068403
0.8899182858225082,0.8402038388863866
0.8234123718126092,0.863014036069926
0.7397337170101341,0.8516827756997399
0.7851254920278301,0.834422436270055
0.8197665875537657,0.7255456842458035
0.8038228380585444,0.8130073501393625
0.7176424855484181,0.8013267782808711
0.6165719450407905,0.8144968351584625
0.5801361210496749,0.8128491421885188
0.6941287303603628,0.8014636116427969
0.7885137404380939,0.7652652804186088
0.8328890952755045,0.760948915522638
0.8987869714166802,0.7384946470096416
0.9113787922674892,0.7006172747812327
0.8917246148057658,0.7503758576211188
0.85394129771485,0.806390926779087
0.7906299561303591,0.7695000823633441
0.8949597972131861,0.7043206802495496
0.8161727102681052,0.7840143928888038
0.8084053955662571,0.7354678796306965
0.8841052274531852,0.7509885745385229
0.9524987629265197,0.773254228045636
1.0,0.7235946825576025
0.9594992994183786,0.8253293070958017
0.8659660090530845,0.8490870599459435
0.8532920758280961,0.8194230908708694
0.828684130367983,0.7800662538799393
0.7935987791304275,0.6580098987234074
0.8413924262211975,0.6394302078104439
0.8800269168822584,0.6838285910032147
0.9250409362677193,0.6831252677913096
0.9450910394375572,0.729780554646168
0.9485340514146203,0.6832966674379615
0.9092794223979849,0.7451954455369295
0.8798769094328303,0.8430050358133396
0.824004925513531,0.8742440198994097
0.8122493737549353,0.9065110178630035
0.8435684169391485,0.8850739494744536
0.8463755433950849,0.8990994696471857
0.7851032445332469,0.9476452283686049
0.702980573041498,1.0
0.5941320310314447,0.9738356132366325
0.5176579639639445,0.9875263674612967
0.40953435304100033,0.9836472274171573
0.5090185825281804,0.9694475626827458
0.49670298515729844,0.9863344127636944
0.4038097265892425,0.9946361717070854
0.3452419367027138,0.9700371252690958
0.37260035401807373,0.9787240741576954
0.3739804328417655,0.9696703065712426
0.4151069032919844,0.9426548062962978
0.5966499774331543,0.9529512775475913
0.722554185681868,0.8685051940572145
0.7968856568747185,0.7524925824288401
0.8446441963518078,0.4881525746797893
0.8716117065354404,0.0
0.9067617428892064,0.46858003398408654
0.9433291787533156,0.4431415410131348
0.8994322503950021,0.6211570564665078
0.9637115090824654,0.6134631019315325
0.9679620611398598,0.7095067847481863
0.9235965644269539,0.7701092783431874
0.8596514500283282,0.8166174011465132
0.7547818423872259,0.8074052300362666
0.7110069216097737,0.8187504872882123
0.6358161968311541,0.8204024385684293
0.5659688023819603,0.8272302227079195
0.6112554667028247,0.8151708849854887
0.6588564754119575,0.815495233624803
0.7421733450079534,0.760444023550306
0.7614163571722571,0.7974447234269467
0.8282902920404553,0.7141482712484479
0.8370213652958476,0.47893549934119606
0.8259304885747034,0.9096316748964237
0.835414455114826,0.9015318767051964
0.8457421327052329,0.4775110586842131
0.8434603363830452,0.7106090958505579
0.8969683569757014,0.8452415416978755
0.9371344600385573,0.9622327033242434
0.9162287991956802,1.0
0.8845998484473586,0.9850030814058884
0.9530573522440319,0.9559395586876368
0.91753219469764,0.06874469957389588
0.8899027032828994,0.236930559220247
0.9406045573741745,0.45088856802521377
0.7817907747802042,0.7751074823800812
0.7782977570211385,0.8772832035498915
0.6958308868126762,0.8997776669908205
0.8405781707309935,0.7875180836674326
0.835092163331975,0.7564885556010702
0.8109718770658756,0.8584572730689818
0.8538630240496502,0.865873564679447
0.9105314222757386,0.7230074995359248
0.9226217390937033,0.8278533344633341
0.9059671659757217,0.8513147923382722
0.837511044276488,0.8978915032862403
0.9572599989093453,0.8523540082629785
0.9669643497808866,0.3230302697880633
0.8386783208826994,0.32849678043907893
0.9357574326872956,0.3378966153605701
0.9941689967223233,0.49310011859974856
0.8442993013322049,0.6987579810062525
0.5833603957453503,0.7447651146986132
0.7732283043540743,0.5879143123271863
0.8556602175399579,0.39495329891244635
0.9175141193532245,0.020995151295006516
0.9023545568135376,0.81426107715362
0.9406096757651297,0.7897739091803521
0.9432528835363158,0.9617805726912639
0.9226915362359852,0.9284345450281177
0.8935045941067734,0.9466700658428834
0.9624268533567671,0.2822337626493853
0.9108621153494108,0.14954817681772067
0.9609881630019517,0.07961651340324533
0.9458702472410129,0.7273416719836125
0.8113995041674669,0.8526679356500526
0.7743079317324436,0.8066963390992592
0.7938290178931566,0.860534437065055
0.8910413043629665,0.7384812835596143
0.9485323504550783,0.5055307590418255
0.9089336152090576,0.6962545472351619
0.9299853483787239,0.7871928002473858
0.9068403093592051,0.8551619675007507
0.8698765822728598,0.8392606142715785
0.8778634879457257,0.7987692175583818
1.0,0.38419540944606145
0.8570300478461973,0.3421688400109376
0.8822569523668379,0.3406363145156449
0.9919114805295268,0.35008338291778435
0.8806154412604508,0.7984470453537027
0.8653272229931969,0.890103580524541
0.7376457098082455,0.8441469175465415
0.8699393043602517,0.7816781736444954
0.8817955096957056,0.2581975751668248
0.8750916621902916,0.5602343902215207
0.9030153346726002,0.8577457529962199
0.9282467199736738,0.9139375126602142
0.9210183104153326,0.9343378292089813
0.9127332576319823,0.8209814754575585
0.9811027650575912,0.3250224335981526
0.9550204354934596,0.0
0.9212626442568072,0.20071328650071155
0.957525301181342,0.6327079855431182
0.9727367181643259,0.7659049834162304
0.8319082714032277,0.882007054214021
0.7539364516453196,0.8600197448161149
0.8518674949250904,0.7913894909834532
0.9333888444519968,0.6863184037862462
0.6404521777603362,0.8529853810539918
0.6752768201785888,0.9015928687409498
0.678538381051985,0.84649610416265
0.6890565675495831,0.817760976728343
0.7508547145464741,0.8821643293626781
0.657794173381924,0.9390462667446046
0.6685743258071316,0.9437515511425255
0.6185821438659698,0.862744979562825
0.6588024539470325,0.7267119871210777
0.6643591036224195,0.7607271058324888
0.6655954090245328,0.7740355265865327
0.6460539030316554,0.7972698615253021
0.6767019201198088,0.8606584194901709
0.6686118663128277,0.8878149765614562
0.6032872089904535,0.9131003766474111
0.5420849084345497,0.9833554632888082
0.5248021958186166,0.9804030831003308
0.46670462426545484,0.9990432929005874
0.46679699816108716,1.0
0.5642178864674168,0.994936048653268
0.5153964174658314,0.9568167185467261
0.49684287485541356,0.9886219507346746
0.5665257167413263,0.9775452341248948
0.6122894174970016,0.9951750511368985
0.5822127336657675,0.9704975251869903
0.45183554913210855,0.9711092335982074
0.5785713202266409,0.9856163303148362
0.5440023268651664,0.9952556737795262
0.5272662675427496,0.9907769799410592
0.5697705515607845,0.9567254632749072
0.5009661780451931,0.9445330506041767
0.4222464647532961,0.9804029148141941
0.5075737784372902,0.9811811140712973
0.5735815526760263,0.9775163244794729
0.6315785408070566,0.958347035780851
0.6365106806531988,0.9487451097046531
0.5957897376452488,0.9434897285464591
0.5900822032064129,0.9841621842041264
0.5283764398465065,0.9781542493535731
0.5567053141222569,0.988819249421742
0.49683928003990374,0.9810978409151845
0.5062907997665659,0.9400327674395562
0.502686426563076,0.9581441228142106
0.5363103384597381,0.9896060919312704
0.4046354603640432,0.9923012857048076
0.5744889676843861,0.9712129044010896
0.60334299509751,0.9251608945766228
0.6042155127867778,0.9571367567907301
0.6023465374046686,0.9461125699307932
0.5936967308956316,0.9451914837742998
0.654762853930108,0.9489378616633188
0.707245794985958,0.9566782665821003
0.6925393129541346,0.7707375795737088
0.6799851448807294,0.7734620072051361
0.706091839477407,0.8053705117183563
0.7078682138703417,0.7970681153259092
0.7295256882619872,0.7779222953676805
0.7242751581961107,0.6589301497251924
0.8449665870552421,0.7554756946310502
0.8030954605356814,0.5960337440317539
0.7760794913102198,0.6905783993012756
0.7844256174306559,0.8265408047382969
0.7396985086353421,0.8792255802624188
0.7206083514329966,0.7498781430526384
0.7904848400485658,0.7887278423468504
0.8815673189133011,0.6589467850678014
0.8971196453954573,0.718962832052764
0.9118882866616718,0.612208325203978
0.9442554627629403,0.12327264117972793
0.979331744898924,0.1478214061520786
1.0,0.0
0.9430991074551852,0.4515163028485163
0.9371791427742278,0.6290486974029831
0.9316044335022966,0.6807037636903424
0.9477169612637304,0.5394850130953384
0.9844721358758985,0.3101171377264016
0.9553361533228456,0.4859657188643527
0.9396328838547752,0.5803982965459121
0.9358207396518935,0.6628998712484012
0.9483102442372146,0.7951636338396464
0.915213098347489,0.8825487028862746
0.8471322334570847,0.9122964651933166
0.8085013269738169,0.8439732932369678
0.8404433504545155,0.9242682889091939
0.8309464693744005,0.887765828702225
0.9426741993704182,0.3795660273559251
0.9740585976347526,0.004916338279952427
0.9845898564231582,0.0
1.0,0.1655178671817988
0.9978407705025901,0.42603749563764304
0.9773115502224315,0.6483937446802426
0.9429878976828713,0.5276592883251442
0.9092913521841285,0.444469197095671
0.888662127906789,0.7250402611753446
0.8955151833630386,0.7929863232572397
0.8518842572959298,0.8983734044679246
0.8168880097188834,0.9217895995215432
0.8037500426444867,0.923336156005849
0.7974799965291368,0.8981198459303648
0.774717051008806,0.9221172667274674
0.7664078622729881,0.921713236313974
0.7383319126015476,0.8842264323297976
0.7247783012418804,0.8696835498900449
0.6880351769075647,0.8512581332399236
0.5400219467966816,0.8935479966907446
0.6090873808089567,0.8981529638911636
0.6050819441835313,0.9716911771388621
0.6215600519473818,0.9943191655026908
0.6229400856517106,1.0
0.6360046193978737,0.9706275902012068
0.7478970291263688,0.868044477122467
0.7974040474885162,0.9090212061311111
0.8329879906911389,0.6297784932327904
0.8757049125680719,0.5290961827356104
0.8889874467754294,0.6084956121238619
0.8860068996120436,0.8169213509736815
0.839779362985454,0.8064853841004078
1.0,0.11610658667290111
0.9960240281913498,0.0
0.9567973795657921,0.03618442572320264
0.9185659103426982,0.060063924535450446
0.8482980613938168,0.754814685473008
0.7718160371436119,0.6617212966215187
0.6552318230486514,0.7765405370918478
0.621225532822304,0.850890613802494
0.7092031913569606,0.8699105407730214
0.7587736915777368,0.8830754885965176
0.7572329701755763,0.8876347024994866
0.716595917949771,0.8868114816192145
0.7016429751021697,0.8966594747805949
0.6941866475115461,0.9318821159500412
0.6511565979649471,0.936818953771292
0.6430905954118034,0.9296001690759377
0.6070883176387967,0.9649856325621766
0.5221459282261075,0.9805520776312432
0.5429448050117388,0.9736151077353362
0.5944008314839183,0.9665468109561773
0.5076498013991814,0.9887636273323516
0.5406616963179867,1.0
0.566681865222421,0.984611863153914
0.5539256627680534,0.9950054265264615
0.47669371600938526,0.9839761519358233
0.5193152045684803,0.9780475850010689
0.5107173247634271,0.9888741504869517
0.5511621817268408,0.9942358377885087
0.6032210438584421,0.9326463886266471
0.7498575417482024,0.8137863609119492
0.6129531903273788,0.9027190625941982
0.7135286139530034,0.8820020254947895
0.6802911605974945,0.9533704606356683
0.587745513175788,0.9494898903875608
0.6828968502074665,0.9432513444528313
0.636876563665943,0.8993276117729188
0.6836897244484759,0.9262492712428975
0.6161076475283384,0.964051489019223
0.6086965557883396,0.9631312938601532
0.5765239869718014,0.9547975540198268
0.5601434013761193,0.9640791722688168
0.5799099091946454,0.9640652604423234
0.5754882503352989,0.9570039179913807
0.5587453765090954,0.9568559941240584
0.48741813304496806,0.9152547272077651
0.6942728780999824,0.8946208913676461
0.7854338180708508,0.9198192645241642
0.8171684931743433,0.9047567792845638
0.8482221952082575,0.7864345574636574
0.8669221730146948,0.7865498700038053
0.8726422618204157,0.8315198664353439
0.9203812346772632,0.8071199021723532
0.9360827654059263,0.7541945195068482
0.9229136500825744,0.44908391682208376
0.8941408510174255,0.703518361805898
0.8524609537991469,0.6474912179932885
0.841925046873993,0.6200107533381841
0.8033209429176807,0.7422356068624899
0.740804914881835,0.7646498982221782
0.5874420382319138,0.8048735708398926
0.5134436826512757,0.8390774072677051
0.4563087821626048,0.8352006597980925
0.46324637909654987,0.7482970270827569
0.3789319380823441,0.8651605776976523
0.46193435186541587,0.8769323338372856
0.6188733895247405,0.8736642488835539
0.5542330335951435,0.6971790962064403
0.6273513899413029,0.6816492099918726
0.6091888515419264,0.7221011274777906
0.4929079561371595,0.7523069507852033
0.5918331678203593,0.8007586963609671
0.6585178701941472,0.8181110562668067
0.5883041043680489,0.8084414854037054
0.5044257319046469,0.8045719854192825
0.5358586534987904,0.616522618556788
0.5843847256037812,0.9414843864547816
0.6726137363982732,0.9716938648531822
0.5671648110751417,0.9272814722166225
0.5735104268608163,0.9798355096032233
0.5503727800046075,0.9748786038589838
0.5275623276187713,0.9851242686706289
0.6374281348377637,0.9295334611998086
0.6446170566110895,0.9538764309846812
0.6193761496532477,0.8983699882284346
0.6142319304806603,0.8997605105669512
0.6164425605501475,0.8970319792324433
0.6910968488661524,0.8711768182475718
0.9552451276138849,0.7492623576835401
1.0,0.0
0.9471662984426161,0.45001614147518315
0.911637492506199,0.5440350640064069
0.6604708215694284,0.5904953856672595
0.8446151073946248,0.6671111690749838
0.7898556879402503,0.6381171190409242
0.8593029553746663,0.638524238532095
0.9287233766597753,0.5948197100913507
0.9025543016557185,0.8113220212871405
0.9524351323597442,0.8410558124158112
0.8497074194213723,0.8758612668865363
0.8433856335086003,0.840816061359946
0.7872495232677558,0.9146208783023138
0.696847429209067,0.8806711166197373
0.5639702939642715,0.9235613849946512
0.4951263662813511,0.9430107054291319
0.6685098259805202,0.9501455783797867
0.6372587266711325,0.9539624207179923
0.623758744377815,0.9688260252918399
0.5224267800854042,0.9783802173680782
0.612792920996767,0.9735848859874962
0.5720157321610736,0.9758804161768035
0.5920300476053905,0.9842565554855003
0.5824090612109367,0.970690041576069
0.5974885044973826,0.9740039466008379
0.5656928709051198,0.9610942903183448
0.5823282579977405,0.9712060625948113
0.5717074205119569,0.9726859092222573
0.6018680771423683,0.9515084786377678
0.6304588963106296,0.9680509608614379
0.6997583460108723,0.9740019072737748
0.649551952478925,0.9605660719484103
0.6605202275890785,0.974412832483057
0.6143885619293173,0.9699344750072157
0.5973282138170724,0.9962356961669186
0.5047672370109604,0.9855456810925846
0.41815725913537727,0.9687517406697025
0.5465385015022197,0.9866851961164521
0.5485272312308794,0.9877105297506479
0.5967062514426528,0.9634475715648292
0.6038292124856837,0.9635481567308356
0.5958361467833871,0.9962973374536299
0.5534357776697149,0.9990994777113525
0.6284818760458859,1.0
0.6164394025460365,0.979229455932648
0.5834362003184359,0.9969013639695389
0.5410883086031741,0.9834970275937066
0.5580007295760884,0.9806955307487629
0.5873629016208496,0.9717519650230871
0.5713588908696884,0.9795788204310273
0.42824395296115614,0.9651279528348133
0.520679463307528,0.9672059496452536
0.5115210745813632,0.9715328983449576
0.748507343821842,0.9570356478823401
0.7033528408347532,0.9694074290403578
0.6498990859580062,0.9592190824249751
0.5620467773854898,0.9834601740121297
0.6074246437949006,0.9688198047409728
0.6330015959263902,0.9678550069335418
0.6312045931846443,0.9653999980022403
0.524074005729263,0.971578192903779
0.6618278664257654,0.918128550833516
0.6700901143985658,0.9468679485829276
0.6755833967166065,0.9510266595512508
0.6852571352097787,0.965008156361967
0.7289564611735799,0.9473565971117491
0.6629536137242004,0.9548952788213775
0.7473841407858943,0.9206524660787514
0.7385375756540064,0.9364576970412218
0.6942127976371671,0.9176329764865155
0.6737291614688974,0.8933867858997934
0.6361957495145641,0.9049712348149094
0.6681443053774013,0.9011023511911469
0.6705397453823598,0.9164562903856656
0.7319667816200961,0.9242950495129697
0.7292527817617623,0.921229431853897
0.717247940528019,0.9550158174325611
0.6717092855834468,0.9649596863306756
0.5539568486485212,0.9694714825037466
0.6850929988282326,0.9526648356219933
0.7576781344633806,0.94818608743069
0.8227837427149118,0.9550420624682534
0.7521632315348784,0.9707909159977158
0.830158318753425,0.9365465712748409
0.7266476956873247,0.9584535833969664
0.6246873240303269,0.9591748235632371
0.5356922744547064,0.9792203165017256
0.5614650080168897,0.9812253680221991
0.6556640758611203,0.9786745080370931
0.6478218561069091,0.9605634243255519
0.6727524051079169,0.9747359886866137
0.6326103263659327,0.980144628415409
0.6423271291867627,0.9923349164082611
0.655511325377124,0.9874792160088705
0.6394242147006067,0.9959578219778207
0.6742727053974303,0.9864737467427196
0.640784765993153,0.9900318130388728
0.6852156567309072,0.9952389275106572
0.7092922227703428,1.0
0.7450358768110036,0.985831901503188
0.6815181912547116,0.9853270234667812
0.739897427836519,0.9811887938739212
0.6584928771259568,0.9911510168551607
0.6344802387531536,0.990094490876752
0.6490111580432792,0.9685148461519847
0.6676286526878543,0.9653605540384395
0.6845355813828198,0.9546783174281822
0.7333477179362818,0.9433092848517721
0.7047188197577233,0.9535029938405382
0.6534247429948296,0.9772589018646414
0.6532291454638129,0.9705454692492569
0.705065167692412,0.9679947310686902
0.7351305420524494,0.9881874505744799
0.7464750126649045,0.9670324418801812
0.6882635160310135,0.9600340772841449
0.7777810989656498,0.9573279491109185
0.7436692033542198,0.9484862467441263
0.6554675809786074,0.9553895863476148
0.7177668837315664,0.9180841287322716
0.684955139247618,0.9262863342942839
0.739507041273877,0.8789580863239747
0.8542471071896944,0.851724392598287
0.938004083457018,0.13231508427361718
0.9763309148169604,0.5295818370980274
0.9940191570244064,0.4524571286544511
0.9996151343472355,0.0
0.9852931363171706,0.4147218858260891
1.0,0.48274425714596036
0.9848048201907295,0.6373015707331121
0.9878560780149189,0.6474440609947727
0.939520290702363,0.7157211363610485
0.8499418168927247,0.7316765426618665
0.7852522501244944,0.6820252376139582
0.9450851720226807,0.6299578272516941
0.9736984385224761,0.550843671600006
0.9925418632866824,0.49117717628012275
0.9806364594673737,0.2630532366294041
0.6707125959971969,0.9910783306074017
0.48821848455242395,0.9867172379883152
0.695276570258988,0.9755529094516798
0.7889846591622918,0.9094181162526022
0.8063081450247959,0.8945549459379394
0.7580381159212368,0.9251455477211556
0.8357809890591708,0.997679141725935
0.8549490183152354,1.0
0.7887222465667082,0.9890059604634972
0.8241181398264834,0.9779443209842177
0.8802488504942237,0.8847831477229174
0.80692955163143,0.5862458738693243
0.9970042290200254,0.2360255149094259
0.9007107831162874,0.20951298070804708
0.8356816008791597,0.6628578065781796
0.9785804321844659,0.6962002379399114
0.7732119168730031,0.8379262474004111
0.8401927515541474,0.9142938735156474
0.7799436666445766,0.9461783892262754
0.8277046189188911,0.9607488378751485
0.847370529541309,0.9585443137608969
0.8249023028915634,0.9930852233171494
0.7944630201521721,0.9689020573606784
0.7547427775987207,0.9891805141193657
0.7085881484831454,0.9744207627722137
0.7085159540439072,0.9611527311484476
0.6284822158366796,0.9932433999283046
0.609303372800611,0.9925745412125354
0.6793333006812632,0.9703607763721348
0.6966315627620293,0.9786483667327609
0.6446329178139498,0.9814451190905865
0.5895388361401961,0.9860809868458883
0.48521247454893635,0.9703200580603907
0.5734773789487421,0.9769399662851626
0.6897777563300217,0.9825565625041099
0.7467929249495601,0.9881394831147702
0.7572629281708507,0.9867036902519101
0.7435783967907482,0.9664854835897866
0.6710613667398173,0.9657847789154095
0.48847597009251803,0.9679333297343896
0.5082063632109635,0.9847870156144402
0.6656061117629813,0.9792051245339883
0.6484451364103708,0.9755131918030158
0.5991870687180093,0.9812664646961374
0.5701829857904793,0.9955194979179808
0.5719754912434932,0.9575436704677343
0.757429622538288,0.9604174017945615
0.8326812591013061,0.8599547280059782
0.8322753868546681,0.8498852435431948
0.7835735475041171,0.8962983594013394
0.729184085027694,0.6785450194810092
0.7864251722298147,0.9313327683921567
0.804096701040117,0.9594399488823745
0.8527111594863801,0.975621163069982
0.8156497221954123,0.9736477598898508
0.8498710107801914,0.9771174577676424
0.8544334961583187,0.9530717331241685
0.8542210333146293,0.3753552776919504
0.9951889121105908,0.0
0.8886989985225054,0.18615435219161214
0.8085397616235485,0.8184065729471951
1.0,0.7178751660852838
0.7536538616579309,0.8866847242418603
0.9124488611134541,0.9348737968614546
0.8044157909378018,0.9369441454259684
0.7941572339068564,0.9562341457942843
0.8003358560048214,0.9651560360661386
0.8015924066400912,0.9749296395988807
0.7901180165212793,0.980693693901674
0.7771194617082173,0.9773092312750161
0.7728203377620118,0.9717183971287204
0.6933339736730353,0.9886101991084862
0.5901966715778434,0.9934455649639926
0.5806167878466418,0.9646581073286488
0.6357807943367164,0.8178231512166936
0.773649065337915,0.5794979219661068
0.8130543536909617,0.5058707798263173
0.80068993317941,0.0
0.7453403396435213,0.4320483813451994
0.7417162514153414,0.6527849911579858
0.6716179207968078,0.6901031706815571
0.5388706741852143,0.6991791557638141
0.5506156387844003,0.7326783417382234
0.6064126559022273,0.7161795075443251
0.4947913777041669,0.6708900666316581
0.6859993511228122,0.6871306924120415
0.6518987904611349,0.6266121344025495
0.6818913242721075,0.5657246549024723
0.7062601125627532,0.4878822124472933
0.6177665920112085,0.39774544016212404
0.6600289728794216,0.002504102807602396
0.8588221585425743,0.137399856292723
0.8279461676633005,0.6471127303594447
0.7543113262630903,0.6180771208550739
0.7524483735886179,0.6306263520781964
0.7261255322811787,0.6349689556110502
0.6673867830233813,0.575494432285543
0.6199225773370514,0.543542355855674
0.6278382849605773,0.49515738637332196
0.7024424887228182,0.5681787468415731
0.6908207854810636,0.6565530151687179
0.6411903334781077,0.7796362041466328
0.6544592253713775,0.8426436263862959
0.4864520022856653,0.8589304022677281
0.5490118469173315,0.9321902901181839
0.6492120570430947,0.8789068406123051
0.6882859687051345,0.6794373727410729
0.7214794865829479,0.6528386165834895
0.6409574733928323,0.4191067678505029
0.65342195219796,0.5401786512356825
0.7022439947624577,0.7006222537851139
0.7010478234092452,0.6143891013802601
0.7309847175241437,0.5728869218398335
0.756068788198081,0.593092817695974
0.6224365656465031,0.5907521413835263
0.6484321366107505,0.409616496137748
0.6803924995503678,0.6647704835144933
0.7238378985220718,0.5859633744786359
0.7970614676419708,0.7742423799024626
0.842552301355996,0.8874855590115521
0.7350232150607595,0.7840608292711575
0.6837757174436815,0.7355817094449107
0.7254737966373854,0.7282781031614644
0.7991647654328419,0.7388091973954584
0.8225399731466574,0.6981323593580252
0.7649982400841954,0.7741125610237506
0.6565778654361542,0.7284531265112831
0.5148317972236618,0.722481865066341
0.6053671836661129,0.6323489208475881
0.5444489015183839,0.7505264802386874
0.6315027245321584,0.85952989298431
0.7264947701119374,0.9217564189165436
0.7253052605193114,0.9436652698402415
0.708152510844023,0.9677103881617681
0.6982627161970932,0.9365913383940215
0.6393962183720341,0.8028665793616295
0.7320717259576764,0.7481658493725867
0.7269132965824293,0.9167663942341642
0.5019070210982786,1.0
0.6702077296714372,0.9176180476639078
0.8028475784062818,0.449153038395768
0.8615784872967972,0.5795083145333434
0.8570962462031442,0.7207376010192784
0.8781847744425197,0.7640315837940778
0.893044122600269,0.6209060031143184
0.7904937033788413,0.7468916508124661
0.7023298091554318,0.8096433494871967
0.8286083456594603,0.8261618215305819
0.9408749732528658,0.8673668983028969
1.0,0.7832425328867443
0.9345201846739792,0.33973231490177336
0.9056456646236466,0.352573413472977
0.9660056008881037,0.30133669961598697
0.7657686845547533,0.3323097217120711
0.8127547076189042,0.35893720248233746
0.9121288856247802,0.48288781913390444
0.8139550131024471,0.5441912685572521
0.9058082038201646,0.5218406409642604
0.8320017592580528,0.5920831512896118
0.9126862108476681,0.5127553772545945
0.8616612470125546,0.45926864244525195
0.8505691714043955,0.575824388946888
0.82627933224298,0.6012173464989717
0.8573002603619742,0.6678535596236083
0.87447242942095,0.6294401867111374
0.8855180628915478,0.5880251899873833
0.8622745155906874,0.5784571528390651
0.7547237003179736,0.5512227684965822
0.9384671353658122,0.5221017212861387
0.8605224034386599,0.500719244636207
0.901008276726311,0.5279696349960377
0.9433705672283842,0.5160702115126069
0.8816085057995001,0.5189794393416282
0.8012905978135868,0.4830242716168656
0.9566666011359595,0.532238539829071
0.9404858219721645,0.5657287812382494
0.9465557915454624,0.5460796190350282
0.8686583056047416,0.5480206650324847
0.8627703776591966,0.49593716360655427
0.9471859347530663,0.3402310694889269
0.9223071065264947,0.523243844860354
0.9178588931554266,0.41626049205029736
0.9481723395587606,0.5890344928888023
0.8949671521897197,0.5424574889471804
0.9247915402685885,0.6733549166109867
0.9083091905070135,0.7630301185140594
0.8982297005538908,0.7931481463674936
0.7861274279907031,0.7649836921223714
0.8869989419327118,0.8420725476936806
0.8338955396210681,0.7451743802001562
0.9015006052457729,0.8450735365065051
0.7672495857349291,0.8125505638617802
0.8692825917098561,0.6197108814028148
0.8968874934943596,0.6987395318956126
0.9880687251437346,0.5580524168998209
0.8748421027355167,0.7653054792478466
0.937543683666502,0.8242196729800036
0.8299571411006917,0.9508916825880928
0.8070288952519181,0.9093724660889885
0.7128297512251841,1.0
0.7073024423210821,0.9511327099798085
0.8591430548251683,0.9474437060215526
0.7817111613278271,0.9342526069180489
0.8492753969515972,0.9930760858126904
0.8719706632564804,0.8756575601070988
0.9909885802765082,0.39091787015199936
0.9408294586003574,0.5522824868588008
0.7219125283126784,0.613822034945415
0.9205134834322227,0.330886444425978
0.8854528128009533,0.3431325231091367
0.9415866719206838,0.3857483411797799
0.9753527638238689,0.43842221153928507
0.9640924505325411,0.49471139395767516
1.0,0.5981771932609021
0.7427201195312544,0.8398792299866481
0.901964710529982,0.8708321911912517
0.9078236807394878,0.7615219170088291
0.8773617972982422,0.9989517408028112
0.884091426459262,0.9733469052913404
0.9004990592421445,0.8587245401761092
0.90411068629044,0.7814514325310059
0.7878756924970668,0.7325962786874647
0.8905071815966539,0.5440346891318373
0.849659404437676,0.3017723342389048
0.949152892779977,0.0
0.9369869303138572,0.8085405268163783
0.9201323716825064,0.8138168754085
0.8899182858225082,0.8417745883372562
0.8234123718126092,0.8677493972018212
0.7397337170101341,0.8492020441416919
0.7851254920278301,0.8411480498821153
0.8197665875537657,0.736695887753615
0.8038228380585444,0.8301889189336779
0.7176424855484181,0.8227519531162941
0.6165719450407905,0.8230633296966029
0.5801361210496749,0.8194686393140834
0.6941287303603628,0.81170056238524
0.7885137404380939,0.7761361258449103
0.8328890952755045,0.7676394201273543
0.8987869714166802,0.7654359381598488
0.9113787922674892,0.7195508521083983
0.8917246148057658,0.7889136455709371
0.85394129771485,0.8164347285875311
0.7906299561303591,0.7674961613584992
0.8949597972131861,0.7489261480402719
0.8161727102681052,0.7966613999540852
0.8084053955662571,0.7215395321869517
0.8841052274531852,0.7067451997084547
0.9524987629265197,0.7809144705109644
1.0,0.7245834431711468
0.9594992994183786,0.8285605379615681
0.8659660090530845,0.8593465741935978
0.8532920758280961,0.8217222744468635
0.828684130367983,0.7807803809915154
0.7935987791304275,0.6539744877831247
0.8413924262211975,0.6825934236369252
0.8800269168822584,0.7414676739184303
0.9250409362677193,0.6426939789601848
0.9450910394375572,0.6713363051582244
0.9485340514146203,0.7016777740610343
0.9092794223979849,0.6589220454222675
0.8798769094328303,0.8612180331850626
0.824004925513531,0.8435105788161763
0.8122493737549353,0.905199558308507
0.8435684169391485,0.8827057216703993
0.8463755433950849,0.919417771499626
0.7851032445332469,0.9569022203011719
0.702980573041498,0.9993684209202274
0.5941320310314447,0.9513898276841322
0.5176579639639445,0.9939120692252634
0.40953435304100033,0.994113498365488
0.5090185825281804,0.9632143887229704
0.49670298515729844,0.9904024139269743
0.4038097265892425,1.0
0.3452419367027138,0.970182796196207
0.37260035401807373,0.9934226228523789
0.3739804328417655,0.985831957721213
0.4151069032919844,0.9307933137549195
0.5966499774331543,0.9646885600474173
0.722554185681868,0.8973440844297035
0.7968856568747185,0.7503552327290652
0.8446441963518078,0.2539578864703233
0.8716117065354404,0.0
0.9067617428892064,0.4325579449753345
0.9433291787533156,0.5143304169290287
0.8994322503950021,0.6474652036269182
0.9637115090824654,0.6645300546954805
0.9679620611398598,0.6754740190327896
0.9235965644269539,0.7715092972247587
0.8596514500283282,0.8227769984471901
0.7547818423872259,0.817673852274613
0.7110069216097737,0.8164463185628636
0.6358161968311541,0.8226039815911217
0.5659688023819603,0.8262480827600084
0.6112554667028247,0.8201915608852657
0.6588564754119575,0.8112589633452479
0.7421733450079534,0.7472363303413222
0.7614163571722571,0.7925153365526849
0.8282902920404553,0.7348597879331541
0.8370213652958476,0.4942443935189784
0.8259304885747034,0.9059366528326758
0.835414455114826,0.8868296935902971
0.8457421327052329,0.7984044864846707
0.8434603363830452,0.7885075511434748
0.8969683569757014,0.8606403533507561
0.9371344600385573,0.9667637627546223
0.9162287991956802,1.0
0.8845998484473586,0.9853705530646785
0.9530573522440319,0.9742591439574941
0.91753219469764,0.06277981905577763
0.8899027032828994,0.20832034231740934
0.9406045573741745,0.42570123551561007
0.7817907747802042,0.7726868079035885
0.7782977570211385,0.8926158764913863
0.6958308868126762,0.9171445626576422
0.8405781707309935,0.7970750393221252
0.835092163331975,0.7569782592208225
0.8109718770658756,0.8738303096448382
0.8538630240496502,0.8610764317593581
0.9105314222757386,0.7264901210353408
0.9226217390937033,0.8180986441003973
0.9059671659757217,0.8644785226122415
0.837511044276488,0.9244396790655207
0.9572599989093453,0.8958285891205983
0.9669643497808866,0.41958674925510653
0.8386783208826994,0.32953414523498153
0.9357574326872956,0.42001126537687045
0.9941689967223233,0.42005452422763967
0.8442993013322049,0.7673778553042573
0.5833603957453503,0.7449215522024636
0.7732283043540743,0.5775889701138944
0.8556602175399579,0.3687070506166222
0.9175141193532245,0.009208304029297789
0.9023545568135376,0.8350246241628024
0.9406096757651297,0.8409072326204953
0.9432528835363158,0.9644397697194815
0.9226915362359852,0.9383400626416343
0.8935045941067734,0.9920034077814306
0.9624268533567671,0.23719186446316248
0.9108621153494108,0.17087153093047694
0.9609881630019517,0.07144076167994062
0.9458702472410129,0.7343341689851623
0.8113995041674669,0.8796330764078457
0.7743079317324436,0.817252278364769
0.7938290178931566,0.8711107904920482
0.8910413043629665,0.7488045289051016
0.9485323504550783,0.6441039288709464
0.9089336152090576,0.6880042786518243
0.9299853483787239,0.7850070219207035
0.9068403093592051,0.8557764074916794
0.8698765822728598,0.8490557851136735
0.8778634879457257,0.7534125135840617
1.0,0.3004143324141782
0.8570300478461973,0.30691951239337595
0.8822569523668379,0.2522129212024418
0.9919114805295268,0.4500804000387313
0.8806154412604508,0.8216002136396664
0.8653272229931969,0.9144083991599692
0.7376457098082455,0.8586274977041877
0.8699393043602517,0.7528883144483042
0.8817955096957056,0.2627727186776234
0.8750916621902916,0.5676909549985577
0.9030153346726002,0.8736343923087623
0.9282467199736738,0.9135160751232632
0.9210183104153326,0.9572770401851843
0.9127332576319823,0.8265128401193671
0.9811027650575912,0.5917596154579217
0.9550204354934596,0.0
0.9212626442568072,0.20933518101737686
0.957525301181342,0.20960698444378922
0.9727367181643259,0.7662420081510848
0.8319082714032277,0.9121119202622
0.7539364516453196,0.8800081633406853
0.8518674949250904,0.7837798751806476
0.9333888444519968,0.6796503864766666
0.6404521777603362,0.935833788528642
0.6752768201785888,0.9491006174128943
0.678538381051985,0.8765583048821599
0.6890565675495831,0.8808509725112507
0.7508547145464741,0.917419987064404
0.657794173381924,0.957403255228142
0.6685743258071316,0.8881383131465492
0.6185821438659698,0.835026254150887
0.6588024539470325,0.752263031139693
0.6643591036224195,0.811279842635284
0.6655954090245328,0.871876809572656
0.6460539030316554,0.8353331603356896
0.6767019201198088,0.9063675189698294
0.6686118663128277,0.9571131447859453
0.6032872089904535,0.9750364709540049
0.5420849084345497,0.9825132624896236
0.5248021958186166,0.9671145341005251
0.46670462426545484,1.0
0.46679699816108716,0.9990515395414258
0.5642178864674168,0.9864053294186399
0.5153964174658314,0.9789322501825234
0.49684287485541356,0.9791143650816673
0.5665257167413263,0.9829255517294564
0.6122894174970016,0.9919574560635113
0.5822127336657675,0.9729002815187933
0.45183554913210855,0.9696766263288381
0.5785713202266409,0.9881591108995178
0.5440023268651664,0.9903681345595154
0.5272662675427496,0.980421713072387
0.5697705515607845,0.9516869361309124
0.5009661780451931,0.9583844384265157
0.4222464647532961,0.9697244750485067
0.5075737784372902,0.9718785826799857
0.5735815526760263,0.9811363097140702
0.6315785408070566,0.9709769449263593
0.6365106806531988,0.9763080355158197
0.5957897376452488,0.9712511451949436
0.5900822032064129,0.9812805694361554
0.5283764398465065,0.9748779984478009
0.5567053141222569,0.9852540262872115
0.49683928003990374,0.9816710171710539
0.5062907997665659,0.9719673032624095
0.502686426563076,0.9741028462117598
0.5363103384597381,0.9793785509328057
0.4046354603640432,0.9964344852296528
0.5744889676843861,0.9857877766679457
0.60334299509751,0.9491264343624163
0.6042155127867778,0.9610261515214349
0.6023465374046686,0.9683200387757137
0.5936967308956316,0.945830702477628
0.654762853930108,0.9651059501426882
0.707245794985958,0.9525389903901688
0.6925393129541346,0.8478476063155356
0.6799851448807294,0.8582819069866416
0.706091839477407,0.8715552147655136
0.7078682138703417,0.8597677579403741
0.7295256882619872,0.8065749292487459
0.7242751581961107,0.7839446186290394
0.8449665870552421,0.8194995367828143
0.8030954605356814,0.7642587063560494
0.7760794913102198,0.8066144562736633
0.7844256174306559,0.8801245438705105
0.7396985086353421,0.903274928381862
0.7206083514329966,0.8733314988492734
0.7904848400485658,0.797339163919278
0.8815673189133011,0.7673911329337738
0.8971196453954573,0.7148988447763228
0.9118882866616718,0.6636261482892056
0.9442554627629403,0.358732632729388
0.979331744898924,0.2953436732314796
1.0,0.0
0.9430991074551852,0.744244739196347
0.9371791427742278,0.8479415595553533
0.9316044335022966,0.8392830502298826
0.9477169612637304,0.73049934667515
0.9844721358758985,0.12543376935433062
0.9553361533228456,0.21840900127221785
0.9396328838547752,0.4163342068678255
0.9358207396518935,0.6300199547733113
0.9483102442372146,0.7564384613459332
0.915213098347489,0.8624675667919138
0.8471322334570847,0.869453222885668
0.8085013269738169,0.8247664736101697
0.8404433504545155,0.9019829091272259
0.8309464693744005,0.8593743570708052
0.9426741993704182,0.2803388505146538
0.9740585976347526,0.0
0.9845898564231582,0.07652441718398556
1.0,0.26054378056330535
0.9978407705025901,0.375908362566651
0.9773115502224315,0.46907106557981787
0.9429878976828713,0.39922006597135357
0.9092913521841285,0.48406813286652883
0.888662127906789,0.47903117578407817
0.8955151833630386,0.678245131414219
0.8518842572959298,0.8718211194298982
0.8168880097188834,0.8689615344767444
0.8037500426444867,0.8444482445063748
0.7974799965291368,0.8523441479557511
0.774717051008806,0.8591179519501825
0.7664078622729881,0.8813736389427468
0.7383319126015476,0.818568057644574
0.7247783012418804,0.8237269360444153
0.6880351769075647,0.7342540020832562
0.5400219467966816,0.8936670814277167
0.6090873808089567,0.8153550154728223
0.6050819441835313,0.9732795748516574
0.6215600519473818,1.0
0.6229400856517106,0.977091740876636
0.6360046193978737,0.9506486801246554
0.7478970291263688,0.859792781193861
0.7974040474885162,0.8756456987056805
0.8329879906911389,0.5994043546192676
0.8757049125680719,0.5462924331862671
0.8889874467754294,0.5625110508620296
0.8860068996120436,0.7256202811335577
0.839779362985454,0.7427762310940867
1.0,0.0
0.9960240281913498,0.4463539074249207
0.9567973795657921,0.09657126735919659
0.9185659103426982,0.13358858066280088
0.8482980613938168,0.7894322436553556
0.7718160371436119,0.659623035852003
0.6552318230486514,0.738815069903144
0.621225532822304,0.8432320386701878
0.7092031913569606,0.8618984950535837
0.7587736915777368,0.8687473490356805
0.7572329701755763,0.8826264823649478
0.716595917949771,0.8785686460174833
0.7016429751021697,0.892300525988779
0.6941866475115461,0.9243515938218994
0.6511565979649471,0.9268802493825258
0.6430905954118034,0.9204297806738774
0.6070883176387967,0.9376365794883035
0.5221459282261075,0.9548240616904934
0.5429448050117388,0.9654698248380814
0.5944008314839183,0.9648314429121672
0.5076498013991814,0.983899899777848
0.5406616963179867,0.9947720380081512
0.566681865222421,0.9872726382889956
0.5539256627680534,1.0
0.47669371600938526,0.988625122290976
0.5193152045684803,0.9904203296706999
0.5107173247634271,0.9871789525157028
0.5511621817268408,0.9910810923654758
0.6032210438584421,0.9345871631475124
0.7498575417482024,0.8108384651231336
0.6129531903273788,0.8926995314600207
0.7135286139530034,0.9261707291885777
0.6802911605974945,0.9548946786258266
0.587745513175788,0.9464895958586343
0.6828968502074665,0.9254076171533557
0.636876563665943,0.8991411726745905
0.6836897244484759,0.8447315112029368
0.6161076475283384,0.9398544141278187
0.6086965557883396,0.9598626016839852
0.5765239869718014,0.9343710757683078
0.5601434013761193,0.9565785543814107
0.5799099091946454,0.9569284750183255
0.5754882503352989,0.9431364905250555
0.5587453765090954,0.9448369355950239
0.48741813304496806,0.9266483122341573
0.6942728780999824,0.91252578872914
0.7854338180708508,0.92560835501122
0.8171684931743433,0.8912758245464277
0.8482221952082575,0.8300942442864928
0.8669221730146948,0.7494585079363429
0.8726422618204157,0.8195130106086765
0.9203812346772632,0.8026676476398535
0.9360827654059263,0.752709398008618
0.9229136500825744,0.5257520086923771
0.8941408510174255,0.6286704378549766
0.8524609537991469,0.6358720317794455
0.841925046873993,0.5693108611075728
0.8033209429176807,0.6799193271189822
0.740804914881835,0.7419559891383547
0.5874420382319138,0.787944735566464
0.5134436826512757,0.7834768133703934
0.4563087821626048,0.8081714241960003
0.46324637909654987,0.7248573828545664
0.3789319380823441,0.8591622737738728
0.46193435186541587,0.8260739140002327
0.6188733895247405,0.7953020564919981
0.5542330335951435,0.6975894164262585
0.6273513899413029,0.6550947006332279
0.6091888515419264,0.7039368339990156
0.4929079561371595,0.7622115699632994
0.5918331678203593,0.7789713737843685
0.6585178701941472,0.8106738514129677
0.5883041043680489,0.7731811051290238
0.5044257319046469,0.778045629396592
0.5358586534987904,0.49258520430192837
0.5843847256037812,0.8717561566996477
0.6726137363982732,0.8948958906111804
0.5671648110751417,0.8506959606925356
0.5735104268608163,0.9106736037628225
0.5503727800046075,0.9213827625895796
0.5275623276187713,0.9019043496021294
0.6374281348377637,0.8484055788951472
0.6446170566110895,0.8587298254990917
0.6193761496532477,0.807653241382851
0.6142319304806603,0.8155017893739834
0.6164425605501475,0.8152321531929936
0.6910968488661524,0.7363635526278304
0.9552451276138849,0.638565909793013
1.0,0.0
0.9471662984426161,0.17721118889848017
0.911637492506199,0.33132913407279546
0.6604708215694284,0.4156835430811121
0.8446151073946248,0.5742741241006755
0.7898556879402503,0.40633867740048824
0.8593029553746663,0.40337745067928865
0.9287233766597753,0.5602245307373488
0.9025543016557185,0.7006988661613771
0.9524351323597442,0.7640506635540503
0.8497074194213723,0.8133156145581603
0.8433856335086003,0.746051813315846
0.7872495232677558,0.8733745915713295
0.696847429209067,0.7985349848047458
0.5639702939642715,0.8821647609822243
0.4951263662813511,0.9144507901677389
0.6685098259805202,0.9126722249537379
0.6372587266711325,0.9103076373459196
0.623758744377815,0.9594538037273018
0.5224267800854042,0.9579798940349974
0.612792920996767,0.948522451056129
0.5720157321610736,0.9660421177578578
0.5920300476053905,0.9760650599925988
0.5824090612109367,0.9564277591280226
0.5974885044973826,0.9571125541250456
0.5656928709051198,0.9438728348322345
0.5823282579977405,0.9483196968992207
0.5717074205119569,0.9469479476461221
0.6018680771423683,0.9310604877277852
0.6304588963106296,0.9633533481017591
0.6997583460108723,0.9475635646447923
0.649551952478925,0.9336677629655608
0.6605202275890785,0.9705131914663049
0.6143885619293173,0.9524014798688114
0.5973282138170724,0.9825765425597733
0.5047672370109604,0.9772679788291806
0.41815725913537727,0.9616933095885489
0.5465385015022197,0.9669303609325247
0.5485272312308794,0.9872026131352923
0.5967062514426528,0.9594663598122566
0.6038292124856837,0.9403393580770746
0.5958361467833871,0.9906381024161174
0.5534357776697149,1.0
0.6284818760458859,0.9962525049330374
0.6164394025460365,0.9770942119349507
0.5834362003184359,0.9933532187294354
0.5410883086031741,0.9822508957082993
0.5580007295760884,0.9613140276067799
0.5873629016208496,0.9443688586910152
0.5713588908696884,0.9731317350513224
0.42824395296115614,0.9648545349754156
0.520679463307528,0.9499429106262148
0.5115210745813632,0.971666595843708
0.748507343821842,0.9466247681999975
0.7033528408347532,0.9531044843874223
0.6498990859580062,0.9417812516650307
0.5620467773854898,0.9744579638282338
0.6074246437949006,0.9572760028656077
0.6330015959263902,0.95919120558883
0.6312045931846443,0.9560529601205798
0.524074005729263,0.9582332590981721
0.6618278664257654,0.8773637397989821
0.6700901143985658,0.9156307259118706
0.6755833967166065,0.9205546305809968
0.6852571352097787,0.952835540303779
0.7289564611735799,0.9259970406713436
0.6629536137242004,0.9068616964504861
0.7473841407858943,0.8989871964718404
0.7385375756540064,0.8935432546008288
0.6942127976371671,0.8850201062486108
0.6737291614688974,0.8828808735021424
0.6361957495145641,0.8785765729383328
0.6681443053774013,0.8767921396043141
0.6705397453823598,0.8896976530538444
0.7319667816200961,0.9001572988693989
0.7292527817617623,0.9029444129508897
0.717247940528019,0.9214416670917797
0.6717092855834468,0.9182660640974386
0.5539568486485212,0.9352641232396264
0.6850929988282326,0.9333881237356298
0.7576781344633806,0.9254265253997817
0.8227837427149118,0.9196746482549604
0.7521632315348784,0.9587155406039299
0.830158318753425,0.9373715773826338
0.7266476956873247,0.9644565670090749
0.6246873240303269,0.9473462581779665
0.5356922744547064,0.986756347292534
0.5614650080168897,0.982934556546658
0.6556640758611203,0.9651227335158509
0.6478218561069091,0.9650844210653835
0.6727524051079169,0.9609679284581201
0.6326103263659327,0.9808561481108576
0.6423271291867627,0.9934962313498509
0.655511325377124,0.9901625982613155
0.6394242147006067,0.9925247538744402
0.6742727053974303,0.978494599141088
0.640784765993153,0.9903958137331386
0.6852156567309072,0.9958402048678349
0.7092922227703428,1.0
0.7450358768110036,0.9890196894998212
0.6815181912547116,0.9829680879863406
0.739897427836519,0.9662946818988836
0.6584928771259568,0.982223588929595
0.6344802387531536,0.9833326943341674
0.6490111580432792,0.9520895632928467
0.6676286526878543,0.9532123223627017
0.6845355813828198,0.9641546617020252
0.7333477179362818,0.9353016251032278
0.7047188197577233,0.9447637581770917
0.6534247429948296,0.9541935435080855
0.6532291454638129,0.9450793317683587
0.705065167692412,0.9711004050420864
0.7351305420524494,0.9821795092510618
0.7464750126649045,0.926937152988328
0.6882635160310135,0.9591570513852665
0.7777810989656498,0.9582321800471213
0.7436692033542198,0.9504826295946279
0.6554675809786074,0.9608327340413613
0.7177668837315664,0.9027228335389781
0.684955139247618,0.9023657296204871
0.739507041273877,0.8703465244005117
0.8542471071896944,0.7551642538570997
0.938004083457018,0.08215679346788905
0.9763309148169604,0.3127978583932128
0.9940191570244064,0.0
0.9996151343472355,0.2895712850589684
0.9852931363171706,0.3604437483074707
1.0,0.3991854422776528
0.9848048201907295,0.568065888292345
0.9878560780149189,0.6052609844042023
0.939520290702363,0.6830633385949336
0.8499418168927247,0.6766803901870291
0.7852522501244944,0.6699743866065923
0.9450851720226807,0.599551727305351
0.9736984385224761,0.5770501574663948
0.9925418632866824,0.5478027368739107
0.9806364594673737,0.12022769400652022
0.6707125959971969,0.9584724065486758
0.48821848455242395,0.9751377631425228
0.695276570258988,0.9571380123593395
0.7889846591622918,0.8846392937929093
0.8063081450247959,0.673366846067592
0.7580381159212368,0.8898854264776985
0.8357809890591708,0.9895307465531112
0.8549490183152354,0.9911882710468682
0.7887222465667082,0.9839035959953556
0.8241181398264834,0.981598283064712
0.8802488504942237,0.8850026585570419
0.80692955163143,0.27096825190308566
0.9970042290200254,0.0
0.9007107831162874,0.0708686830555798
0.8356816008791597,0.6977314373444984
0.9785804321844659,0.624449071020141
0.7732119168730031,0.8016333771574465
0.8401927515541474,0.910342476409763
0.7799436666445766,0.9415584578408606
0.8277046189188911,0.9561139782786792
0.847370529541309,0.9473156819675107
0.8249023028915634,0.9843561576140563
0.7944630201521721,0.9599744751521259
0.7547427775987207,0.9764083810774888
0.7085881484831454,0.9575276874147881
0.7085159540439072,0.9506543960247725
0.6284822158366796,0.9813495954535436
0.609303372800611,0.981668353124168
0.6793333006812632,0.9802807389118531
0.6966315627620293,0.9857420893206054
0.6446329178139498,0.9778510169844389
0.5895388361401961,0.9890677914173758
0.48521247454893635,0.9844371277097083
0.5734773789487421,0.9892709272440676
0.6897777563300217,0.9942287357154179
0.7467929249495601,1.0
0.7572629281708507,0.9904266377030571
0.7435783967907482,0.9967052843078225
0.6710613667398173,0.9799540381167319
0.48847597009251803,0.9770172672063371
0.5082063632109635,0.9992267183892941
0.6656061117629813,0.9999788407186377
0.6484451364103708,0.988186195563799
0.5991870687180093,0.9897516763950712
0.5701829857904793,0.9869586826664501
0.5719754912434932,0.9538242340197879
0.757429622538288,0.9559469569605545
0.8326812591013061,0.8513913686022491
0.8322753868546681,0.8870136225856351
0.7835735475041171,0.872371120756729
0.729184085027694,0.5454671398701505
0.7864251722298147,0.8843503672534114
0.804096701040117,0.9481056999797246
0.8527111594863801,0.9720124986393779
0.8156497221954123,0.9808104400756862
0.8498710107801914,0.9747116554130416
0.8544334961583187,0.9437344315466244
0.8542210333146293,0.2595788978810831
0.9951889121105908,0.02086857770534022
0.8886989985225054,0.20447168938836474
0.8085397616235485,0.8017052366840927
1.0,0.6061578196629641
0.7536538616579309,0.8747023928628292
0.9124488611134541,0.9461933331683069
0.8044157909378018,0.9323101714277738
0.7941572339068564,0.9571562804268704
0.8003358560048214,0.9568032267179414
0.8015924066400912,0.9648958634919824
0.7901180165212793,0.9732388031818268
0.7771194617082173,0.9771361592412159
0.7728203377620118,0.9677835505924267
0.6933339736730353,0.9743953965813028
0.5901966715778434,0.9856195121688796
0.5806167878466418,0.9643548681535049
0.6357807943367164,0.8983244993619748
0.773649065337915,0.6156283125703517
0.8130543536909617,0.4578354688035373
0.80068993317941,0.0572737610300018
0.7453403396435213,0.38769890336364726
0.7417162514153414,0.616986503732556
0.6716179207968078,0.7939685184495685
0.5388706741852143,0.923512248463491
0.5506156387844003,0.9278181347327075
0.6064126559022273,0.8224444573966233
0.4947913777041669,0.8548793766866434
0.6859993511228122,0.7180524464072582
0.6518987904611349,0.7491327951584923
0.6818913242721075,0.37296138888663627
0.7062601125627532,0.3692806271928702
0.6177665920112085,0.45031466531296765
0.6600289728794216,0.0
0.8588221585425743,0.17754682079997217
0.8279461676633005,0.4841013525515587
0.7543113262630903,0.7450915090604043
0.7524483735886179,0.6893323584611847
0.7261255322811787,0.7910038720791751
0.6673867830233813,0.7987411480319371
0.6199225773370514,0.7082841094711583
0.6278382849605773,0.818032749126721
0.7024424887228182,0.8106820007708664
0.6908207854810636,0.8531852492833664
0.6411903334781077,0.8940280420379683
0.6544592253713775,0.9363312345173617
0.4864520022856653,1.0
0.5490118469173315,0.9556035336298566
0.6492120570430947,0.8777483145292538
0.6882859687051345,0.7671956563591997
0.7214794865829479,0.6531735687933437
0.6409574733928323,0.3767206794121755
0.65342195219796,0.555838563981567
0.7022439947624577,0.6776650513109456
0.7010478234092452,0.7451313552594376
0.7309847175241437,0.6027958238786605
0.756068788198081,0.7746597173798603
0.6224365656465031,0.815699608734169
0.6484321366107505,0.5686771656637725
0.6803924995503678,0.7306937886463661
0.7238378985220718,0.6256453993285921
0.7970614676419708,0.5876667098951679
0.842552301355996,0.7830729079034213
0.7350232150607595,0.8631332417768063
0.6837757174436815,0.90547156930274
0.7254737966373854,0.9062459276702206
0.7991647654328419,0.9165509819117161
0.8225399731466574,0.8810063357103389
0.7649982400841954,0.9680651997057601
0.6565778654361542,0.9984492009003153
0.5148317972236618,0.9812806245053045
0.6053671836661129,0.9672173977598703
0.5444489015183839,0.9561727434302532
0.6315027245321584,0.9621280393322761
0.7264947701119374,0.8917067442960509
0.7253052605193114,0.9006821639545461
0.708152510844023,0.9142429153505578
0.6982627161970932,0.8559051913714115
0.6393962183720341,0.7520072599158105
0.7320717259576764,0.6925054918158171
0.7269132965824293,0.8559051904809122
0.5019070210982786,0.9203905743229622
0.6702077296714372,0.8410920059060647
0.8028475784062818,0.44728905720850815
0.8615784872967972,0.6049594043071189
0.8570962462031442,0.6631188321330582
0.8781847744425197,0.6834585248438094
0.893044122600269,0.5219955141687685
0.7904937033788413,0.6478394748379661
0.7023298091554318,0.7382951445194211
0.8286083456594603,0.7805789299023648
0.9408749732528658,0.727267805012139
1.0,0.6729252622157629
0.9345201846739792,0.4542501530865103
0.9056456646236466,0.4227021042905987
0.9660056008881037,0.4310109854974141
0.7657686845547533,0.4275522685880495
0.8127547076189042,0.4474941203332456
0.9121288856247802,0.4516915032803994
0.8139550131024471,0.49667050109912386
0.9058082038201646,0.5094082745561991
0.8320017592580528,0.5648642341922944
0.9126862108476681,0.4510690034745247
0.8616612470125546,0.45792467734125486
0.8505691714043955,0.5030504791805842
0.82627933224298,0.5402048993722884
0.8573002603619742,0.5942286004874812
0.87447242942095,0.5324700897445014
0.8855180628915478,0.526423315889601
0.8622745155906874,0.519885122811333
0.7547237003179736,0.5096796022876522
0.9384671353658122,0.46095178419781785
0.8605224034386599,0.42573832885970603
0.901008276726311,0.5006976739780016
0.9433705672283842,0.5134312647260976
0.8816085057995001,0.5148318605594094
0.8012905978135868,0.4822514183845864
0.9566666011359595,0.5105385763154846
0.9404858219721645,0.5532487170071694
0.9465557915454624,0.5592780762741504
0.8686583056047416,0.5683208273154499
0.8627703776591966,0.4600909344323101
0.9471859347530663,0.3265145630262779
0.9223071065264947,0.5065757557284356
0.9178588931554266,0.48113725176956074
0.9481723395587606,0.5261667502080215
0.8949671521897197,0.5135092592703098
0.9247915402685885,0.6170378300220737
0.9083091905070135,0.6956211520636595
0.8982297005538908,0.7300288466699387
0.7861274279907031,0.7238389470860498
0.8869989419327118,0.7530932636775796
0.8338955396210681,0.725103451338075
0.9015006052457729,0.7366887966218725
0.7672495857349291,0.705774948939703
0.8692825917098561,0.6128523278732348
0.8968874934943596,0.6743718237165642
0.9880687251437346,0.489452659579623
0.8748421027355167,0.6079490486961963
0.937543683666502,0.7521786726446552
0.8299571411006917,0.8701725589773219
0.8070288952519181,0.8653770068265818
0.7128297512251841,0.972500835152987
0.7073024423210821,0.9539429148114623
0.8591430548251683,0.9498411759080161
0.7817111613278271,0.9155669336072226
0.8492753969515972,0.9525975191032202
0.8719706632564804,0.8929119508190352
0.9909885802765082,0.3635831448997593
0.9408294586003574,0.46476853658631123
0.7219125283126784,0.48028554831657916
0.9205134834322227,0.2758010629359826
0.8854528128009533,0.32654930126431836
0.9415866719206838,0.37590713705049383
0.9753527638238689,0.46190917360213074
0.9640924505325411,0.4925568092992064
1.0,0.5972889023580495
0.7427201195312544,0.8308643304834001
0.901964710529982,0.8764715335177083
0.9078236807394878,0.7978090416825605
0.8773617972982422,1.0
0.884091426459262,0.9433349642038569
0.9004990592421445,0.8489425802556644
0.90411068629044,0.8125225618390542
0.7878756924970668,0.7777854643410594
0.8905071815966539,0.6116693175041393
0.849659404437676,0.41389440356140933
0.949152892779977,0.0
0.9369869303138572,0.7365460200603063
0.9201323716825064,0.7499418763709851
0.8899182858225082,0.8166696298311407
0.8234123718126092,0.8434560941582426
0.7397337170101341,0.8349987590848263
0.7851254920278301,0.806663865672151
0.8197665875537657,0.6615814960696154
0.8038228380585444,0.7742231992952056
0.7176424855484181,0.7664841154361864
0.6165719450407905,0.7696335850465297
0.5801361210496749,0.7598060211934251
0.6941287303603628,0.7575179603501275
0.7885137404380939,0.728532032551095
0.8328890952755045,0.6983938097071611
0.8987869714166802,0.6775835679284407
0.9113787922674892,0.6337143162595561
0.8917246148057658,0.6832777111937527
0.85394129771485,0.7728586496429415
0.7906299561303591,0.7249699742644392
0.8949597972131861,0.6721170703438402
0.8161727102681052,0.7197687336182159
0.8084053955662571,0.6485585204995499
0.8841052274531852,0.6210697523940933
0.9524987629265197,0.7311413240676339
1.0,0.6811712108027259
0.9594992994183786,0.7873819029009942
0.8659660090530845,0.8240194995533763
0.8532920758280961,0.7795776122212672
0.828684130367983,0.7596680668938168
0.7935987791304275,0.5263738391821696
0.8413924262211975,0.5599556984004068
0.8800269168822584,0.5367364102411404
0.9250409362677193,0.4725818488435432
0.9450910394375572,0.5897555855213398
0.9485340514146203,0.6506815391852594
0.9092794223979849,0.6721546620099467
0.8798769094328303,0.7888389127837292
0.824004925513531,0.7700498670091267
0.8122493737549353,0.8823112511286245
0.8435684169391485,0.8354797390951868
0.8463755433950849,0.9254751295574977
0.7851032445332469,0.906481998708984
0.702980573041498,0.9482247396824445
0.5941320310314447,0.9946044846337316
0.5176579639639445,1.0
0.40953435304100033,0.9662964856202839
0.5090185825281804,0.9801172022706452
0.49670298515729844,0.9839941146656764
0.4038097265892425,0.9729627879027903
0.3452419367027138,0.9860109909380682
0.37260035401807373,0.9872236607565319
0.3739804328417655,0.9476125675632495
0.4151069032919844,0.9572112164810803
0.5966499774331543,0.9517020447248273
0.722554185681868,0.8670830979996041
0.7968856568747185,0.6227627166047202
0.8446441963518078,0.0
0.8716117065354404,0.015583212447834359
0.9067617428892064,0.1643927479466608
0.9433291787533156,0.25242496128399444
0.8994322503950021,0.440580510497744
0.9637115090824654,0.5307906853914505
0.9679620611398598,0.6481751788868862
0.9235965644269539,0.7078591218656045
0.8596514500283282,0.7714605426289838
0.7547818423872259,0.764803079480206
0.7110069216097737,0.7687803566932163
0.6358161968311541,0.7603768493437401
0.5659688023819603,0.7725772347114958
0.6112554667028247,0.770561615546279
0.6588564754119575,0.7441196689753409
0.7421733450079534,0.6985658802853147
0.7614163571722571,0.7348051566350912
0.8282902920404553,0.6528941342501946
0.8370213652958476,0.39484347451833374
0.8259304885747034,0.9091486424139604
0.835414455114826,0.869760511022296
0.8457421327052329,0.5912620228448389
0.8434603363830452,0.6963704586886744
0.8969683569757014,0.8626145251096483
0.9371344600385573,0.9679338835396339
0.9162287991956802,0.9960790387441515
0.8845998484473586,1.0
0.9530573522440319,0.9880141903515012
0.91753219469764,0.21673789433206322
0.8899027032828994,0.27637805295823537
0.9406045573741745,0.4348240469050827
0.7817907747802042,0.7673675317418934
0.7782977570211385,0.8774304735925913
0.6958308868126762,0.9030153088636633
0.8405781707309935,0.7938872869214795
0.835092163331975,0.7532291546862596
0.8109718770658756,0.8573994657527335
0.8538630240496502,0.8380555299041681
0.9105314222757386,0.7592048625737048
0.9226217390937033,0.8148110260105181
0.9059671659757217,0.832096162117838
0.837511044276488,0.8763504676755555
0.9572599989093453,0.8459890110732271
0.9669643497808866,0.3807234325455511
0.8386783208826994,0.631606766634946
0.9357574326872956,0.35085258138205183
0.9941689967223233,0.31893729276169996
0.8442993013322049,0.7765871288214362
0.5833603957453503,0.7340621699020328
0.7732283043540743,0.5702655152796656
0.8556602175399579,0.37761431425629033
0.9175141193532245,0.0
0.9023545568135376,0.8371306997003789
0.9406096757651297,0.8236397826685775
0.9432528835363158,0.9447849587040624
0.9226915362359852,0.9414302785838137
0.8935045941067734,0.9748331449953129
0.9624268533567671,0.3181085364431667
0.9108621153494108,0.2929593976557786
0.9609881630019517,0.20359627394819216
0.9458702472410129,0.7286250911908251
0.8113995041674669,0.844203006972259
0.7743079317324436,0.8120502366404555
0.7938290178931566,0.8644510793896429
0.8910413043629665,0.7628136527237523
0.9485323504550783,0.6892417617683081
0.9089336152090576,0.6987460434728198
0.9299853483787239,0.7808560476689025
0.9068403093592051,0.8602221907005132
0.8698765822728598,0.8606764537966837
0.8778634879457257,0.8327884707195523
1.0,0.26416098088153367
0.8570300478461973,0.4460488800433308
0.8822569523668379,0.4753206738962594
0.9919114805295268,0.42130553120874603
0.8806154412604508,0.797572972584017
0.8653272229931969,0.874716128701196
0.7376457098082455,0.8466566064539164
0.8699393043602517,0.7676861465555515
0.8817955096957056,0.26728508173572285
0.8750916621902916,0.5924493274504012
0.9030153346726002,0.8524012416636328
0.9282467199736738,0.8920013435245144
0.9210183104153326,0.9473037178361982
0.9127332576319823,0.8198534244234128
0.9811027650575912,0.40813626596944075
0.9550204354934596,0.04909486380951517
0.9212626442568072,0.22575764478282767
0.957525301181342,0.09854298405749995
0.9727367181643259,0.7723474561391123
0.8319082714032277,0.8633787563102965
0.7539364516453196,0.884353520979248
0.8518674949250904,0.7971203012328135
0.9333888444519968,0.6952166309654436


==> figures/suppl/psnr_scatter_csvs_old/linear_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.6404521777603362,0.7317016854386932
0.6752768201785888,0.7555544915391748
0.678538381051985,0.6293595768382141
0.6890565675495831,0.7533491488467791
0.7508547145464741,0.6686839228800334
0.657794173381924,0.8400044470526526
0.6685743258071316,0.816488161992363
0.6185821438659698,0.8153469465019041
0.6588024539470325,0.4794009279807567
0.6643591036224195,0.5669375171589733
0.6655954090245328,0.7971134136187235
0.6460539030316554,0.8339558811407879
0.6767019201198088,0.8682436492508245
0.6686118663128277,0.8362266099589445
0.6032872089904535,0.9158112976457766
0.5420849084345497,0.9901616056234408
0.5248021958186166,0.9923561809207273
0.46670462426545484,0.9999146217489103
0.46679699816108716,0.9830861423264117
0.5642178864674168,0.9285884825880826
0.5153964174658314,0.9239119873410028
0.49684287485541356,0.8975297405327007
0.5665257167413263,0.8545498746858405
0.6122894174970016,0.9327431691111382
0.5822127336657675,0.9211015378190864
0.45183554913210855,0.9658860259972128
0.5785713202266409,0.9720137967888058
0.5440023268651664,0.9883175425202148
0.5272662675427496,0.9390324692524152
0.5697705515607845,0.8925102980612701
0.5009661780451931,0.9518343507229184
0.4222464647532961,0.9175811359534646
0.5075737784372902,0.9620398535955296
0.5735815526760263,0.9571278030706872
0.6315785408070566,0.8483350929660614
0.6365106806531988,0.9245200173743564
0.5957897376452488,0.9678226985359271
0.5900822032064129,1.0
0.5283764398465065,0.9266518387865023
0.5567053141222569,0.9309331392927398
0.49683928003990374,0.9616579485115279
0.5062907997665659,0.922252804899869
0.502686426563076,0.8875726609700917
0.5363103384597381,0.9137289941222564
0.4046354603640432,0.9331144281458795
0.5744889676843861,0.9538039900336805
0.60334299509751,0.9303496539413609
0.6042155127867778,0.923615640752044
0.6023465374046686,0.8720539359566186
0.5936967308956316,0.7929115914345033
0.654762853930108,0.6910546850649051
0.707245794985958,0.7182885504685995
0.6925393129541346,0.608845729030514
0.6799851448807294,0.4685523356521602
0.706091839477407,0.7753338383337826
0.7078682138703417,0.6961932355040912
0.7295256882619872,0.6097082595572951
0.7242751581961107,0.4449583785094724
0.8449665870552421,0.15572967971489673
0.8030954605356814,0.4827729875354168
0.7760794913102198,0.6258858826177452
0.7844256174306559,0.7076090232720639
0.7396985086353421,0.8085503736710746
0.7206083514329966,0.7159924554121625
0.7904848400485658,0.2743769933871379
0.8815673189133011,0.0
0.8971196453954573,0.3283321179353502
0.9118882866616718,0.5724698687147082
0.9442554627629403,0.4104128803692694
0.979331744898924,0.3145920839952016
1.0,0.5533679282630792
0.9430991074551852,0.8577101193197275
0.9371791427742278,0.8532927034179459
0.9316044335022966,0.8605422488877381
0.9477169612637304,0.7814230648350955
0.9844721358758985,0.5647617944868152
0.9553361533228456,0.617295521515027
0.9396328838547752,0.7071604790711083
0.9358207396518935,0.7282379686665853
0.9483102442372146,0.788651416612929
0.915213098347489,0.9184947702104304
0.8471322334570847,0.9706964663817342
0.8085013269738169,0.9681017468057066
0.8404433504545155,0.9875362582593604
0.8309464693744005,1.0
0.9426741993704182,0.9061053168433636
0.9740585976347526,0.7965267473863107
0.9845898564231582,0.5831937381695946
1.0,0.019822287491809917
0.9978407705025901,0.0
0.9773115502224315,0.1230202893837101
0.9429878976828713,0.3753325400598663
0.9092913521841285,0.35554711359568
0.888662127906789,0.7101030069431365
0.8955151833630386,0.6464823532292604
0.8518842572959298,0.9008891349986005
0.8168880097188834,0.9388231133793755
0.8037500426444867,0.9358068847377122
0.7974799965291368,0.9275132406829436
0.774717051008806,0.9606845939839626
0.7664078622729881,0.9703010877956386
0.7383319126015476,0.9412726893603589
0.7247783012418804,0.9075760561992112
0.6880351769075647,0.9624500586509899
0.5400219467966816,0.9682529449209937
0.6090873808089567,0.9722631383534689
0.6050819441835313,0.9693239427135136
0.6215600519473818,0.9248252873239814
0.6229400856517106,0.950536954275641
0.6360046193978737,0.936809069545356
0.7478970291263688,0.9478926175191204
0.7974040474885162,0.905550616567056
0.8329879906911389,0.6822364046973836
0.8757049125680719,0.5382696473005307
0.8889874467754294,0.39139683323980407
0.8860068996120436,0.4919926070522842
0.839779362985454,0.5357045955366734
0.6404521777603362,0.7771581817420965
0.6752768201785888,0.7594383828504062
0.678538381051985,0.6521289289496147
0.6890565675495831,0.7693860035281825
0.7508547145464741,0.6917598536971112
0.657794173381924,0.8900702445221084
0.6685743258071316,0.8576215244674079
0.6185821438659698,0.7821145424529368
0.6588024539470325,0.5956587725008425
0.6643591036224195,0.7129358674634566
0.6655954090245328,0.7142863852447121
0.6460539030316554,0.7956732889343191
0.6767019201198088,0.8619059013269106
0.6686118663128277,0.8761337675520728
0.6032872089904535,0.934426313834223
0.5420849084345497,0.99499761723836
0.5248021958186166,0.9971390673112278
0.46670462426545484,1.0
0.46679699816108716,0.9769667433947986
0.5642178864674168,0.9280790322379895
0.5153964174658314,0.9485244134252101
0.49684287485541356,0.912438232689101
0.5665257167413263,0.8618974689677831
0.6122894174970016,0.9487382151388386
0.5822127336657675,0.943378552933449
0.45183554913210855,0.9760344065078058
0.5785713202266409,0.9930090107929118
0.5440023268651664,0.993005487483524
0.5272662675427496,0.9487226959552915
0.5697705515607845,0.9131004958682221
0.5009661780451931,0.9473614940931013
0.4222464647532961,0.919472145461798
0.5075737784372902,0.9401413627086214
0.5735815526760263,0.887261902475184
0.6315785408070566,0.8078428209643498
0.6365106806531988,0.8666260354411824
0.5957897376452488,0.8842152471737059
0.5900822032064129,0.9763560283773876
0.5283764398465065,0.9422603368679279
0.5567053141222569,0.9401514325775202
0.49683928003990374,0.962802201290192
0.5062907997665659,0.9277102585068135
0.502686426563076,0.8555478892144267
0.5363103384597381,0.8369615971256421
0.4046354603640432,0.9065594612917998
0.5744889676843861,0.9520187949326838
0.60334299509751,0.9166047570372254
0.6042155127867778,0.9064094080479981
0.6023465374046686,0.8969373117415129
0.5936967308956316,0.8457207624691481
0.654762853930108,0.7031906119641316
0.707245794985958,0.6940097750448341
0.6925393129541346,0.5606465041332677
0.6799851448807294,0.5971487937534156
0.706091839477407,0.7393726643408154
0.7078682138703417,0.6776268310119424
0.7295256882619872,0.6120062409392542
0.7242751581961107,0.21413618639575052
0.8449665870552421,0.05148414896361152
0.8030954605356814,0.485433905199792
0.7760794913102198,0.6791872938036353
0.7844256174306559,0.7777487359915163
0.7396985086353421,0.8387707677865073
0.7206083514329966,0.7786640628546975
0.7904848400485658,0.07499840722336433
0.8815673189133011,0.0
0.8971196453954573,0.11612036993751096
0.9118882866616718,0.4111974536425205
0.9442554627629403,0.46478653157991356
0.979331744898924,0.3249787845184904
1.0,0.4840680868610731
0.9430991074551852,0.6678708761396256
0.9371791427742278,0.8755209201835471
0.9316044335022966,0.8005986597750452
0.9477169612637304,0.6820437608622701
0.9844721358758985,0.68128987359923
0.9553361533228456,0.6290483788473441
0.9396328838547752,0.7759216847756758
0.9358207396518935,0.8284416155494497
0.9483102442372146,0.8905730436804076
0.915213098347489,0.944022974551467
0.8471322334570847,0.9937375352534329
0.8085013269738169,0.9813119004969504
0.8404433504545155,0.9717821931592548
0.8309464693744005,0.9840930982575131
0.9426741993704182,0.8685448698022306
0.9740585976347526,0.714642000304458
0.9845898564231582,0.5222656756856376
1.0,0.044737000918741436
0.9978407705025901,0.0
0.9773115502224315,0.15232442403031132
0.9429878976828713,0.43408982965914766
0.9092913521841285,0.5582001031083137
0.888662127906789,0.7128962987682428
0.8955151833630386,0.7835926545594358
0.8518842572959298,0.8935925147802488
0.8168880097188834,0.9233645591131192
0.8037500426444867,0.9223885865903596
0.7974799965291368,0.9150843781396089
0.774717051008806,0.9351904026091109
0.7664078622729881,0.9460532680636906
0.7383319126015476,0.9298098254012349
0.7247783012418804,0.86477470387025
0.6880351769075647,0.9448562303843627
0.5400219467966816,0.9808881435797733
0.6090873808089567,0.9471170209975154
0.6050819441835313,1.0
0.6215600519473818,0.9830044672158543
0.6229400856517106,0.9822377483456055
0.6360046193978737,0.9421710824231443
0.7478970291263688,0.9298122227914052
0.7974040474885162,0.9034351016543858
0.8329879906911389,0.6854326162249974
0.8757049125680719,0.6263679317406599
0.8889874467754294,0.5899165019520012
0.8860068996120436,0.5742458953674059
0.839779362985454,0.5998093144015826
0.6404521777603362,0.712433122618241
0.6752768201785888,0.6946099854343298
0.678538381051985,0.5753485586950934
0.6890565675495831,0.748345301254769
0.7508547145464741,0.6823321632660406
0.657794173381924,0.8486847634393485
0.6685743258071316,0.8445349233595548
0.6185821438659698,0.8244134250520666
0.6588024539470325,0.46781782865062504
0.6643591036224195,0.5101363234722873
0.6655954090245328,0.6594486221531862
0.6460539030316554,0.8051696824645408
0.6767019201198088,0.8500953387525267
0.6686118663128277,0.7430097613729469
0.6032872089904535,0.9121282304352015
0.5420849084345497,0.9890436103061974
0.5248021958186166,0.9949256990771153
0.46670462426545484,1.0
0.46679699816108716,0.9680121981474369
0.5642178864674168,0.9177634174579887
0.5153964174658314,0.9215520075867731
0.49684287485541356,0.8683254439279917
0.5665257167413263,0.8467276993132119
0.6122894174970016,0.9288125153372602
0.5822127336657675,0.9198100945282901
0.45183554913210855,0.9486799364085667
0.5785713202266409,0.9581372064832394
0.5440023268651664,0.980554149472781
0.5272662675427496,0.9400698075411196
0.5697705515607845,0.8982349868149341
0.5009661780451931,0.9052365770634789
0.4222464647532961,0.9000883165150333
0.5075737784372902,0.9436021815235149
0.5735815526760263,0.9228178001023966
0.6315785408070566,0.827808533687642
0.6365106806531988,0.8866249368731097
0.5957897376452488,0.8836271224619648
0.5900822032064129,0.9645672988068761
0.5283764398465065,0.9210135842731747
0.5567053141222569,0.9262904662064654
0.49683928003990374,0.9734033742340381
0.5062907997665659,0.9208371169822672
0.502686426563076,0.8616910798977456
0.5363103384597381,0.8441741437050435
0.4046354603640432,0.8928970456326145
0.5744889676843861,0.9511477639758426
0.60334299509751,0.9206209365412503
0.6042155127867778,0.8807491884834269
0.6023465374046686,0.8650814821513769
0.5936967308956316,0.8307017684472553
0.654762853930108,0.7485727263574937
0.707245794985958,0.7404207234569423
0.6925393129541346,0.4447113747625458
0.6799851448807294,0.5598423814664553
0.706091839477407,0.7160103493023281
0.7078682138703417,0.6503513454463633
0.7295256882619872,0.4393553563725499
0.7242751581961107,0.43451458628326256
0.8449665870552421,0.0
0.8030954605356814,0.44670755279286867
0.7760794913102198,0.7603572730491974
0.7844256174306559,0.7907464372870314
0.7396985086353421,0.8670419635231543
0.7206083514329966,0.6855707245721483
0.7904848400485658,0.03545491742899556
0.8815673189133011,0.0866894529328179
0.8971196453954573,0.181799906929367
0.9118882866616718,0.4472457041231394
0.9442554627629403,0.43765346111893405
0.979331744898924,0.20662070705475344
1.0,0.5522913714593052
0.9430991074551852,0.8768157407235202
0.9371791427742278,0.9121427933732894
0.9316044335022966,0.9220960975565545
0.9477169612637304,0.7500356065762084
0.9844721358758985,0.6377353146765518
0.9553361533228456,0.6338589191285016
0.9396328838547752,0.8064504182666458
0.9358207396518935,0.8315240521469335
0.9483102442372146,0.857549449447525
0.915213098347489,0.9246554113904019
0.8471322334570847,1.0
0.8085013269738169,0.9889308812168925
0.8404433504545155,0.994056680154413
0.8309464693744005,0.9792289619384448
0.9426741993704182,0.8486511961373278
0.9740585976347526,0.7450237542219014
0.9845898564231582,0.4964196838663019
1.0,0.07845056513849415
0.9978407705025901,0.0
0.9773115502224315,0.13963557005465269
0.9429878976828713,0.4115870583329319
0.9092913521841285,0.5804409508074834
0.888662127906789,0.6617028194941493
0.8955151833630386,0.6725113445232636
0.8518842572959298,0.9335579914121706
0.8168880097188834,0.9401450447483684
0.8037500426444867,0.9383318974207
0.7974799965291368,0.9328159210168591
0.774717051008806,0.944654701527929
0.7664078622729881,0.9374916546664469
0.7383319126015476,0.9352740623953917
0.7247783012418804,0.8977913025770928
0.6880351769075647,0.9158325970781218
0.5400219467966816,0.945944581044586
0.6090873808089567,0.9314184427248519
0.6050819441835313,0.972864220470762
0.6215600519473818,0.9556062763259418
0.6229400856517106,0.9742168312597882
0.6360046193978737,0.9546704521111246
0.7478970291263688,0.951099039701185
0.7974040474885162,0.9068353060953479
0.8329879906911389,0.692904837225886
0.8757049125680719,0.6002307967801983
0.8889874467754294,0.4855150484753171
0.8860068996120436,0.48931332474097766
0.839779362985454,0.5706032051352526


==> figures/suppl/psnr_scatter_csvs_old/linear_scatter_data_RTGS.csv <==
velocity,lpips
0.6404521777603362,0.7017970996842299
0.6752768201785888,0.7671750935189934
0.678538381051985,0.5890701938438677
0.6890565675495831,0.7670833949917312
0.7508547145464741,0.6754448643164855
0.657794173381924,0.8444432884977878
0.6685743258071316,0.7897553972553559
0.6185821438659698,0.1383453141449557
0.6588024539470325,0.27909831433317145
0.6643591036224195,0.32929252546911997
0.6655954090245328,0.47802120429610445
0.6460539030316554,0.5349722184373499
0.6767019201198088,0.722228620207758
0.6686118663128277,0.7825087992513049
0.6032872089904535,0.8759661948704303
0.5420849084345497,0.954422308696035
0.5248021958186166,0.8898861059660093
0.46670462426545484,0.9929348298382334
0.46679699816108716,1.0
0.5642178864674168,0.8865251547466279
0.5153964174658314,0.9151599976299627
0.49684287485541356,0.9235966109652166
0.5665257167413263,0.7189832810651385
0.6122894174970016,0.8079641850071035
0.5822127336657675,0.8936356281334294
0.45183554913210855,0.9130383374507196
0.5785713202266409,0.9031514929869099
0.5440023268651664,0.9097342443372745
0.5272662675427496,0.8881589283343121
0.5697705515607845,0.9462089468767322
0.5009661780451931,0.9246937819020888
0.4222464647532961,0.8559798296036487
0.5075737784372902,0.8704452254941275
0.5735815526760263,0.871481081395392
0.6315785408070566,0.7983578187041052
0.6365106806531988,0.7743307837507176
0.5957897376452488,0.7444524466275907
0.5900822032064129,0.8492642383805067
0.5283764398465065,0.8799089603394169
0.5567053141222569,0.9159365635163389
0.49683928003990374,0.9031611364068513
0.5062907997665659,0.856444666631678
0.502686426563076,0.8788692279512877
0.5363103384597381,0.85890348135226
0.4046354603640432,0.8734671826180161
0.5744889676843861,0.8272298734743411
0.60334299509751,0.7922144445081667
0.6042155127867778,0.8302505803652959
0.6023465374046686,0.8639547589112235
0.5936967308956316,0.8579854924321558
0.654762853930108,0.7804494681179693
0.707245794985958,0.3829407296712332
0.6925393129541346,0.37149720923738966
0.6799851448807294,0.43499643407661703
0.706091839477407,0.5202643160033806
0.7078682138703417,0.4672011916338404
0.7295256882619872,0.34612613862130753
0.7242751581961107,0.1955987178974877
0.8449665870552421,0.0
0.8030954605356814,0.057135745927291925
0.7760794913102198,0.27581680377637274
0.7844256174306559,0.4469997666633424
0.7396985086353421,0.7097712107169653
0.7206083514329966,0.7814933732300866
0.7904848400485658,0.5436320980547624
0.8815673189133011,0.30187415947083723
0.8971196453954573,0.47001804092165933
0.9118882866616718,0.47321576486653005
0.9442554627629403,0.311528514466385
0.979331744898924,0.09302011057891273
1.0,0.4361197954926027
0.9430991074551852,0.7157973544665273
0.9371791427742278,0.8232768404392883
0.9316044335022966,0.8150754674253654
0.9477169612637304,0.5569643478216251
0.9844721358758985,0.34283434115810524
0.9553361533228456,0.4142189497407991
0.9396328838547752,0.4987904679726168
0.9358207396518935,0.6764250869257459
0.9483102442372146,0.8041556998108665
0.915213098347489,0.9221363434767001
0.8471322334570847,0.902093240832497
0.8085013269738169,0.8752728759903848
0.8404433504545155,0.9913680595958033
0.8309464693744005,1.0
0.9426741993704182,0.5621767269762472
0.9740585976347526,0.4587432831592439
0.9845898564231582,0.44511610610681546
1.0,0.4953094815578418
0.9978407705025901,0.5131800695805827
0.9773115502224315,0.7155658238103301
0.9429878976828713,0.2841752795837189
0.9092913521841285,0.0
0.888662127906789,0.021737643897766487
0.8955151833630386,0.4455804082276856
0.8518842572959298,0.8807996433407321
0.8168880097188834,0.8917895118878749
0.8037500426444867,0.8679728297934981
0.7974799965291368,0.932560397669812
0.774717051008806,0.9560625916798058
0.7664078622729881,0.9793335926259022
0.7383319126015476,0.8574096747699523
0.7247783012418804,0.6797414030221629
0.6880351769075647,0.2444611673311356
0.5400219467966816,0.8096719206986589
0.6090873808089567,0.7999702739539591
0.6050819441835313,0.9211490498469415
0.6215600519473818,0.998050789595444
0.6229400856517106,0.9206375112149928
0.6360046193978737,0.9154386861018241
0.7478970291263688,0.9014686280402836
0.7974040474885162,0.9023771567670308
0.8329879906911389,0.28009397476178405
0.8757049125680719,0.12225383174769623
0.8889874467754294,0.22001257643108346
0.8860068996120436,0.8729794484432407
0.839779362985454,0.8669403313528672
1.0,0.20356752870135922
0.9960240281913498,0.53901574266615
0.9567973795657921,0.18262977898712981
0.9185659103426982,0.0
0.8482980613938168,0.6327703563303453
0.7718160371436119,0.668853279751422
0.6552318230486514,0.8254125613969244
0.621225532822304,0.867282058599668
0.7092031913569606,0.8908384180561585
0.7587736915777368,0.8497803309134307
0.7572329701755763,0.8983475871332598
0.716595917949771,0.8989577493072114
0.7016429751021697,0.9047347171250775
0.6941866475115461,0.9243182365332994
0.6511565979649471,0.940413459397498
0.6430905954118034,0.9147539073585335
0.6070883176387967,0.9069116337742279
0.5221459282261075,0.9581579811034281
0.5429448050117388,0.9500998289076859
0.5944008314839183,0.952086493404891
0.5076498013991814,0.9798841038383306
0.5406616963179867,0.9989397407638236
0.566681865222421,0.9877616092557913
0.5539256627680534,1.0
0.47669371600938526,0.976273378880033
0.5193152045684803,0.9724010475089813
0.5107173247634271,0.9725799262265439
0.5511621817268408,0.9732608099831536
0.6032210438584421,0.9039898216657535
0.7498575417482024,0.7049845184212385
0.6129531903273788,0.870789158867608
0.7135286139530034,0.8890513195338927
0.6802911605974945,0.921239188337209
0.587745513175788,0.9386725263376832
0.6828968502074665,0.8839729553727139
0.636876563665943,0.8739917108694959
0.6836897244484759,0.8784712591324372
0.6161076475283384,0.9219045778926497
0.6086965557883396,0.9301345399551393
0.5765239869718014,0.9135161482477117
0.5601434013761193,0.9250816695025499
0.5799099091946454,0.9431919760779639
0.5754882503352989,0.9153787306962633
0.5587453765090954,0.9236963176764998
0.48741813304496806,0.8841914081971526
0.6942728780999824,0.8834745131537652
0.7854338180708508,0.923919620560602
0.8171684931743433,0.9178492475234614
0.8482221952082575,0.7254987097405251
0.8669221730146948,0.6934613998286723
0.8726422618204157,0.8160481700490706
0.9203812346772632,0.8149408219492308
0.9360827654059263,0.6009529251297573
0.9229136500825744,0.52297044019308
0.8941408510174255,0.55155665862419
0.8524609537991469,0.5684595431032953
0.841925046873993,0.5624842027440938
0.8033209429176807,0.719068845946653
0.740804914881835,0.7345093155768666
0.5874420382319138,0.8292203776345721
0.5134436826512757,0.8196568929202991
0.4563087821626048,0.8314829888635322
0.46324637909654987,0.7652690053104234
0.3789319380823441,0.8521729262061201
0.46193435186541587,0.8714569172220542
0.6188733895247405,0.8344437394520212
0.5542330335951435,0.6424657781122812
0.6273513899413029,0.49320016157722213
0.6091888515419264,0.6415056490135266
0.4929079561371595,0.6873826974580907
0.5918331678203593,0.7706482666187944
0.6585178701941472,0.8379648436542155
0.5883041043680489,0.8211624612001683
0.5044257319046469,0.8305667970923529
0.5358586534987904,0.6628802135851188
0.5843847256037812,0.924560603095258
0.6726137363982732,0.9347513578820855
0.5671648110751417,0.9250103824620887
0.5735104268608163,0.9848736485915707
0.5503727800046075,0.9759340904557606
0.5275623276187713,0.9797911048311256
0.6374281348377637,0.9067948772311095
0.6446170566110895,0.8890767220887784
0.6193761496532477,0.8907290937988112
0.6142319304806603,0.7967276960962082
0.6164425605501475,0.7785094952080749
0.6910968488661524,0.5105933226066327
0.9552451276138849,0.22624580873957434
1.0,0.0
0.9471662984426161,0.3325548002881385
0.911637492506199,0.07559606054182208
0.6604708215694284,0.23332192836860766
0.8446151073946248,0.48657442045418425
0.7898556879402503,0.4924795940049377
0.8593029553746663,0.4404849237333248
0.9287233766597753,0.33713891947857116
0.9025543016557185,0.5698432255538703
0.9524351323597442,0.739317773492968
0.8497074194213723,0.8484767338342323
0.8433856335086003,0.8062273817518638
0.7872495232677558,0.8898932767262641
0.696847429209067,0.8690507529614632
0.5639702939642715,0.9069046644449811
0.4951263662813511,0.9413339200401067
0.6685098259805202,0.9503136369470772
0.6372587266711325,0.9656617407974971
0.623758744377815,0.9523447625154468
0.5224267800854042,0.9802849119459998
0.612792920996767,0.9800460163191651
0.5720157321610736,0.9828923785987861
0.5920300476053905,0.9955969399472454
0.5824090612109367,0.9807962571088527
0.5974885044973826,0.9863867930774869
0.5656928709051198,0.9694470965240499
0.5823282579977405,0.9716363870980664
0.5717074205119569,0.9770180789031112
0.6018680771423683,0.9568956641297165
0.6304588963106296,0.9773144433823702
0.6997583460108723,0.9797101210810698
0.649551952478925,0.96350184487858
0.6605202275890785,0.9906059255146442
0.6143885619293173,0.985835901778082
0.5973282138170724,1.0
0.5047672370109604,0.9667399105914848
0.41815725913537727,0.9584002098110728
0.5465385015022197,0.9575988781362078
0.5485272312308794,0.9422273738294995
0.5967062514426528,0.9293949146404602
0.6038292124856837,0.9500479657296802
0.5958361467833871,0.9785471839859453
0.5534357776697149,0.982986645099751
0.6284818760458859,0.9747017546862846
0.6164394025460365,0.9744364332193505
0.5834362003184359,0.9832909545365988
0.5410883086031741,0.9717504014473681
0.5580007295760884,0.9548565539889841
0.5873629016208496,0.9627592716151177
0.5713588908696884,0.9788578991506185
0.42824395296115614,0.9665486057262203
0.520679463307528,0.9687782281743
0.5115210745813632,0.9482574696027408
0.748507343821842,0.9490164365094393
0.7033528408347532,0.9441030896392382
0.6498990859580062,0.9681337160411234
0.5620467773854898,0.9711280820789443
0.6074246437949006,0.9708114031836281
0.6330015959263902,0.960495250965922
0.6312045931846443,0.9274874861783517
0.524074005729263,0.9359083539811728
0.6618278664257654,0.8439242674583585
0.6700901143985658,0.8058881947023936
0.6755833967166065,0.8812367383339457
0.6852571352097787,0.8933896375868406
0.7289564611735799,0.8741500560355959
0.6629536137242004,0.9066106916648693
0.7473841407858943,0.9201596856771761
0.7385375756540064,0.9282787286145402
0.6942127976371671,0.9480680290519874
0.6737291614688974,0.9387472580230568
0.6361957495145641,0.9139777163604349
0.6681443053774013,0.9124546294159578
0.6705397453823598,0.9235035211682219
0.7319667816200961,0.8914574441741892
0.7292527817617623,0.9058247448785166
0.717247940528019,0.8938709646793109
0.6717092855834468,0.8869442146686123
0.5539568486485212,0.9164693859493761
0.6850929988282326,0.918150617477304
0.7576781344633806,0.8694586212944739
0.8227837427149118,0.8476164867226198
0.7521632315348784,0.8441757131161313
0.830158318753425,0.8523412428433778
0.7266476956873247,0.92176153070422
0.6246873240303269,0.9218781251474724
0.5356922744547064,0.9706003868907072
0.5614650080168897,0.9655567389050738
0.6556640758611203,0.9697589514117553
0.6478218561069091,0.9619984892182316
0.6727524051079169,0.9798170169662196
0.6326103263659327,0.9861351804872229
0.6423271291867627,0.9863630746085922
0.655511325377124,0.9700781355196724
0.6394242147006067,1.0
0.6742727053974303,0.9686744293211269
0.640784765993153,0.935828846357329
0.6852156567309072,0.9703582314405024
0.7092922227703428,0.9736258553042381
0.7450358768110036,0.9218930831342041
0.6815181912547116,0.9461354913835381
0.739897427836519,0.9196207233674107
0.6584928771259568,0.9135210871584225
0.6344802387531536,0.9248511156733633
0.6490111580432792,0.8934332392827888
0.6676286526878543,0.9223527677016765
0.6845355813828198,0.950059317627378
0.7333477179362818,0.9173331596922162
0.7047188197577233,0.874723087049295
0.6534247429948296,0.908396938571086
0.6532291454638129,0.9301642798207618
0.705065167692412,0.8769515470628335
0.7351305420524494,0.922805985173301
0.7464750126649045,0.8585362914290884
0.6882635160310135,0.8776936200037966
0.7777810989656498,0.8495504412677067
0.7436692033542198,0.8554189682838091
0.6554675809786074,0.8602292942567309
0.7177668837315664,0.8265324332191495
0.684955139247618,0.7748625510145063
0.739507041273877,0.6930136506701894
0.8542471071896944,0.6097134765512241
0.938004083457018,0.0
0.9763309148169604,0.5067377052686971
0.9940191570244064,0.510199386468413
0.9996151343472355,0.026059550773949815
0.9852931363171706,0.0411238963452704
1.0,0.36529540620223244
0.9848048201907295,0.5614159168225774
0.9878560780149189,0.5513582564852205
0.939520290702363,0.642029709232525
0.8499418168927247,0.6226649963818115
0.7852522501244944,0.566274174874279
0.9450851720226807,0.4856596745447166
0.9736984385224761,0.4398605648001337
0.9925418632866824,0.4707285233073995
0.9806364594673737,0.28912279361812604
0.6707125959971969,0.9784534856736168
0.48821848455242395,0.9763627873097678
0.695276570258988,0.9565011433274961
0.7889846591622918,0.8541364012927535
0.8063081450247959,0.8878639384952812
0.7580381159212368,0.8752807729732716
0.8357809890591708,0.947337220636482
0.8549490183152354,0.9518636725407521
0.7887222465667082,0.9612297225260311
0.8241181398264834,0.9172217479350443
0.8802488504942237,0.8599598047426982
0.80692955163143,0.49448973877308666
0.9970042290200254,0.13425034703738262
0.9007107831162874,0.11764102107530622
0.8356816008791597,0.4220327497405639
0.9785804321844659,0.5625459950783871
0.7732119168730031,0.6214572190975853
0.8401927515541474,0.8803875721896803
0.7799436666445766,0.8836204830850776
0.8277046189188911,0.8971373242834825
0.847370529541309,0.8861987796004556
0.8249023028915634,0.9499937423217365
0.7944630201521721,0.9292770524525668
0.7547427775987207,0.9311251216174455
0.7085881484831454,0.9357105872519335
0.7085159540439072,0.9468416503906987
0.6284822158366796,0.9803867686194138
0.609303372800611,0.971349863257451
0.6793333006812632,0.9632741704932151
0.6966315627620293,0.9856835038500832
0.6446329178139498,0.9753183836794991
0.5895388361401961,1.0
0.48521247454893635,0.9913369484443568
0.5734773789487421,0.9830985632731363
0.6897777563300217,0.9993918316142025
0.7467929249495601,0.9972564635589314
0.7572629281708507,0.9927413577044489
0.7435783967907482,0.9929071740910017
0.6710613667398173,0.9627924401360833
0.48847597009251803,0.9399212831247222
0.5082063632109635,0.9818547370948385
0.6656061117629813,0.9828280721590698
0.6484451364103708,0.9758021481503336
0.5991870687180093,0.9730176551125234
0.5701829857904793,0.9562008064804519
0.5719754912434932,0.938649761741051
0.757429622538288,0.925759946646004
0.8326812591013061,0.7947781622393136
0.8322753868546681,0.8191749572819511
0.7835735475041171,0.8031709596956916
0.729184085027694,0.5415217838010107
0.7864251722298147,0.8907812591886048
0.804096701040117,0.8091303679263294
0.8527111594863801,0.8794411098555824
0.8156497221954123,0.939171578980429
0.8498710107801914,0.9377459743978145
0.8544334961583187,0.9068712674388014
0.8542210333146293,0.4496303494556139
0.9951889121105908,0.0
0.8886989985225054,0.0852809193481707
0.8085397616235485,0.7140149180072389
1.0,0.6323241675904379
0.7536538616579309,0.6954352195186904
0.9124488611134541,0.8373173779970824
0.8044157909378018,0.8392515250851124
0.7941572339068564,0.8804750839479706
0.8003358560048214,0.8899682274553447
0.8015924066400912,0.8914905040499125
0.7901180165212793,0.9056687010477464
0.7771194617082173,0.9249890421291576
0.7728203377620118,0.9292612507771406
0.6933339736730353,0.9593788531880845
0.5901966715778434,0.9638398120996209
0.5806167878466418,0.925552721211733
0.6357807943367164,0.8203183431022235
0.773649065337915,0.5302276331320716
0.8130543536909617,0.42632117578869994
0.80068993317941,0.0
0.7453403396435213,0.6982187985675488
0.7417162514153414,0.7937877893644301
0.6716179207968078,0.9327953648826617
0.5388706741852143,0.9134113023030993
0.5506156387844003,0.9434305149410587
0.6064126559022273,0.9258458069667905
0.4947913777041669,0.8998153559168522
0.6859993511228122,0.9048002994966003
0.6518987904611349,0.8408317820219455
0.6818913242721075,0.7969429910927971
0.7062601125627532,0.6870407851639728
0.6177665920112085,0.3312407643477691
0.6600289728794216,0.002342712354767118
0.8588221585425743,0.2988732691265138
0.8279461676633005,0.4988591145816197
0.7543113262630903,0.6840272660898179
0.7524483735886179,0.7107713232783431
0.7261255322811787,0.70962000704468
0.6673867830233813,0.7683954142744613
0.6199225773370514,0.8070887972864581
0.6278382849605773,0.7859301552392121
0.7024424887228182,0.8135352914876084
0.6908207854810636,0.8790227405597733
0.6411903334781077,0.8704784001934008
0.6544592253713775,0.9716670674449805
0.4864520022856653,0.9622343473130514
0.5490118469173315,0.950678930007516
0.6492120570430947,0.8663314426021128
0.6882859687051345,0.8924632366035408
0.7214794865829479,0.7810882825819028
0.6409574733928323,0.017920704730425494
0.65342195219796,0.25394781231488583
0.7022439947624577,0.7179707499901432
0.7010478234092452,0.7488683374771572
0.7309847175241437,0.6543981726176021
0.756068788198081,0.709454576622903
0.6224365656465031,0.7136707708750778
0.6484321366107505,0.19108286899541482
0.6803924995503678,0.6910028074664876
0.7238378985220718,0.6131859837893218
0.7970614676419708,0.5769469592692905
0.842552301355996,0.8044479954679986
0.7350232150607595,0.8856555537160313
0.6837757174436815,0.8760723851264945
0.7254737966373854,0.8764354395507468
0.7991647654328419,0.8756540298497154
0.8225399731466574,0.8851232604506913
0.7649982400841954,1.0
0.6565778654361542,0.9558410732699573
0.5148317972236618,0.831265531454338
0.6053671836661129,0.7277062735661188
0.5444489015183839,0.7732386824947142
0.6315027245321584,0.8530567740570537
0.7264947701119374,0.8916585042908322
0.7253052605193114,0.9131519897397824
0.708152510844023,0.9668247134528625
0.6982627161970932,0.8844781931841916
0.6393962183720341,0.7951697254852265
0.7320717259576764,0.7897052089788671
0.7269132965824293,0.8499626890276636
0.5019070210982786,0.7548776517861943
0.6702077296714372,0.44420170175348805
0.8028475784062818,0.359095199013624
0.8615784872967972,0.5946673291984019
0.8570962462031442,0.5340517335475207
0.8781847744425197,0.5818834476833936
0.893044122600269,0.593764769161903
0.7904937033788413,0.6996083949428683
0.7023298091554318,0.6727334876780229
0.8286083456594603,0.6507050414504694
0.9408749732528658,0.6808457283790833
1.0,0.6586845610274745
0.9345201846739792,0.5962528765306265
0.9056456646236466,0.7130463720755243
0.9660056008881037,0.7043414464000612
0.7657686845547533,0.7577932509937545
0.8127547076189042,0.7500457586001968
0.9121288856247802,0.8336107093087873
0.8139550131024471,0.8683260018767288
0.9058082038201646,0.8275746087209518
0.8320017592580528,0.8964999978259366
0.9126862108476681,0.8418505007899332
0.8616612470125546,0.8394093979611966
0.8505691714043955,0.8465866120994852
0.82627933224298,0.8834469014084722
0.8573002603619742,0.9174970316806272
0.87447242942095,0.9379322251813846
0.8855180628915478,0.9111341185223776
0.8622745155906874,0.9119183206985636
0.7547237003179736,0.8957502928904029
0.9384671353658122,0.8352836994884383
0.8605224034386599,0.8777351430955286
0.901008276726311,0.8533283051331417
0.9433705672283842,0.8494629462958739
0.8816085057995001,0.8176985005551501
0.8012905978135868,0.8165675223537041
0.9566666011359595,0.8287335427675292
0.9404858219721645,0.8397380267850634
0.9465557915454624,0.9310392898877571
0.8686583056047416,0.9368639334318517
0.8627703776591966,0.8420514158308908
0.9471859347530663,0.7402229656557759
0.9223071065264947,0.9106309438533504
0.9178588931554266,0.8200665582868466
0.9481723395587606,0.8259057738561557
0.8949671521897197,0.814998124614278
0.9247915402685885,0.8864374713543886
0.9083091905070135,0.9062052769474687
0.8982297005538908,0.9441733076196038
0.7861274279907031,0.9259212913941749
0.8869989419327118,1.0
0.8338955396210681,0.8649331025504663
0.9015006052457729,0.9107942546066201
0.7672495857349291,0.8859731714365421
0.8692825917098561,0.8852293369459887
0.8968874934943596,0.8592079264465196
0.9880687251437346,0.7832208435049823
0.8748421027355167,0.8438548620293614
0.937543683666502,0.8894028922484455
0.8299571411006917,0.958988405399874
0.8070288952519181,0.973626718181816
0.7128297512251841,0.9718367637747174
0.7073024423210821,0.9032608589156449
0.8591430548251683,0.9920577443344679
0.7817111613278271,0.8984272630146798
0.8492753969515972,0.8786154870479006
0.8719706632564804,0.7957269641163538
0.9909885802765082,0.7132559783318951
0.9408294586003574,0.7675590281777401
0.7219125283126784,0.7176152092764105
0.9205134834322227,0.7129969834985695
0.8854528128009533,0.771149150268248
0.9415866719206838,0.7671349749579038
0.9753527638238689,0.7533812294060325
0.9640924505325411,0.7344770140834663
1.0,0.6998361864141472
0.7427201195312544,0.809646220309851
0.901964710529982,0.7657572694065508
0.9078236807394878,0.7651815055463198
0.8773617972982422,0.7779809619684138
0.884091426459262,0.7116185975240938
0.9004990592421445,0.6112359296549743
0.90411068629044,0.5149053497735148
0.7878756924970668,0.4267517846559061
0.8905071815966539,0.5747034485454235
0.849659404437676,0.4404104012911036
0.949152892779977,0.0
0.9369869303138572,0.8213366038145342
0.9201323716825064,0.8135612551274211
0.8899182858225082,0.8732885857012359
0.8234123718126092,0.8779112854875195
0.7397337170101341,0.8465174184945534
0.7851254920278301,0.8324919560299557
0.8197665875537657,0.7351712841624229
0.8038228380585444,0.8225581887294481
0.7176424855484181,0.7890668463216738
0.6165719450407905,0.7855029263254337
0.5801361210496749,0.7830208643681095
0.6941287303603628,0.7848822823367243
0.7885137404380939,0.7574574379933194
0.8328890952755045,0.7554420788152317
0.8987869714166802,0.689486615607892
0.9113787922674892,0.5702015083039524
0.8917246148057658,0.7925146997366109
0.85394129771485,0.8400778410358898
0.7906299561303591,0.7917467360912286
0.8949597972131861,0.6832499360708586
0.8161727102681052,0.6747538824335264
0.8084053955662571,0.48439522751350467
0.8841052274531852,0.7367484441416711
0.9524987629265197,0.8112280937351005
1.0,0.7390405407789066
0.9594992994183786,0.8126850756421657
0.8659660090530845,0.8649500582475226
0.8532920758280961,0.8030611463771387
0.828684130367983,0.6550306851132006
0.7935987791304275,0.39275730415292326
0.8413924262211975,0.5023448923632146
0.8800269168822584,0.6456023717752201
0.9250409362677193,0.4013272012510002
0.9450910394375572,0.4922132261388182
0.9485340514146203,0.5267447282830712
0.9092794223979849,0.6367650656672617
0.8798769094328303,0.5839701236450521
0.824004925513531,0.78539365638636
0.8122493737549353,0.8938954851305462
0.8435684169391485,0.8905270351529013
0.8463755433950849,0.9371925322354703
0.7851032445332469,0.981483487113211
0.702980573041498,0.9993842756154306
0.5941320310314447,0.9657599097614533
0.5176579639639445,0.9980045907068131
0.40953435304100033,1.0
0.5090185825281804,0.9601892907908798
0.49670298515729844,0.9884571075474717
0.4038097265892425,0.9892626583571675
0.3452419367027138,0.9807473264346859
0.37260035401807373,0.9818296957025521
0.3739804328417655,0.9597027530560378
0.4151069032919844,0.9404535291420729
0.5966499774331543,0.9319204690493278
0.722554185681868,0.8184318716121873
0.7968856568747185,0.6189805314314271
0.8446441963518078,0.10808989799140312
0.8716117065354404,0.0
0.9067617428892064,0.17088199562897574
0.9433291787533156,0.23360389149199756
0.8994322503950021,0.32175209624309964
0.9637115090824654,0.47496278853922497
0.9679620611398598,0.6239449214395079
0.9235965644269539,0.7410862173294045
0.8596514500283282,0.8301441713947159
0.7547818423872259,0.8207677236289059
0.7110069216097737,0.8143077111815805
0.6358161968311541,0.8213372270583285
0.5659688023819603,0.8247345182625744
0.6112554667028247,0.8062278680669089
0.6588564754119575,0.7820275341894921
0.7421733450079534,0.6949769346655034
0.7614163571722571,0.6910949828947206
0.8282902920404553,0.6399329463246367
0.8370213652958476,0.4007056652036259
0.8259304885747034,0.9227922348801579
0.835414455114826,0.8803841645045399
0.8457421327052329,0.7844388468645045
0.8434603363830452,0.7764766172778975
0.8969683569757014,0.9250906675542019
0.9371344600385573,0.9944216661128672
0.9162287991956802,0.9846549155182337
0.8845998484473586,1.0
0.9530573522440319,0.9225686079937268
0.91753219469764,0.06263362446331983
0.8899027032828994,0.21886634635382785
0.9406045573741745,0.45199765911044587
0.7817907747802042,0.7424475053307829
0.7782977570211385,0.8328431328289608
0.6958308868126762,0.9039366510105108
0.8405781707309935,0.7819622937868955
0.835092163331975,0.8325940324978117
0.8109718770658756,0.7531890449199197
0.8538630240496502,0.7354619951368924
0.9105314222757386,0.5628781394991818
0.9226217390937033,0.8226174091875978
0.9059671659757217,0.8494395339489195
0.837511044276488,0.9088860518507694
0.9572599989093453,0.8303855691714095
0.9669643497808866,0.3051524940904079
0.8386783208826994,0.32260864884207063
0.9357574326872956,0.3587952865571514
0.9941689967223233,0.4525394929637889
0.8442993013322049,0.7876275419036034
0.5833603957453503,0.815624542162744
0.7732283043540743,0.8091343600322821
0.8556602175399579,0.4291626941680313
0.9175141193532245,0.0
0.9023545568135376,0.7784128694389106
0.9406096757651297,0.8125964404019247
0.9432528835363158,0.9486625833196386
0.9226915362359852,0.9326261406442962
0.8935045941067734,0.9429182606713093
0.9624268533567671,0.0716322127751469
0.9108621153494108,0.19416037304857608
0.9609881630019517,0.34703747920269296
0.9458702472410129,0.6510145520467108
0.8113995041674669,0.8604807815637712
0.7743079317324436,0.8373510019543782
0.7938290178931566,0.8246670902149504
0.8910413043629665,0.7958177065910691
0.9485323504550783,0.7315698160124858
0.9089336152090576,0.7061415255731137
0.9299853483787239,0.7628597033470103
0.9068403093592051,0.8087527737591945
0.8698765822728598,0.8326932723749351
0.8778634879457257,0.7570530874838938
1.0,0.3904571056318216
0.8570300478461973,0.3062181143692553
0.8822569523668379,0.30604420802211946
0.9919114805295268,0.5523508527193377
0.8806154412604508,0.6976627153184375
0.8653272229931969,0.83321122409811
0.7376457098082455,0.8001990391469804
0.8699393043602517,0.7956735056029459
0.8817955096957056,0.46735737511323044
0.8750916621902916,0.58003523136331
0.9030153346726002,0.8387021190346139
0.9282467199736738,0.8949836412527076
0.9210183104153326,0.935645574567358
0.9127332576319823,0.8193043967422974
0.9811027650575912,0.5109812893853958
0.9550204354934596,0.03889888083620717
0.9212626442568072,0.10328245169408835
0.957525301181342,0.5328207159959639
0.9727367181643259,0.6907438584166556
0.8319082714032277,0.8505983203001053
0.7539364516453196,0.8398600634938107
0.8518674949250904,0.8464135402987913
0.9333888444519968,0.6916079657093442
0.6404521777603362,0.8523460495986506
0.6752768201785888,0.7089371795945962
0.678538381051985,0.347083272126738
0.6890565675495831,0.5795840610915447
0.7508547145464741,0.6429087290506738
0.657794173381924,0.7672765616687592
0.6685743258071316,0.4769818151512802
0.6185821438659698,0.05271361274442971
0.6588024539470325,0.3508757810264301
0.6643591036224195,0.0
0.6655954090245328,0.12337107419113341
0.6460539030316554,0.484806305768284
0.6767019201198088,0.6715875412123672
0.6686118663128277,0.8031252685874103
0.6032872089904535,0.9205182454599429
0.5420849084345497,0.9172139018003055
0.5248021958186166,0.863221653672477
0.46670462426545484,0.9198062912964848
0.46679699816108716,0.9219714218634875
0.5642178864674168,0.8960601891301988
0.5153964174658314,0.8369206977260297
0.49684287485541356,0.878556396943987
0.5665257167413263,0.7999836573440593
0.6122894174970016,0.8853319658236114
0.5822127336657675,0.9004598814306383
0.45183554913210855,0.8907419043240101
0.5785713202266409,0.9045358361454531
0.5440023268651664,0.9618665240985843
0.5272662675427496,0.9630785659797084
0.5697705515607845,0.9366066245664898
0.5009661780451931,0.9404888522164864
0.4222464647532961,0.9030383217031221
0.5075737784372902,0.9257234230902474
0.5735815526760263,0.8664996850105172
0.6315785408070566,0.8463685543883296
0.6365106806531988,0.8910200086493113
0.5957897376452488,0.9470433286460626
0.5900822032064129,0.9428987162384801
0.5283764398465065,0.900896926324955
0.5567053141222569,0.9274987078041054
0.49683928003990374,0.9941987066624222
0.5062907997665659,0.979020038242908
0.502686426563076,0.9618399897541283
0.5363103384597381,0.9830451304767212
0.4046354603640432,0.9383382989997641
0.5744889676843861,0.9399839797125922
0.60334299509751,0.8819223135733925
0.6042155127867778,0.898576598489144
0.6023465374046686,0.9362926161223439
0.5936967308956316,0.9431181111707235
0.654762853930108,0.9080592095768741
0.707245794985958,0.7986593685812295
0.6925393129541346,0.560022106014193
0.6799851448807294,0.612940557645716
0.706091839477407,0.6569072840025072
0.7078682138703417,0.513137270879316
0.7295256882619872,0.4583350527022347
0.7242751581961107,0.43834411994091416
0.8449665870552421,0.2694755757335069
0.8030954605356814,0.23055344642466902
0.7760794913102198,0.396917474638772
0.7844256174306559,0.719850122751824
0.7396985086353421,0.8578113402486444
0.7206083514329966,0.7499276277256306
0.7904848400485658,0.6221274006456396
0.8815673189133011,0.3579058621243302
0.8971196453954573,0.5014524235775596
0.9118882866616718,0.5595925662918388
0.9442554627629403,0.5592537507371227
0.979331744898924,0.012945083596024351
1.0,0.4231800355391843
0.9430991074551852,0.833280556304731
0.9371791427742278,1.0
0.9316044335022966,0.986926223107949
0.9477169612637304,0.6615701926105547
0.9844721358758985,0.3385489845635001
0.9553361533228456,0.31106921272176313
0.9396328838547752,0.3893834669270628
0.9358207396518935,0.5317663231006623
0.9483102442372146,0.7610320175373504
0.915213098347489,0.841329594540083
0.8471322334570847,0.8271964367685837
0.8085013269738169,0.7145567449782606
0.8404433504545155,0.9095236106224251
0.8309464693744005,0.9302548508567673
0.9426741993704182,0.5573019476222674
0.9740585976347526,0.4664857436150249
0.9845898564231582,0.4307704407677468
1.0,0.42556387386639355
0.9978407705025901,0.49355117214371425
0.9773115502224315,0.6570872941285999
0.9429878976828713,0.4726432090371132
0.9092913521841285,0.06168295031415288
0.888662127906789,0.0
0.8955151833630386,0.3033502734253568
0.8518842572959298,0.785529670734281
0.8168880097188834,0.8641702483650722
0.8037500426444867,0.8969491727177346
0.7974799965291368,0.7862336326256818
0.774717051008806,0.8701920999462903
0.7664078622729881,0.8675961828059302
0.7383319126015476,0.7413761241724911
0.7247783012418804,0.7025532826310174
0.6880351769075647,0.276646140897798
0.5400219467966816,0.8785543881195024
0.6090873808089567,0.7062369018614985
0.6050819441835313,0.9755497692626
0.6215600519473818,1.0
0.6229400856517106,0.9738390695837585
0.6360046193978737,0.9281116943161604
0.7478970291263688,0.9382936010788565
0.7974040474885162,0.9651790660246458
0.8329879906911389,0.23920117778699773
0.8757049125680719,0.05969717618884314
0.8889874467754294,0.28448789345452546
0.8860068996120436,0.872135600473814
0.839779362985454,0.879617173876944
1.0,0.12964322588497562
0.9960240281913498,0.33923512781662113
0.9567973795657921,0.05047749829533819
0.9185659103426982,0.0
0.8482980613938168,0.5469598226957033
0.7718160371436119,0.6003501269666978
0.6552318230486514,0.7867242565667372
0.621225532822304,0.8418382394309045
0.7092031913569606,0.868176462224499
0.7587736915777368,0.8431754844101342
0.7572329701755763,0.8656624058105675
0.716595917949771,0.8830066361014748
0.7016429751021697,0.8934803616717076
0.6941866475115461,0.921637708253579
0.6511565979649471,0.9365198524194086
0.6430905954118034,0.897068389275475
0.6070883176387967,0.9026815111984059
0.5221459282261075,0.9838045810798357
0.5429448050117388,0.9670952245566411
0.5944008314839183,0.9595262168008502
0.5076498013991814,0.9859440262416865
0.5406616963179867,0.9994464189338128
0.566681865222421,0.9901974749815134
0.5539256627680534,1.0
0.47669371600938526,0.9845291175915245
0.5193152045684803,0.9749639768410072
0.5107173247634271,0.9705737774387163
0.5511621817268408,0.9686518896296508
0.6032210438584421,0.9104155914038321
0.7498575417482024,0.662282073382385
0.6129531903273788,0.8600930687489647
0.7135286139530034,0.8607180410220844
0.6802911605974945,0.9091285719596196
0.587745513175788,0.9522485787572966
0.6828968502074665,0.9162683740662051
0.636876563665943,0.8689108872139618
0.6836897244484759,0.8804217340977392
0.6161076475283384,0.9205900223140101
0.6086965557883396,0.9372493185257784
0.5765239869718014,0.9135832416310243
0.5601434013761193,0.9297917675575426
0.5799099091946454,0.9323042012345502
0.5754882503352989,0.914736646367481
0.5587453765090954,0.9238349666206289
0.48741813304496806,0.9107016155441423
0.6942728780999824,0.895383650978627
0.7854338180708508,0.9035874027308125
0.8171684931743433,0.9118072699864727
0.8482221952082575,0.6568192544157736
0.8669221730146948,0.6642850660323083
0.8726422618204157,0.7428329640052539
0.9203812346772632,0.8211007320008038
0.9360827654059263,0.6116769143569754
0.9229136500825744,0.5481576566838054
0.8941408510174255,0.6507569530064532
0.8524609537991469,0.6653378720391624
0.841925046873993,0.534415579647253
0.8033209429176807,0.7135029360227906
0.740804914881835,0.7348267244622472
0.5874420382319138,0.7058519841702773
0.5134436826512757,0.7750074752238605
0.4563087821626048,0.804548640405613
0.46324637909654987,0.7048844698017924
0.3789319380823441,0.822677939584306
0.46193435186541587,0.8240461356430057
0.6188733895247405,0.8016921915215259
0.5542330335951435,0.6437529452791769
0.6273513899413029,0.38120888773535094
0.6091888515419264,0.6211773441602902
0.4929079561371595,0.7268249401834158
0.5918331678203593,0.7010319014088716
0.6585178701941472,0.8010680234751717
0.5883041043680489,0.7957202610382358
0.5044257319046469,0.8271853477919283
0.5358586534987904,0.593451481422641
0.5843847256037812,0.8923548075378587
0.6726137363982732,0.9304979527828936
0.5671648110751417,0.9165390852713713
0.5735104268608163,0.9502567362200461
0.5503727800046075,0.9360668662856051
0.5275623276187713,0.9619337752531462
0.6374281348377637,0.8721035461405766
0.6446170566110895,0.9004262874416574
0.6193761496532477,0.8790652558901366
0.6142319304806603,0.8023576897886135
0.6164425605501475,0.7419138613695491
0.6910968488661524,0.5924350370521357
0.9552451276138849,0.2984240953244268
1.0,0.0
0.9471662984426161,0.21583725735551249
0.911637492506199,0.08474393926255842
0.6604708215694284,0.18165231398838427
0.8446151073946248,0.4844425556067358
0.7898556879402503,0.49161762852960234
0.8593029553746663,0.5180257823719854
0.9287233766597753,0.37709979493188406
0.9025543016557185,0.5102408090287142
0.9524351323597442,0.7212602341043025
0.8497074194213723,0.8138941360290688
0.8433856335086003,0.8024637177062813
0.7872495232677558,0.8860359058968823
0.696847429209067,0.8317595087706212
0.5639702939642715,0.8998473167683556
0.4951263662813511,0.9184823061515669
0.6685098259805202,0.9302463099389469
0.6372587266711325,0.9464314827801547
0.623758744377815,0.9250462806765309
0.5224267800854042,0.9616303586908777
0.612792920996767,0.9535203994844818
0.5720157321610736,0.9768084497234505
0.5920300476053905,0.9886803485616261
0.5824090612109367,0.9791665055988077
0.5974885044973826,0.9834694638712084
0.5656928709051198,0.9656268646182254
0.5823282579977405,0.9769940137448999
0.5717074205119569,0.9833663779139639
0.6018680771423683,0.9581375749557212
0.6304588963106296,0.9692682467464512
0.6997583460108723,0.9723949490243612
0.649551952478925,0.9839227643998325
0.6605202275890785,0.9884707438800442
0.6143885619293173,0.9823899013637962
0.5973282138170724,0.9963811323027002
0.5047672370109604,0.9948340437873636
0.41815725913537727,0.9631959704373909
0.5465385015022197,0.9479907019422947
0.5485272312308794,0.9628258297522736
0.5967062514426528,0.9609878365719732
0.6038292124856837,0.962259683071042
0.5958361467833871,0.9936302208376224
0.5534357776697149,0.9949980089924687
0.6284818760458859,0.9997103737540091
0.6164394025460365,0.9698375569705815
0.5834362003184359,1.0
0.5410883086031741,0.98155995966703
0.5580007295760884,0.9704736484244741
0.5873629016208496,0.9692651779913812
0.5713588908696884,0.9807395210053735
0.42824395296115614,0.968987644078467
0.520679463307528,0.9727787497962724
0.5115210745813632,0.9395664898479226
0.748507343821842,0.9424750082188369
0.7033528408347532,0.9380157387297806
0.6498990859580062,0.9466391160990615
0.5620467773854898,0.9649926469352925
0.6074246437949006,0.9667428279787911
0.6330015959263902,0.9429331983830951
0.6312045931846443,0.9225339526969358
0.524074005729263,0.9545583808567986
0.6618278664257654,0.8567578671651798
0.6700901143985658,0.7959244151323595
0.6755833967166065,0.8483249422999112
0.6852571352097787,0.8679720174645255
0.7289564611735799,0.8441112587964433
0.6629536137242004,0.9095268784574749
0.7473841407858943,0.9123235308305822
0.7385375756540064,0.9001650692517092
0.6942127976371671,0.9288974511775661
0.6737291614688974,0.9342237550657635
0.6361957495145641,0.9327057305560379
0.6681443053774013,0.9249334247200046
0.6705397453823598,0.9366294433329664
0.7319667816200961,0.9085044982847605
0.7292527817617623,0.8941165822091036
0.717247940528019,0.897914242552115
0.6717092855834468,0.8979045305282479
0.5539568486485212,0.9095217131181852
0.6850929988282326,0.9184643265228007
0.7576781344633806,0.8671614870372913
0.8227837427149118,0.8492964814593214
0.7521632315348784,0.8798466070549927
0.830158318753425,0.874243898974996
0.7266476956873247,0.9067636130737867
0.6246873240303269,0.9286530870978187
0.5356922744547064,0.9631359892405792
0.5614650080168897,0.9726210098948186
0.6556640758611203,0.982996891372984
0.6478218561069091,0.947070119618658
0.6727524051079169,0.9913863850080751
0.6326103263659327,1.0
0.6423271291867627,0.9942638058880197
0.655511325377124,0.9946806204014896
0.6394242147006067,0.997132498700835
0.6742727053974303,0.9628704125615013
0.640784765993153,0.9864614537402288
0.6852156567309072,0.9815775196787492
0.7092922227703428,0.9977799050149847
0.7450358768110036,0.9789249500186261
0.6815181912547116,0.9920633752868994
0.739897427836519,0.9615155678083189
0.6584928771259568,0.982919667661302
0.6344802387531536,0.978364931503999
0.6490111580432792,0.9492576131473224
0.6676286526878543,0.9571432083256274
0.6845355813828198,0.9613056354161886
0.7333477179362818,0.9458796215192761
0.7047188197577233,0.9313654784976185
0.6534247429948296,0.9433235863961331
0.6532291454638129,0.9563860136478144
0.705065167692412,0.9240393617088678
0.7351305420524494,0.947825490262058
0.7464750126649045,0.897106822293516
0.6882635160310135,0.9186959970965233
0.7777810989656498,0.8866418292154989
0.7436692033542198,0.9066763179234886
0.6554675809786074,0.9035623443583658
0.7177668837315664,0.8728235894855471
0.684955139247618,0.8365870278912693
0.739507041273877,0.687478500116865
0.8542471071896944,0.5866084414834366
0.938004083457018,0.0
0.9763309148169604,0.6237240925569829
0.9940191570244064,0.5741987712158143
0.9996151343472355,0.13758507444548246
0.9852931363171706,0.004314874094197577
1.0,0.36444102679628354
0.9848048201907295,0.4066520084876056
0.9878560780149189,0.5407911587568559
0.939520290702363,0.6270096424177845
0.8499418168927247,0.6298849842561521
0.7852522501244944,0.5688853782997703
0.9450851720226807,0.44452383089507175
0.9736984385224761,0.4627288385087798
0.9925418632866824,0.3784844472439628
0.9806364594673737,0.2308368817368386
0.6707125959971969,0.9779684637252469
0.48821848455242395,0.9655221313774085
0.695276570258988,0.9597456410192077
0.7889846591622918,0.8291379334244214
0.8063081450247959,0.8559270719717393
0.7580381159212368,0.8904636972276272
0.8357809890591708,0.969656493377195
0.8549490183152354,0.9670229999753498
0.7887222465667082,0.9721418340250436
0.8241181398264834,0.93085984275468
0.8802488504942237,0.8648410185197173
0.80692955163143,0.5109987361288288
0.9970042290200254,0.06434257301706105
0.9007107831162874,0.0
0.8356816008791597,0.3631839768632947
0.9785804321844659,0.5615138733948265
0.7732119168730031,0.6489098500073366
0.8401927515541474,0.9000817913350712
0.7799436666445766,0.9044980208390291
0.8277046189188911,0.9253179565388622
0.847370529541309,0.8996929456864959
0.8249023028915634,0.9683251519583117
0.7944630201521721,0.9507034978173382
0.7547427775987207,0.9483194277965076
0.7085881484831454,0.9529633661295037
0.7085159540439072,0.9558515094947152
0.6284822158366796,0.9930546174251266
0.609303372800611,0.9641042726972937
0.6793333006812632,0.9377410756974376
0.6966315627620293,0.9757986915789715
0.6446329178139498,0.9776523745490199
0.5895388361401961,1.0
0.48521247454893635,0.9875121815161638
0.5734773789487421,0.9768761272531075
0.6897777563300217,0.9869939880031938
0.7467929249495601,0.9959744352006804
0.7572629281708507,0.9958503062229747
0.7435783967907482,0.9973999186789589
0.6710613667398173,0.9580963653200849
0.48847597009251803,0.9395152540182599
0.5082063632109635,0.985682339766476
0.6656061117629813,0.981260530421253
0.6484451364103708,0.9706664171973669
0.5991870687180093,0.9681321755164012
0.5701829857904793,0.9526835233374684
0.5719754912434932,0.9420722243516565
0.757429622538288,0.9235331942186075
0.8326812591013061,0.7499484334592637
0.8322753868546681,0.8036961576567243
0.7835735475041171,0.7520958112777901
0.729184085027694,0.546237643714568
0.7864251722298147,0.8723451684732036
0.804096701040117,0.816324264713872
0.8527111594863801,0.8570514148682838
0.8156497221954123,0.9034879144788741
0.8498710107801914,0.9198588240856762
0.8544334961583187,0.9148296099934872
0.8542210333146293,0.45767228570974205
0.9951889121105908,0.08687392250066328
0.8886989985225054,0.12158095975998645
0.8085397616235485,0.6733391820604447
1.0,0.5945689942913801
0.7536538616579309,0.617120768849572
0.9124488611134541,0.8156274112816727
0.8044157909378018,0.8359041627074758
0.7941572339068564,0.8873905202566481
0.8003358560048214,0.8994605020054802
0.8015924066400912,0.9096591087336692
0.7901180165212793,0.9249499776570085
0.7771194617082173,0.9344848794482592
0.7728203377620118,0.9194590880711614
0.6933339736730353,0.9449517554458831
0.5901966715778434,0.9756168186651457
0.5806167878466418,0.9564400712556957
0.6357807943367164,0.9088918351831473
0.773649065337915,0.5552107811718271
0.8130543536909617,0.5264421693397927
0.80068993317941,0.14582623244528403
0.7453403396435213,0.5589145244054217
0.7417162514153414,0.8335794692041031
0.6716179207968078,0.929890629365253
0.5388706741852143,0.9441840781445497
0.5506156387844003,0.9671713635068381
0.6064126559022273,0.9393482099874636
0.4947913777041669,0.9616303990052191
0.6859993511228122,0.9604288978227533
0.6518987904611349,0.8785950611125555
0.6818913242721075,0.8073021923425682
0.7062601125627532,0.7307176756881779
0.6177665920112085,0.3900599419819629
0.6600289728794216,0.0
0.8588221585425743,0.35470206063513743
0.8279461676633005,0.5696239541846727
0.7543113262630903,0.7590234986089911
0.7524483735886179,0.768363795291038
0.7261255322811787,0.7641964497628041
0.6673867830233813,0.7427921236497502
0.6199225773370514,0.8138882493245472
0.6278382849605773,0.816316201997235
0.7024424887228182,0.8384015225273909
0.6908207854810636,0.9442818048070282
0.6411903334781077,0.9143573503427643
0.6544592253713775,0.9680959923184603
0.4864520022856653,0.9974063137549373
0.5490118469173315,0.9812746364200446
0.6492120570430947,0.9566615634652709
0.6882859687051345,0.9219248403152119
0.7214794865829479,0.8043942160702028
0.6409574733928323,0.1755765659162286
0.65342195219796,0.3983149429514682
0.7022439947624577,0.8166196898095417
0.7010478234092452,0.8434677487077896
0.7309847175241437,0.6552876990502815
0.756068788198081,0.7620260475855378
0.6224365656465031,0.8116995823687011
0.6484321366107505,0.3719892786070434
0.6803924995503678,0.6274084836124345
0.7238378985220718,0.5678125747204986
0.7970614676419708,0.5913029628588987
0.842552301355996,0.8274821805699014
0.7350232150607595,0.905038940763121
0.6837757174436815,0.8931519681346093
0.7254737966373854,0.9052712598728754
0.7991647654328419,0.9349402617313414
0.8225399731466574,0.886006991923856
0.7649982400841954,0.9751614817248787
0.6565778654361542,1.0
0.5148317972236618,0.9332716987960006
0.6053671836661129,0.8121892823018888
0.5444489015183839,0.8855530268322447
0.6315027245321584,0.9067273574140992
0.7264947701119374,0.8923382108535007
0.7253052605193114,0.9044823073297209
0.708152510844023,0.9652659732408126
0.6982627161970932,0.924394746843607
0.6393962183720341,0.7855134555679599
0.7320717259576764,0.8115859938343325
0.7269132965824293,0.8851149166211641
0.5019070210982786,0.9241614431637841
0.6702077296714372,0.713573352936617
0.8028475784062818,0.5388494278419816
0.8615784872967972,0.7435570589865829
0.8570962462031442,0.7064005574603044
0.8781847744425197,0.6407494672151591
0.893044122600269,0.5412159056458847
0.7904937033788413,0.7818313889764493
0.7023298091554318,0.7195419070015384
0.8286083456594603,0.7343793936366471
0.9408749732528658,0.7816054511578696
1.0,0.6613676900097241
0.9345201846739792,0.6304969800617872
0.9056456646236466,0.7343050152117933
0.9660056008881037,0.7268807300623801
0.7657686845547533,0.8552864199776479
0.8127547076189042,0.8635314661863615
0.9121288856247802,0.8864911095481869
0.8139550131024471,0.8902801631041077
0.9058082038201646,0.96192900200144
0.8320017592580528,0.9038722874412208
0.9126862108476681,0.8426132725248799
0.8616612470125546,0.8878914809885419
0.8505691714043955,0.9343736969597729
0.82627933224298,0.9589874917190986
0.8573002603619742,0.981248879756227
0.87447242942095,1.0
0.8855180628915478,0.9034643616482009
0.8622745155906874,0.9412262966509687
0.7547237003179736,0.92795168353864
0.9384671353658122,0.8114133523920826
0.8605224034386599,0.8678982080351961
0.901008276726311,0.8712332121982912
0.9433705672283842,0.8710751350410648
0.8816085057995001,0.8542356110660312
0.8012905978135868,0.8626806624223878
0.9566666011359595,0.8784780721635884
0.9404858219721645,0.8730458132658852
0.9465557915454624,0.8634073621050089
0.8686583056047416,0.8223249486809464
0.8627703776591966,0.8773731876974803
0.9471859347530663,0.7255149824898969
0.9223071065264947,0.8617293887625981
0.9178588931554266,0.7999562673133175
0.9481723395587606,0.6927641034425734
0.8949671521897197,0.827874771042689
0.9247915402685885,0.8537528150875896
0.9083091905070135,0.8125725031478711
0.8982297005538908,0.91243693153733
0.7861274279907031,0.8755973412371906
0.8869989419327118,0.9431328896547093
0.8338955396210681,0.8655117776215443
0.9015006052457729,0.9195303618540858
0.7672495857349291,0.8757173911688969
0.8692825917098561,0.8083039105741516
0.8968874934943596,0.8634454619357974
0.9880687251437346,0.7393984897031869
0.8748421027355167,0.8651020607907629
0.937543683666502,0.8525025226216558
0.8299571411006917,0.9637584220940288
0.8070288952519181,0.9709870191846632
0.7128297512251841,0.9380668177185192
0.7073024423210821,0.9221760292162466
0.8591430548251683,0.959735963299173
0.7817111613278271,0.9289844944209122
0.8492753969515972,0.9312890761461899
0.8719706632564804,0.8665696958693996
0.9909885802765082,0.6216449037727283
0.9408294586003574,0.702081535833052
0.7219125283126784,0.7214250070720791
0.9205134834322227,0.6981921296084638
0.8854528128009533,0.7328773501622443
0.9415866719206838,0.7382562523114847
0.9753527638238689,0.6993584835395821
0.9640924505325411,0.6784529967467936
1.0,0.6862003666620304
0.7427201195312544,0.7456879402551005
0.901964710529982,0.6929067833729997
0.9078236807394878,0.7165154826751795
0.8773617972982422,0.7805065110911173
0.884091426459262,0.7591659934044979
0.9004990592421445,0.6125614842774414
0.90411068629044,0.6144385317584357
0.7878756924970668,0.6073098038187779
0.8905071815966539,0.5041686704093703
0.849659404437676,0.35570795692480084
0.949152892779977,0.0
0.9369869303138572,0.7978042661565662
0.9201323716825064,0.7517429559913593
0.8899182858225082,0.8241306643906051
0.8234123718126092,0.855947537237418
0.7397337170101341,0.8430697334830358
0.7851254920278301,0.8101597576014413
0.8197665875537657,0.7493551763497232
0.8038228380585444,0.8399391312645882
0.7176424855484181,0.8141351235530175
0.6165719450407905,0.8224867164831471
0.5801361210496749,0.8165318197201511
0.6941287303603628,0.8043294444702718
0.7885137404380939,0.8030730476521091
0.8328890952755045,0.8008913996261526
0.8987869714166802,0.6933830986163502
0.9113787922674892,0.6571425824938223
0.8917246148057658,0.816878601288235
0.85394129771485,0.8572235542044028
0.7906299561303591,0.7874046475540615
0.8949597972131861,0.7219601636740426
0.8161727102681052,0.7104497430908135
0.8084053955662571,0.6336186320482698
0.8841052274531852,0.7552289558250656
0.9524987629265197,0.7999950907456892
1.0,0.7454888118504571
0.9594992994183786,0.853438771561681
0.8659660090530845,0.8580783926035401
0.8532920758280961,0.7923697887434314
0.828684130367983,0.6419311416840994
0.7935987791304275,0.39193621528798944
0.8413924262211975,0.4830382740230711
0.8800269168822584,0.6627408122456806
0.9250409362677193,0.44518881944178984
0.9450910394375572,0.4067872770587207
0.9485340514146203,0.5170929663716484
0.9092794223979849,0.5946209847983026
0.8798769094328303,0.5941165685734605
0.824004925513531,0.7678668303902646
0.8122493737549353,0.916927963315109
0.8435684169391485,0.8976072377855323
0.8463755433950849,0.8694352491366375
0.7851032445332469,0.9018707012497025
0.702980573041498,0.8755122011732813
0.5941320310314447,0.963258055553934
0.5176579639639445,0.9873984225261928
0.40953435304100033,0.9647705900590222
0.5090185825281804,0.9766509332210567
0.49670298515729844,1.0
0.4038097265892425,0.98577294971171
0.3452419367027138,0.9807265423684061
0.37260035401807373,0.9855390382279101
0.3739804328417655,0.9836599008742666
0.4151069032919844,0.946984621381669
0.5966499774331543,0.9447263827078597
0.722554185681868,0.843557231143002
0.7968856568747185,0.5851736817276452
0.8446441963518078,0.21413185668711324
0.8716117065354404,0.0
0.9067617428892064,0.19166814456616615
0.9433291787533156,0.3860132785712814
0.8994322503950021,0.47956355535238254
0.9637115090824654,0.5816143397492455
0.9679620611398598,0.6310314670090179
0.9235965644269539,0.7812070307543654
0.8596514500283282,0.8488095886805548
0.7547818423872259,0.8196810653833717
0.7110069216097737,0.8127818371760641
0.6358161968311541,0.8261420879163011
0.5659688023819603,0.8326605309632429
0.6112554667028247,0.8162867512800348
0.6588564754119575,0.7914483011273366
0.7421733450079534,0.7340472654057485
0.7614163571722571,0.7013676625757593
0.8282902920404553,0.6535365467092096
0.8370213652958476,0.5036516514486297
0.8259304885747034,0.9424091801293386
0.835414455114826,0.8617351928974873
0.8457421327052329,0.7170343479983224
0.8434603363830452,0.7560795548570299
0.8969683569757014,0.9466264927849747
0.9371344600385573,0.9697967583633049
0.9162287991956802,0.9805563346765401
0.8845998484473586,1.0
0.9530573522440319,0.9571916771522149
0.91753219469764,0.0
0.8899027032828994,0.16982556762642848
0.9406045573741745,0.4031996164291582
0.7817907747802042,0.7729453629721939
0.7782977570211385,0.8486053829804721
0.6958308868126762,0.913129512426886
0.8405781707309935,0.7868121847313074
0.835092163331975,0.8503830301150624
0.8109718770658756,0.7814329532516759
0.8538630240496502,0.776724229599125
0.9105314222757386,0.702201809611475
0.9226217390937033,0.8578242453178928
0.9059671659757217,0.8547265229574431
0.837511044276488,0.9070251279120558
0.9572599989093453,0.8736686782390781
0.9669643497808866,0.3348006683352481
0.8386783208826994,0.354804582079882
0.9357574326872956,0.37776375122193445
0.9941689967223233,0.49966702683117176
0.8442993013322049,0.8402760325535199
0.5833603957453503,0.8210152222747682
0.7732283043540743,0.830190341823436
0.8556602175399579,0.43270301936543815
0.9175141193532245,0.0569964077655479
0.9023545568135376,0.7772643183426436
0.9406096757651297,0.8462005324135302
0.9432528835363158,0.9528333781943665
0.9226915362359852,0.9343319572470227
0.8935045941067734,0.9183121919972751
0.9624268533567671,0.1452363434470567
0.9108621153494108,0.13984508034937518
0.9609881630019517,0.17585659775528925
0.9458702472410129,0.6249470247132274
0.8113995041674669,0.8498373162786272
0.7743079317324436,0.8463663439451542
0.7938290178931566,0.8156597596117089
0.8910413043629665,0.8193624911542172
0.9485323504550783,0.7472189872461757
0.9089336152090576,0.7224427114070979
0.9299853483787239,0.7750448234326296
0.9068403093592051,0.8347845793505068
0.8698765822728598,0.8477120836631944
0.8778634879457257,0.7696434790856128
1.0,0.3836284122878246
0.8570300478461973,0.3612440575062266
0.8822569523668379,0.42675657473241085
0.9919114805295268,0.48183501624188596
0.8806154412604508,0.72528308534519
0.8653272229931969,0.8455658002750075
0.7376457098082455,0.8337475827734142
0.8699393043602517,0.7620174549643459
0.8817955096957056,0.4979154784042666
0.8750916621902916,0.5977921588020687
0.9030153346726002,0.874447488242812
0.9282467199736738,0.9236404574279623
0.9210183104153326,0.9454668990274241
0.9127332576319823,0.8491314756233864
0.9811027650575912,0.5280488992996276
0.9550204354934596,0.06211686020942684
0.9212626442568072,0.2760083705565803
0.957525301181342,0.4373361326911279
0.9727367181643259,0.730408181766388
0.8319082714032277,0.8776169608833151
0.7539364516453196,0.8382125229552769
0.8518674949250904,0.862103135626915
0.9333888444519968,0.7160780103563489
0.6404521777603362,0.7129521378564057
0.6752768201785888,0.7957576986632948
0.678538381051985,0.551864758307941
0.6890565675495831,0.6974083567485263
0.7508547145464741,0.5565128678856599
0.657794173381924,0.5751175807174587
0.6685743258071316,0.43173420079590413
0.6185821438659698,0.15087144581050776
0.6588024539470325,0.2537003474493344
0.6643591036224195,0.3294004894337551
0.6655954090245328,0.3209293668577624
0.6460539030316554,0.3239395425685371
0.6767019201198088,0.6899917630888613
0.6686118663128277,0.5905039097856851
0.6032872089904535,0.9193596130855355
0.5420849084345497,0.9883102325001545
0.5248021958186166,0.9044408752855262
0.46670462426545484,0.9562128263490168
0.46679699816108716,1.0
0.5642178864674168,0.9396984834148228
0.5153964174658314,0.8614550741967719
0.49684287485541356,0.890324414962379
0.5665257167413263,0.8458987048367005
0.6122894174970016,0.8655157814061393
0.5822127336657675,0.8985271677945897
0.45183554913210855,0.8888524084974371
0.5785713202266409,0.8131488115435954
0.5440023268651664,0.9831922788078148
0.5272662675427496,0.9305711062805332
0.5697705515607845,0.9270670954835937
0.5009661780451931,0.9297723012696385
0.4222464647532961,0.8933193125540893
0.5075737784372902,0.868734619745601
0.5735815526760263,0.8263071298160591
0.6315785408070566,0.7741642075833706
0.6365106806531988,0.8552330253690884
0.5957897376452488,0.8623899388756169
0.5900822032064129,0.9476440300866914
0.5283764398465065,0.9308636381897073
0.5567053141222569,0.9346798440215321
0.49683928003990374,0.9867663459802363
0.5062907997665659,0.9181562784752019
0.502686426563076,0.8878911403428232
0.5363103384597381,0.8933610344039107
0.4046354603640432,0.9188671782683051
0.5744889676843861,0.9232519797808229
0.60334299509751,0.8675384272734645
0.6042155127867778,0.8631269000728428
0.6023465374046686,0.8886977531573818
0.5936967308956316,0.9073101518317213
0.654762853930108,0.8048501962649277
0.707245794985958,0.665881236987601
0.6925393129541346,0.5796744371078776
0.6799851448807294,0.4945128099453379
0.706091839477407,0.5458316899059618
0.7078682138703417,0.5719043037931659
0.7295256882619872,0.47150064918684637
0.7242751581961107,0.3358500960536595
0.8449665870552421,0.3112554571810904
0.8030954605356814,0.1584238982664526
0.7760794913102198,0.2938648347689416
0.7844256174306559,0.6706971880869598
0.7396985086353421,0.7530164437681284
0.7206083514329966,0.741090916296993
0.7904848400485658,0.5996776650413209
0.8815673189133011,0.5353365265714765
0.8971196453954573,0.5282443461810031
0.9118882866616718,0.48313037500199985
0.9442554627629403,0.1381949613674184
0.979331744898924,0.0
1.0,0.38468540946234037
0.9430991074551852,0.756890033684031
0.9371791427742278,0.8023808885529702
0.9316044335022966,0.6658551238760585
0.9477169612637304,0.49645040867216533
0.9844721358758985,0.4116238796704286
0.9553361533228456,0.28670046966766904
0.9396328838547752,0.5087975732108289
0.9358207396518935,0.7353817963602239
0.9483102442372146,0.7870927899135778
0.915213098347489,0.9732769731728109
0.8471322334570847,0.9681132305282091
0.8085013269738169,0.9211016959897943
0.8404433504545155,0.9536506079363778
0.8309464693744005,0.9421378280893793
0.9426741993704182,0.44822994904606395
0.9740585976347526,0.48229475597337784
0.9845898564231582,0.4742140683113658
1.0,0.5071325409603796
0.9978407705025901,0.49344007601383144
0.9773115502224315,0.5875657460354813
0.9429878976828713,0.479752182954048
0.9092913521841285,0.0
0.888662127906789,0.23990847399153487
0.8955151833630386,0.4804022508004625
0.8518842572959298,0.8916525743751295
0.8168880097188834,0.899049410160129
0.8037500426444867,0.8952927326441119
0.7974799965291368,0.7987825516796144
0.774717051008806,0.9240476206084436
0.7664078622729881,0.9735857398159586
0.7383319126015476,0.8500590305430067
0.7247783012418804,0.7291016877167604
0.6880351769075647,0.4896728986716245
0.5400219467966816,0.8645713006529524
0.6090873808089567,0.8535222276246434
0.6050819441835313,0.9901583428226822
0.6215600519473818,1.0
0.6229400856517106,0.9424007654528264
0.6360046193978737,0.9098090394860162
0.7478970291263688,0.9531144543587375
0.7974040474885162,0.925331303296019
0.8329879906911389,0.24665674775322038
0.8757049125680719,0.0887883864126855
0.8889874467754294,0.32071641004317264
0.8860068996120436,0.905779142212334
0.839779362985454,0.8698353064238947
1.0,0.21824179138806457
0.9960240281913498,0.49626781935747466
0.9567973795657921,0.19306527695942288
0.9185659103426982,0.0
0.8482980613938168,0.6169024285601107
0.7718160371436119,0.6639458804947928
0.6552318230486514,0.8149962572703578
0.621225532822304,0.8755222847860639
0.7092031913569606,0.9014699920620624
0.7587736915777368,0.8552908577018136
0.7572329701755763,0.9038017639196089
0.716595917949771,0.9113165667862775
0.7016429751021697,0.906877108009412
0.6941866475115461,0.9307760383512526
0.6511565979649471,0.9444196425979232
0.6430905954118034,0.9189091756096434
0.6070883176387967,0.9062798959601267
0.5221459282261075,0.9791764851967812
0.5429448050117388,0.9562621495445854
0.5944008314839183,0.9654628182943776
0.5076498013991814,0.9927702854783427
0.5406616963179867,0.9979140077448415
0.566681865222421,0.990795785242432
0.5539256627680534,1.0
0.47669371600938526,0.9875272937971024
0.5193152045684803,0.9825892776166101
0.5107173247634271,0.981996459938799
0.5511621817268408,0.9820863674846102
0.6032210438584421,0.9065445968644691
0.7498575417482024,0.6911417192583479
0.6129531903273788,0.8825487185499395
0.7135286139530034,0.8581666549517898
0.6802911605974945,0.9285875465795219
0.587745513175788,0.9507144894513778
0.6828968502074665,0.889200814945065
0.636876563665943,0.9000345786757495
0.6836897244484759,0.8691035181329614
0.6161076475283384,0.9194485191739518
0.6086965557883396,0.9527137536477266
0.5765239869718014,0.9255360116144744
0.5601434013761193,0.9244730316200906
0.5799099091946454,0.947428585678473
0.5754882503352989,0.9272983348416465
0.5587453765090954,0.9449811069304539
0.48741813304496806,0.9225910097289411
0.6942728780999824,0.8984059516356482
0.7854338180708508,0.9185582918535898
0.8171684931743433,0.9185247440347021
0.8482221952082575,0.7417141523467708
0.8669221730146948,0.6842051382854756
0.8726422618204157,0.8087810589214517
0.9203812346772632,0.8300572207590654
0.9360827654059263,0.6048317869583003
0.9229136500825744,0.5109731727991808
0.8941408510174255,0.6972972268326392
0.8524609537991469,0.5914778033017137
0.841925046873993,0.5522684200951088
0.8033209429176807,0.7344923833651278
0.740804914881835,0.7477668469031564
0.5874420382319138,0.8125730323643794
0.5134436826512757,0.8441696149876043
0.4563087821626048,0.8201504902000986
0.46324637909654987,0.7300891169665341
0.3789319380823441,0.8508414706501816
0.46193435186541587,0.8778813936522438
0.6188733895247405,0.8657053628643191
0.5542330335951435,0.6565540334101334
0.6273513899413029,0.5743696142046721
0.6091888515419264,0.6897305280965705
0.4929079561371595,0.7246618650675135
0.5918331678203593,0.7907524219486053
0.6585178701941472,0.8442572393714028
0.5883041043680489,0.8191805745664056
0.5044257319046469,0.8099590849152039
0.5358586534987904,0.5821455579530209
0.5843847256037812,0.9004483418907671
0.6726137363982732,0.9377124653231733
0.5671648110751417,0.928658803107719
0.5735104268608163,0.9658804589850173
0.5503727800046075,0.9700635220529014
0.5275623276187713,0.9633989181173801
0.6374281348377637,0.876477736249932
0.6446170566110895,0.8927823845738525
0.6193761496532477,0.891796779370496
0.6142319304806603,0.7983581714072245
0.6164425605501475,0.804879447797689
0.6910968488661524,0.6039684755728095
0.9552451276138849,0.3364323318925173
1.0,0.0
0.9471662984426161,0.271128222519332
0.911637492506199,0.07681046820222727
0.6604708215694284,0.19262184597977045
0.8446151073946248,0.47652304390502265
0.7898556879402503,0.48448061670471265
0.8593029553746663,0.48316967971744745
0.9287233766597753,0.4070434220808609
0.9025543016557185,0.5280541314614235
0.9524351323597442,0.7336224100166822
0.8497074194213723,0.806373474729142
0.8433856335086003,0.8138533022073295
0.7872495232677558,0.8634999303119535
0.696847429209067,0.855372862779529
0.5639702939642715,0.9058102072169465
0.4951263662813511,0.9257047215134532
0.6685098259805202,0.941704555470755
0.6372587266711325,0.9635966741242836
0.623758744377815,0.9588350570918506
0.5224267800854042,0.9689244298651019
0.612792920996767,0.9635166217127119
0.5720157321610736,0.9751953438920632
0.5920300476053905,0.9868746573960546
0.5824090612109367,0.9736137478300559
0.5974885044973826,0.9848884577690212
0.5656928709051198,0.9568147338322316
0.5823282579977405,0.9583110478666867
0.5717074205119569,0.9662842017047691
0.6018680771423683,0.9499365617183095
0.6304588963106296,0.9717060650727224
0.6997583460108723,0.9682623895589721
0.649551952478925,0.9625939160840996
0.6605202275890785,0.987519689645058
0.6143885619293173,0.9805676317028066
0.5973282138170724,1.0
0.5047672370109604,0.9900011662847535
0.41815725913537727,0.9634232510987761
0.5465385015022197,0.9455883421579422
0.5485272312308794,0.9580468491498064
0.5967062514426528,0.9485825291455666
0.6038292124856837,0.9558889888669989
0.5958361467833871,0.9872774329261697
0.5534357776697149,0.9890076353795771
0.6284818760458859,0.990193121720638
0.6164394025460365,0.9626520941458881
0.5834362003184359,0.9872019405755081
0.5410883086031741,0.9832870562055088
0.5580007295760884,0.970365226167152
0.5873629016208496,0.9720989331406444
0.5713588908696884,0.9828888286835982
0.42824395296115614,0.9709775735536612
0.520679463307528,0.971183510820235
0.5115210745813632,0.9440682839141951
0.748507343821842,0.9353948496930291
0.7033528408347532,0.9374342857828073
0.6498990859580062,0.969189934707571
0.5620467773854898,0.9616602785240957
0.6074246437949006,0.9439463551939075
0.6330015959263902,0.919824682306303
0.6312045931846443,0.895944985138455
0.524074005729263,0.9347588746500168
0.6618278664257654,0.8489776330239743
0.6700901143985658,0.8119450028882127
0.6755833967166065,0.8357875550071933
0.6852571352097787,0.894472504335368
0.7289564611735799,0.867205722293545
0.6629536137242004,0.9153248772132068
0.7473841407858943,0.9035459962400425
0.7385375756540064,0.9040442676661959
0.6942127976371671,0.9275912017309762
0.6737291614688974,0.9633828348334688
0.6361957495145641,0.9404384704663455
0.6681443053774013,0.9388773604068714
0.6705397453823598,0.972634896136975
0.7319667816200961,0.9233053718076816
0.7292527817617623,0.9285233624433484
0.717247940528019,0.9114883467350237
0.6717092855834468,0.9068823462117789
0.5539568486485212,0.9357564548630313
0.6850929988282326,0.9144405567849467
0.7576781344633806,0.8993184010490928
0.8227837427149118,0.8874428425305916
0.7521632315348784,0.9057347166210037
0.830158318753425,0.8723656833586669
0.7266476956873247,0.9106147471516767
0.6246873240303269,0.9688935767431569
0.5356922744547064,0.9978120753013914
0.5614650080168897,0.9988169258878837
0.6556640758611203,0.9929020351650407
0.6478218561069091,0.987899558846691
0.6727524051079169,0.9986811739909266
0.6326103263659327,0.9844322563934058
0.6423271291867627,0.98033332453753
0.655511325377124,0.9863123323896565
0.6394242147006067,0.9972967381467623
0.6742727053974303,0.970263288745815
0.640784765993153,0.985738683882993
0.6852156567309072,0.9993458355184831
0.7092922227703428,1.0
0.7450358768110036,0.9739837948819933
0.6815181912547116,0.988027189953072
0.739897427836519,0.9623109578919128
0.6584928771259568,0.9833922139951303
0.6344802387531536,0.9808942887837276
0.6490111580432792,0.9380687011908989
0.6676286526878543,0.9691023766253442
0.6845355813828198,0.9665291797167033
0.7333477179362818,0.941678326672629
0.7047188197577233,0.9237641664906314
0.6534247429948296,0.9514256109002706
0.6532291454638129,0.9449487605889277
0.705065167692412,0.9477148157893218
0.7351305420524494,0.9774091712333589
0.7464750126649045,0.9238107796429357
0.6882635160310135,0.9537779638083728
0.7777810989656498,0.9372629486710293
0.7436692033542198,0.9359966922891595
0.6554675809786074,0.926325122848469
0.7177668837315664,0.9158158988685069
0.684955139247618,0.8708880145911838
0.739507041273877,0.7594231206653408
0.8542471071896944,0.6707260875642501
0.938004083457018,0.06833035104859887
0.9763309148169604,0.6586947128483994
0.9940191570244064,0.6724682870442164
0.9996151343472355,0.23387985769520295
0.9852931363171706,0.0
1.0,0.34563616112184165
0.9848048201907295,0.5472762869409953
0.9878560780149189,0.5711942552382071
0.939520290702363,0.6526538188308889
0.8499418168927247,0.6258172139429858
0.7852522501244944,0.5634739049841574
0.9450851720226807,0.4199883933166589
0.9736984385224761,0.49940149725744226
0.9925418632866824,0.44721969537777706
0.9806364594673737,0.18376831863017384
0.6707125959971969,0.9767404268088158
0.48821848455242395,0.9671583308956198
0.695276570258988,0.9497081936151681
0.7889846591622918,0.8456568960740967
0.8063081450247959,0.853653365113548
0.7580381159212368,0.8845743418777471
0.8357809890591708,0.988071484877886
0.8549490183152354,0.9768101756687755
0.7887222465667082,0.9670270856462723
0.8241181398264834,0.9476928912644113
0.8802488504942237,0.8716899927366739
0.80692955163143,0.5297398314997829
0.9970042290200254,0.1105767208998944
0.9007107831162874,0.009248601649321625
0.8356816008791597,0.4685388701466787
0.9785804321844659,0.5604336472313405
0.7732119168730031,0.6431206846333505
0.8401927515541474,0.8950062460286009
0.7799436666445766,0.8960640380453739
0.8277046189188911,0.9171041216375159
0.847370529541309,0.8880439239530298
0.8249023028915634,0.9632309423420535
0.7944630201521721,0.9361937299041025
0.7547427775987207,0.9384693775046087
0.7085881484831454,0.9430836470574754
0.7085159540439072,0.9279414323998676
0.6284822158366796,0.9837615270650676
0.609303372800611,0.9763836169371568
0.6793333006812632,0.9741908139033775
0.6966315627620293,0.9809683310018262
0.6446329178139498,0.9727592770924143
0.5895388361401961,0.9999059920845952
0.48521247454893635,0.9941795155285724
0.5734773789487421,0.9844421690209149
0.6897777563300217,0.990331590301505
0.7467929249495601,1.0
0.7572629281708507,0.9993397372579499
0.7435783967907482,0.9997091439162232
0.6710613667398173,0.9651410052415709
0.48847597009251803,0.9396204791594944
0.5082063632109635,0.9911044422861149
0.6656061117629813,0.9856585132496265
0.6484451364103708,0.9672807162960454
0.5991870687180093,0.9711876218352938
0.5701829857904793,0.9485699921529089
0.5719754912434932,0.9355585508304891
0.757429622538288,0.9088448157440447
0.8326812591013061,0.7604537143812241
0.8322753868546681,0.8055284103205796
0.7835735475041171,0.7334295960947927
0.729184085027694,0.47416989931344533
0.7864251722298147,0.8952329537088083
0.804096701040117,0.8461118645540001
0.8527111594863801,0.8892565468026268
0.8156497221954123,0.9269317509117202
0.8498710107801914,0.9241312224150913
0.8544334961583187,0.8834019542032088
0.8542210333146293,0.35355673760997225
0.9951889121105908,0.0
0.8886989985225054,0.008078935013097602
0.8085397616235485,0.6821708643331408
1.0,0.5823270679440705
0.7536538616579309,0.7246051168593012
0.9124488611134541,0.8034285645682966
0.8044157909378018,0.8411743982049511
0.7941572339068564,0.8930977710364125
0.8003358560048214,0.9126437164299541
0.8015924066400912,0.9101035079446508
0.7901180165212793,0.9374656435964671
0.7771194617082173,0.9466556759484523
0.7728203377620118,0.9182087172562838
0.6933339736730353,0.9465929361999451
0.5901966715778434,0.9432325080641822
0.5806167878466418,0.9203806283432696
0.6357807943367164,0.8078529298573294
0.773649065337915,0.5235379158579263
0.8130543536909617,0.687406038375993
0.80068993317941,0.29423757958361707
0.7453403396435213,0.668276071046509
0.7417162514153414,0.8533417628912285
0.6716179207968078,0.9446422877059873
0.5388706741852143,0.9219186576334091
0.5506156387844003,0.9263867171397601
0.6064126559022273,0.9171231670640753
0.4947913777041669,0.9201973516114239
0.6859993511228122,0.9367090100941163
0.6518987904611349,0.8583502503900623
0.6818913242721075,0.8186144019510717
0.7062601125627532,0.7596743863705826
0.6177665920112085,0.45093492399725366
0.6600289728794216,0.0
0.8588221585425743,0.5576776573439333
0.8279461676633005,0.5902115972635236
0.7543113262630903,0.6870226035838922
0.7524483735886179,0.7240300961514436
0.7261255322811787,0.796831231445529
0.6673867830233813,0.7779290750498237
0.6199225773370514,0.8106621098486961
0.6278382849605773,0.8083742589732534
0.7024424887228182,0.8332943241275216
0.6908207854810636,0.9144981650981979
0.6411903334781077,0.9291919340111754
0.6544592253713775,0.9642106480555044
0.4864520022856653,0.975362049513535
0.5490118469173315,0.9444529180365518
0.6492120570430947,0.9334448832452402
0.6882859687051345,0.8692568859320402
0.7214794865829479,0.7677920799849666
0.6409574733928323,0.30430569115796835
0.65342195219796,0.40410985949239775
0.7022439947624577,0.7979755245269998
0.7010478234092452,0.8176320795681363
0.7309847175241437,0.71453365715273
0.756068788198081,0.7899327145483509
0.6224365656465031,0.8040518276814392
0.6484321366107505,0.40174513314438637
0.6803924995503678,0.771097062148083
0.7238378985220718,0.725892019335439
0.7970614676419708,0.7242670004689888
0.842552301355996,0.8908961564684715
0.7350232150607595,0.9003804338244359
0.6837757174436815,0.9097304133516798
0.7254737966373854,0.903934474360381
0.7991647654328419,0.924237184645831
0.8225399731466574,0.8997237230711131
0.7649982400841954,0.975938995431827
0.6565778654361542,1.0
0.5148317972236618,0.9353649862808598
0.6053671836661129,0.8352372460208933
0.5444489015183839,0.8824844461525436
0.6315027245321584,0.9149137372497171
0.7264947701119374,0.9304638026639657
0.7253052605193114,0.939418643382678
0.708152510844023,0.9456313602219305
0.6982627161970932,0.895066265800646
0.6393962183720341,0.8089980386256366
0.7320717259576764,0.8844283598020123
0.7269132965824293,0.8632973846766792
0.5019070210982786,0.847285099012362
0.6702077296714372,0.6888187285884335
0.8028475784062818,0.5862245694643752
0.8615784872967972,0.7214917148457813
0.8570962462031442,0.6902806443570497
0.8781847744425197,0.6318519146171307
0.893044122600269,0.6363942958064681
0.7904937033788413,0.7699783509892806
0.7023298091554318,0.7507627716998604
0.8286083456594603,0.7689958593584685
0.9408749732528658,0.8019213890453841
1.0,0.7712516415828856
0.9345201846739792,0.6454848686336686
0.9056456646236466,0.7744147657490074
0.9660056008881037,0.7457357630270259
0.7657686845547533,0.8285284469948894
0.8127547076189042,0.7984457621895802
0.9121288856247802,0.8427630910228177
0.8139550131024471,0.8699616788077573
0.9058082038201646,0.9097993994580911
0.8320017592580528,0.9330501209113328
0.9126862108476681,0.9008229022213966
0.8616612470125546,0.8292108734385064
0.8505691714043955,0.9096723998748668
0.82627933224298,0.8989970366386842
0.8573002603619742,0.9066141054474642
0.87447242942095,0.9360476745817939
0.8855180628915478,0.8503813362991243
0.8622745155906874,0.891314431346624
0.7547237003179736,0.9056954807515522
0.9384671353658122,0.8436998226486823
0.8605224034386599,0.8825710409428299
0.901008276726311,0.8957535156240087
0.9433705672283842,0.9284451792289113
0.8816085057995001,0.9021736467235644
0.8012905978135868,0.8017727195927035
0.9566666011359595,0.852072705516637
0.9404858219721645,0.8570114436851433
0.9465557915454624,0.9107745692918524
0.8686583056047416,0.8717312141450569
0.8627703776591966,0.8859031373526133
0.9471859347530663,0.7815183434168484
0.9223071065264947,0.8962307686592016
0.9178588931554266,0.8348758934470372
0.9481723395587606,0.8647706215848213
0.8949671521897197,0.7544960547145977
0.9247915402685885,0.9030839697552475
0.9083091905070135,0.9081344846400345
0.8982297005538908,0.9399294382982661
0.7861274279907031,0.9346448662365465
0.8869989419327118,0.9864663824626014
0.8338955396210681,0.8516119771078599
0.9015006052457729,0.9389172171684153
0.7672495857349291,0.9056397150652459
0.8692825917098561,0.8052267705704395
0.8968874934943596,0.8383111976709232
0.9880687251437346,0.6870435865896866
0.8748421027355167,0.8301791776233859
0.937543683666502,0.8745205983282656
0.8299571411006917,0.9472837177324006
0.8070288952519181,0.9712039058888583
0.7128297512251841,0.9474111300319994
0.7073024423210821,1.0
0.8591430548251683,0.9046550843223207
0.7817111613278271,0.9633603753567519
0.8492753969515972,0.9626124807198638
0.8719706632564804,0.8414139411997495
0.9909885802765082,0.7387210507926919
0.9408294586003574,0.7883044070580857
0.7219125283126784,0.7928985513127277
0.9205134834322227,0.7532154203799061
0.8854528128009533,0.7869473340171277
0.9415866719206838,0.7618241372999651
0.9753527638238689,0.7948607285963202
0.9640924505325411,0.7478400326465119
1.0,0.7298080033823211
0.7427201195312544,0.7731070028162121
0.901964710529982,0.8031704758316366
0.9078236807394878,0.7666068283383703
0.8773617972982422,0.7757707492042997
0.884091426459262,0.7554614410003357
0.9004990592421445,0.6243613184064033
0.90411068629044,0.6391818549242732
0.7878756924970668,0.6396680991263051
0.8905071815966539,0.5098385872950941
0.849659404437676,0.3743329817424582
0.949152892779977,0.0
0.9369869303138572,0.8202279455476202
0.9201323716825064,0.7793647139771381
0.8899182858225082,0.8701702325464409
0.8234123718126092,0.8657655085185608
0.7397337170101341,0.8378667704774969
0.7851254920278301,0.8339199281205514
0.8197665875537657,0.7615927952823317
0.8038228380585444,0.816010797096728
0.7176424855484181,0.7937614587499452
0.6165719450407905,0.7841938755421206
0.5801361210496749,0.7894246052623692
0.6941287303603628,0.7919359869634383
0.7885137404380939,0.7737360860836738
0.8328890952755045,0.7756330473177837
0.8987869714166802,0.6815504291288003
0.9113787922674892,0.5907681916484077
0.8917246148057658,0.7749465679214781
0.85394129771485,0.8352565166033579
0.7906299561303591,0.7798282915221967
0.8949597972131861,0.7006662868930787
0.8161727102681052,0.5772526396543292
0.8084053955662571,0.6213596302951234
0.8841052274531852,0.7345896861647362
0.9524987629265197,0.7796416084947974
1.0,0.7412733830738681
0.9594992994183786,0.8278518756284676
0.8659660090530845,0.862197557113916
0.8532920758280961,0.7944400020474175
0.828684130367983,0.6771156973215035
0.7935987791304275,0.40928076930641905
0.8413924262211975,0.48100790283837963
0.8800269168822584,0.5859686969557543
0.9250409362677193,0.42688690416250685
0.9450910394375572,0.43040820167943
0.9485340514146203,0.5752499130213355
0.9092794223979849,0.6990751398533329
0.8798769094328303,0.64735823393062
0.824004925513531,0.7810303659425163
0.8122493737549353,0.8600696260535922
0.8435684169391485,0.8519997700397494
0.8463755433950849,0.8680277492023621
0.7851032445332469,0.948618001135579
0.702980573041498,0.9878526511898719
0.5941320310314447,0.9785913886895947
0.5176579639639445,1.0
0.40953435304100033,0.9699649610926506
0.5090185825281804,0.959583182786331
0.49670298515729844,0.9853817753046736
0.4038097265892425,0.9744514822327084
0.3452419367027138,0.9739405178972472
0.37260035401807373,0.9910025668453936
0.3739804328417655,0.9686721355685821
0.4151069032919844,0.945233266308806
0.5966499774331543,0.9430876899964118
0.722554185681868,0.8416196567104933
0.7968856568747185,0.5647957775286272
0.8446441963518078,0.21074813604391973
0.8716117065354404,0.0
0.9067617428892064,0.17214694557633495
0.9433291787533156,0.27146528497039984
0.8994322503950021,0.31524778487255606
0.9637115090824654,0.47232620188857266
0.9679620611398598,0.6097262203637638
0.9235965644269539,0.7442957213295673
0.8596514500283282,0.8115996031726718
0.7547818423872259,0.8164139397961481
0.7110069216097737,0.8135150739238775
0.6358161968311541,0.8134778175681977
0.5659688023819603,0.8227077218794187
0.6112554667028247,0.8114391375522468
0.6588564754119575,0.7901237824070914
0.7421733450079534,0.6790601316321204
0.7614163571722571,0.6729339831616199
0.8282902920404553,0.6291277187838125
0.8370213652958476,0.4399630514540495
0.8259304885747034,0.9067690015302663
0.835414455114826,0.8621126008037497
0.8457421327052329,0.6927959156274175
0.8434603363830452,0.7345803444058019
0.8969683569757014,0.9162941230522025
0.9371344600385573,0.9885494232333635
0.9162287991956802,0.9964506953800263
0.8845998484473586,1.0
0.9530573522440319,0.9450716396127508
0.91753219469764,0.005875426873095933
0.8899027032828994,0.2481456926265454
0.9406045573741745,0.3200605962628284
0.7817907747802042,0.7671863155554938
0.7782977570211385,0.8422042473686886
0.6958308868126762,0.8858827093647523
0.8405781707309935,0.77652582813579
0.835092163331975,0.834590637766005
0.8109718770658756,0.7440712010580425
0.8538630240496502,0.7176741854346107
0.9105314222757386,0.6838325710642791
0.9226217390937033,0.8300155077716187
0.9059671659757217,0.8327792472884812
0.837511044276488,0.8814473161333292
0.9572599989093453,0.8401026502020092
0.9669643497808866,0.3008339882896685
0.8386783208826994,0.3348685393783573
0.9357574326872956,0.3688273644891986
0.9941689967223233,0.3563922895868168
0.8442993013322049,0.8158333793856367
0.5833603957453503,0.7974950228172835
0.7732283043540743,0.824914656175522
0.8556602175399579,0.45987263800758527
0.9175141193532245,0.0
0.9023545568135376,0.7710417590867641
0.9406096757651297,0.816730415751856
0.9432528835363158,0.9499622946218755
0.9226915362359852,0.9357537699923919
0.8935045941067734,0.9227476966076982
0.9624268533567671,0.07777325469433885
0.9108621153494108,0.2553903399147136
0.9609881630019517,0.318230544778426
0.9458702472410129,0.6610132238739924
0.8113995041674669,0.849460732484937
0.7743079317324436,0.8380880357056149
0.7938290178931566,0.7975388456967987
0.8910413043629665,0.7905288951621413
0.9485323504550783,0.7470314911027631
0.9089336152090576,0.6767998795949163
0.9299853483787239,0.7448697423950809
0.9068403093592051,0.8213953458080455
0.8698765822728598,0.8147247682397166
0.8778634879457257,0.7722002770200057
1.0,0.3681920373090801
0.8570300478461973,0.3229989988319788
0.8822569523668379,0.3624776550031617
0.9919114805295268,0.5038954208064947
0.8806154412604508,0.6871981912999705
0.8653272229931969,0.8301547285152892
0.7376457098082455,0.8005228753094966
0.8699393043602517,0.7454841496142665
0.8817955096957056,0.5037727226424914
0.8750916621902916,0.5491315619013134
0.9030153346726002,0.8746305200053035
0.9282467199736738,0.9237639250005552
0.9210183104153326,0.9502758055579555
0.9127332576319823,0.8279750847227754
0.9811027650575912,0.5176353944883271
0.9550204354934596,0.01862653501000022
0.9212626442568072,0.141072065248127
0.957525301181342,0.37627898800090825
0.9727367181643259,0.6807297557521568
0.8319082714032277,0.8702167006474896
0.7539364516453196,0.8348336064651354
0.8518674949250904,0.840199247120304
0.9333888444519968,0.6817327099889862


==> figures/suppl/psnr_trend_csvs/angular_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.717378786060426
0.4,0.6854183095927778
0.45,0.8894495597047252
0.5,0.8479809539672306
0.55,0.9030503861357588
0.6000000000000001,0.8843039009240389
0.65,0.8334117081697346
0.7000000000000001,0.8409781626245126
0.75,0.7963608271537179
0.8,0.7745972827785229
0.8500000000000001,0.7407109453266952
0.9,0.6949869097550975
0.9500000000000001,0.6035135930933225
1.0,0.5283368502306371


==> figures/suppl/psnr_trend_csvs/angular_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.7832779030037346
0.4,0.707027986510155
0.45,0.8479620164486013
0.5,0.8669410710181489
0.55,0.8815976409714603
0.6000000000000001,0.8846484132122131
0.65,0.8488069142649151
0.7000000000000001,0.8373721222915526
0.75,0.790198467480822
0.8,0.7503189213802244
0.8500000000000001,0.7167739176608601
0.9,0.6631637960902784
0.9500000000000001,0.5796991394805514
1.0,0.496603996943245


==> figures/suppl/psnr_trend_csvs/angular_trend_data_EgoGaussian.csv <==
velocity,lpips
0.4,0.5219101568724066
0.45,0.8722233631621057
0.5,0.8888445526059827
0.55,0.9081694893978607
0.6000000000000001,0.8539745650344308
0.65,0.8381845783137064
0.7000000000000001,0.8252366133404534
0.75,0.7118037197574597
0.8,0.6766146352295378
0.8500000000000001,0.527632405792059
0.9,0.5475768986119173
0.9500000000000001,0.38689623101502973
1.0,0.43978927653931826


==> figures/suppl/psnr_trend_csvs/angular_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.8225704099331618
0.4,0.6283802419784955
0.45,0.8616031337902564
0.5,0.8448120920335882
0.55,0.8938957050053237
0.6000000000000001,0.8739542793569071
0.65,0.8193567237026844
0.7000000000000001,0.8171904459661609
0.75,0.7720324140788906
0.8,0.7417547543206939
0.8500000000000001,0.7205938136632684
0.9,0.6739130367684213
0.9500000000000001,0.5991594356822683
1.0,0.5139663892569868


==> figures/suppl/psnr_trend_csvs/linear_trend_data_4DGS.csv <==
velocity,lpips
0.2,0.9943860695448196
0.25,0.9224363233835221
0.30000000000000004,0.930260679530739
0.35000000000000003,0.9692424770992344
0.4,0.9072095554039599
0.45,0.93394781875069
0.5,0.8669218697124406
0.55,0.8841330856519395
0.6000000000000001,0.8726487229345636
0.65,0.858947466025582
0.7000000000000001,0.821324038468018
0.75,0.793207771013442
0.8,0.7550518955690401
0.8500000000000001,0.7379975158882468
0.9,0.6746003803860718
0.9500000000000001,0.6723731993452977
1.0,0.5753046918072524


==> figures/suppl/psnr_trend_csvs/linear_trend_data_Def3DGS.csv <==
velocity,lpips
0.2,0.9991571927864668
0.25,0.8490388792280729
0.30000000000000004,0.9690134416480154
0.35000000000000003,0.9902171479415135
0.4,0.9523478750228009
0.45,0.9470501612377
0.5,0.8891529144384817
0.55,0.8939955998240832
0.6000000000000001,0.864075900979242
0.65,0.854499737471635
0.7000000000000001,0.8267744778047897
0.75,0.7635552165111057
0.8,0.7430448408249323
0.8500000000000001,0.7257000037194515
0.9,0.6556039294374467
0.9500000000000001,0.6288582188565897
1.0,0.5425152927393783


==> figures/suppl/psnr_trend_csvs/linear_trend_data_EgoGaussian.csv <==
velocity,lpips
0.30000000000000004,0.9622050838682115
0.45,0.9116187555000983
0.5,0.928979155303496
0.55,0.900989851061163
0.6000000000000001,0.8834170489229851
0.65,0.8667895302559571
0.7000000000000001,0.7565074265997423
0.75,0.7573515238776803
0.8,0.7453799683093676
0.8500000000000001,0.6507352653562728
0.9,0.5431272726643575
0.9500000000000001,0.6440539254076765
1.0,0.46126777788450685


==> figures/suppl/psnr_trend_csvs/linear_trend_data_RTGS.csv <==
velocity,lpips
0.2,0.9968316589572314
0.25,0.9066098657225226
0.30000000000000004,0.926833866466937
0.35000000000000003,0.988568338235314
0.4,0.9428874108602522
0.45,0.9022256760214299
0.5,0.883857717881768
0.55,0.8645927609600211
0.6000000000000001,0.8466080833554019
0.65,0.8251448001298771
0.7000000000000001,0.7931750282783552
0.75,0.7565650520472765
0.8,0.7253148743606576
0.8500000000000001,0.7122083821505264
0.9,0.6673247898551543
0.9500000000000001,0.6633592460513495
1.0,0.5710163150743013


==> figures/suppl/psnr_trend_csvs_old/angular_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.717378786060426
0.4,0.9851119163156509
0.45,0.9285971526670315
0.5,0.9578730341791325
0.55,0.9485828672950632
0.6000000000000001,0.9152534501249343
0.65,0.8691233948567683
0.7000000000000001,0.8578409411027068
0.75,0.8166882362666796
0.8,0.8208880655611969
0.8500000000000001,0.7843614790232354
0.9,0.716750970718427
0.9500000000000001,0.5567309916437805
1.0,0.49869558340063425


==> figures/suppl/psnr_trend_csvs_old/angular_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.7832779030037346
0.4,0.9813524038009764
0.45,0.9089938808532924
0.5,0.9551058176940082
0.55,0.9467444191621255
0.6000000000000001,0.9152156594343835
0.65,0.8865083623573122
0.7000000000000001,0.8672383096381026
0.75,0.8318024465577455
0.8,0.776771579087944
0.8500000000000001,0.7475315234444291
0.9,0.6589242157283293
0.9500000000000001,0.5546004909076511
1.0,0.43533151404571835


==> figures/suppl/psnr_trend_csvs_old/angular_trend_data_EgoGaussian.csv <==
velocity,lpips
0.5,0.9523724388236023
0.55,0.9552386871181547
0.6000000000000001,0.9426549206893579
0.65,0.8718975757555524
0.7000000000000001,0.8684315445732333
0.75,0.7455483072071124
0.8,0.6960806971515672
0.8500000000000001,0.39105658467965876
0.9,0.637579580892954
0.9500000000000001,0.27143544515060697
1.0,0.5211470848038415


==> figures/suppl/psnr_trend_csvs_old/angular_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.8225704099331618
0.4,0.9782451837172242
0.45,0.9126897214735362
0.5,0.9379919224842014
0.55,0.9495215102485585
0.6000000000000001,0.913619219863964
0.65,0.8363844664220448
0.7000000000000001,0.8370655625629673
0.75,0.7977014755489196
0.8,0.7704108285191277
0.8500000000000001,0.7591536561503203
0.9,0.6936768584867709
0.9500000000000001,0.5396993561920996
1.0,0.4817461782009292


==> figures/suppl/psnr_trend_csvs_old/linear_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.9870932113378447
0.4,0.90746196408925
0.45,0.9667275778644809
0.5,0.8930849815517198
0.55,0.924660152239761
0.6000000000000001,0.9381868184094543
0.65,0.8859889319266454
0.7000000000000001,0.8647861219248056
0.75,0.8545545891869378
0.8,0.8232064815252986
0.8500000000000001,0.7662635427137192
0.9,0.712907985382615
0.9500000000000001,0.6679626957065037
1.0,0.48809941977555704


==> figures/suppl/psnr_trend_csvs_old/linear_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.975410304134457
0.4,0.9378357230950729
0.45,0.972026299352627
0.5,0.9221550196977439
0.55,0.9418388631471691
0.6000000000000001,0.9405988750571798
0.65,0.8885578067093816
0.7000000000000001,0.869350203967138
0.75,0.8435242444468383
0.8,0.8205758196483052
0.8500000000000001,0.7638836887057191
0.9,0.6690195724425542
0.9500000000000001,0.602017466592771
1.0,0.41999227573925124


==> figures/suppl/psnr_trend_csvs_old/linear_trend_data_EgoGaussian.csv <==
velocity,lpips
0.45,0.9116187555000983
0.5,0.959649134381113
0.55,0.9402227259905467
0.6000000000000001,0.9186781080519719
0.65,0.8960415818643133
0.7000000000000001,0.7185709323220513
0.75,0.7387393062867426
0.8,0.7481146323627854
0.8500000000000001,0.7602385018447233
0.9,0.5173132730455305
0.9500000000000001,0.7160010449721783
1.0,0.3931840926317517


==> figures/suppl/psnr_trend_csvs_old/linear_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.9784714622334464
0.4,0.9328998251905944
0.45,0.9472113065113493
0.5,0.9124405310203768
0.55,0.9251523283612539
0.6000000000000001,0.9257260959615571
0.65,0.8531500997316288
0.7000000000000001,0.8138375835415725
0.75,0.8230925265793858
0.8,0.7973823356701977
0.8500000000000001,0.7487792650465169
0.9,0.6937388174012385
0.9500000000000001,0.6366299776931812
1.0,0.4737147502229852


==> figures/suppl/ssim_baseline_csvs/angular_baseline_data_4DGS.csv <==
baseline,lpips
0.634393266931767,0.8042835921049118
0.8695899162407308,0.8200842911546881
0.6915553396398472,0.7764398331443468
0.5359702588542381,0.768619004090627
0.5532478228172957,0.8555104835828146
-0.5893090945578887,0.790540501276652
-0.8102634786475866,0.7803472836812337
0.43870131787082584,0.7782138737042745
0.2795142260637972,0.7591855502128602
0.5958585905086622,0.8897337110837301
0.22794169468526818,0.8284157292048137
-1.044415594644993,0.8367693169911703
-0.6456486156966258,0.8751024556159973
-0.22225836313431208,0.7637058250109354
1.1447245393204162,0.6905504282315572
1.1445350992670729,0.7607530053456625
0.7471170854969087,0.8555781500680106
-0.3404333348718454,0.861942495505015
-1.3713462197110284,0.7535491991043091
-1.3974865902818872,0.8899164414405822
-0.014156357942485358,0.8097805666923523
0.4867613186921389,0.6531059082349141
-2.683514126846227,0.9027760100364685
0.6430110074328181,0.7781978058815002
0.8161020560626767,0.8003438488642375
0.634393266931767,0.8103072479367256
0.8695899162407308,0.811959544095126
0.6915553396398472,0.7773278405268987
0.5359702588542381,0.766225536664327
0.5532478228172957,0.8502728835741679
-0.5893090945578887,0.7930691782633463
-0.8102634786475866,0.7793952544530233
0.43870131787082584,0.7788451504707337
0.2795142260637972,0.7589585947990417
0.5958585905086622,0.8883688592910767
0.22794169468526818,0.8304825901985169
-1.044415594644993,0.8386076776186625
-0.6456486156966258,0.873971692721049
-0.22225836313431208,0.7709081832567851
1.1447245393204162,0.6927103916803996
1.1445350992670729,0.7613083585103353
0.7471170854969087,0.8513131113279433
-0.3404333348718454,0.8596504354476928
-1.3713462197110284,0.7531394433975219
-1.3974865902818872,0.8869928431510925
-0.014156357942485358,0.8104795090357463
0.4867613186921389,0.6544962660471598
-2.683514126846227,0.8964358234405517
0.6430110074328181,0.7671774808565776
0.8161020560626767,0.7998884558677674
0.634393266931767,0.809351621568203
0.8695899162407308,0.8195659117265182
0.6915553396398472,0.7759998987118403
0.5359702588542381,0.7778596925735474
0.5532478228172957,0.8577748362223307
-0.5893090945578887,0.7940164573987325
-0.8102634786475866,0.7781046501795451
0.43870131787082584,0.7666740067799886
0.2795142260637972,0.7589033277829488
0.5958585905086622,0.8867695387204488
0.22794169468526818,0.830943984190623
-1.044415594644993,0.8381983359654744
-0.6456486156966258,0.8721457537015279
-0.22225836313431208,0.7666926622390747
1.1447245393204162,0.6895589216550191
1.1445350992670729,0.7595280273755391
0.7471170854969087,0.8570392259529659
-0.3404333348718454,0.8536978435516357
-1.3713462197110284,0.7522036369641621
-1.3974865902818872,0.8885692262649536
-0.014156357942485358,0.8103196382522583
0.4867613186921389,0.6557582672437032
-2.683514126846227,0.904050608476003
0.6430110074328181,0.7720807894070943
0.8161020560626767,0.799256591796875


==> figures/suppl/ssim_baseline_csvs/angular_baseline_data_Def3DGS.csv <==
baseline,lpips
0.634393266931767,0.8133201941847801
0.8695899162407308,0.8110689520835876
0.6915553396398472,0.7826896011829376
0.5359702588542381,0.7934029110272726
0.5532478228172957,0.8726030866305033
-0.5893090945578887,0.8298879543940226
-0.8102634786475866,0.8025898718833924
0.43870131787082584,0.8184861040115357
0.2795142260637972,0.7646638512611389
0.5958585905086622,0.9005455485979716
0.22794169468526818,0.829497697353363
-1.044415594644993,0.863151106039683
-0.6456486156966258,0.8899901215235392
-0.22225836313431208,0.7861998748779296
1.1447245393204162,0.8732642285029093
1.1445350992670729,0.7648541911443074
0.7471170854969087,0.8799952509857359
-0.3404333348718454,0.8745199720064799
-1.3713462197110284,0.7763676794370016
-1.3974865902818872,0.8960580317179362
-0.014156357942485358,0.8267610971132914
0.4867613186921389,0.749412275950114
-2.683514126846227,0.9177981344858805
0.6430110074328181,0.7921631820996602
0.8161020560626767,0.8087141378720601
0.634393266931767,0.8143703877925873
0.8695899162407308,0.8157967480746182
0.6915553396398472,0.7806530445814133
0.5359702588542381,0.7934327101707459
0.5532478228172957,0.872525053024292
-0.5893090945578887,0.8352743721008301
-0.8102634786475866,0.8027430947621663
0.43870131787082584,0.8193361242612203
0.2795142260637972,0.7661284923553466
0.5958585905086622,0.902279109954834
0.22794169468526818,0.8315655954678853
-1.044415594644993,0.8640620764096578
-0.6456486156966258,0.8903404760360718
-0.22225836313431208,0.7857900937398274
1.1447245393204162,0.8697445273399353
1.1445350992670729,0.7647893150647481
0.7471170854969087,0.8800528659707024
-0.3404333348718454,0.8742591293652853
-1.3713462197110284,0.7770689455668132
-1.3974865902818872,0.8966569948196411
-0.014156357942485358,0.8288154212633768
0.4867613186921389,0.6710790085792542
-2.683514126846227,0.9177622850735982
0.6430110074328181,0.7942331600189209
0.8161020560626767,0.8067400042215983
0.634393266931767,0.815250800549984
0.8695899162407308,0.8228277574885975
0.6915553396398472,0.7770729809999466
0.5359702588542381,0.7931745417912801
0.5532478228172957,0.8723675751686096
-0.5893090945578887,0.8326181642214457
-0.8102634786475866,0.8029367041587829
0.43870131787082584,0.8191105580329895
0.2795142260637972,0.7645235506693522
0.5958585905086622,0.8965159789721171
0.22794169468526818,0.8317265137036641
-1.044415594644993,0.8634952219327291
-0.6456486156966258,0.8884601410230001
-0.22225836313431208,0.7853129490216573
1.1447245393204162,0.8759635027249654
1.1445350992670729,0.7650717691580454
0.7471170854969087,0.8788450672512963
-0.3404333348718454,0.8686446762084961
-1.3713462197110284,0.7774871555964152
-1.3974865902818872,0.8965462764104207
-0.014156357942485358,0.8276988784472148
0.4867613186921389,0.7501305246353149
-2.683514126846227,0.9180177537600199
0.6430110074328181,0.7929520877202352
0.8161020560626767,0.8074908963839214


==> figures/suppl/ssim_baseline_csvs/angular_baseline_data_EgoGaussian.csv <==
baseline,lpips
0.634393266931767,0.781222639977932
0.8695899162407308,0.7972260702740063
0.6915553396398472,0.7339100365837415
1.1445350992670729,0.7507991576194764
0.7471170854969087,0.8184967353230431
0.634393266931767,0.7808020263910294
0.8695899162407308,0.796624668077989
0.6915553396398472,0.7176513920227686
1.1445350992670729,0.7498596994082133
0.7471170854969087,0.8246222933133444
0.634393266931767,0.7818890690803528
0.8695899162407308,0.795346999168396
0.6915553396398472,0.7218248285353184
1.1445350992670729,0.7512042021751404
0.7471170854969087,0.8166239545458839


==> figures/suppl/ssim_baseline_csvs/angular_baseline_data_RTGS.csv <==
baseline,lpips
0.634393266931767,0.8127906069159507
0.8695899162407308,0.8286141709847884
0.6915553396398472,0.7712861225008965
0.5359702588542381,0.7772075525919596
0.5532478228172957,0.859632187684377
-0.5893090945578887,0.8226341112454733
-0.8102634786475866,0.7893881448109945
0.43870131787082584,0.8037791299819946
0.2795142260637972,0.7544353683789571
0.5958585905086622,0.8857825295130412
0.22794169468526818,0.8283200017611185
-1.044415594644993,0.8355075971285502
-0.6456486156966258,0.8814163406689962
-0.22225836313431208,0.7675159382820129
1.1447245393204162,0.843511258761088
1.1445350992670729,0.7600850510597229
0.7471170854969087,0.8740403538658506
-0.3404333348718454,0.8633302307128906
-1.3713462197110284,0.7577729511260987
-1.3974865902818872,0.8880616474151611
-0.014156357942485358,0.8217423049608866
0.4867613186921389,0.7443035968144734
-2.683514126846227,0.9057435433069865
0.6430110074328181,0.7971449136734009
0.8161020560626767,0.7945830694834392
0.634393266931767,0.8133700981736183
0.8695899162407308,0.8305167534134604
0.6915553396398472,0.7721893315513929
0.5359702588542381,0.7784351619084676
0.5532478228172957,0.8583494432767232
-0.5893090945578887,0.8227112054824829
-0.8102634786475866,0.7894973055521647
0.43870131787082584,0.8046055968602498
0.2795142260637972,0.7552584791183472
0.5958585905086622,0.8861532537142436
0.22794169468526818,0.8294096565246583
-1.044415594644993,0.8338818987210591
-0.6456486156966258,0.8817336058616638
-0.22225836313431208,0.7490007662773133
1.1447245393204162,0.8436308113733927
1.1445350992670729,0.7591953500111898
0.7471170854969087,0.8738186316830772
-0.3404333348718454,0.8630135869979858
-1.3713462197110284,0.758082451025645
-1.3974865902818872,0.8881727131207784
-0.014156357942485358,0.8213674926757812
0.4867613186921389,0.7388479900360108
-2.683514126846227,0.9037498728434245
0.6430110074328181,0.7967451826731364
0.8161020560626767,0.793355827331543
0.634393266931767,0.813301108777523
0.8695899162407308,0.8310043508356267
0.6915553396398472,0.7720485279957453
0.5359702588542381,0.776879277229309
0.5532478228172957,0.8594282420476278
-0.5893090945578887,0.8226525576909384
-0.8102634786475866,0.7900154821077983
0.43870131787082584,0.8037353809674581
0.2795142260637972,0.7545048920313517
0.5958585905086622,0.8867160932223002
0.22794169468526818,0.8286414623260498
-1.044415594644993,0.8331236092249552
-0.6456486156966258,0.8814222105344136
-0.22225836313431208,0.7419228275616964
1.1447245393204162,0.8433589148521423
1.1445350992670729,0.7588551259040832
0.7471170854969087,0.874025168873015
-0.3404333348718454,0.8634975059827169
-1.3713462197110284,0.7583084853490194
-1.3974865902818872,0.8880986547470093
-0.014156357942485358,0.8231101449330648
0.4867613186921389,0.742985409895579
-2.683514126846227,0.9057218138376871
0.6430110074328181,0.7972971526781718
0.8161020560626767,0.7947374860445658


==> figures/suppl/ssim_baseline_csvs/linear_baseline_data_4DGS.csv <==
baseline,lpips
0.10059625248045247,0.8042835921049118
0.8596019432708472,0.8200842911546881
-2.4453868698858208,0.7764398331443468
-2.186828795260766,0.768619004090627
-0.4103312870273137,0.8555104835828146
-2.415879245891092,0.790540501276652
-4.613965957738766,0.7803472836812337
-0.005301901532982859,0.7782138737042745
-0.347485012830873,0.7591855502128602
0.19937168089115992,0.8897337110837301
0.573382300780425,0.8284157292048137
-4.514870967860872,0.8367693169911703
-3.5888807601638484,0.8751024556159973
-1.6448717585488295,0.7637058250109354
3.2744415353318588,0.6905504282315572
0.7808184791849851,0.7607530053456625
-0.39045766908727053,0.8555781500680106
-0.9295520547007574,0.861942495505015
-4.815842512645781,0.7535491991043091
-4.041930654989855,0.8899164414405822
-1.3337051591484321,0.8097805666923523
1.0422996888760396,0.6531059082349141
-8.510486320407573,0.9027760100364685
0.4315776728099491,0.7781978058815002
0.7797267417119426,0.8003438488642375
0.10059625248045247,0.8103072479367256
0.8596019432708472,0.811959544095126
-2.4453868698858208,0.7773278405268987
-2.186828795260766,0.766225536664327
-0.4103312870273137,0.8502728835741679
-2.415879245891092,0.7930691782633463
-4.613965957738766,0.7793952544530233
-0.005301901532982859,0.7788451504707337
-0.347485012830873,0.7589585947990417
0.19937168089115992,0.8883688592910767
0.573382300780425,0.8304825901985169
-4.514870967860872,0.8386076776186625
-3.5888807601638484,0.873971692721049
-1.6448717585488295,0.7709081832567851
3.2744415353318588,0.6927103916803996
0.7808184791849851,0.7613083585103353
-0.39045766908727053,0.8513131113279433
-0.9295520547007574,0.8596504354476928
-4.815842512645781,0.7531394433975219
-4.041930654989855,0.8869928431510925
-1.3337051591484321,0.8104795090357463
1.0422996888760396,0.6544962660471598
-8.510486320407573,0.8964358234405517
0.4315776728099491,0.7671774808565776
0.7797267417119426,0.7998884558677674
0.10059625248045247,0.809351621568203
0.8596019432708472,0.8195659117265182
-2.4453868698858208,0.7759998987118403
-2.186828795260766,0.7778596925735474
-0.4103312870273137,0.8577748362223307
-2.415879245891092,0.7940164573987325
-4.613965957738766,0.7781046501795451
-0.005301901532982859,0.7666740067799886
-0.347485012830873,0.7589033277829488
0.19937168089115992,0.8867695387204488
0.573382300780425,0.830943984190623
-4.514870967860872,0.8381983359654744
-3.5888807601638484,0.8721457537015279
-1.6448717585488295,0.7666926622390747
3.2744415353318588,0.6895589216550191
0.7808184791849851,0.7595280273755391
-0.39045766908727053,0.8570392259529659
-0.9295520547007574,0.8536978435516357
-4.815842512645781,0.7522036369641621
-4.041930654989855,0.8885692262649536
-1.3337051591484321,0.8103196382522583
1.0422996888760396,0.6557582672437032
-8.510486320407573,0.904050608476003
0.4315776728099491,0.7720807894070943
0.7797267417119426,0.799256591796875


==> figures/suppl/ssim_baseline_csvs/linear_baseline_data_Def3DGS.csv <==
baseline,lpips
0.10059625248045247,0.8133201941847801
0.8596019432708472,0.8110689520835876
-2.4453868698858208,0.7826896011829376
-2.186828795260766,0.7934029110272726
-0.4103312870273137,0.8726030866305033
-2.415879245891092,0.8298879543940226
-4.613965957738766,0.8025898718833924
-0.005301901532982859,0.8184861040115357
-0.347485012830873,0.7646638512611389
0.19937168089115992,0.9005455485979716
0.573382300780425,0.829497697353363
-4.514870967860872,0.863151106039683
-3.5888807601638484,0.8899901215235392
-1.6448717585488295,0.7861998748779296
3.2744415353318588,0.8732642285029093
0.7808184791849851,0.7648541911443074
-0.39045766908727053,0.8799952509857359
-0.9295520547007574,0.8745199720064799
-4.815842512645781,0.7763676794370016
-4.041930654989855,0.8960580317179362
-1.3337051591484321,0.8267610971132914
1.0422996888760396,0.749412275950114
-8.510486320407573,0.9177981344858805
0.4315776728099491,0.7921631820996602
0.7797267417119426,0.8087141378720601
0.10059625248045247,0.8143703877925873
0.8596019432708472,0.8157967480746182
-2.4453868698858208,0.7806530445814133
-2.186828795260766,0.7934327101707459
-0.4103312870273137,0.872525053024292
-2.415879245891092,0.8352743721008301
-4.613965957738766,0.8027430947621663
-0.005301901532982859,0.8193361242612203
-0.347485012830873,0.7661284923553466
0.19937168089115992,0.902279109954834
0.573382300780425,0.8315655954678853
-4.514870967860872,0.8640620764096578
-3.5888807601638484,0.8903404760360718
-1.6448717585488295,0.7857900937398274
3.2744415353318588,0.8697445273399353
0.7808184791849851,0.7647893150647481
-0.39045766908727053,0.8800528659707024
-0.9295520547007574,0.8742591293652853
-4.815842512645781,0.7770689455668132
-4.041930654989855,0.8966569948196411
-1.3337051591484321,0.8288154212633768
1.0422996888760396,0.6710790085792542
-8.510486320407573,0.9177622850735982
0.4315776728099491,0.7942331600189209
0.7797267417119426,0.8067400042215983
0.10059625248045247,0.815250800549984
0.8596019432708472,0.8228277574885975
-2.4453868698858208,0.7770729809999466
-2.186828795260766,0.7931745417912801
-0.4103312870273137,0.8723675751686096
-2.415879245891092,0.8326181642214457
-4.613965957738766,0.8029367041587829
-0.005301901532982859,0.8191105580329895
-0.347485012830873,0.7645235506693522
0.19937168089115992,0.8965159789721171
0.573382300780425,0.8317265137036641
-4.514870967860872,0.8634952219327291
-3.5888807601638484,0.8884601410230001
-1.6448717585488295,0.7853129490216573
3.2744415353318588,0.8759635027249654
0.7808184791849851,0.7650717691580454
-0.39045766908727053,0.8788450672512963
-0.9295520547007574,0.8686446762084961
-4.815842512645781,0.7774871555964152
-4.041930654989855,0.8965462764104207
-1.3337051591484321,0.8276988784472148
1.0422996888760396,0.7501305246353149
-8.510486320407573,0.9180177537600199
0.4315776728099491,0.7929520877202352
0.7797267417119426,0.8074908963839214


==> figures/suppl/ssim_baseline_csvs/linear_baseline_data_EgoGaussian.csv <==
baseline,lpips
0.10059625248045247,0.781222639977932
0.8596019432708472,0.7972260702740063
-2.4453868698858208,0.7339100365837415
0.7808184791849851,0.7507991576194764
-0.39045766908727053,0.8184967353230431
0.10059625248045247,0.7808020263910294
0.8596019432708472,0.796624668077989
-2.4453868698858208,0.7176513920227686
0.7808184791849851,0.7498596994082133
-0.39045766908727053,0.8246222933133444
0.10059625248045247,0.7818890690803528
0.8596019432708472,0.795346999168396
-2.4453868698858208,0.7218248285353184
0.7808184791849851,0.7512042021751404
-0.39045766908727053,0.8166239545458839


==> figures/suppl/ssim_baseline_csvs/linear_baseline_data_RTGS.csv <==
baseline,lpips
0.10059625248045247,0.8127906069159507
0.8596019432708472,0.8286141709847884
-2.4453868698858208,0.7712861225008965
-2.186828795260766,0.7772075525919596
-0.4103312870273137,0.859632187684377
-2.415879245891092,0.8226341112454733
-4.613965957738766,0.7893881448109945
-0.005301901532982859,0.8037791299819946
-0.347485012830873,0.7544353683789571
0.19937168089115992,0.8857825295130412
0.573382300780425,0.8283200017611185
-4.514870967860872,0.8355075971285502
-3.5888807601638484,0.8814163406689962
-1.6448717585488295,0.7675159382820129
3.2744415353318588,0.843511258761088
0.7808184791849851,0.7600850510597229
-0.39045766908727053,0.8740403538658506
-0.9295520547007574,0.8633302307128906
-4.815842512645781,0.7577729511260987
-4.041930654989855,0.8880616474151611
-1.3337051591484321,0.8217423049608866
1.0422996888760396,0.7443035968144734
-8.510486320407573,0.9057435433069865
0.4315776728099491,0.7971449136734009
0.7797267417119426,0.7945830694834392
0.10059625248045247,0.8133700981736183
0.8596019432708472,0.8305167534134604
-2.4453868698858208,0.7721893315513929
-2.186828795260766,0.7784351619084676
-0.4103312870273137,0.8583494432767232
-2.415879245891092,0.8227112054824829
-4.613965957738766,0.7894973055521647
-0.005301901532982859,0.8046055968602498
-0.347485012830873,0.7552584791183472
0.19937168089115992,0.8861532537142436
0.573382300780425,0.8294096565246583
-4.514870967860872,0.8338818987210591
-3.5888807601638484,0.8817336058616638
-1.6448717585488295,0.7490007662773133
3.2744415353318588,0.8436308113733927
0.7808184791849851,0.7591953500111898
-0.39045766908727053,0.8738186316830772
-0.9295520547007574,0.8630135869979858
-4.815842512645781,0.758082451025645
-4.041930654989855,0.8881727131207784
-1.3337051591484321,0.8213674926757812
1.0422996888760396,0.7388479900360108
-8.510486320407573,0.9037498728434245
0.4315776728099491,0.7967451826731364
0.7797267417119426,0.793355827331543
0.10059625248045247,0.813301108777523
0.8596019432708472,0.8310043508356267
-2.4453868698858208,0.7720485279957453
-2.186828795260766,0.776879277229309
-0.4103312870273137,0.8594282420476278
-2.415879245891092,0.8226525576909384
-4.613965957738766,0.7900154821077983
-0.005301901532982859,0.8037353809674581
-0.347485012830873,0.7545048920313517
0.19937168089115992,0.8867160932223002
0.573382300780425,0.8286414623260498
-4.514870967860872,0.8331236092249552
-3.5888807601638484,0.8814222105344136
-1.6448717585488295,0.7419228275616964
3.2744415353318588,0.8433589148521423
0.7808184791849851,0.7588551259040832
-0.39045766908727053,0.874025168873015
-0.9295520547007574,0.8634975059827169
-4.815842512645781,0.7583084853490194
-4.041930654989855,0.8880986547470093
-1.3337051591484321,0.8231101449330648
1.0422996888760396,0.742985409895579
-8.510486320407573,0.9057218138376871
0.4315776728099491,0.7972971526781718
0.7797267417119426,0.7947374860445658


==> figures/suppl/ssim_baseline_csvs_old/angular_baseline_data_4DGS.csv <==
baseline,lpips
3.1409807730887263,0.7607530053456625
2.1109056755148443,0.8555781500680106
0.7114619546791594,0.861942495505015
0.2537651059118244,0.7535491991043091
0.24721754270488688,0.8899164414405822
0.9859433721330837,0.8097805666923523
1.6270382194195665,0.6531059082349141
0.06832263738433497,0.9027760100364685
1.90219980286869,0.7781978058815002
2.2616667830157455,0.8003438488642375
3.1409807730887263,0.7613083585103353
2.1109056755148443,0.8513131113279433
0.7114619546791594,0.8596504354476928
0.2537651059118244,0.7531394433975219
0.24721754270488688,0.8869928431510925
0.9859433721330837,0.8104795090357463
1.6270382194195665,0.6544962660471598
0.06832263738433497,0.8964358234405517
1.90219980286869,0.7671774808565776
2.2616667830157455,0.7998884558677674
3.1409807730887263,0.7595280273755391
2.1109056755148443,0.8570392259529659
0.7114619546791594,0.8536978435516357
0.2537651059118244,0.7522036369641621
0.24721754270488688,0.8885692262649536
0.9859433721330837,0.8103196382522583
1.6270382194195665,0.6557582672437032
0.06832263738433497,0.904050608476003
1.90219980286869,0.7720807894070943
2.2616667830157455,0.799256591796875


==> figures/suppl/ssim_baseline_csvs_old/angular_baseline_data_Def3DGS.csv <==
baseline,lpips
3.1409807730887263,0.7648541911443074
2.1109056755148443,0.8799952509857359
0.7114619546791594,0.8745199720064799
0.2537651059118244,0.7763676794370016
0.24721754270488688,0.8960580317179362
0.9859433721330837,0.8267610971132914
1.6270382194195665,0.749412275950114
0.06832263738433497,0.9177981344858805
1.90219980286869,0.7921631820996602
2.2616667830157455,0.8087141378720601
3.1409807730887263,0.7647893150647481
2.1109056755148443,0.8800528659707024
0.7114619546791594,0.8742591293652853
0.2537651059118244,0.7770689455668132
0.24721754270488688,0.8966569948196411
0.9859433721330837,0.8288154212633768
1.6270382194195665,0.6710790085792542
0.06832263738433497,0.9177622850735982
1.90219980286869,0.7942331600189209
2.2616667830157455,0.8067400042215983
3.1409807730887263,0.7650717691580454
2.1109056755148443,0.8788450672512963
0.7114619546791594,0.8686446762084961
0.2537651059118244,0.7774871555964152
0.24721754270488688,0.8965462764104207
0.9859433721330837,0.8276988784472148
1.6270382194195665,0.7501305246353149
0.06832263738433497,0.9180177537600199
1.90219980286869,0.7929520877202352
2.2616667830157455,0.8074908963839214


==> figures/suppl/ssim_baseline_csvs_old/angular_baseline_data_EgoGaussian.csv <==
baseline,lpips
3.1409807730887263,0.7507991576194764
2.1109056755148443,0.8184967353230431
3.1409807730887263,0.7498596994082133
2.1109056755148443,0.8246222933133444
3.1409807730887263,0.7512042021751404
2.1109056755148443,0.8166239545458839


==> figures/suppl/ssim_baseline_csvs_old/angular_baseline_data_RTGS.csv <==
baseline,lpips
3.1409807730887263,0.7600850510597229
2.1109056755148443,0.8740403538658506
0.7114619546791594,0.8633302307128906
0.2537651059118244,0.7577729511260987
0.24721754270488688,0.8880616474151611
0.9859433721330837,0.8217423049608866
1.6270382194195665,0.7443035968144734
0.06832263738433497,0.9057435433069865
1.90219980286869,0.7971449136734009
2.2616667830157455,0.7945830694834392
3.1409807730887263,0.7591953500111898
2.1109056755148443,0.8738186316830772
0.7114619546791594,0.8630135869979858
0.2537651059118244,0.758082451025645
0.24721754270488688,0.8881727131207784
0.9859433721330837,0.8213674926757812
1.6270382194195665,0.7388479900360108
0.06832263738433497,0.9037498728434245
1.90219980286869,0.7967451826731364
2.2616667830157455,0.793355827331543
3.1409807730887263,0.7588551259040832
2.1109056755148443,0.874025168873015
0.7114619546791594,0.8634975059827169
0.2537651059118244,0.7583084853490194
0.24721754270488688,0.8880986547470093
0.9859433721330837,0.8231101449330648
1.6270382194195665,0.742985409895579
0.06832263738433497,0.9057218138376871
1.90219980286869,0.7972971526781718
2.2616667830157455,0.7947374860445658


==> figures/suppl/ssim_baseline_csvs_old/linear_baseline_data_4DGS.csv <==
baseline,lpips
2.1832584860325803,0.7607530053456625
0.6767470773940694,0.8555781500680106
0.3947304884419577,0.861942495505015
0.00810039451733684,0.7535491991043091
0.017563530543260947,0.8899164414405822
0.2634991441144679,0.8097805666923523
2.8357308202401112,0.6531059082349141
0.00020134588248679866,0.9027760100364685
1.5396847271081506,0.7781978058815002
2.1808762415594356,0.8003438488642375
2.1832584860325803,0.7613083585103353
0.6767470773940694,0.8513131113279433
0.3947304884419577,0.8596504354476928
0.00810039451733684,0.7531394433975219
0.017563530543260947,0.8869928431510925
0.2634991441144679,0.8104795090357463
2.8357308202401112,0.6544962660471598
0.00020134588248679866,0.8964358234405517
1.5396847271081506,0.7671774808565776
2.1808762415594356,0.7998884558677674
2.1832584860325803,0.7595280273755391
0.6767470773940694,0.8570392259529659
0.3947304884419577,0.8536978435516357
0.00810039451733684,0.7522036369641621
0.017563530543260947,0.8885692262649536
0.2634991441144679,0.8103196382522583
2.8357308202401112,0.6557582672437032
0.00020134588248679866,0.904050608476003
1.5396847271081506,0.7720807894070943
2.1808762415594356,0.799256591796875


==> figures/suppl/ssim_baseline_csvs_old/linear_baseline_data_Def3DGS.csv <==
baseline,lpips
2.1832584860325803,0.7648541911443074
0.6767470773940694,0.8799952509857359
0.3947304884419577,0.8745199720064799
0.00810039451733684,0.7763676794370016
0.017563530543260947,0.8960580317179362
0.2634991441144679,0.8267610971132914
2.8357308202401112,0.749412275950114
0.00020134588248679866,0.9177981344858805
1.5396847271081506,0.7921631820996602
2.1808762415594356,0.8087141378720601
2.1832584860325803,0.7647893150647481
0.6767470773940694,0.8800528659707024
0.3947304884419577,0.8742591293652853
0.00810039451733684,0.7770689455668132
0.017563530543260947,0.8966569948196411
0.2634991441144679,0.8288154212633768
2.8357308202401112,0.6710790085792542
0.00020134588248679866,0.9177622850735982
1.5396847271081506,0.7942331600189209
2.1808762415594356,0.8067400042215983
2.1832584860325803,0.7650717691580454
0.6767470773940694,0.8788450672512963
0.3947304884419577,0.8686446762084961
0.00810039451733684,0.7774871555964152
0.017563530543260947,0.8965462764104207
0.2634991441144679,0.8276988784472148
2.8357308202401112,0.7501305246353149
0.00020134588248679866,0.9180177537600199
1.5396847271081506,0.7929520877202352
2.1808762415594356,0.8074908963839214


==> figures/suppl/ssim_baseline_csvs_old/linear_baseline_data_EgoGaussian.csv <==
baseline,lpips
2.1832584860325803,0.7507991576194764
0.6767470773940694,0.8184967353230431
2.1832584860325803,0.7498596994082133
0.6767470773940694,0.8246222933133444
2.1832584860325803,0.7512042021751404
0.6767470773940694,0.8166239545458839


==> figures/suppl/ssim_baseline_csvs_old/linear_baseline_data_RTGS.csv <==
baseline,lpips
2.1832584860325803,0.7600850510597229
0.6767470773940694,0.8740403538658506
0.3947304884419577,0.8633302307128906
0.00810039451733684,0.7577729511260987
0.017563530543260947,0.8880616474151611
0.2634991441144679,0.8217423049608866
2.8357308202401112,0.7443035968144734
0.00020134588248679866,0.9057435433069865
1.5396847271081506,0.7971449136734009
2.1808762415594356,0.7945830694834392
2.1832584860325803,0.7591953500111898
0.6767470773940694,0.8738186316830772
0.3947304884419577,0.8630135869979858
0.00810039451733684,0.758082451025645
0.017563530543260947,0.8881727131207784
0.2634991441144679,0.8213674926757812
2.8357308202401112,0.7388479900360108
0.00020134588248679866,0.9037498728434245
1.5396847271081506,0.7967451826731364
2.1808762415594356,0.793355827331543
2.1832584860325803,0.7588551259040832
0.6767470773940694,0.874025168873015
0.3947304884419577,0.8634975059827169
0.00810039451733684,0.7583084853490194
0.017563530543260947,0.8880986547470093
0.2634991441144679,0.8231101449330648
2.8357308202401112,0.742985409895579
0.00020134588248679866,0.9057218138376871
1.5396847271081506,0.7972971526781718
2.1808762415594356,0.7947374860445658


==> figures/suppl/ssim_baseline_linear_csvs/angular_baseline_linear_data_4DGS.csv <==
baseline,lpips
-2.683514126846227,0.8766873230907399
1.1447245393204162,0.7725581083672078


==> figures/suppl/ssim_baseline_linear_csvs/angular_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
-2.683514126846227,0.8829099177376122
1.1447245393204162,0.8053319514026744


==> figures/suppl/ssim_baseline_linear_csvs/angular_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
0.634393266931767,0.7799072631939163
1.1445350992670729,0.7649495257208302


==> figures/suppl/ssim_baseline_linear_csvs/angular_baseline_linear_data_RTGS.csv <==
baseline,lpips
-2.683514126846227,0.8641645988577165
1.1447245393204162,0.7991494666890424


==> figures/suppl/ssim_baseline_linear_csvs/linear_baseline_linear_data_4DGS.csv <==
baseline,lpips
-8.510486320407573,0.8776136458600003
3.2744415353318588,0.7544423375462975


==> figures/suppl/ssim_baseline_linear_csvs/linear_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
-8.510486320407573,0.8692683915027821
3.2744415353318588,0.8011445341593466


==> figures/suppl/ssim_baseline_linear_csvs/linear_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
-2.4453868698858208,0.7421364544142294
0.8596019432708472,0.790237946711334


==> figures/suppl/ssim_baseline_linear_csvs/linear_baseline_linear_data_RTGS.csv <==
baseline,lpips
-8.510486320407573,0.8504212426771257
3.2744415353318588,0.7971412067703618


==> figures/suppl/ssim_baseline_linear_csvs_old/angular_baseline_linear_data_4DGS.csv <==
baseline,lpips
0.06832263738433497,0.8448319735004657
3.1409807730887263,0.7486559144078654


==> figures/suppl/ssim_baseline_linear_csvs_old/angular_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
0.06832263738433497,0.8660098274130594
3.1409807730887263,0.7687241975319654


==> figures/suppl/ssim_baseline_linear_csvs_old/angular_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
2.1109056755148443,0.8199143277274238
3.1409807730887263,0.7506210197342766


==> figures/suppl/ssim_baseline_linear_csvs_old/angular_baseline_linear_data_RTGS.csv <==
baseline,lpips
0.06832263738433497,0.8558295234038137
3.1409807730887263,0.769431292994775


==> figures/suppl/ssim_baseline_linear_csvs_old/linear_baseline_linear_data_4DGS.csv <==
baseline,lpips
0.00020134588248679866,0.8568233656274561
2.8357308202401112,0.7121814115034719


==> figures/suppl/ssim_baseline_linear_csvs_old/linear_baseline_linear_data_Def3DGS.csv <==
baseline,lpips
0.00020134588248679866,0.8705263285799316
2.8357308202401112,0.7455929018414809


==> figures/suppl/ssim_baseline_linear_csvs_old/linear_baseline_linear_data_EgoGaussian.csv <==
baseline,lpips
0.6767470773940694,0.8199143277274239
2.1832584860325803,0.7506210197342768


==> figures/suppl/ssim_baseline_linear_csvs_old/linear_baseline_linear_data_RTGS.csv <==
baseline,lpips
0.00020134588248679866,0.8584620096605948
2.8357308202401112,0.7513809763063276


==> figures/suppl/ssim_scatter_csvs/angular_scatter_data_4DGS.csv <==
velocity,lpips
0.9546888829378734,0.8142863095561002
0.6435187148802337,0.8543395828861786
0.6393367263396169,0.7941570729858773
0.7393355000959251,0.40585220424692847
0.6451553912721696,0.5427126157000655
0.6270745446396452,0.4881349695856143
0.6233048512602057,0.5837455019179499
0.7596359454289427,0.4050730739324696
0.6827048064708974,0.6194872206118099
0.780118172420027,0.320533896885916
0.9965361090332564,0.07017283170234863
0.7436727340277667,0.6268105593714458
0.7250910905818456,0.6332109310342057
0.8636000143619854,0.3897111943683742
0.8470099960999775,0.34871214616982094
0.9519855448736264,0.616844767246927
0.9807844408057117,0.6006268887195824
0.918906744653785,0.7203077028714017
0.8178445485766765,0.790365548732161
0.9087486288051119,0.7660314262485364
0.7979501282903452,0.5397831821140219
0.9583557080006195,0.5279671113520037
0.7354910590968986,0.41731635820167234
0.8812142325223736,0.42846112771305417
0.7549505751979237,0.6261750511145865
0.5409951617624928,0.6209470826153429
0.6870079118147551,0.645243951166669
0.8226757225098739,1.0
0.48179219849966726,0.8651378432018513
0.7501713175988544,0.7811988899789114
0.7786008795317664,0.5985808443201998
0.7279160175004444,0.4812521411880206
0.35691649785011,0.5199384533906806
0.5380806117071018,0.559850466614776
0.8343613302284201,0.24008694361303473
0.9747708818711522,0.16804551399844328
0.41662132569990845,0.8649475208833182
0.5149898372137991,0.971052230362459
0.8676938470506478,0.41174340600701326
0.7957004365367047,0.7117252044427649
0.8909487757813956,0.6898252228748165
0.6340140523077094,0.7330024815661693
0.9844609488199119,0.6385549413910577
0.9307989804892547,0.7001962764409203
0.9130006576416111,0.5296827196314159
0.9364969979719695,0.7779539141778059
0.8565001211277756,0.8765347885402456
0.7721855899627477,0.8849509059815921
0.7951536530476871,0.8955895445432943
0.8131646108870301,0.9138358522617693
0.8161276705639448,0.9019172891931957
0.746761652448062,0.9319490791446674
0.7810013951787433,0.930974101900067
0.5933090623261479,0.9945824713324666
0.690660571344475,0.9760073756672722
0.6413206477562067,0.9834097302729011
0.6633532157650458,0.9707962290442163
0.804537349320658,0.8856116843550312
0.9592492319096096,0.6608901044079646
0.8134879262949946,0.7329850458417221
0.6754314344582001,0.7121376127006087
0.7174322276721472,0.6939649620221455
0.7011798987864506,0.704487955472718
0.9001514371257502,0.4442921487288645
0.8492506016422811,0.5967145401843632
0.7794273057419889,0.6084818750306904
0.797096922627303,0.6323061912478356
0.8837525687921239,0.633674717701388
0.8807688197186236,0.4286644021574752
0.9064745074569418,0.694800453471168
0.8138522520772925,0.6611900700346793
0.7307690440500614,0.9414116538601891
0.8894767393719553,0.8637996581732266
0.8407918721938374,0.6229272370789274
0.8559381508143813,0.765841959751856
0.8313042376658176,0.8421087083359964
0.7340475383409748,0.8364901111452434
0.8720594548789052,0.8353876270253443
0.8002151349404439,0.8329806140099497
0.8849338085748399,0.7480604732383448
0.8588929205224196,0.41628697367851375
0.844259255146221,0.5976092742675362
0.9957669037982915,0.7432150065664552
0.9582272759515736,0.882609923697172
0.743165709432819,0.9442897610717444
0.935319331535293,0.5978956558850644
0.96676425072708,0.57984457309904
0.9843468384904189,0.3955844059844378
1.0,0.6593376783315876
0.6966785944900243,0.8038774437128396
0.693995145356686,0.8530832937002174
0.7286552745259802,0.7794099802926946
0.6158796698782614,0.25026499561362525
0.8478568741974503,0.5231592219170899
0.7915169955669227,0.7301302104762529
0.9787634669539191,0.8889602130006848
0.7827242643510992,0.82417366696746
0.5529855297049753,0.7829950920022929
0.8692713533071873,0.7513870428302647
0.9493260356255642,0.7969837222957546
0.829525943283752,0.8321416666550441
0.7556030939453078,0.7492831171294559
0.7172274438808698,0.9453024645986781
0.6734190211402449,1.0
0.7356264185389056,0.929077062119156
0.6699612267467355,0.8939721168825916
0.786789395339976,0.9042393021968136
0.5336475602373544,0.844654341116301
0.8093708656257772,0.0
0.8906664238462273,0.11643722927759134
0.9463825453669036,0.3400103253916699
0.824228923252102,0.5072986903205127
0.7657410199828858,0.7342303753733735
0.8449016173913039,0.6775669519387058
0.6644128972846781,0.801227700416136
0.7667353555336981,0.7026882894740575
0.7793665179721672,0.8207494986228083
0.6858310277207329,0.7440125493221834
0.6656956820293518,0.7533507881621087
0.5453322695169328,0.7574880364452287
0.5185685841069864,0.757459669984597
0.6837826824966217,0.6099640029614585
0.9296810422739411,0.2231504358506676
0.8413598730353785,0.028004788258554614
0.8305180510118608,0.4569425494072828
0.9085862890460141,0.5299450541657565
0.8647493392078881,0.6176952818066032
0.809524664326117,0.6023561182200613
0.8509743704893726,0.6525349687543436
0.8196390945575045,0.7646420578165201
0.7670145362422666,0.8439064587594212
0.41173578912251996,0.846665097055845
0.7359437536772677,0.9320197770963523
0.6869004551746275,0.9446428520774177
0.6634810168889343,0.9342224327643966
0.8410362901580859,0.8672009962300974
0.6741244519850474,0.8004178379651036
0.7282172027341137,0.8849484723242627
0.7139519067467186,0.9601351945513702
0.8526578496592561,0.6454064771976207
0.7720099211971007,0.9424086822688743
0.8871507166017557,0.8158254583003819
0.9218330011017605,0.4878986684243666
0.9189597474938338,0.3096602952228258
0.8126533410878004,0.0
0.8665764329307933,0.1521303703160125
0.696666703800092,0.4480771990195494
0.8507862245596686,0.5656945808547428
0.6109445027639632,0.6403271575777549
0.6172707249948217,0.6491481991329001
0.6424169198635511,0.6568553900868607
0.6503133157001928,0.6340365225060066
0.7065536806965649,0.6533585544053774
0.8238300093543999,0.2118235896521969
0.7524123747575404,0.3070381598663903
0.7923846788173957,0.47934560621974176
0.8932666947282885,0.8086955040403293
0.8206505763791676,0.8479364607200586
0.7438983834027616,0.5413287713507142
0.8572195106655671,0.5634727765084977
0.9114258323150798,0.5277411044287356
0.9174936706994175,0.6517152971655124
0.8593467269440143,0.5361952304917257
0.6700061656446669,0.39548707048774207
0.858600416603825,0.1974287086474774
0.6803067519286059,0.8575168787906133
0.7067599425390234,0.4803414508416835
0.49367824717058656,0.5325888794323229
0.9132783852729369,0.33615791718053567
0.7258789601554155,0.8442438708771781
0.8756613763233281,0.6653319343120584
0.7311662811512244,0.5141173160732327
0.8023010494310882,0.9265590505529142
0.6736331377464487,0.7510131403014265
0.808563855692326,0.8466496920324794
0.8045605460457778,0.3123173442659886
0.680646049803777,0.9516771445810633
0.5554918918111909,1.0
0.8941393423689785,0.4139693335952075
0.6678229678654434,0.3075346024791931
0.6320546740931988,0.45024951768564603
0.5539346748206906,0.8430683863068139
0.7411956321999785,0.4907403311528183
0.7052081309162367,0.8092805261631855
0.7815550391751515,0.8000430333659984
0.7948968126034471,0.8316629230390915
0.9751934008465272,0.7799632427155246
0.9753941607285987,0.6516664648043955
0.9086170354275652,0.8859496518793377
0.7433104618305904,0.6436841883118075
0.754941930944858,0.3953270719327028
0.7633219837848633,0.8967901146210678
0.806742289025628,0.9830151249894481
0.6928918901555167,1.0
0.7031197041111545,0.9795793373779192
0.8251518665336577,0.8727868554629435
0.9016669595674447,0.8134274195028316
0.948315796390209,0.5910174041980012
0.5971596772927248,0.8255208046597152
0.7976867037142381,0.8685582996590363
0.7320199965722214,0.7614405442206832
0.7937462169335412,0.769507235844867
0.7146038938677458,0.7934513126552963
0.9236177602206029,0.8615302811757927
0.7552229433264207,0.6893495630599384
0.7816086177509357,0.8850885257814822
0.866544703394633,0.9455939889085857
0.6451007654234412,0.9606935360152028
0.6222468590253313,0.9718907816088912
0.5700872108062449,0.9837368459469531
0.6316258092869645,1.0
0.6687926171158037,0.9784242156229578
0.6268065229952491,0.9727927250344578
0.8095009270188078,0.5428440201321627
0.7261235440484044,0.8413091796327259
0.5581004691232024,0.9159711429326352
0.664329572119618,0.9697351667015975
0.718759700137095,0.9553873085077639
1.0,0.6980564036916079
0.6402240793840711,0.5396741990823484
0.9228183301156422,0.5571137639640094
0.8872787889165201,0.5796802774895324
0.9518310644713589,0.6145944093166957
0.9613949609145775,0.8326982450733528
0.7248410384378635,0.926860199622746
0.5734770561115968,0.9295532242663332
0.8029189340106678,0.8117482293010814
0.7391027172421268,0.9393055675904792
0.8880723836748491,0.9327486565823728
1.0,0.7043161166689845
0.7400499710052907,0.8034186490484387
0.854846610316899,0.8100272906736696
0.8531727200282871,0.7599305722372031
0.8325106787261018,0.4698619572343765
0.7621932631644489,0.4028182903503718
0.985593976089959,0.42822336088890656
0.8989419786622036,0.335003404561209
0.8772897922963419,0.15200959417991616
0.7706867654968862,0.1268682190984144
0.8532814611117696,0.39107481184606685
0.8347989561587925,0.3217626415782715
0.8684155022575886,0.4691069935286245
0.9614465944865882,0.6882108263240312
0.8784890242818328,0.6821440246790049
0.9208912871398814,0.67462509188703
0.890962225243336,0.7596795197130416
0.9139227224239356,0.7862423216759472
0.833851993621214,0.7329144308241928
0.9441779072586098,0.5898596453837943
0.8900650940989209,0.6973859833221654
0.7654634487903109,0.727004762773426
0.7810494501034997,0.7650094189849892
0.8928426384078991,0.6948068250163907
0.8374858190176473,0.5810421027725952
0.7674010081674388,0.37443671218724545
0.8854872202766668,0.3936331772884837
0.6682554508179777,0.35018730203115433
0.7715315802599685,0.384762244538832
0.7900410814383562,0.40053707712408215
0.8358879841943817,0.4662687603353598
0.7778253633915357,0.4287408578770508
0.6997263931259714,0.5815908860808315
0.8362903221579322,0.5394925247928107
0.844085973227173,0.47656675617952066
0.9081199179839349,0.30748870643480103
0.9213024586830184,0.39836032378904535
0.7389477745532562,0.09492621215992748
0.639472561760891,0.5000747279660976
0.6867088844567523,0.48061894040565234
0.8794497893200305,0.6215173151929186
0.6957644458453671,0.6620367468746836
0.6215625761285541,0.6733013851190103
0.6057721715667205,0.7111330206008128
0.5951263555086848,0.7823897521442105
0.6921952663599491,0.7907858007222096
0.6832935274626563,0.7743408270216325
0.7185574132909388,0.23334651116821506
0.9911740648509113,0.6408573949348902
0.6752642465599495,0.8200405941596479
0.9436873265051103,0.397689983939997
0.9348368430852865,0.7544626174667033
0.9297739765204615,0.33248960473755823
0.9362854969960648,0.5049496948219089
0.9025336376761292,0.8694832368370257
0.8476701292329615,0.7865626554059644
0.8352459191442858,0.798280086832414
0.8518229889191921,0.6343957911191702
0.7632715672253129,0.527895816316925
0.823358856434602,0.6707994154120879
0.8950187748495594,0.8731411901517665
0.840020914661909,0.8083049898210579
0.8200929823678521,0.7664529453322824
0.8209640488644838,0.7499964342799765
0.8437880007937892,0.6776921899321182
0.8045118759629292,0.6837919483189294
0.753718840594304,0.6949350611069326
0.8542882837695461,0.7907863696310954
0.888054851425948,0.7528870446456672
0.9234375191745742,0.8138675130576667
0.9332488433835543,0.704627163560053
0.9454844821535268,0.730002779477976
0.9014116772668579,0.737437028215365
0.8106748065733386,0.5798157142598944
0.7111698481066449,0.3813839455593565
0.9052155359838169,0.5105857078167811
0.8102948499299318,0.569318177932508
0.9808735624619975,0.8153190757673973
0.9748089453504947,0.9062636928369091
0.9568764038956729,0.8055010216657622
0.9316856237029223,0.479858554368592
0.981124498485017,0.5613881172187439
0.78069987760781,0.4689834193636314
0.8421198568783737,0.4479776000453314
0.9352370157058566,0.5710151738004159
0.9767893909268344,0.5383008645690808
0.9095599144414273,0.2376947038976683
0.8860250663210905,0.6507754450462033
0.8588155032137741,0.5710689071180526
0.8180989138054162,0.4122893959251583
0.789562447940007,0.1862973201240556
0.7001698602666265,0.9098753411652742
0.6962625066988202,0.8070856737929445
0.6456467522901305,0.9684573743817657
0.6367052075841456,0.9523815311034753
0.6613280859494065,0.9694090613122903
0.5653489113265894,0.8969186564760753
0.6614525679411143,0.8971126398140752
0.636634815430511,0.951967388362589
0.6486872264287236,0.951052628380744
0.588925527155589,0.9359036982572817
0.6621735695933207,0.9385180327378434
0.7571604699058966,0.6687274085368561
0.808366570966376,0.5339482527242974
0.9269414245512312,0.20695217586202222
0.8108755733485967,0.32504081830118275
0.6883062585481866,0.44301120101862285
0.8180328329159285,0.5956779577434176
0.8011933315877209,0.4281539470467556
0.9598990570724527,0.0
0.8877251497294742,0.5430451160202966
0.7380728222190464,0.7253434701403675
0.7052738836485923,0.8167794423607599
0.6929827003196801,0.809705330640364
0.7634441934583819,0.7556571105438264
0.998312683318468,0.37550201820693235
0.9841539878850764,0.21484048412644524
0.6037478948052876,0.6563712608954292
0.6896814261260645,1.0
0.7259570820881917,0.8520339654649983
0.6242917632646219,0.856100274938258
0.6127407354252309,0.940054744433083
0.5329176493281922,0.9112536191421076
0.7104414997067149,0.24329147610327465
0.8064458510141055,0.5160970117565747
0.8068174808724049,0.9939417053699283
0.7322096472517026,0.9827053370168384
0.701294297267784,0.9959163945015879
0.7491667436372599,0.9944276337738955
0.6536987529135666,0.9776247071039119
1.0,0.9376933953101778
0.8625500778128115,0.9463375001855304
0.854246011733556,0.9639309478314235
0.7619763342540962,0.997098626687601
0.9249191963600764,0.7653159405812169
0.9178563259390358,0.5973428170037512
0.867968475396072,0.7165449909687012
0.7251606713821328,0.7888708843703355
0.6716573988159664,0.8918560851723433
0.6676397864765087,0.8890882937717918
0.6815415615325486,0.8530637689071644
0.6448545477913084,0.8414402066066903
0.632851879419414,0.7618666878332692
0.5858631724451402,0.8708170688800175
0.511770163963467,0.9743148613469784
1.0,0.04354487049847491
0.7876391232350825,0.42242144349851274
0.8473155715992634,0.27990835575034423
0.9707662760153235,0.3019883034455246
0.6835507895779189,0.7577291360193115
0.6104014040952113,0.7810160469782977
0.6317617364627935,0.7830439668920834
0.41685748566039227,0.9538029500878673
0.5470106093803454,0.9415920279476176
0.577720551511837,0.9532978170310181
0.543324930366141,0.9602099211087439
0.5852776933038041,0.9786782136204927
0.5765675857157342,1.0
0.5289746837445881,0.9947371969086226
0.5234192818788292,0.9633515347456743
0.7008538586491142,0.971270211093904
0.6580808436450385,0.9194871468108743
0.5537890235436576,0.9159890773056738
0.6109927268666729,0.8039030994114784
0.7515273172858061,0.9308784991638528
0.7381898853321069,0.8966470818142792
0.7355362700865967,0.8672877435559001
0.706636538945384,0.8498407796351707
0.6585578312783336,0.9061131649933044
0.7604395687925815,0.9258987781358723
0.6208861435606992,0.9730882343518737
0.6256048917787168,0.9565190647966015
0.6629124930672186,0.9719618383705061
0.6754088264558342,0.9677509883195684
0.5718295422930061,0.9623881132546949
0.7078738730530473,0.9580068301371794
0.6426755353480829,0.945015473528413
0.801712437101032,0.9260704926540786
0.9190622001734835,0.535230308893915
0.9602525782277759,0.44465218199176026
0.8781487558336105,0.09787214957103407
0.8571295871916705,0.33314923144938585
0.8296412183331785,0.8872692853016443
0.7972218295044464,0.885695393153845
0.8588807809911979,0.8182950578840805
0.7928547816467358,0.8363514705291257
0.7815108751943788,0.7114347165772535
0.6520689907267317,0.8352524256617716
0.6369035731621155,0.8243061121711436
0.8972099572538722,0.9428567600519849
0.7612583401477272,0.9333475984549533
0.7429467462444745,0.9296481243729454
0.7212754176208432,0.9400667859892862
0.7210047381986624,0.9446060107390357
0.7636527132026286,0.9819743243573406
0.8554418278663252,1.0
0.8370006790322696,0.9842969383581239
0.7737361689442183,0.8203370982220615
0.8020774408615723,0.7795128421560352
0.9271079849057164,0.8024785057718573
0.9396227129212611,0.0
0.8558251076092135,0.5148908954634549
0.8227499724750351,0.8663519670499334
0.88032602625957,0.6875379544188573
0.5769301312573072,0.578361869697058
0.6786779105920644,0.5007873082098109
0.7198425714656218,0.473671147339682
0.7038049333269232,0.6546944235935889
0.7050513533481647,0.5851778385383433
0.8164020058984289,0.5901488834827393
0.731338049502046,0.28581080017377386
0.6948521674123863,0.5913426577689618
0.8742924771982993,0.9443417811956434
0.7800824420888934,0.916060652040587
0.6519700326209151,0.74314693505821
0.5414819691313654,0.7087987930955364
0.7659766972965165,0.591683640435453
0.6743868905822461,0.3144436305074311
0.8091726362789737,0.34148275207177115
0.9089002493000292,0.8477709515646461
0.7663106885848556,0.8933101928257328
0.8709953020370935,0.9304805204484715
0.8895275188393148,0.9051650890661102
0.8378125458297068,0.9334660718278517
0.8471526730274815,0.908044165717267
0.7454654260751501,0.8193784005366326
0.9233123730108037,0.8086223234915193
0.8969603601552009,0.9405934901351164
0.9350659813575297,1.0
0.8686203427228043,0.9874594065098649
0.819661993168316,0.967122733419223
0.8380177510171742,0.9778788104643363
0.5884423471755544,0.906427879342838
0.7691694404482725,0.940806439591563
0.7749820306894103,0.952769940054728
0.7675398842557427,0.9591669417263813
0.767008101856643,0.9535067451740329
0.7342618123696611,0.9173734814041887
0.9479655460826555,0.9076054898369872
0.854382761251421,0.9049563985987926
0.7809169284310088,0.9518925882941683
0.9147177624228513,0.9041365431914735
0.7999973823460382,0.7477954407521374
0.6361892010278288,0.6530116376877948
0.7170066906821774,0.15586409565689582
0.8855172111040496,0.0
0.6880480345717158,0.7943900913810127
0.8266721267235647,0.9002129737955284
0.8160733471491767,0.8031683371737514
0.9303526983924749,0.7333238857089106
0.7511473555041857,0.7745126402716955
1.0,0.641664395008065
0.9034193089468865,0.7264377433008247
0.7288238957581579,0.7239147325079451
0.7050610635341273,0.8494813965857977
0.6323413205570426,0.9525383734965668
0.6044975814976867,0.9916818617678465
0.9356728974400211,0.3933201788571448
0.955001075775678,0.33288890305344954
0.5332351546004654,0.7909945161490947
0.6379952425691874,0.7865175179687938
0.8933975505687759,0.5725526501360055
0.6566120972932543,0.8824494337907534
0.7281594438954075,0.6524929423889827
0.8404325411704415,0.2717452303779209
0.8627101492674274,0.28515309094555985
0.9162681691802889,0.585344281254601
0.8369217067495573,0.8836587765100513
0.7099270515572321,0.80716718269557
0.726532098567786,0.8071074357239946
0.7548504126660477,0.8922057941759506
0.8343500223507906,0.915980287767021
0.8322827535506352,0.9484533002733424
0.9073224279754635,0.5531065224488576
0.9296892534945502,0.6503484528735093
0.8970171232747497,0.8245199437524939
0.7908393391759185,0.7846879180954373
0.650514496349586,0.7195119739332498
0.754633362861634,0.7435174535840715
0.7327708947942614,0.8234471655396538
0.8579261906742741,0.6655423211271693
0.8162340687754187,0.9729052818456693
0.8243911017536237,0.786587018263369
0.9204122445002731,0.4004156682165316
0.949495968996778,0.3959442475402385
0.6141850876784377,0.5939857204737935
0.8265626746634595,0.7776175041556153
0.7910359606065486,0.8299569181658534
0.7347895436931985,0.6936100613900132
0.764017848836478,0.27878683774216195
0.9316399107850003,0.5847841533960819
0.7353891268758542,0.6005520193409483
0.9546888829378734,0.7722682202807565
0.8417696955740464,1.0
0.6435187148802337,0.7991973656108912
0.660203423000741,0.8196539466996462
0.5999001506743298,0.8760949717803153
0.7393355000959251,0.5661411795480545
0.6451553912721696,0.5569592275637364
0.6504361932427198,0.5950553880641246
0.6827048064708974,0.6405189640586015
0.9965361090332564,0.058957535541571265
0.8140957274958964,0.5302028247623797
0.7667069814517832,0.5657478242739439
0.7777225417490796,0.5083551671397932
0.8593918915011962,0.3706068121476155
0.918906744653785,0.6825036486878575
0.8178445485766765,0.7394596296928103
0.9087486288051119,0.6981160960716645
1.0,0.5110000102061198
0.7960211547364673,0.5045322462357643
0.7549505751979237,0.6159619340888778
0.776766248550446,0.9267156852024384
0.48179219849966726,0.853050827935025
0.6678145027725734,0.8761975788167607
0.6797655365043944,0.8821995063154012
0.7279160175004444,0.4130511486987926
0.35691649785011,0.29384263371475344
0.9747708818711522,0.19480728704042358
0.8892765454742283,0.5498600153264712
0.41662132569990845,0.8244095825278228
0.5149898372137991,0.9721097410174687
0.4967047709988118,0.9082871797551247
0.8676938470506478,0.35188511242314996
0.9770599615539296,0.5152731333925492
0.7579426801837849,0.7741522545587544
0.7957004365367047,0.7059412964233288
0.6340140523077094,0.7127522754640089
0.9844609488199119,0.6235696163610213
0.9877688495541332,0.6602392563682946
0.844925278889887,0.6897502471930806
0.8277637336246255,0.919308920724184
0.8131646108870301,0.9094094914338916
0.7810013951787433,0.9430570155620434
0.5933090623261479,1.0
0.7311255593654492,0.9812624913472666
0.6722083833109597,0.9539760431469961
0.6103225656466191,0.974290358806512
0.6633532157650458,0.9686714474237682
0.9592492319096096,0.6440805939189331
0.9046212875516021,0.6638657954232406
0.7794273057419889,0.6150042883219511
0.797096922627303,0.638305211462267
0.902467449158899,0.6807334552324942
0.8807688197186236,0.6909801644624145
0.9142118535437656,0.7298591292092085
0.8955567379934732,0.7498862560647174
0.828576866371411,0.7157342005186568
0.9064745074569418,0.7684470031302019
0.7249199217512884,0.6925398025733054
0.7954144269011801,0.9180997962770784
0.8252852601332513,0.8053329642875755
0.7231155159750516,0.8624112745779816
0.8509757873446036,0.9110469729217276
0.9043393125485842,0.7617218331404702
0.8002151349404439,0.8817423469308519
0.8278423799589224,0.9268612968898347
0.7916454909717979,0.8847759306700148
0.8936018060539959,0.8900455313654958
0.7686273725552429,0.8425714988768147
0.8045234569231572,0.8921310770464698
0.7840474123623331,0.8635605161993026
0.8879644152362006,0.0
0.9488887466735653,0.3146595949768823
0.8994627398258296,0.5891747651388425
0.8328239434172868,0.6405838285483353
0.7132504013687189,0.754236577427307
0.9366283147184209,0.09931759896161016
0.8984663792850436,0.5718239775977261
0.743165709432819,0.950475968943557
0.935319331535293,0.6044223348166019
0.7893332080876787,0.6977144005960698
0.39811005732649185,0.9924789154107226
0.676822592603807,0.8179297469388883
0.509278895140321,0.9429896953889763
0.769330079480863,0.8941868611413571
0.8643911945104336,0.6150803059845626
0.783297646988653,0.2654033945594048
0.7143548931416297,0.0
0.7957875004386097,0.42023959429191
0.8839686491797608,0.6243348119978238
0.9587685146244022,0.9078117530423119
0.9185856119208917,0.8836056239895089
0.8628711098939735,0.8043681606012264
0.9204732514432785,0.7066324279486772
0.7827242643510992,0.8256254014148218
0.5529855297049753,0.7571809610628581
0.8323021813659441,0.823816396984967
0.7766079617270145,0.8370821736905149
0.878456751087608,0.8882054445853792
0.9493260356255642,0.8246685282338976
0.829525943283752,0.8304546567188689
0.8414510415544445,0.8989405334395332
0.7172274438808698,0.926142742151453
0.732494792610808,0.9662262901481964
0.6734190211402449,1.0
0.7356264185389056,0.9613559821455291
0.6607219222577383,0.9324468252451844
0.6107103245464971,0.8003837468145791
0.6474573610202301,0.9269695511750664
0.8093708656257772,0.0
0.9463825453669036,0.38178459201779774
0.824228923252102,0.49505889168262995
0.8204332692710211,0.5065013302047761
0.8241732144548443,0.5452513028217867
0.6187659838031954,0.731501877864565
0.7793665179721672,0.83169562772765
0.7204970330432389,0.7800513096371084
0.6858310277207329,0.7589213779607097
0.5453322695169328,0.6906963555066583
0.6837826824966217,0.6231212226687339
0.770658876457043,0.6163132029821901
0.8890528486752283,0.6101380346072306
0.8647493392078881,0.6717266374419176
0.7050617023103776,0.8092537466014668
0.799661497023358,0.8577885741129737
0.8625635743412849,0.8577155528077909
0.7445562751836845,0.912780919046147
0.8410866826725008,0.9817118141169655
0.6634810168889343,0.9383688014039563
0.6741244519850474,0.7976713505777202
0.7946026920225997,0.8109344536424244
0.6327903935375353,0.8334834326828757
0.6867994932437974,0.7170886892432315
0.7139519067467186,0.9619011340208695
0.7311381343426872,0.9910804475719199
0.6511501560585421,0.8745019338475656
0.8141627354281796,0.7910032883927768
0.8644102127104528,0.5575504366671379
0.8281178428099816,0.9112130740735149
0.6581471576873124,0.685198198705165
0.7065536806965649,0.708835046466654
0.5688821354930419,0.6683285592523611
0.7923846788173957,0.4768963761362747
0.7536809333470877,0.7544205427766347
0.8065662061967407,0.7902906584937694
0.7241072155015358,0.6044562969144385
0.7266950273753082,0.60101744884276
0.870528332745182,0.7193794289494597
0.8302457264113736,0.7431871554117765
0.6828148667094244,0.6969167717787992
0.7575598985933468,0.7618925399437542
0.7205290376643172,0.7302134130858772
0.755199968937509,0.6764511307503428
0.7776414716260613,0.42632657458889606
0.8168516423483552,0.5309860044167684
0.7542445011005138,0.5494518842636501
0.826018854679695,0.6231308268523948
0.6552027917959599,0.8031020508944384
0.5772478039725942,0.9722924693278627
0.7384421981436404,0.8798252428587096
0.8800127381613672,0.7476771392678876
0.713654950815291,0.8221616904135083
0.8040811986824618,0.6510084390651688
0.5862041327147224,0.7505258409021808
0.7938079734177809,0.7465627439997006
0.6084757260591303,0.7806742715223742
0.7536289259364893,0.8192755577065653
0.8757261311543354,0.5191394268055075
0.8023010494310882,0.9202094301349029
0.718855268267236,0.17848777153123951
0.808563855692326,0.8288493753936008
0.6632434187739032,0.5356504699569674
0.7243620632607115,0.5009210013928299
0.8045605460457778,0.24671476668949743
0.7743809566485662,0.473726342084543
0.5554918918111909,1.0
0.8543427560650834,0.7530245291729243
1.0,0.26225457200851854
0.926180646553577,0.3028009605995276
0.865819440204308,0.5555001021145929
0.6678229678654434,0.22045063071357415
0.5539346748206906,0.8480817231952477
0.7052081309162367,0.7791383650307072
0.7815550391751515,0.7899749290711379
0.7948968126034471,0.8391224762321268
0.794022677205912,0.4977457251292856
0.7470651309039159,0.9858481505777682
0.7751037112685791,0.9749675783243048
0.7625192399573567,0.9638637560734772
0.948315796390209,0.5765208848768067
0.5971596772927248,0.8199161001755286
0.8475948993024208,0.8832223730420357
0.6901010801149159,0.877503597442206
0.8803852395409723,0.8769869593579569
0.8312760418983351,0.9195484023872622
0.9250673530053181,0.7464475974495407
0.8756159624642176,0.8821505896871337
0.7753526274642338,0.7677200674242497
0.7146038938677458,0.7796453763183554
0.9236177602206029,0.8531973112815513
0.7854642020273978,0.5386751969252929
0.8930049668821668,0.0
0.7816086177509357,0.8617321540965917
0.8306004781327642,0.7615859643139234
0.7078133489705176,0.968862953347852
0.6687926171158037,0.9715654225790759
0.6708041615084049,0.9286214406197857
0.7261235440484044,0.8411576425229714
0.5581004691232024,0.899788585431945
0.5568575021972805,0.9612674871673631
0.8163164485814671,0.8047975194024015
0.9025822663147689,0.5167085707011234
0.834601412338251,0.5623727534360551
0.9154749965892378,0.7713962909246318
0.9613949609145775,0.8454482216170259
0.8894474453001394,0.9288392203576316
0.7248410384378635,0.9385447403238053
0.4715252829951235,0.9326524117173682
0.5734770561115968,0.9273183994325905
0.7005223753413352,0.9865849500106844
0.7516472917441162,0.6579507790513169
0.8164179214187304,0.26903572224217653
0.7153553656985264,0.8885799760851478
0.7138929492714471,0.9258380428012203
0.8325106787261018,0.5005192214551335
0.985593976089959,0.4265065631233736
0.9482766994661538,0.3063365540113449
0.8179225374538138,0.0549841155175386
0.7706867654968862,0.14853427682507367
0.8532814611117696,0.4021524089412808
0.8922836238368603,0.38911030480146447
0.8149569320880207,0.8632641585328813
0.8784890242818328,0.7427842583547453
0.8740824265837703,0.571931667993794
0.915958662766551,0.6915249924066428
0.807849678061709,0.6345091407603208
0.9139227224239356,0.7681152876856268
0.965188075601113,0.37349466823185595
0.7810494501034997,0.6806049237791113
0.8928426384078991,0.6571783905366246
0.8681115651145598,0.2662826206522899
0.846852719779576,0.47119871823276577
0.7715315802599685,0.477980703526026
0.8243568369049704,0.5571396254049251
0.8115661670635902,0.4952225251467526
0.6997263931259714,0.7001606873406828
0.8298179361763398,0.6136437312113586
0.687304312957326,0.6304494347956892
0.7592796662976643,0.5184044143541139
0.844085973227173,0.5906810671132018
0.8452456421434962,0.4959664912088399
0.8006296740971498,0.15103677151379602
0.802211258125013,0.7374592742716013
0.8794497893200305,0.6675707758936339
0.6756849990857258,0.7208354808842702
0.6215625761285541,0.7051422281200515
0.7159122887261333,0.8486273942763589
0.8109105609943188,0.25165410009258765
0.7185574132909388,0.03506202438063076
0.9906533707087491,0.4088804826683894
0.7957834370699026,1.0
0.6752642465599495,0.8651205854709725
0.8606462599533442,0.19238455703017301
1.0,0.0
0.9297739765204615,0.279580604112796
0.9362854969960648,0.5157767980227256
0.9088079393062333,0.6842978391914709
0.8352459191442858,0.7404613232403155
0.8387509913160873,0.6013944515592244
0.7632715672253129,0.5688446730237452
0.817898765078255,0.5539824867651497
0.8601307386280835,0.9906601518846916
0.840020914661909,0.8142960854208642
0.8761487504289434,0.8207575065460507
0.7731882357109446,0.687824753452481
0.8696277420219866,0.7089118057311592
0.8203580710458251,0.5909523790102208
0.7554314268141956,0.7053216741575783
0.753718840594304,0.6680091848637361
0.8542882837695461,0.7564553033207443
0.8310954121101066,0.7675315882636039
0.8021602826683202,0.6679663602326397
0.9193640920274436,0.7754011240446028
0.9274572979292657,0.7234120218935828
0.9332488433835543,0.7532403970862936
0.863642798258416,0.529853866044554
0.97065945208225,0.4775996048106701
0.921019819683883,0.7023290371159979
0.742909975891151,0.6340223813957023
0.8106748065733386,0.5804768271256676
0.8696239876147965,0.42940540605403654
0.9610758667516072,0.348384093629472
0.8996518957860843,0.626518583998232
0.7913278306618187,0.7545651267415779
0.791975284610183,0.7641688674405791
0.722317789448679,0.4772056154483829
0.8861493198476952,0.6217377130817467
1.0,0.9704007991784221
0.9748089453504947,0.8822626789076695
0.8858871263626424,0.6981751492709697
0.981124498485017,0.5798323445266977
0.768085010440097,0.4968415852771975
0.78069987760781,0.4755736595111932
0.868430936569025,0.3688215418183709
0.8587860848306048,0.5272657638243767
0.8483114986466267,0.5289592181011112
0.8753278424549807,0.4388341514779101
0.8180989138054162,0.41325884201126567
0.8323037471056438,0.33828636626811076
0.7001698602666265,0.8579237101492636
0.6193574446851194,0.89162022954689
0.6964885488382135,0.9128914431036202
0.6405801663229549,0.8341987051627273
0.6588704996605554,0.9265722133572687
0.5931824313981687,0.8778412868588146
0.579324953160878,0.8954079194508161
0.6792048873834965,0.9862480677171637
0.6486872264287236,0.948069898773312
0.588925527155589,0.9252622087031681
0.6635984399295658,0.9103805142781157
0.6461504941390513,0.8788022339682856
0.7700401562232336,0.8710502476646388
0.6819348031554514,0.7771828562880223
0.7571604699058966,0.6789979555200958
0.808366570966376,0.5646197973804062
0.8108755733485967,0.2855955586582893
0.755212861374159,0.34862849473089325
0.7332852619555527,0.4427592375585918
0.8414616925643801,0.364760978690868
0.9346770766174735,0.09901339300555168
0.8180328329159285,0.5334305707921944
0.8011933315877209,0.373204327482464
1.0,0.1711072811741631
0.7883470879065437,0.4856585136797314
0.6929827003196801,0.7998870419430446
0.8572158160539111,0.7992147713616052
0.7446522538108179,0.5206548911419636
0.618922992016641,0.32643384525493163
0.623608210193303,0.6157483948502414
0.5828251086066851,0.8522726895471054
0.6896814261260645,1.0
0.6939891758508641,0.9476019029407273
0.6242917632646219,0.8394198719864019
0.6127407354252309,0.9313259001786082
0.5234747636730048,0.9079537079457403
0.7104414997067149,0.22392586100432246
0.8427012673297359,0.5102002536369008
0.9507696507136852,0.036973901466451735
0.9576576419505631,0.0718894189666312
0.9897492937654461,0.3424324694733957
0.9083559581676578,0.6293792869402912
0.8372851672172361,0.5892962728500851
0.813543179221787,0.7683600148798841
0.7948524696889503,0.882523967708041
0.6934701737808577,0.8747074601734681
0.701294297267784,1.0
0.6939224744872796,0.987664706611759
0.6536987529135666,0.9629934672087818
0.8447686359157779,0.9710834252448981
0.9586411970294365,0.9594745051459599
0.7942442802081043,0.9072363225802241
0.7764356376987973,0.9667388906654832
0.84118019186621,0.9754540648841261
0.958225499769645,0.7487890515379143
0.8399380863635351,0.7632747492282692
0.9178563259390358,0.49972589687196123
0.8872729332465961,0.5445404530533131
0.8277723331057515,0.6935487870936584
0.7226062899514615,0.8830976263974365
0.6716573988159664,0.8887793926657834
0.5858785922711508,0.9207469962865552
0.6152425330674084,0.8964536276243743
0.6706315350682147,0.8883545328173234
0.5557372533291043,0.8217938091850653
0.658658160056688,0.6935494397201537
0.6579087213445384,0.8115240786545452
0.632851879419414,0.778534461942086
0.5115319417511278,0.9546341070586295
0.4709001949697269,0.977924094902463
0.530047002976293,0.9921870745821079
0.6338873034607445,0.9786833759630023
0.5994088522412979,0.8023829154091873
0.5772598425712925,0.776174680660958
0.9546776597555232,0.015116595659826745
0.8021904086390511,0.655679844155645
0.6835507895779189,0.7886061823885141
0.5836765789191647,0.9236861178112765
0.5140982743866075,0.9344832478822578
0.5470106093803454,0.942860648916874
0.48994133639358756,0.9730278824878342
0.5852776933038041,0.9823164207950976
0.5814868822411974,0.9763418758843899
0.5595917164125775,0.96642673896454
0.5466622628203626,0.9392176337274181
0.5537890235436576,0.9223577594306159
0.7249146711561647,0.9688494858579297
0.791266770539502,0.9546171560646832
0.7483840303957109,0.9546905446784819
0.6353358783980309,0.9348916463512362
0.7414424779230364,0.9463233991581398
0.6839874096581058,0.950440753456435
0.7147671304427156,0.9258268872261635
0.7604395687925815,0.9511341493247404
0.5515033810633625,0.9755843673817136
0.6208861435606992,0.9853779513610635
0.7547712446122379,0.9761537617991176
0.719305992185593,0.9615747340717183
0.7608990792852004,0.9564645246189275
0.8262067816164618,0.963506457354467
0.6985745572756549,0.9568238757623558
0.7004799968154846,0.9418002986157389
0.8901741981491619,0.8890659400912718
1.0,0.7157954229124314
0.7363362987728022,0.5802812386648334
0.7819951563340721,0.5240410976237273
0.9586694628832161,0.2196436856267978
0.7468991882488738,0.8287813313533751
0.7318894591451116,0.8794998805806343
0.7939259942924579,0.8873716498084335
0.7928547816467358,0.8651439302331223
0.8143974152946335,0.14394595069261523
0.8922111560412678,0.49377567131963696
0.8017145240760858,0.5094522392583221
0.7559749625643496,0.7936272769548642
0.6520689907267317,0.8600982484818023
0.6369035731621155,0.8482010728266786
0.819549956056686,0.8887295112074818
0.8698557541663724,0.9112312632040404
0.8526061144014044,0.966416335885844
0.8478901297648561,0.9524967189572007
0.7429467462444745,0.9533984291313549
0.7212754176208432,0.9521191555837865
0.7913603113256702,0.9408199309725315
0.8718083187409801,0.2591348980971831
0.8374031848170959,0.7422031454958398
0.7921157787873573,0.7777241709921306
0.8504957929370803,0.905218267506896
0.8625974198688408,0.8939043503842775
0.939993862008817,0.6121312721475071
0.632391491809619,0.7819940436779296
0.5769301312573072,0.6564305899115953
0.868559965126718,0.8510694365727179
0.7521340380645759,0.4967920875465462
0.8066751526448511,0.642456141977107
0.7793062691268681,0.5644985724955109
0.6924127886378177,0.6261149895916649
0.8164020058984289,0.5984948302620358
0.6822564999614162,0.2445664120641344
0.8385849543578993,0.521650264048604
0.7738576122651923,0.24640144392476337
0.7312301518890032,0.5768068260669206
0.46464068601773256,0.6836471945166878
0.6088763999098739,0.7411840341965454
0.5414819691313654,0.6996337881572744
0.9996863301473818,0.7060165076725056
0.6743868905822461,0.3044163254604298
0.8072717779200959,0.38597708577209716
0.7514261995911699,0.8827189781343756
0.8709953020370935,0.9276443083587466
0.8899220132806687,0.9264466993436962
0.866184153728069,0.8857809063378034
0.7488481263177434,0.9425182948446371
0.7638955334967469,0.988247910357466
0.9233123730108037,0.8629346183084258
0.8593527121900842,0.9420632386945885
0.7960403534817814,0.9517481740431033
0.7531005832088351,0.8810980610727684
0.8916269061735665,0.830764970553634
0.8103025368777714,0.7994966161813029
0.825820979813842,0.7714295289110576
0.7228978495133829,0.7684249659384434
0.9303526983924749,0.6986876062080287
0.7666167240881357,0.7307738231890846
1.0,0.6526358626370393
0.7650107091414435,0.7170075898723254
0.7256152657518272,0.7514703286637372
0.7594648721982598,0.7453871250200447
0.6944295135110582,0.7467464147399727
0.7288238957581579,0.6836523563905941
0.6632403688569573,0.8865187762527789
0.6270574775000769,1.0
0.5519280426389909,0.9771109801075896
0.5592110588718553,0.9737532778119387
0.46929811475698063,0.9837963897634208
0.9346034383870622,0.0
0.9488649191100287,0.09922613066486081
0.7281638495953292,0.7675158886634141
0.647104105706002,0.7643147945404603
0.6566120972932543,0.8917575179135016
0.8215032257304414,0.9920434412813612
0.8938899569164863,0.8653947267221181
0.7099270515572321,0.8235218184672223
0.9296892534945502,0.7077820001862077
0.7537597442154313,0.24376709996703133
0.754633362861634,0.7866337909516521
0.8103774392475863,0.8817954026472986
0.8199300710134775,0.46055926196958336
0.8602209664771319,0.4077972476333848
0.7992188322599845,0.7966323381712869
0.8243911017536237,0.7958681667036234
0.8459686465233396,0.5849298549963275
0.949495968996778,0.5411229047691226
1.0,0.3167569444475679
0.8265626746634595,0.8161558172159421
0.7910359606065486,0.843213963962951
0.8609507290407327,0.7160826384650364
0.879200741712484,0.7690484018741317
0.8490271284779193,0.8701362779946953
0.6537237152989951,0.8200418922486746
0.7636229442700778,0.9558216981380758
0.6435187148802337,0.8703849499591414
0.7393355000959251,0.5737353589849482
0.7813880080598948,0.5537040779565404
0.6451553912721696,0.6117760770427126
0.6270745446396452,0.6062737792930136
0.6504361932427198,0.6530538543323345
0.7552362437430312,0.6476280017925083
0.6536495270995081,0.438805170156493
0.7619235076137242,0.7049952990589331
0.8011505537542492,0.6531461157925259
0.780118172420027,0.4480770075654397
0.981399630998445,0.0898723277127066
0.9965361090332564,0.0
0.7667069814517832,0.5696107928189276
0.7436727340277667,0.4990317626929272
0.7250910905818456,0.563996770037168
0.8593918915011962,0.5027418777039875
0.8178445485766765,0.645526610033761
0.7481311697721383,0.507355513858862
0.7979501282903452,0.44021854857094184
0.7997944475830011,0.5423949322651409
0.7354910590968986,0.4362562492849908
0.6598944575369227,0.7173473554470551
0.6090546654286695,0.8394646678975264
0.6797655365043944,0.9080329042025423
0.8753722109959814,0.8770443000926067
0.8343613302284201,0.3069335274987366
0.8892765454742283,0.6135227857457801
0.5149898372137991,0.9782171455292403
1.0,0.0
0.7579426801837849,0.8050819296383608
0.9844609488199119,0.4535128064079785
0.9130006576416111,0.33484944613259426
0.9877688495541332,0.4976862876736163
0.8861598981004377,0.800301347922697
0.9433370763880944,0.7408577753798045
0.7721855899627477,0.8234759639296378
0.8131646108870301,0.9126360503269777
0.746761652448062,0.9298100699649736
0.6911787897808652,0.9695963144633529
0.5933090623261479,0.9715793290790786
0.6695254448329558,0.9651950179174305
0.7311255593654492,0.9638288760905848
0.6722083833109597,0.9478194747852515
0.8374176281272226,0.7463522197168477
0.7011798987864506,0.6555447959193835
0.9130701663531176,0.6677439972067907
0.9349819591865013,0.5736852495932916
0.9001514371257502,0.5240800071704871
0.7061668198523385,0.4419539108738914
0.7618622843812826,0.49000906269899713
0.8837525687921239,0.5687075021221478
0.8138522520772925,0.580886785389781
0.7307690440500614,0.9467359064080266
0.6686303225875836,0.8320262331390393
0.8509757873446036,0.839570730452084
0.8313042376658176,0.8341514436497561
0.8002151349404439,0.8189544653544736
0.8545010827456724,0.8161738858727493
0.6426293928510919,0.8528027505967821
0.7388608676302223,0.8382743520405467
0.7200036655818847,0.7982893778532387
0.8936018060539959,0.8215701974263127
0.7686273725552429,0.782219340104905
0.7840474123623331,0.794639759586997
0.8328239434172868,0.4988288366942293
0.6077664001834071,0.7278420957102913
0.6645651511046113,0.711779524917806
0.7132504013687189,0.6766273943081119
0.9366283147184209,0.12513182048978636
0.9957669037982915,0.7511039607031346
0.8221596237975609,0.9844670086915366
0.7924830985011051,0.9768593294443896
0.720780594347462,0.9247389156289267
0.509278895140321,0.9375005112676271
0.3645150506394953,0.7695365585695746
0.8363620326892136,0.8427543507541331
0.7286552745259802,0.7826381694093729
0.7252267898933364,0.6854688670914011
0.6776595246229244,0.6049990770507878
0.783297646988653,0.3388681832909559
0.6158796698782614,0.2595198032179807
0.8839686491797608,0.5915578066743277
0.7915169955669227,0.7093165232094163
0.8136322696978443,0.8201383605790075
0.9204732514432785,0.7505430106781134
0.8222640121777824,0.7949964415773149
0.8323021813659441,0.8262685928029878
0.5921774485811825,0.8544870091786321
0.6783092958496509,0.7369388459898302
0.9036493801537567,0.7071014451001711
0.732494792610808,0.9654475556783784
0.786789395339976,0.9147731981239412
0.5336475602373544,0.8497790790353954
0.8906664238462273,0.12468928797305447
0.8602764560389752,0.3987176847235092
0.7657410199828858,0.5649112356410596
0.6187659838031954,0.7616464918344634
0.7793665179721672,0.8790662214966146
0.6858310277207329,0.7853917545485299
0.6656956820293518,0.7499607779689852
0.6837826824966217,0.5710482578064099
1.0,0.23666573514343006
0.7721704812102099,0.6607184005255752
0.8196390945575045,0.7643699716130551
0.8767467129420796,0.756520662656214
0.7050617023103776,0.7917935254232302
0.799661497023358,0.8485514813670839
0.8625635743412849,0.8555636450994524
0.7542471961286339,0.9868520397907504
0.6634810168889343,0.9533858418273544
0.8410362901580859,0.8933258811474405
0.7443539593202501,0.9313884108703859
0.6741244519850474,0.8372003804537008
0.6782234063832896,0.9304409536836842
0.7742469488345259,0.9723754332808738
0.8526578496592561,0.6574409095588992
0.8029514986158601,0.38718771145967945
0.8218772973812968,0.49914915342842553
0.8171983536579235,0.6432961937868413
0.6503133157001928,0.734794323780954
0.5688821354930419,0.6949660076656806
0.7524123747575404,0.34890034859548025
0.7923846788173957,0.49024347940794955
0.8065662061967407,0.7253873758113334
0.8166002353463173,0.7252784244559151
0.8572195106655671,0.6405059642317097
0.870528332745182,0.7997166287616921
0.6828148667094244,0.7797878135710394
0.7575598985933468,0.8226227962389797
0.8939061097179873,0.49855309668577796
0.9114258323150798,0.6184880190151872
0.9344799277895607,0.6828162215376798
0.9174936706994175,0.7159584421421888
0.7776414716260613,0.5042356671560521
0.5813584867695782,0.8039529689113195
0.7563901603566594,0.8199614872829264
0.8393825349804429,0.178793671423789
0.49367824717058656,0.378369159443774
0.5862041327147224,0.7223054460751631
0.7938079734177809,0.7175982580661496
0.6084757260591303,0.7415709475141152
0.7912084642724753,0.7534581269147347
0.8952528079840361,0.5253898392818461
0.808563855692326,0.8155757074496367
0.9192862730245033,0.0
0.7243620632607115,0.4626195961931769
0.8045605460457778,0.19185254890046052
0.7076072044682056,0.357610551753046
0.680646049803777,0.9313044530153292
0.5162433008725501,0.9155554524048646
0.8543427560650834,0.7601901161007913
0.9744522850567336,0.12489134012439973
1.0,0.19450188062464308
0.7734808908173578,0.14895053549274617
0.926180646553577,0.2455811650589225
0.9759622299294506,0.16228159013354262
0.7170443718565622,0.2672702388688683
0.6833041840877565,0.8075925472688041
0.5539346748206906,0.8411350420714159
0.9753941607285987,0.6785245068785205
0.9086170354275652,0.8499189131027995
0.7937968139129725,0.9427910309683173
0.6863202189759549,0.9642600903824949
0.7031197041111545,0.9809739745447043
0.8251518665336577,0.8809901697389467
0.948315796390209,0.5888581500651136
0.5971596772927248,0.8198628511084834
0.7697629585848,0.8519413157153284
0.8436483180234957,0.8993856918786647
0.8129257731000241,0.9488622321414706
0.8756159624642176,0.8836310956603535
0.7753526274642338,0.7782225663392871
0.7320199965722214,0.7559206746074884
0.7937462169335412,0.7639224316751377
0.8920304590499291,0.8531575082473472
0.8930049668821668,0.0
0.7552229433264207,0.7568542277221793
0.7377228585123838,0.8841830633764539
0.6451007654234412,0.979578787899592
0.6595290432975892,0.964542298564913
0.7054260772258887,0.9420623968767234
0.7261235440484044,0.8251193998768814
0.5581004691232024,0.8947198593976342
0.6402240793840711,0.4956260855834518
0.8754930321775478,0.5176071051794489
0.8272713166059171,0.6351881220293059
0.9154749965892378,0.754972458504681
0.8894474453001394,0.9176789625083243
0.7248410384378635,0.9236362554550926
0.6599590057605913,0.9291660659485511
0.5734770561115968,0.9274291324257341
0.5393461445088934,0.922842621007513
0.658373955157611,0.9215176084782494
0.8029189340106678,0.798018660021008
0.763285088088893,0.6352169564988547
0.7011703305385317,0.8002746139957023
0.8144082990974174,0.5890181863118654
0.8066911281231565,0.5913835281948477
0.7391027172421268,0.9345269888346526
0.7138929492714471,0.9252972124390986
0.8880723836748491,0.937940898491225
0.8550192098973421,0.8970748560761738
0.8531727200282871,0.7922398782726003
0.9482766994661538,0.3194697171720341
0.8179225374538138,0.03657312271565044
0.8347989561587925,0.3505290279063201
0.9777879121774395,0.4154320067765769
0.9557914097833905,0.35791345746599945
0.8922836238368603,0.386317824593327
0.8149569320880207,0.8541349668230089
0.8724930158574995,0.9833624841173979
0.8552710195388746,0.8248933316601045
0.8784890242818328,0.6877852985929191
0.9208912871398814,0.597440744168536
0.915958662766551,0.666198685469576
0.8078263986974848,0.5467438704920862
0.9365599476795873,0.5129531443630488
0.833851993621214,0.5929191046134057
0.8536965537875384,0.40848876060800954
0.934789543556902,0.5915112393919905
0.8261601728648282,0.6670751698065852
0.8389403551563591,0.7424587052345919
0.7810494501034997,0.747913692763808
0.7005390762790267,0.4329522937289899
0.7900410814383562,0.5398804336127999
0.6624171942091439,0.6080497342148523
0.7306238687142529,0.2613705186345037
0.768964211895757,0.5921448302203727
0.844085973227173,0.4813148504154014
0.7389792256342493,0.0
0.7963996709949777,0.4491209781399893
0.6867088844567523,0.5105691537291165
0.802211258125013,0.7473954321672832
0.7920405090356729,0.6947026561632822
0.6957644458453671,0.7088244045420877
0.6215625761285541,0.7017171049993775
0.6057721715667205,0.7373063587962327
0.5951263555086848,0.8131379529373532
0.6284522915232457,0.8686162501398036
0.9862524241906401,0.5031178845232643
0.8074247356493433,0.5685987351201467
0.8333082362871606,0.29947518248329213
0.7185574132909388,0.21467716442382972
0.8176576262804958,0.9146680903775014
0.7198642414994978,0.9624819837975517
0.6752642465599495,0.8839345064879431
0.8962604069713827,0.3914419853240007
0.8606462599533442,0.25030382290396636
0.9437043697386299,0.08005868825260747
0.8436878522122696,0.6939433211607363
0.8387509913160873,0.6472997401145621
0.7830482239604121,0.5968538215755099
0.68650494834697,0.5901111672014934
0.7796462584020655,0.6234475510643888
0.7632715672253129,0.5103112819407666
0.817898765078255,0.5310745637988736
0.8601307386280835,0.9984747352189542
0.7889528048520308,0.9251183556268002
0.8437880007937892,0.6184476347079413
0.8696277420219866,0.7587857711492723
0.8541622038559806,0.6353711854849899
0.8045118759629292,0.6964201543567958
0.8310954121101066,0.8132987344238485
0.9439711736537544,0.7497788366067484
0.927089118934833,0.7627652361651104
0.8977553800729835,0.8139137605452379
0.9109121613084064,0.7775347194546047
0.863642798258416,0.7564280070103138
0.97065945208225,0.6608925355725124
0.9454844821535268,0.8491731873005942
0.77154102544452,0.7620524399100591
0.8517616005692851,0.7943667188627495
0.9045455925175354,0.6965540118979159
0.8106748065733386,0.7401353182962873
0.9015787411553802,0.8217501833065182
0.9610758667516072,0.6380459437945293
0.8760775979608391,0.9226370903077514
0.7446863641800706,0.9013447517352339
0.8102948499299318,0.7609232368703981
0.9300896185997731,0.8164207752426594
0.9748089453504947,0.9429746650331405
0.967814380636676,0.839781090442651
0.9568764038956729,0.930308635263348
0.9662634404134997,0.908128691932827
0.9190173326173185,0.7806572519896243
0.7583439761809488,0.7958895730135591
0.8858871263626424,0.8146731852654703
0.768085010440097,0.7092808046531073
0.78069987760781,0.6991941490768969
0.8328751634979893,0.6392280600559253
0.7624126747302044,0.6834379290113891
0.9352370157058566,0.7753720351878739
0.9767893909268344,0.7377402681828146
0.8587860848306048,0.7108716900890046
0.8860250663210905,0.7800411909079967
0.8323037471056438,0.5983502704098216
0.9466670692771079,0.6135759045980427
0.8313911880928324,0.43023944105031003
0.7765597749626926,0.9274000921980432
0.6193574446851194,0.9202431915925947
0.6964885488382135,0.9219204698359469
0.7425166316415313,0.7525164674726844
0.6841314019271891,0.7596645663556358
0.6588704996605554,0.9229546722293552
0.6456467522901305,0.9799320727066286
0.6367052075841456,0.9760461122241623
0.6613280859494065,0.9482513727936557
0.7095460731499172,0.9459409206381689
0.5931824313981687,0.8846836825966842
0.579324953160878,0.8873803103267309
0.628875125496385,0.9548196582071111
0.6635984399295658,0.8831895902028027
0.6461504941390513,0.87113343081241
0.7700401562232336,0.8772401759024241
0.6786639424147024,0.7659456955726236
0.7571604699058966,0.6716016824492553
0.808366570966376,0.5492439870482654
0.755212861374159,0.3220984846734506
0.8180328329159285,0.5580869676195631
0.8011933315877209,0.38354385953331066
0.9598990570724527,0.0
0.8916759360728551,0.3711394819966267
0.7634615198627887,0.17618682976258454
0.7380728222190464,0.6384842936202086
0.7239569851844637,0.7210148974169545
0.6929827003196801,0.7351653429869224
0.7634441934583819,0.6802434778331887
0.8572158160539111,0.7586360241039162
1.0,0.19846179225998292
0.623608210193303,0.5937561799330082
0.7259570820881917,0.8107206275789213
0.47747934691910393,0.8815573892274225
0.6502092191695267,0.8726372803273968
0.5199091264021227,0.70888404114593
0.8064458510141055,0.4758960838821199
0.9507696507136852,0.0
0.9897492937654461,0.504563902338201
0.7821847465892614,0.7002093167245785
0.7233566583367509,0.780958523741448
0.8372851672172361,0.7788454129359368
0.8771533723146447,0.7934649487405189
0.6950661016042221,0.8436823788678041
0.5804220884359005,0.9224712246161545
0.6934701737808577,0.9147508006885967
0.8068174808724049,1.0
0.7491667436372599,0.9861908979406462
0.7179446780434956,0.9647293613618912
0.722725369240277,0.9545078337396078
0.7764356376987973,0.9714254115398876
0.84118019186621,0.9656757739234331
0.8661961172253577,0.953337962656591
0.9249191963600764,0.7158686372112376
0.9261423770679723,0.31731925922366977
0.7251606713821328,0.8144596247165975
0.5858785922711508,0.9039137422911343
0.6579087213445384,0.8275983512115259
0.7278544158189624,0.8472504630078695
0.6815415615325486,0.8817074950617027
0.30935875756348724,0.861014238795119
0.5746623703807088,0.9464019403850872
0.4709001949697269,0.9481750952918767
0.642247805671941,0.8286970708968702
0.6493400464079518,0.5159787793627372
1.0,0.0
0.8347707266883565,0.5153400430449626
0.6317617364627935,0.8146870728495579
0.5491559338242182,0.8704316584327142
0.577034825644744,0.9197552631371896
0.5632321302760602,0.9269909368108818
0.41685748566039227,0.9562433435163972
0.639645250585533,0.9723011602398444
0.577720551511837,0.9602424193872566
0.5863105394560784,0.9748489528086158
0.543324930366141,0.9681168293787235
0.5969734816775614,0.9582489612488047
0.4962803429881629,0.9662771543402955
0.6019179947899344,0.9744426793164591
0.5289746837445881,0.9974135828386643
0.46263419158902425,0.9841975347496161
0.5814868822411974,0.9812413228779899
0.5595917164125775,0.9713133720485267
0.5942863401114629,0.9654188300610912
0.7168285442427133,0.9846224052678222
0.5466622628203626,0.9456916770440457
0.5284140790968714,0.9645454851070009
0.5388780364091192,0.9544344250979742
0.6109927268666729,0.8629098766659538
0.745002778370663,0.9509236292535992
0.6672316694463024,0.9228806179326866
0.6839874096581058,0.9384357257747553
0.7381898853321069,0.9230997039586313
0.706636538945384,0.8753752811512255
0.8948692318080447,0.9695558498721264
0.5515033810633625,0.9704156799538488
0.6540208510468634,0.955718200323895
0.6022812994045935,0.9748348322560686
0.5690845578931807,0.9621575679909812
0.7885266594849253,0.970154758405362
0.6754088264558342,0.9768792681866173
0.604957247916059,0.9702516406680913
0.719305992185593,0.9571031763070023
0.7608990792852004,0.9474435743389712
0.7078738730530473,0.9581743858710431
0.778942332074126,0.9742216115703844
0.7170692399171307,0.9612801229523988
1.0,0.6581685509165832
0.9602525782277759,0.5069507518834242
0.940086097328149,0.34410708132275114
0.8588807809911979,0.8396818364910109
0.7928547816467358,0.8546469090133643
0.863191835929772,0.139032470455784
0.8514427536905937,0.6526071213425593
0.7559749625643496,0.7813975729908533
0.8877263714362473,0.9143014899374831
0.8698557541663724,0.9030162061485859
0.8972099572538722,0.9407873527276748
0.8526061144014044,0.9669465220790914
0.8716760425982667,0.9618659006004697
0.6069947880443143,0.9604489126852549
0.7210047381986624,0.9611805623865997
0.7506121530507995,0.9741764991818304
0.8171974090374504,0.9458245347490528
0.7721720540497182,0.9061460010928075
0.8020774408615723,0.7880229877299688
0.8232571191622614,0.7667261655596187
0.814955104244261,0.8229217450742886
0.8558251076092135,0.5561087006001825
0.8622237349313576,0.726269670714554
0.7699579365737812,0.8583385448715233
0.8891882846772928,0.8871715743679918
0.8958122755478023,0.6863278566689966
0.7207182759258393,0.6651240204291754
0.5769301312573072,0.621366015945234
0.868559965126718,0.7689107671494231
0.8241406295472044,0.644565152088771
0.8716664329086199,0.24224472987479231
0.7739186426233671,0.5069546230593348
0.8066751526448511,0.6345145877498058
0.7793062691268681,0.564552259088278
0.6574189166391794,0.6111151905039364
0.7050513533481647,0.5479140581068714
0.8390192233302556,0.5659022732178113
0.7116254176998511,0.044156301565247136
0.9102285745202936,0.561910719786083
0.5481897869467705,0.5693206984471499
0.8554199089895735,1.0
0.6005795222105255,0.8095234008276823
0.46464068601773256,0.7067576678545646
0.8358130343845066,0.2111362338134196
0.7725609158735951,0.47408478292173317
0.7255044119629953,0.10355406239182324
0.8091726362789737,0.3571011474325414
0.8694317441453636,0.5033807570696143
0.866282260395608,0.8079491909528257
0.7514261995911699,0.8855963844606742
0.8452532508329053,0.9131292263901067
0.8895275188393148,0.9227300756359587
0.8779492313627622,0.9357523657377173
0.809738653202558,0.9424287286550225
0.866184153728069,0.9331843337036642
0.7488481263177434,0.9521518651405912
0.8471526730274815,0.9381590826895908
0.819661993168316,0.964286922290362
0.5884423471755544,0.9136521994791084
0.857722090756053,0.9327966571352002
0.8176747860366869,0.9609877686741721
0.767008101856643,0.9561092883663206
0.7531005832088351,0.9562862145854852
0.80003103265797,0.9475387741614868
0.8103025368777714,0.841070819922933
0.7999973823460382,0.7986605644466762
0.825820979813842,0.7920414423649832
0.8115099852380447,0.3551611719800906
0.8706828648053614,0.2036238652654804
0.7170066906821774,0.2299754644963717
0.8855172111040496,0.0
0.6880480345717158,0.7938427550342209
0.7964161788301004,0.8708984718049204
0.8266721267235647,0.904563228203424
0.8198897255098921,0.8516963963212215
0.8160733471491767,0.8240524566134161
0.9303526983924749,0.7713498871753337
0.4240790100962695,0.8845287535135532
0.7111121945511029,0.9162261534987317
0.6955955772737927,0.9113362093362922
0.7666167240881357,0.8071290484273694
0.8232358359122605,0.7383316770932958
0.7256152657518272,0.7484182080980509
0.8515187007622361,0.5850456404513921
0.6252191643623919,0.8666334835133607
0.6632403688569573,0.8316199077912916
0.6323413205570426,0.9125225167924067
0.6044975814976867,0.9989788302763402
0.5652502442301045,0.9710445866042372
0.5519280426389909,0.9828916142125819
0.5592110588718553,0.9853710143016279
0.5750111689623328,0.9977659724074105
0.46929811475698063,0.9986634347131184
0.9356728974400211,0.31891130469895623
0.7281638495953292,0.8264352832228816
0.5623158900719265,0.8035106064522755
0.6945478075503221,0.8108084688231049
0.8933975505687759,0.5494071088584431
0.8404325411704415,0.4933319049978352
0.8627101492674274,0.306658275195615
0.9162681691802889,0.6300021871387316
0.8369217067495573,0.8959850381856568
0.7099270515572321,0.8278512031494798
0.726532098567786,0.8596972821453599
0.8791698892017393,0.25497931145301894
0.5600451845410453,0.6524971321701326
0.6143149053455982,0.9341733731481854
0.8199300710134775,0.4835272745126921
0.7436754210232372,0.913046059356267
0.8462964114296347,0.9911563714922089
0.6683464198378775,0.8725969371130662
0.9204122445002731,0.5010886594624995
0.949495968996778,0.5595013323692068
0.7643870835604464,0.8122738654775774
0.8783813237491664,0.25938706552935453
0.8726847332267906,0.0


==> figures/suppl/ssim_scatter_csvs/angular_scatter_data_Def3DGS.csv <==
velocity,lpips
1.0,0.45430479958361936
0.7189912819449203,0.8199946541243348
0.5999001506743298,0.9747760169407812
0.5791283135260369,0.8512534999298561
0.6809181957279844,0.8468385869290019
0.7813880080598948,0.820650852061192
0.7428782398973134,0.7866202859379396
0.6011793527906704,0.7772201778582795
0.7552362437430312,0.7500217902540702
0.7596359454289427,0.6097660183270563
0.451819147115374,0.7895136166260054
0.6827048064708974,0.7941954083576623
0.8011505537542492,0.7349524806440286
0.6534556176007672,0.6996489486306174
0.8140957274958964,0.667338507494094
0.61868158653427,0.7500028769692855
0.8470099960999775,0.45681915699867987
0.8589315824027203,0.3083478140787369
0.7979501282903452,0.5409285870464047
0.9583557080006195,0.6102824526245357
0.8600841561747191,0.7585770674312281
0.8812142325223736,0.3270859260306537
0.6373123439832118,0.6884825877598931
0.7788310862112299,0.928361820809201
0.7501713175988544,0.813369358468729
0.5380806117071018,0.5367801036798385
0.8343613302284201,0.31040863276962527
0.9747708818711522,0.3679953199973331
0.6178647816892333,0.8915641661486976
0.41662132569990845,0.9251665566206481
0.8676938470506478,0.5958694388226582
1.0,0.0
0.7790221191554993,0.8231857999772022
0.44537073650344594,1.0
0.8909487757813956,0.5918044217651303
0.777934780727309,0.7669034392675124
0.9844609488199119,0.5042625378348874
0.9877688495541332,0.5472092103630256
0.844925278889887,0.7197862526055854
0.9260840716258042,0.7229665917155531
0.9433370763880944,0.7213848357560982
0.7579067530368678,0.927344395809188
0.689560462582226,0.9859345716743686
0.6911787897808652,0.9669361471201314
0.7311255593654492,0.9578799632325875
0.7743481782529535,0.9764840004964022
0.6413206477562067,1.0
0.6633532157650458,0.983187532734145
0.9672642052085818,0.5333257260407092
0.8153416000023311,0.746403187911346
0.8134879262949946,0.7951184318740653
0.7174322276721472,0.7681765214409965
0.9349819591865013,0.6552240014639656
0.9853830903466094,0.6056926387349317
0.9001514371257502,0.6054439118171052
0.8492506016422811,0.6564697394519805
0.7794273057419889,0.7090610217049731
0.8837525687921239,0.6506070409174185
0.8138522520772925,0.6654312703898229
0.7249199217512884,0.6234805572324319
1.0,0.0
0.8894767393719553,0.8812547287675464
0.808886040397149,0.8642592049511058
0.8509757873446036,0.8343968367935117
0.8545010827456724,0.887575074212347
0.7686273725552429,0.8805229476804103
0.8045234569231572,0.8718996981862677
0.8323964198170014,0.7570017935991219
0.8879644152362006,0.018588710530017274
0.8328239434172868,0.2821006897680272
0.7652407120674102,0.46580899962031963
0.8163521837632759,0.5835237097991555
0.8984663792850436,0.478880852984628
0.9957669037982915,0.7342963547924767
0.8221596237975609,0.8813512576797943
0.7924830985011051,0.4412538829904105
0.39811005732649185,0.9792647660415789
0.45072027092574973,0.9783657262474864
0.3645150506394953,0.5924114759877857
0.8363620326892136,0.6584237673143679
0.8674122151916257,0.5527061097802182
0.8077563505781238,0.649994778502506
0.783297646988653,0.4733935258142199
0.6158796698782614,0.5618197821732579
0.8839686491797608,0.660148039268802
0.7915169955669227,0.6896585297676394
0.8816223991387163,0.6730408195474021
0.9036902614364293,0.7249888307064882
0.9315766785535972,0.8513467145002949
0.7768260124943811,0.8404121920788705
0.7543670065600022,0.876618762371612
0.7766079617270145,0.8156151827013751
0.9036493801537567,0.6340523296123294
0.8218044249731831,0.7371592383994422
0.8045958059161279,0.8654204169189081
0.7084212975343259,0.7519732896371504
0.8449016173913039,0.6001772479972582
0.7667353555336981,0.8307174527695669
0.6187659838031954,0.7378041597052649
0.7793665179721672,0.9567081137814334
0.5185685841069864,0.8749116437475902
0.9634909279364747,0.33678190463950647
0.8487139397650875,0.08811795827442917
0.8196390945575045,0.7055835796598552
0.7050617023103776,0.6181376643961787
0.6872088640340146,0.8965375058904168
0.7732134754937867,0.9164230176069914
0.6869004551746275,0.8610075825729341
0.8410866826725008,0.9766793042882235
0.7443539593202501,0.8950220622884805
0.6782234063832896,0.9170789958445786
0.7139519067467186,1.0
0.7720099211971007,0.8157138838399848
0.8871507166017557,0.727748375991558
0.9363831933833875,0.5952062828429543
0.9758161493123447,0.06938509474329944
0.8126533410878004,0.12462701638519862
0.8665764329307933,0.1457517205283316
0.8029514986158601,0.3017751189111665
0.6109445027639632,0.46932785153858947
0.6503133157001928,0.4872310650490557
0.5688821354930419,0.4761533458073588
0.7059670031890702,0.4294145366532609
0.7923846788173957,0.35861530292756194
0.8065662061967407,0.4959842821929497
0.8932666947282885,0.5113556876072474
0.8206505763791676,0.5468094715212828
0.6959216429502755,0.38307741073470586
0.7009833150144293,0.274748212375856
0.7266950273753082,0.2677363656182333
0.870528332745182,0.4013105305651518
0.7205290376643172,0.439537310844422
0.755199968937509,0.3906960176294804
0.8547978818173475,0.3549515594983819
0.8278831998952655,0.31377434675205
0.874320243400053,0.22374291202958813
0.9085530952362293,0.36475200629853577
0.6700061656446669,0.2713140659126078
0.6803067519286059,0.853091640237962
0.7563901603566594,0.9003185263492458
0.8800127381613672,0.7268204713637212
0.7123981880663512,0.7356445494683167
0.9132783852729369,0.18057542026822543
0.8040811986824618,0.7038886470576042
0.5950745726254739,0.7451906666943046
0.8757261311543354,0.3247973799307672
0.7311662811512244,0.5456190535414465
0.718855268267236,0.5541909361634503
0.6736331377464487,0.7003440913707688
0.9205057730563871,0.33847743023167437
0.7076072044682056,0.4634358007033836
0.8456339644472997,0.6645986637094156
0.5554918918111909,1.0
0.9027261393926318,0.2343213868678703
0.6678229678654434,0.21209709180606512
0.8153319694381205,0.5595409351270305
0.7908489363034551,0.8545870842403982
0.7815550391751515,0.878693117617009
0.8380645709017165,0.9989523519540376
0.788236366507638,0.9499230564229687
0.7433104618305904,0.4907689863261357
0.8124141717294321,0.48113125732324974
1.0,0.32581411115450815
0.7937968139129725,0.9385502196895796
0.7063735945183846,0.9224107426020539
0.7204587099251765,0.9632278700967064
0.7031197041111545,0.9732814932181406
0.8420640192023444,0.8788102263109685
0.9016669595674447,0.7659218764737497
0.8192999110842635,0.8603038875655254
0.8475948993024208,0.9159153247170876
0.9250673530053181,0.5835500899204864
0.8756159624642176,0.9516410726143535
0.8126547437368988,0.8533045857865494
0.7146038938677458,0.8298663884754917
0.9236177602206029,0.8987756760811506
0.8251904136227047,0.21006387804490517
0.8283642531807455,0.49069682204985793
0.8930049668821668,0.1796073883558509
0.8176470835024822,0.634188522208556
0.866544703394633,0.9296854080668266
0.7377228585123838,0.8766326376232886
0.6595290432975892,0.9659152641183194
0.6222468590253313,0.9655824547602802
0.5591366974483772,0.9801637494293245
0.5851043134155501,0.9825516678625827
0.5783537368459415,0.9918992305646335
0.7240119284215937,0.9895478895506441
0.6687926171158037,0.9807611806107165
0.839406066776572,0.8586165336257119
0.5568575021972805,0.9574839431903006
0.800215207914418,0.49383625328011393
0.6402240793840711,0.4539099680692677
0.8754930321775478,0.46220988123176493
0.8618752443649205,0.5297065091098094
0.8805193455107234,0.6361973753669595
0.7248410384378635,0.9071001286531698
0.5393461445088934,0.9100556744447119
0.658373955157611,0.8969248325002562
0.7096320871458329,0.8281218037093115
0.763285088088893,0.538689200765326
0.8144082990974174,0.610685302786522
0.8164179214187304,0.22697507903657788
0.7836151938657248,0.895799512391391
0.7391027172421268,0.9176222329295216
0.950269728930032,0.9317116322234236
0.7400499710052907,0.8795724633871488
0.8402471924135342,1.0
0.8531727200282871,0.8218330769424184
0.918065640052405,0.8361833488386977
0.8325106787261018,0.44983462214531766
0.8347989561587925,0.5344641963230571
0.904548564844219,0.5495984986845203
0.9557914097833905,0.4502689247353611
0.8922836238368603,0.43296539522678595
0.8724930158574995,0.9994788368919478
0.8225815836656242,0.9933711709940729
0.8424981721669248,0.6481120409250188
0.9614465944865882,0.7816280861199179
0.9041329655192513,0.5277553642084378
0.685326394235332,0.626801498572516
0.8633402242511157,0.7581894610762018
0.8885245174456521,0.7235938310745789
0.833851993621214,0.8293396543408544
0.934789543556902,0.6506218527348491
0.8614347146704369,0.6254323025123262
0.8900650940989209,0.6111026028439962
0.8389403551563591,0.6839900064688228
0.8928426384078991,0.5445994472928091
0.9315211767731851,0.5640036298553315
0.7674010081674388,0.6381002233229635
0.8686245093109884,0.21457290911875432
0.7005390762790267,0.2597873448428158
0.7900410814383562,0.3637714978806995
0.7526883596684228,0.5731405857575098
0.8115661670635902,0.6693462798531321
0.8512385075458707,0.5591756151904075
0.7306238687142529,0.5731241059716152
0.58025382709731,0.7883237420979426
0.8362903221579322,0.6877047613397407
0.844085973227173,0.58947205357908
0.9213024586830184,0.550263346978596
0.7389477745532562,0.19162695038266062
0.7963996709949777,0.382917713133071
0.8361449613670169,0.4486061397090329
0.802211258125013,0.574050269938893
0.7236675185253959,0.6239543575849863
0.6284522915232457,0.7585447689863614
0.6832935274626563,0.7613166689738367
1.0,0.6549033954950857
0.9130773566524819,0.5684093926644476
0.9436873265051103,0.5886731634131366
0.9297739765204615,0.4478272020374472
0.8351225767075934,0.7809819928780111
0.8387509913160873,0.7387581831020875
0.7830482239604121,0.742420252356864
0.8705417646508588,0.7888919524549822
0.823358856434602,0.8550471029016707
0.8950187748495594,0.9168876674351557
0.840020914661909,0.8925712800534115
0.8761487504289434,0.868969291837216
0.8200929823678521,0.8824782431418712
0.8209640488644838,0.8821069480991413
0.7731882357109446,0.8450297001655013
0.8541622038559806,0.8277108491723902
0.8542882837695461,0.8223538868058932
0.8310954121101066,0.8189709764165766
0.8021602826683202,0.7943300496641499
0.888054851425948,0.8003574058577981
0.9234375191745742,0.8154532996784173
0.8977553800729835,0.5685276570113912
0.97065945208225,0.5150155054631931
0.8321280108805061,0.9029199726938995
0.921019819683883,0.8690521652624135
0.742909975891151,0.7125305100076332
0.8517616005692851,0.745702073255586
0.8996518957860843,0.4309948794484764
0.8760775979608391,0.7151120501541339
0.7913278306618187,0.8482411284767817
0.9730000295747973,0.7873149395674955
0.8861493198476952,0.8299905866734129
0.9649034623510404,0.9047105654177969
1.0,0.817776499478913
0.9300896185997731,0.7309397674246287
0.967814380636676,0.9746142706381814
0.9316856237029223,0.6188694450083282
0.9190173326173185,0.8679731621543058
0.868430936569025,0.6553100237678824
0.8328751634979893,0.8354364613608593
0.7624126747302044,0.8098674636938034
0.8587860848306048,0.8959470082764492
0.8588155032137741,0.9253260575523861
0.8753278424549807,0.9134403626081798
0.8323037471056438,0.8366860179874772
0.7765597749626926,0.9498803083846492
0.7394609754053375,0.9559524624415335
0.6193574446851194,0.953855575446642
0.6405801663229549,0.9288403079754054
0.7565220600680943,0.8750154988888301
0.5713494412527611,0.9608212450120374
0.6456467522901305,0.980964075950767
0.6367052075841456,0.9807504409723145
0.6248115728176975,0.9340014075061637
0.6908094715879954,0.9501319445679348
0.695730619748407,0.9633882751180047
0.628875125496385,0.9791461080554515
0.6260728455221355,0.9666266598426896
0.695922368161718,0.9238426623449228
0.6819348031554514,0.9109242014814136
0.6876054566203186,0.9036043411991768
0.755212861374159,0.569353051411489
0.7946890357424878,0.3271034093170672
0.7380728222190464,0.6563183267037223
0.5911705519172659,0.9049092489660441
0.7259570820881917,0.8988830641974658
0.6502092191695267,0.8922741761281315
0.6850399643536053,0.8488074602881905
0.7104414997067149,0.5985869708384921
0.7943931771532315,0.6012444350781064
0.8427012673297359,0.6896172387450278
0.9507696507136852,0.0
0.9931658193964041,0.20830380122168657
0.8771533723146447,0.7694121885147938
0.6905130825108343,0.962746622935299
0.7322096472517026,0.993746561811956
0.6537520229482952,0.9978847421830397
0.701294297267784,0.9974263171105046
0.6939224744872796,0.9931060672070664
0.7491667436372599,0.9922002712836032
0.6536987529135666,0.9747124927009625
0.9586411970294365,0.9140794369369662
0.8625500778128115,0.9413378469237402
0.854246011733556,0.9458154569229988
0.7942442802081043,0.9187911363349663
0.722725369240277,0.950579176187386
0.8661961172253577,1.0
0.9249191963600764,0.7911701478794751
0.7226062899514615,0.8996380717796126
0.6676397864765087,0.9230756225802634
0.5858785922711508,0.9590954785632633
0.6448545477913084,0.9056619723072241
0.632851879419414,0.7803864295774556
0.6338873034607445,0.9630067409749924
0.6235873472417947,0.9255873934424838
0.6493400464079518,0.8595479215091177
1.0,0.0
0.7876391232350825,0.7908896331675221
0.8378107137391096,0.89256341074649
0.9707662760153235,0.5743743859937205
0.6847917260693206,0.6462785911050839
0.6835507895779189,0.6988106326777327
0.61257391204999,0.7735558996979159
0.5675252419015325,0.8499375730791335
0.5140982743866075,0.8297840113472608
0.5470106093803454,0.8680272243660341
0.4423291974051041,0.8526498175321973
0.5802376187961498,0.8872903885191089
0.577720551511837,0.8441563589109121
0.543324930366141,0.8680272243660341
0.5969734816775614,0.8504386871377894
0.5765675857157342,0.9242567515918158
0.5289746837445881,0.8984507931474776
0.5942863401114629,0.8714430103082276
0.7168285442427133,0.8978435108560557
0.5466622628203626,0.8971682808956635
0.5284140790968714,0.9265414919609414
0.5388780364091192,0.8956592764139485
0.6814869761037239,0.9024370563937341
0.7515273172858061,0.9543034353273222
0.7614972693348204,0.946975764346643
0.7249146711561647,0.972806108690407
0.791266770539502,0.9587783024701997
0.7414424779230364,0.9616676027323656
0.7381898853321069,0.9514901692825817
0.706636538945384,0.9273994878335114
0.8763119666365982,0.9662600694648611
0.8948692318080447,0.9571917217999225
0.6554745579414953,0.976876473796581
0.6208861435606992,0.9833728373334091
0.6602708406767077,0.9710390734774401
0.7547712446122379,0.9741868900788525
0.6691108507445744,0.9765378680816466
0.5718295422930061,0.9726611367825158
0.7170692399171307,0.967460396310617
0.6809757602389318,0.9345254146906219
0.8901741981491619,0.9174511708255694
0.8571295871916705,0.6710009549897709
0.7363362987728022,0.702284473407286
0.7819951563340721,0.6928055409682501
0.9196616606492746,0.602082526525804
0.9606312706117465,0.38384201914440214
0.8296412183331785,0.9289846309485362
0.7318894591451116,0.9241690478290879
0.7939259942924579,0.929520368829975
0.863191835929772,0.0
0.8017145240760858,0.3543343844901801
0.8514427536905937,0.6728159783917792
0.7815108751943788,0.7203864733567897
0.6520689907267317,0.8736487763027423
0.819549956056686,0.8881663263563728
0.5687058270125546,0.976566105700516
0.7210047381986624,0.9881217635658107
0.8370006790322696,0.9753325834265038
0.7721720540497182,0.899989663855715
0.8232571191622614,0.8139887786577172
0.79955502010878,0.8367169376844084
0.9158913694207123,0.5936187749813817
0.8718083187409801,0.122118326513876
0.8045703242405513,0.6918734810505914
0.8374031848170959,0.7528184923843819
0.7699579365737812,0.8790035048237234
0.8504957929370803,0.9292163423149252
0.8227499724750351,0.9358405613775771
0.8625974198688408,0.9186041889023129
0.8742405213099493,0.5514669217521305
0.7207182759258393,0.67485204425679
0.632391491809619,0.8656300885432895
0.5769301312573072,0.9474753673012444
0.868559965126718,0.7483000058868697
0.8166695443198964,0.45500129932935535
0.7198425714656218,0.8245731148308222
0.8066751526448511,0.8561161000753189
0.7038049333269232,0.9697460741822616
0.8034379826423089,0.9977584046986391
0.8600690683508195,0.7992685610161214
0.5481897869467705,0.9727694677957964
0.6948521674123863,0.9327312343188736
0.7800824420888934,1.0
0.6005795222105255,0.9508803987959976
0.8016062601812755,0.8591121683432019
0.7659766972965165,0.7913999618178728
0.961425363714181,0.8078556884309072
0.8876423686810223,0.7297857087708675
0.9040120193781442,0.6693633176123956
0.8091726362789737,0.6565539658154425
0.8452532508329053,0.8119107750709815
0.7663106885848556,0.8350013333542486
0.8709953020370935,0.9040455536557436
0.7454654260751501,0.6887245290122198
0.9233123730108037,0.713273933708764
0.8002973454215894,0.8216050447850163
0.6292686282402722,0.7725219219125006
0.8969603601552009,0.6352099640778679
0.8254869948442978,0.8471191704967921
0.8686203427228043,0.884366813597076
0.819661993168316,0.854476148645469
0.5884423471755544,0.8758255031451474
0.6674115935410003,0.9567444195203062
0.7342618123696611,0.9959842507333448
0.80003103265797,0.7045522282702473
0.8681460855678886,0.6625123531349512
0.8916269061735665,0.6968423034086809
0.6361892010278288,0.5712638629625563
0.8634479091850157,0.45229729093789706
0.7170066906821774,0.33472681924422343
0.6880480345717158,0.7034227351794331
0.8266721267235647,0.8640021563572434
0.9785733479662692,0.5410160559799153
0.758344308114092,0.7908254297309476
0.7078789681482229,0.6192081032765683
0.7666167240881357,0.6235906997110743
0.8033449128537672,0.7645949136269454
0.7256152657518272,0.7584776613575893
0.8450351238222418,0.734267181062061
0.7594648721982598,0.7654823799381665
0.6252191643623919,0.8866745453112139
0.6044975814976867,0.9896578159860291
0.5592110588718553,0.971834132615282
0.5750111689623328,0.9919587565695055
0.6390180392721002,0.9476842396241659
0.81891591761055,0.7899830596519879
0.8788945116248259,0.5779515914322667
0.9488649191100287,0.0
0.8782087584905359,0.5968789276322516
0.8933975505687759,0.3555603826501369
0.546532792616593,0.8683846595358747
0.6618883021410475,0.8983890509141564
0.9162681691802889,0.570550295772243
0.5600451845410453,0.6281390951744612
0.8359942706914212,0.7087369526606901
0.8199300710134775,0.322889791526089
0.958849074486765,0.7118493498933027
0.756251559078313,0.819781489552993
0.7436754210232372,0.8960213608736386
0.8459686465233396,0.6036494432652197
0.9204122445002731,0.3979842502619391
1.0,0.6602377392655373
0.8891165921160646,0.8704493003721646
0.8265626746634595,0.7292447522399494
0.7347895436931985,0.6150865580351826
0.879200741712484,0.6225657619923375
1.0,0.4791231263299359
0.8417696955740464,0.7413216071340889
0.660203423000741,0.9711126671587885
0.6175095239746625,0.8570999443371395
0.6809181957279844,0.8344927355634514
0.7393355000959251,0.7717096503060219
0.7428782398973134,0.7821506660356283
0.6270745446396452,0.7581995437213408
0.7596359454289427,0.6176427748245423
0.451819147115374,0.7853468448153285
0.6534556176007672,0.7070949309660869
0.6968971462246162,0.6923259112059778
0.780118172420027,0.6420399427444142
0.981399630998445,0.3801109048453922
0.7667069814517832,0.6571043779945174
0.7436727340277667,0.7769740427712657
0.8636000143619854,0.6384575337785623
0.8470099960999775,0.6348920753581219
0.918906744653785,0.6753246687219868
1.0,0.5515941610470744
0.8600841561747191,0.5890174932686911
0.8768347205246212,0.4659941797564527
0.8812142325223736,0.585757079059325
0.776766248550446,0.9140227807016831
0.8753722109959814,0.9073926447739826
0.35691649785011,0.6422566450148455
0.6161783391705421,0.5135667997527437
0.9747708818711522,0.45177677512844155
0.8892765454742283,0.6547676651500258
0.6178647816892333,0.9159385355127023
1.0,0.0
0.7790221191554993,0.8120496944762522
0.4354437322547378,0.8898024482433651
0.9844609488199119,0.5085967710222183
0.9130006576416111,0.4302152776186622
0.9364969979719695,0.6793993476823327
0.9433370763880944,0.7376209108255852
0.8565001211277756,0.8237207683941913
0.77162665868611,0.9188444780259745
0.7401981697815031,0.9324098294180242
0.6911787897808652,0.9676159073433961
0.6695254448329558,0.9770393985590611
0.7311255593654492,0.962561271342729
0.7574327878753665,0.9938631411743956
0.6722083833109597,0.9670569453821163
0.6103225656466191,0.9797617404658088
0.6633532157650458,0.9912223256547554
0.838499689931111,0.8414929879314305
0.8374176281272226,0.797727705064174
0.8153416000023311,0.73602981414648
0.8134879262949946,0.792943757982792
0.7011798987864506,0.7499042198164537
0.9853830903466094,0.594751512367766
0.8086715055736642,0.605810859847615
0.7794273057419889,0.7148313549419111
0.8807688197186236,0.6504734658252576
0.8955567379934732,0.6314575692454759
0.8138522520772925,0.5883119934906775
0.8407918721938374,0.7744425444132297
0.8276296782055327,0.8855417803292482
0.8252852601332513,0.42535591656148636
0.8591029632533671,0.8388909246366191
0.6686303225875836,0.8813405059511692
0.8509757873446036,0.8335827124302756
0.9043393125485842,0.7002225750851622
0.8870750235654054,0.9185302240679668
0.848802319655858,0.9445801609597873
0.9022714429005088,0.2822657532945184
0.7219143829628369,0.8576138661563726
0.7388608676302223,0.923446554836258
0.7686273725552429,0.8770272654479324
0.8926483906810536,0.8415060122416297
0.8323964198170014,0.7567917633646839
0.8588929205224196,0.43366346375690457
0.9202789812576625,0.40686114843315285
0.9488887466735653,0.26111857551945494
0.9243132125579989,0.18558215599256273
0.8994627398258296,0.2693370587516795
0.784508430459322,0.2165925315201607
0.6077664001834071,0.6343126976371755
0.6589396046624876,0.6461225791566576
0.9366283147184209,0.1338962175807174
0.9766148758920428,0.7318826951917042
0.935319331535293,0.6973768235447292
0.9843468384904189,0.4927857308679787
0.7893332080876787,0.666813397564267
0.6966785944900243,0.738239656332816
0.39811005732649185,0.9619670757909863
0.45072027092574973,0.9540236298744108
0.769330079480863,0.7479004737410248
0.8643911945104336,0.7844895108074539
0.8674122151916257,0.6190004801475851
0.8077563505781238,0.7210631859066695
0.7915169955669227,0.7640608499232246
0.8628711098939735,0.8766275590936301
0.7827242643510992,0.8225555011342367
0.8222640121777824,0.8684271618868905
0.8692713533071873,0.7952621764256491
0.878456751087608,0.8497572051415058
0.9874763574501566,0.5905064420375066
0.7556030939453078,0.7787339396832679
0.8414510415544445,0.8082482053020142
0.8621696412558376,0.9128501133547849
0.7172274438808698,0.7026398472896461
0.6656500501090769,1.0
0.6734190211402449,0.9989721948393434
0.786789395339976,0.9508272384900633
0.8093708656257772,0.060097291717367295
0.9463825453669036,0.36434384251471547
0.6992825035624886,0.3958285975604864
0.824228923252102,0.6167995357382591
0.8241732144548443,0.515263674460523
0.6187659838031954,0.667312068933241
0.5453322695169328,0.7176186795818436
0.5185685841069864,0.8888820545186628
0.770658876457043,0.609159006971949
1.0,0.4185362383566846
0.8443828458232117,0.15204304583514963
0.8647493392078881,0.3969277425807711
0.8641824330669331,0.5470880679918808
0.809524664326117,0.527899830715621
0.8208653624699679,0.5816268950891484
0.8767467129420796,0.6041152417450465
0.8625635743412849,0.6307461081975894
0.7781136802253776,0.8276134111738388
0.8069185796639449,0.890136310028428
0.7708221618921527,0.7305516852219819
0.6634810168889343,0.8632513832913911
0.8410362901580859,0.6957026371457531
0.6327903935375353,0.8409368673564627
0.6511501560585421,0.8475477833908758
0.9363831933833875,0.5478808931290294
0.9189597474938338,0.25257596708282226
0.8832645328499139,0.2285440486058591
0.8126533410878004,0.16138959226678748
0.6109445027639632,0.46855681381766084
0.6503133157001928,0.4803414830343435
0.5688821354930419,0.4736075160404964
0.7059670031890702,0.4359801022488018
0.7760460328612587,0.4323330285782768
0.8247241525659031,0.40880363817615445
0.7524123747575404,0.30586800262567515
0.7923846788173957,0.3374977642721151
0.8166002353463173,0.47646607004887276
0.7241072155015358,0.3819390411201428
0.8572195106655671,0.3058257848199297
0.8302457264113736,0.42133506320414077
0.7575598985933468,0.43632601588297404
0.8939061097179873,0.24654699204943387
0.9114258323150798,0.3550848850268424
0.9174936706994175,0.37055339826098954
0.6700061656446669,0.2791967903572716
0.7542445011005138,0.34773399332323135
0.7056019508086812,0.8822242335837209
0.5772478039725942,0.9945821194452413
0.9132783852729369,0.2525479864610229
0.5950745726254739,0.764659256056645
0.6337890284768424,0.8009216794688928
0.6941162384746535,0.8999177047851098
0.7912084642724753,0.8829966772128456
0.7311662811512244,0.6875657452565765
0.718855268267236,0.5617732665812736
0.6736331377464487,0.7474021784661303
0.9192862730245033,0.2547003228504584
0.7243620632607115,0.532438591741655
0.9232928950012359,0.44934736257978664
0.5554918918111909,1.0
0.8543427560650834,0.7488635583050149
0.9744522850567336,0.21064881224164891
0.9027261393926318,0.2671052153077181
0.6320546740931988,0.4984234607360236
0.8153319694381205,0.5648084918964131
0.7052081309162367,0.8425926571743834
0.7908489363034551,0.8611164197343146
0.9751934008465272,0.7782846931701036
0.9753941607285987,0.43447771749971753
0.9086170354275652,0.831506159475381
0.8380645709017165,0.9454177436971918
0.788236366507638,0.9157189030540006
0.754941930944858,0.33091260115252147
1.0,0.0
0.856123689932028,0.6133005888154361
0.7633219837848633,0.856706232571635
0.6863202189759549,0.9770437308104896
0.7470651309039159,0.9902882419653407
0.8420640192023444,0.9023376851643898
0.8192999110842635,0.8155379758754462
0.7486868097621565,0.8416119955974851
0.8475948993024208,0.8881969079168545
0.6901010801149159,0.873927096251306
0.7500850404017495,0.9525934523053917
0.8312760418983351,0.8486516949542661
0.8756159624642176,0.8723200946345396
0.7320199965722214,0.8341775206699188
0.7684411283432938,0.9355846235612663
0.8251904136227047,0.3222156813784503
0.9435308153762477,0.26223141660261445
0.8930049668821668,0.042252145807497386
0.7552229433264207,0.7248700239794772
0.8306004781327642,0.6014517418251465
0.7377228585123838,0.8700567611942589
0.5820177071737069,0.9949771751879949
0.7240119284215937,0.994762491193077
0.6687926171158037,0.9814626225406484
0.6268065229952491,0.9795866747596027
0.7261235440484044,0.8730140266715588
0.5568575021972805,0.9710715268520885
0.7141242629761958,0.9712315640119364
0.851595687922506,0.84153237532227
0.8163164485814671,0.8131780842771297
0.9394244861202631,0.6406447545869187
0.8618752443649205,0.544735265359176
0.8872787889165201,0.5575698552444373
0.9154749965892378,0.7877520829226689
0.9613949609145775,0.8998253252950441
0.4715252829951235,0.928650750125395
0.5734770561115968,0.9029831316930175
0.658373955157611,0.8430296986031879
0.8029189340106678,0.7949982532529505
0.7011703305385317,0.8130816716466848
0.6622324182762832,0.9279387799313401
0.8184120485715207,0.8292840679104027
0.7138929492714471,0.9363910839785238
0.950269728930032,0.842282431545832
0.854846610316899,0.8268354712099539
0.7621932631644489,0.26714918615407085
0.9482766994661538,0.4688638149795872
0.8179225374538138,0.09834541563984449
0.8911321415455459,0.0
0.8532814611117696,0.503698878165375
0.9557914097833905,0.395674480174894
0.8922836238368603,0.4962941668772473
0.8223847274126097,0.5335518735496017
0.8684155022575886,0.4935191388835439
0.9088287671406716,0.8512079601805507
0.8149569320880207,0.9013021998530185
0.9026092293197893,0.4996557296098037
0.685326394235332,0.615863794114715
0.807849678061709,0.5820580646208273
0.890962225243336,0.7437260488655305
0.9139227224239356,0.7068230450194392
0.9441779072586098,0.5903947401975671
0.934789543556902,0.5547366737220846
0.8614347146704369,0.5276656612889391
0.8261601728648282,0.5493720832647497
0.8389403551563591,0.611512309115399
0.7810494501034997,0.6826128383876554
0.8681115651145598,0.506109930056312
0.8686245093109884,0.06974663090273028
0.846852719779576,0.22490511982481126
0.6682554508179777,0.1347792440869687
0.7715315802599685,0.17852291531172562
0.7900410814383562,0.16828161917855586
0.7306238687142529,0.43751903777918644
0.8979024365231537,0.44429854530785634
0.768964211895757,0.6622677390939252
0.6997263931259714,0.6733322905432662
0.8362903221579322,0.6045451926005813
0.9081199179839349,0.40393022087940134
0.8006296740971498,0.14609077213116103
0.6867088844567523,0.27793099473939853
0.8361449613670169,0.2879129654479744
0.787397022399372,0.27666729782907573
0.7920405090356729,0.39387415719237007
0.5951263555086848,0.6246573199746437
0.6284522915232457,0.6672319686504375
0.6832935274626563,0.7058385267022862
0.8074247356493433,0.5742452806889
0.8333082362871606,0.20779375807819278
0.9906533707087491,0.4022672451407355
0.7957834370699026,1.0
0.7198642414994978,0.9315216228008792
0.942722200941476,0.5521498450565432
0.8102358987567883,0.462179760864597
0.8962604069713827,0.418089400574213
0.8582888833255968,0.38466614590184295
1.0,0.16138002188388023
0.9651929012151795,0.0
0.9437043697386299,0.09929314625971565
0.9362854969960648,0.6568265140330933
0.8032075880637579,0.8517069500058421
0.8476701292329615,0.8538549211908417
0.68650494834697,0.7260995033138132
0.8927431324422775,0.7405488900434224
0.7632715672253129,0.8512366449909944
0.8986584827884995,0.8202575066926608
0.868876433845821,0.96600429594237
0.840020914661909,0.87317269967571
0.7774466753588886,0.8965644953516962
0.8200929823678521,0.8830711505350822
0.8437880007937892,0.8747070697866506
0.8203580710458251,0.8382878251993836
0.7554314268141956,0.829992085648422
0.8199150443145038,0.8405188346135672
0.8142094720425578,0.8540195279460384
0.9119593523785055,0.8053032769236761
0.9274572979292657,0.7803954824263918
0.9439711736537544,0.7219975617624387
0.927089118934833,0.5294157415497579
0.8844880775896833,0.5985138361530813
0.863642798258416,0.4171127828168184
0.8211790164548124,0.9002445477735893
0.9454844821535268,0.5374053581898575
0.8517616005692851,0.7048340493343133
0.9045455925175354,0.6136135589060023
0.8866109482699376,0.6022179490682878
0.8703098641005893,0.6037669274185468
0.8532235096156865,0.7542723948662706
0.8106748065733386,0.7476766523274706
0.8696239876147965,0.7549589120428633
0.9015787411553802,0.7008103491505548
0.8760775979608391,0.7706524454058242
0.7913278306618187,0.8291401612068895
0.8102948499299318,0.7755352508831957
0.8924636255080447,0.8417132055318327
0.9808735624619975,0.557499409125405
0.8861493198476952,0.8603450515870676
0.9589218393298938,0.9417433605111677
1.0,0.9435579327970637
0.967814380636676,0.9474162360353441
0.9568764038956729,0.9002785859855572
0.9662634404134997,0.9336427454742362
0.9316856237029223,0.6159530867145023
0.981124498485017,0.8669868176237396
0.768085010440097,0.9346130742210403
0.78069987760781,0.9675860339778062
0.8521014660495673,0.6019398904353104
0.868430936569025,0.731022857857865
0.9352370157058566,0.7882410921759574
0.9767893909268344,0.8216992163061253
0.8587860848306048,0.8919742210882544
0.8180989138054162,0.8614385890729669
0.8323037471056438,0.8426029931573605
0.8607848930809916,0.3997092849051077
0.7394609754053375,0.9568223776031191
0.7001698602666265,0.9376837416262013
0.6405801663229549,0.9476221411548785
0.7425166316415313,0.8421068679165113
0.6841314019271891,0.8903894215968519
0.6588704996605554,0.9645322721357945
0.6456467522901305,0.9814748606538916
0.6367052075841456,0.9811370071986883
0.6333732598977034,0.9834009204170695
0.6613280859494065,0.9723766687354248
0.5931824313981687,0.9463816239194345
0.6908094715879954,0.9534222046929665
0.628875125496385,0.9818709901417607
0.6461504941390513,0.931482139010714
0.7700401562232336,0.919139422826304
0.7571604699058966,0.8535405271694175
0.8108755733485967,0.574372266313109
0.7332852619555527,0.6341224121261358
0.6883062585481866,0.6589455431375423
0.7180913935068597,0.642191552581702
0.9346770766174735,0.6616038646107604
0.9598990570724527,0.059468601267024225
0.7827496260335809,0.6036821600215576
0.8572158160539111,0.7994059822268461
0.9003193304458459,0.729776695512096
0.9390138109902915,0.44954303667650114
0.7446522538108179,0.7085354767194979
0.6896814261260645,1.0
0.6502092191695267,0.8973162596819073
0.6850399643536053,0.8285802698842465
0.5199091264021227,0.8228128291256251
0.9576576419505631,0.11662571683543801
0.9130666594755763,0.6547846004734731
0.7821847465892614,0.7192616995097544
0.7233566583367509,0.757367448661203
0.7364224711140305,0.9790541293178172
0.7327834937377524,0.9896631017480606
0.9586411970294365,0.9001705424967062
0.6846860060836829,0.9734954938114327
0.7764356376987973,0.9752828611192556
0.958225499769645,0.8333740911122008
0.9178563259390358,0.6501939088673135
0.867968475396072,0.7807933555004436
0.8277723331057515,0.7887091136527463
0.6579087213445384,0.8878542245757883
0.30935875756348724,0.9236969567382851
0.5746623703807088,0.9823085732912864
0.530047002976293,1.0
0.6338873034607445,0.9588485510842311
0.642247805671941,0.8935341961002315
0.6493400464079518,0.874354052642072
0.9119455160556589,0.7599396946020557
1.0,0.0
0.8378107137391096,0.8977340363142109
0.9140500897360813,0.43375792563401433
0.8473155715992634,0.6132421573150127
0.6104014040952113,0.659175544880517
0.6748173088761404,0.7489584076115191
0.5675252419015325,0.8052560578256586
0.5836765789191647,0.791882346264165
0.6262670467858706,0.7849480986482219
0.5470106093803454,0.8322785224595405
0.6249328736866087,0.7954084075387569
0.6606764326600998,0.8526359600040164
0.577720551511837,0.8039681650365486
0.5969734816775614,0.8207646154002872
0.5040812600039573,0.8204415507684427
0.5765675857157342,0.888945805180385
0.5199439214882522,0.9055370658455199
0.5289746837445881,0.8719208811806121
0.6130953756147436,0.837561065764026
0.7168285442427133,0.8683889989216627
0.5466622628203626,0.8592005751132545
0.5537890235436576,0.8612670245601882
0.7515273172858061,0.9394789672835345
0.7249146711561647,0.9614625721469657
0.745002778370663,0.9543389049898884
0.7483840303957109,0.946613705586254
0.6353358783980309,0.9338277624968632
0.6839874096581058,0.9494171656883055
0.706636538945384,0.911999153672422
0.7604924062051468,0.9658012311113954
0.5515033810633625,0.969288641988673
0.6256048917787168,0.9608278264634824
0.7060855654276949,1.0
0.7021236420337043,0.9523165757192554
0.5718295422930061,0.9675012670311124
0.719305992185593,0.9530829450231509
0.7078738730530473,0.960590411895823
0.7353133746645295,0.9537447535070929
0.9602525782277759,0.500399791370411
0.7819951563340721,0.6003267218091728
0.7815108751943788,0.6941538191592027
0.6520689907267317,0.8713397564224244
0.6369035731621155,0.8548161204648232
0.8039483527887462,0.8847528732423573
0.819549956056686,0.8852888396168479
0.7212754176208432,0.9612186056898573
0.7210047381986624,0.9723929462996785
1.0,0.4985101410899578
0.8877287662077522,0.8395809572423254
0.814955104244261,0.8530674504111468
0.8622237349313576,0.7250133592809118
0.7921157787873573,0.7639167816495323
0.8193934200682786,0.8599819749403818
0.8504957929370803,0.9315729656008486
0.8227499724750351,0.9266786833730789
0.8625974198688408,0.9000881313755673
0.8260059707931446,0.8020357948971535
0.88032602625957,0.5799256586110665
0.6164627446961549,0.33567186496019713
0.6527157052140062,0.28658826404321314
0.868559965126718,0.3939931135211813
0.7561387368380167,0.304080024228759
0.8815314077235934,0.381953257385937
0.8716664329086199,0.3085221800163865
0.9566274178862318,0.24227329190931893
0.8166695443198964,0.4508587734580704
0.6786779105920644,0.35177107808878766
0.7739186426233671,0.3367190915428546
0.8066751526448511,0.3388267596071232
0.7050513533481647,0.7462228135949681
0.773063006087941,0.7682966775144379
0.8164020058984289,0.535628450767569
0.6822564999614162,0.34014738295174046
0.8390192233302556,0.4142859990095325
0.7116254176998511,0.21129583566038315
0.7800824420888934,0.6027997821491412
0.6005795222105255,0.464905994408148
0.6088763999098739,0.7196632497126301
0.9996863301473818,0.7651606303463473
0.8876423686810223,0.756001622183006
0.9040120193781442,0.7134260340441794
0.8091726362789737,0.6698926906877424
0.8694317441453636,0.7388398011959267
1.0,0.5157974368295334
0.866282260395608,0.7554721865134542
0.7663106885848556,0.7963201021416516
0.854183942108574,0.8303731493384404
0.8779492313627622,0.8040157060279316
0.866184153728069,0.7317819695498946
0.8378125458297068,0.6894299131621061
0.7523412247518053,0.7440424657414452
0.7454654260751501,0.6641830854124582
0.8380177510171742,0.8223714702975925
0.7887824649671227,0.9217671904924312
0.8864245253590451,0.8959169574380635
0.848448785533011,0.9677834037306189
1.0,0.8731799459558727
0.6674115935410003,0.950319629911413
0.7342618123696611,0.9918933809061573
0.7531005832088351,0.8997297793635386
0.854382761251421,0.826586562426214
0.7809169284310088,0.8363022623326425
0.8756086537873874,0.7826604052435047
0.8891933961191791,0.5835716347036756
0.8363765600501969,0.6670339568521482
0.6361892010278288,0.492186338554101
0.8706828648053614,0.3893101066016038
0.7170066906821774,0.22571730898724104
0.8855172111040496,0.0
0.6880480345717158,0.7001006943805171
0.7228978495133829,0.7380951200755703
0.8266721267235647,0.8496803555318887
0.8160733471491767,0.7459088482177378
0.9785733479662692,0.5211454658495929
0.7383185209817399,0.834379341648527
0.6955955772737927,0.7909989703964186
0.7078789681482229,0.6299336351804355
0.7257549168051927,0.655652835233686
0.6460519359853694,0.6480380882513309
0.7650107091414435,0.684392512643447
0.8033449128537672,0.7578640045206253
0.725200994096405,0.8032193168927215
0.8288982496584582,0.6776607888151345
0.859725948006519,0.6803937702610264
0.8450351238222418,0.7774664812341647
0.7288238957581579,0.8075501666201669
0.6252191643623919,0.8779034608559447
0.46929811475698063,0.9880129783868222
0.81891591761055,0.810144710995798
0.8788945116248259,0.5513870615510333
0.955001075775678,0.38548811282302575
0.828298380737457,0.5688680167172498
0.7598548773413772,0.6824161552874464
0.7281638495953292,0.7739319102049719
0.6879739409121115,0.7550750817522238
0.5332351546004654,0.7674813092252197
0.6379952425691874,0.7645033189490962
0.6925243135563193,0.7219185182772339
0.6566120972932543,0.8500803850701026
0.7281594438954075,0.6026662291263093
0.7196643929006703,0.787551890362417
0.6618883021410475,0.8572829392335564
0.8404325411704415,0.27958634277439065
0.9162681691802889,0.5404983160965348
0.8369217067495573,0.8844037399324104
0.7099270515572321,0.7760080884436815
0.726532098567786,0.8697444085520116
0.6416262497234173,0.8325357517382177
0.7355617298173475,0.9680632289051612
0.8970171232747497,0.7375445295673734
0.7908393391759185,0.7926382970168352
0.754633362861634,0.6817795354333108
0.867601330807816,0.8467372222110531
0.6772036613443138,0.5766777586606077
0.756251559078313,0.7903061896179715
0.6683464198378775,0.947470513044172
0.949495968996778,0.46164442106860587
0.8891165921160646,0.8673506909743682
0.6141850876784377,0.6417938808770436
0.8783813237491664,0.0
0.7347895436931985,0.5661424180892674
0.764017848836478,0.06315173030565782
0.8417696955740464,0.7703984173230146
0.7393355000959251,0.7761967246333021
0.7428782398973134,0.757149818595558
0.6345811212996398,0.7193998523301045
0.6270745446396452,0.7307763518363025
0.6536495270995081,0.6509660184403566
0.451819147115374,0.756561201191939
0.8011505537542492,0.7103944095243945
0.9060817564627422,0.0
0.7667069814517832,0.44342874645467084
0.7464392209004932,0.6985695818977526
0.8394809206388101,0.5302402084887163
0.8470099960999775,0.3769859467391624
0.8589315824027203,0.3157891093717824
0.9164975324002514,0.6068902682769397
0.9519855448736264,0.5418119552219951
0.9807844408057117,0.46023261166380847
0.918906744653785,0.5226407878547709
0.5943660692583,0.11822580393961996
0.8600841561747191,0.6462873330299218
0.8768347205246212,0.21977579848859524
0.7960211547364673,0.5273139599877482
0.9879213977998871,0.26008309784329775
0.6598944575369227,0.7995493819576274
0.8226757225098739,1.0
0.6678145027725734,0.8004336592988425
0.6797655365043944,0.9251539698168975
0.4967047709988118,0.9165377762985296
0.8676938470506478,0.6234645137673899
1.0,0.0
0.6702257213934611,0.8404969087076494
0.9770599615539296,0.5705954349375068
0.7790221191554993,0.8917320907649235
0.4354437322547378,0.8933475958164174
0.7584217410983377,0.6880057111965836
0.9130006576416111,0.41927787506240155
0.9877688495541332,0.5440830399706164
0.844925278889887,0.7333305743011673
0.9260840716258042,0.7500880734799241
0.8861598981004377,0.7785452485586213
0.8565001211277756,0.8464014029678564
0.7579067530368678,0.9126719760791911
0.75639893993025,0.8822019145958837
0.7810013951787433,0.9265800847885073
0.689560462582226,0.9811287373030633
0.7574327878753665,0.9866418008892706
0.7743481782529535,0.9830516102832577
0.6722083833109597,0.9619367371168286
0.6633532157650458,0.9894849835363377
0.9046212875516021,0.6568936574161491
0.6754314344582001,0.7797355984987416
0.7794273057419889,0.7123533078640176
0.9064745074569418,0.6586096029838933
0.7249199217512884,0.6322801590237165
0.8792065089104846,0.9430311219150277
0.9061716315124597,0.755186734506148
0.8407918721938374,0.7981742754857992
0.7231155159750516,0.8893157340748628
0.8509757873446036,0.8466214973142683
0.8870750235654054,0.930242605566899
0.8002151349404439,0.9027843542934008
0.7219143829628369,0.8973148715041003
0.8424755432556673,0.9748037349917211
0.8545010827456724,0.9108121435486644
0.7797759722963864,0.8781060841398571
0.8508874553104729,0.9569649573087792
0.8045234569231572,0.8901556849746808
0.9243132125579989,0.2560191454517488
0.784508430459322,0.33391441247168746
0.6589396046624876,0.685638196804869
0.9001502089070483,0.640387161569155
1.0,0.6163814553318032
0.7716042014251319,0.7493530719281473
0.509278895140321,0.803639027737849
0.769330079480863,0.70480752288303
0.8643911945104336,0.4671931077333976
0.7252267898933364,0.55248212480641
0.783297646988653,0.46146840889911067
0.6158796698782614,0.5485426268883716
0.7957875004386097,0.618218323116729
0.8478568741974503,0.7080487058452578
0.7915169955669227,0.8073791395795272
0.7827242643510992,0.7101111925142121
0.8692713533071873,0.5547282321410355
0.6783092958496509,0.7022461073346254
0.9493260356255642,0.6324229581474715
0.9036493801537567,0.5074932069627472
0.959405055549971,0.5282302862813105
0.732494792610808,0.6503204087878254
0.6699612267467355,0.7825866402055067
0.6474573610202301,0.8964360898071984
0.9463825453669036,0.3902445200334242
0.6992825035624886,0.4097166538653072
0.7657410199828858,0.835650238724253
0.8449016173913039,0.5926551144947965
0.6644128972846781,0.9296178442510642
0.5185685841069864,0.9275893211340598
0.8413598730353785,0.2147224074433575
0.9085862890460141,0.7167326429039673
0.7721704812102099,0.6796396487644578
0.799661497023358,0.8118087617568529
0.7781136802253776,0.8274855035154502
0.7732134754937867,0.9336045533450937
0.7542471961286339,0.9285740410937706
0.6869004551746275,0.8091697122648278
0.7443539593202501,0.9348002847247426
0.6741244519850474,0.7718994685325703
0.7742469488345259,0.8985822846065762
0.8526578496592561,0.519431338290695
0.8871507166017557,0.7463269233847801
0.9363831933833875,0.5794972065051699
0.8644102127104528,0.854672455838591
0.8281178428099816,0.9117212054806216
0.7216209586150458,1.0
0.8029514986158601,0.3066374184230139
0.8218772973812968,0.37417622585596916
0.8017725836588767,0.39850657863140987
0.8171983536579235,0.40898462999756313
0.8507862245596686,0.4307629504855042
0.7262315257895969,0.4775679963856215
0.7059670031890702,0.44065179767306595
0.8247241525659031,0.4216060505265929
0.7524123747575404,0.3459335573346804
0.7910856226721933,0.2860383956570538
0.7438983834027616,0.40099057451187214
0.8572195106655671,0.31779850195393444
0.6828148667094244,0.4193844172615035
0.8278831998952655,0.3140524974252889
0.9114258323150798,0.3444078520239275
0.9344799277895607,0.37570015243712634
0.9174936706994175,0.3900749556651648
0.8593467269440143,0.32757173171777254
0.826018854679695,0.6289288031987272
0.7874365654447673,0.7221971013279184
0.713654950815291,0.8431242018882539
0.8040811986824618,0.6787707509053988
0.5950745726254739,0.7486117216884032
0.5862041327147224,0.762118389192433
0.7938079734177809,0.8138967391683588
0.6337890284768424,0.7532569937267545
0.8757261311543354,0.3784804650156657
0.7311662811512244,0.5624275157528942
0.8952528079840361,0.5879852344965703
0.6736331377464487,0.7907715603564376
0.9205057730563871,0.3841347596418877
0.7867058705147485,0.40274236429483556
0.8456339644472997,0.7341567404244036
0.680646049803777,0.9538480325455142
0.865819440204308,0.5336054763549583
0.6678229678654434,0.20240741903745108
0.8153319694381205,0.5561696218607605
0.5539346748206906,0.8573579797218559
0.7537359237176988,0.6829107496794165
0.9120685541322824,0.6343509451449066
0.9753941607285987,0.47288540814349656
0.9086170354275652,0.8488818428711229
0.788236366507638,0.9194237089193549
0.7507458708430728,0.8968412850592805
0.754941930944858,0.06543878610423738
0.7893220568856892,0.013745175279548152
0.8124141717294321,0.0
0.8553203922581974,0.41685158915061504
0.856123689932028,0.5546688107503182
0.7633219837848633,0.8484425706578935
0.7063735945183846,0.9452094845896353
0.7204587099251765,0.9979853088637185
0.6928918901555167,0.9931511855737044
0.7031197041111545,0.9737408890046404
0.7625192399573567,0.8430975006901328
0.8420640192023444,0.8923073429424425
0.7486868097621565,0.8658516594057832
0.7697629585848,0.8545788983279979
0.6901010801149159,0.8760514324603005
0.8084457472102743,0.9236525023258718
0.8312760418983351,0.8319382833185135
0.8126547437368988,0.8753644930379967
0.8251904136227047,0.04424656299653195
0.8283642531807455,0.5038622601300501
0.7552229433264207,0.5906614559567512
0.866544703394633,0.9066883629765199
0.5820177071737069,0.9964204014168024
0.6325278937185336,0.9836923682055986
0.8105715212703266,0.9784507848722982
0.5598848414864322,0.9691721614388673
0.6222468590253313,0.9747176505550436
0.5692182093581529,0.9998840567781476
0.7240119284215937,0.9948905840253983
0.7242063382650572,0.9864215845916603
0.6708041615084049,0.9724055131991267
0.7141242629761958,0.9816825537899386
0.8424167604393125,0.9352918108867124
0.851595687922506,0.8425772001809189
0.9755733464260343,0.793437059648237
0.800215207914418,0.5304529027157227
0.6402240793840711,0.439835558480297
0.8754930321775478,0.37095183053770353
0.9025822663147689,0.5523076064689195
0.8805193455107234,0.6653767818356147
0.9613949609145775,0.8928882485411137
0.4715252829951235,0.9296359184978507
0.5734770561115968,0.92294088992952
0.658373955157611,0.8495326063600991
0.8029189340106678,0.7594265202906574
0.7984006992942598,0.0
0.7011703305385317,0.8257076592567208
0.6622324182762832,0.9109654983837199
0.7361512933934339,0.91481813731872
0.8880723836748491,0.8894823669353674
0.918065640052405,0.8006976207864089
0.7621932631644489,0.32304358688549795
0.985593976089959,0.45804185724718455
0.8989419786622036,0.4620968981819579
0.9482766994661538,0.425945055156244
0.8179225374538138,0.16214638505592496
0.8911321415455459,0.0
0.8347989561587925,0.49021312987661914
0.9833374173544548,0.7470548103163316
0.9208912871398814,0.5895976669100973
0.9041329655192513,0.5414560671868394
0.915958662766551,0.5567681708113925
0.8885245174456521,0.600386285889995
0.8536965537875384,0.5052009263174079
0.965188075601113,0.376462985740093
0.9441779072586098,0.5864699042933467
0.8614347146704369,0.4743220778721605
0.7654634487903109,0.5969990775262328
0.8422920001736125,0.4328107583503094
0.9089299679635533,0.372345485644002
0.7005390762790267,0.19023596122187672
0.7715315802599685,0.3327419059813426
0.8243568369049704,0.4016023413206512
0.8358879841943817,0.33390524967989754
0.7526883596684228,0.41985732577281876
0.8237552079749907,0.4768501920614597
0.8115661670635902,0.4575306383757088
0.8512385075458707,0.40480702396195356
0.58025382709731,0.7165063105908176
0.8298179361763398,0.7065813060179257
0.687304312957326,0.6056557526980062
0.6867088844567523,0.3336162429120176
0.8361449613670169,0.39682092555331994
0.802211258125013,0.5048838485458204
0.8460558816230547,0.44388878726906894
0.787397022399372,0.3834168648253155
0.7043731440085913,0.522436436802634
0.6756849990857258,0.5110846899579294
0.7236675185253959,0.588754344247302
0.7516646238736021,0.6165648436070972
0.5951263555086848,0.7066032558990305
0.807542750918417,0.665052130967624
0.6832935274626563,0.7578964697274556
0.9862524241906401,0.2621364550942016
1.0,0.6150137186756905
0.9906533707087491,0.5625644777757454
0.7957834370699026,1.0
0.9130773566524819,0.26308460911007103
0.8102358987567883,0.5091761523291437
0.8606462599533442,0.3651632192792126
0.9651929012151795,0.0
0.8032075880637579,0.8826725451469349
0.8476701292329615,0.8796656995396436
0.7830482239604121,0.7524098278199226
0.8518229889191921,0.7735078980401296
0.8705417646508588,0.8026832243533106
0.8780123294595042,0.8503155823486289
0.7632715672253129,0.8804032137921065
0.7187395727891789,0.8629403513222893
0.817898765078255,0.8716806327282275
0.8986584827884995,0.843270846209103
0.8601307386280835,0.9848750577104902
0.7889528048520308,0.9532430714223552
0.840020914661909,0.8952228251810966
0.8696277420219866,0.8714438906531868
0.8541622038559806,0.8244929958271444
0.8142094720425578,0.8634123604438656
0.8310954121101066,0.8278899864739886
0.9234375191745742,0.7924421014436104
0.9193640920274436,0.8446898236308417
0.9274572979292657,0.7762957019144395
0.9332488433835543,0.7432897265739661
0.927089118934833,0.5333894827517541
0.8844880775896833,0.6355027560907615
0.9109121613084064,0.6853115186450978
0.9141121445231754,0.6768597330458673
0.8106748065733386,0.8090042745600048
0.7111698481066449,0.7576242130243074
0.9015787411553802,0.7008471763698929
0.8760775979608391,0.7722525409052685
0.7913278306618187,0.8400680735533747
0.8861493198476952,0.8491307396510981
1.0,0.8430854687418121
0.9300896185997731,0.6347165140751055
0.967814380636676,0.890503389953162
0.9415950902530373,0.9196572366828616
0.9316856237029223,0.5672742880100213
0.8858871263626424,0.6592704052222996
0.981124498485017,0.8444020232418283
0.768085010440097,0.9291805471336991
0.78069987760781,0.9560795821761079
0.8521014660495673,0.5050843059017874
0.8421198568783737,0.8795911594213748
0.8483114986466267,0.7449871863014451
0.8180989138054162,0.8259198538714339
0.8323037471056438,0.8349016701477007
0.9466670692771079,0.7139119086297203
0.7734109828774507,0.9077887823368094
0.9126525830707677,0.8949231801927919
0.8313911880928324,0.293459898239021
0.8607848930809916,0.4780041073705592
0.7794302908965575,0.9328073627201438
0.6964885488382135,0.962452825914952
0.6841314019271891,0.9152725678071727
0.6588704996605554,0.971737302186245
0.6576204213892284,1.0
0.7095460731499172,0.9716855845834104
0.6569666649784961,0.9656377358850072
0.5734723144288283,0.9535443716131411
0.6488614232073869,0.952077613734251
0.695730619748407,0.9737686763005932
0.6388278345000276,0.9861474595234417
0.8108755733485967,0.6737085886120366
0.755212861374159,0.6726042428071459
0.8414616925643801,0.6822369379757205
0.9598990570724527,0.17341466347637755
1.0,0.0
0.9673965187532346,0.3286116740612858
0.7827496260335809,0.5728840937523035
0.7239569851844637,0.6928505268465804
0.7052738836485923,0.7545128899268301
0.7634441934583819,0.7206847776967035
0.998312683318468,0.2935063741866008
0.9390138109902915,0.38494681322719837
0.8567058516517898,0.6404431002488139
0.623608210193303,0.7134329585990358
0.5828251086066851,0.8960606426427902
0.6988964315924396,0.9053043616679184
0.7259570820881917,0.8745322053200661
0.47747934691910393,0.9062995103846947
0.5234747636730048,0.9169080200546771
0.4670035840122747,0.9311376317917698
0.9897492937654461,0.5416975166707695
0.625507932393485,0.7985269191683607
0.7233566583367509,0.8079097135503573
0.8372851672172361,0.8089461795496127
0.813543179221787,0.8361192867871295
0.6934701737808577,0.9028315479163127
0.8068174808724049,0.9945385490511535
0.701294297267784,1.0
0.9586411970294365,0.958482994097039
0.7179446780434956,0.9690514641611991
0.8712063357627747,0.9024653487576293
0.771583700633156,0.9480750303479316
0.722725369240277,0.9566265808812974
0.7619763342540962,0.975144585124124
0.8661961172253577,0.9836071746793521
0.9038693798488578,0.7501886302221624
0.8277723331057515,0.776710769032354
0.7479348853987609,0.8568241307359238
0.7251606713821328,0.9014321776094161
0.7226062899514615,0.9037701097703159
0.6676397864765087,0.9350029441847526
0.5557372533291043,0.8509545889508583
0.6112405339198693,0.9276530728957552
0.6448545477913084,0.9223959027115212
0.632851879419414,0.7948950519339129
0.5115319417511278,0.9238605586187727
0.4709001949697269,0.9651482733581982
0.6235873472417947,0.9216498710432247
0.6493400464079518,0.7846152520205383
0.7876391232350825,0.8055327520043782
0.9140500897360813,0.46224916991482606
0.9707662760153235,0.36056400543837763
0.6317617364627935,0.582893242751164
0.5491559338242182,0.6598902413010737
0.5211275605335981,0.7319271981366446
0.6249328736866087,0.7577013158546807
0.6606764326600998,0.8294883314049071
0.5802376187961498,0.839070132231868
0.4962803429881629,0.8201543171970378
0.5765675857157342,0.8893988265687587
0.5199439214882522,0.915666362858725
0.5595917164125775,0.8517546524631068
0.7168285442427133,0.8753417839343774
0.7515273172858061,0.9214452852881461
0.7614972693348204,0.9252543866438825
0.791266770539502,0.9407483045852113
0.6672316694463024,0.9229799408167761
0.7414424779230364,0.9391109417515614
0.7381898853321069,0.9340827493405893
0.706636538945384,0.8889719147618679
0.8763119666365982,0.9465535000863337
0.8948692318080447,0.9427027204039226
0.6718164930160363,0.9635761195096247
0.5515033810633625,0.9677618143171006
0.6022812994045935,0.9803337838561978
0.6256048917787168,0.9481283454299715
0.7547712446122379,0.9653340517882979
0.6691108507445744,0.976048358767036
0.7021236420337043,0.9430956874839985
0.5718295422930061,0.9694021541740844
0.604957247916059,0.9563270676915566
0.7170692399171307,0.9490080558251416
0.7004799968154846,0.8971140735801088
0.801712437101032,0.8942799473662274
0.9876886526146081,0.26029752371199083
0.8781487558336105,0.3108295177817604
0.8934064978244723,0.3338806094562169
0.959074122329595,0.5756149041696189
0.7819951563340721,0.5565515352509333
0.9196616606492746,0.5383008937024049
0.9606312706117465,0.4750227742285044
0.7329787850345642,0.9131999717667062
0.8588807809911979,0.7799869322436439
0.8514427536905937,0.605065904630615
0.7815108751943788,0.6853210137329737
0.7473065944642155,0.7722905994567063
0.8429200416887519,0.7824597113658329
0.8877263714362473,0.8977225274476117
0.8698557541663724,0.9255575582617281
0.8526061144014044,0.9875667041138985
0.8478901297648561,0.9592222121889754
0.6970282723981862,0.96380775650598
0.7210047381986624,0.9775375757143201
0.7506121530507995,0.9802623251536959
0.8370006790322696,0.9668333719109484
0.7721720540497182,0.8920597015867032
0.7737361689442183,0.8098491608678662
0.8020774408615723,0.7668789552734943
0.79955502010878,0.8022936002299673
0.7246135118693872,0.7448404247139112
0.7921157787873573,0.7601479172228218
0.7998663891407911,0.7847349362956736
0.7699579365737812,0.8664151169572081
0.8891882846772928,0.8971251330336241
0.8260059707931446,0.8421293581696939
0.8742405213099493,0.48747729054917505
0.7207182759258393,0.6321475238582875
0.5769301312573072,0.9317882548061615
0.6164627446961549,0.8136505133609132
0.8716664329086199,0.5120812528891009
0.6786779105920644,0.6549378403501794
0.7739186426233671,0.7546117728747783
0.7521340380645759,0.8157203634134176
0.7198425714656218,0.8228804739350127
0.8066751526448511,0.8484460767905039
0.7793062691268681,0.8110878881503417
0.685072450795989,0.9470699219762947
0.731338049502046,0.7235447776135842
0.8385849543578993,0.7439845468820648
0.8390192233302556,0.8715757958173012
0.9102285745202936,0.6744830331778613
0.8600690683508195,0.7767926810350961
0.7800824420888934,0.9970198280282735
0.6005795222105255,0.9496070822773172
0.6088763999098739,0.9296573667261885
0.7486431949930028,0.811158256831691
0.6743868905822461,0.9256016425061048
0.8072717779200959,0.5728218657653255
0.8206369944313173,0.608912834975334
0.8091726362789737,0.6412769855145486
1.0,0.5232825084840914
0.6845264958501378,0.6874913287249758
0.9089002493000292,0.7042870783720038
0.8709953020370935,0.857905346402135
0.8899220132806687,0.8545837379928345
0.8895275188393148,0.7186344680121766
0.7984240326286233,0.839403905950331
0.8451042911350306,0.8194008046943223
0.866184153728069,0.7173123536084746
0.7488481263177434,0.8016665170446663
0.8378125458297068,0.6791342599015759
0.7454654260751501,0.6786853939003191
0.9233123730108037,0.6783018174992451
0.8805936311560741,0.8088157282646841
0.8385417508916655,0.8219307767014061
0.8864245253590451,0.8853351396789384
0.857722090756053,0.890680725693906
0.68210878933885,0.7886167582081269
1.0,0.7916200798165363
0.6674115935410003,0.880193583664542
0.7675398842557427,0.8738604924468094
0.9479655460826555,0.6251071157502999
0.80003103265797,0.6675861618692412
0.8891933961191791,0.5947882576654071
0.8916269061735665,0.7009083415625433
0.7999973823460382,0.6614734230521255
0.7309389840558111,0.5804000620251202
0.8634479091850157,0.40486081073361024
0.6955955772737927,0.7694474080611967
0.9503392996754189,0.5603753113367856
1.0,0.6094365996012024
0.7650107091414435,0.6987594013439724
0.8033449128537672,0.7527229367354606
0.725200994096405,0.794286515390938
0.859725948006519,0.6464322095122739
0.6944295135110582,0.7960185824109273
0.7288238957581579,0.7602398664092435
0.678818543261668,0.902783027702897
0.5652502442301045,0.9545818561834152
0.3818790627602768,0.9894014532630205
0.5519280426389909,0.977272838618914
0.5592110588718553,0.9776214378342077
0.6317434676584126,0.9818679415725103
0.692489938234217,0.930643076989173
0.8788945116248259,0.486977275476667
0.7598548773413772,0.6557237918399142
0.647104105706002,0.7237322953995833
0.5571094048879931,0.7274342306339946
0.6925243135563193,0.6808545919184527
0.6945478075503221,0.7085047279475194
0.6566120972932543,0.8252023714728869
0.7281594438954075,0.5398897287750535
0.6556787546037066,0.9774996886592725
0.8215032257304414,1.0
0.9162681691802889,0.47385454915975744
0.8938899569164863,0.8446285233392331
0.809274067999578,0.8316925991478699
0.7548504126660477,0.9048512546087862
0.8322827535506352,0.9417230539317617
0.5600451845410453,0.540407497839484
0.7537597442154313,0.02784555990384289
0.6143149053455982,0.8916028575418046
0.8199300710134775,0.2978915628549756
0.867601330807816,0.8262847050565508
0.6772036613443138,0.5570681892800671
0.756251559078313,0.7898234981111996
0.8462964114296347,0.9990437122381436
0.8162340687754187,0.929948713691067
0.9204122445002731,0.4256544759475136
0.949495968996778,0.32534388998539526
0.7643870835604464,0.7168142861994921
0.6141850876784377,0.5933950479842103
0.6272711080372936,0.6857549352222595
0.8609507290407327,0.44261933784431456
0.9316399107850003,0.2945826713411804
0.6537237152989951,0.7409705528279172


==> figures/suppl/ssim_scatter_csvs/angular_scatter_data_EgoGaussian.csv <==
velocity,lpips
1.0,0.11170434660769075
0.8698500133343666,0.35308166667462776
0.6435187148802337,0.9196015304440868
0.6202919131450516,1.0
0.6175095239746625,0.817372498817775
0.7393355000959251,0.6747161465672483
0.6451553912721696,0.845578717082794
0.6345811212996398,0.8617389774429866
0.6270745446396452,0.8475252088597618
0.6463465798733091,0.8893990634548358
0.6011793527906704,0.9020074738915347
0.6504361932427198,0.8985348370280852
0.7552362437430312,0.9287528281848825
0.451819147115374,0.9048531732194576
0.7122846863776758,0.903912965943957
0.7619235076137242,0.7173681998175313
0.981399630998445,0.29676954015027396
0.61868158653427,0.4341146478945618
0.7436727340277667,0.5195217529890438
0.7464392209004932,0.4694206772318784
0.8470099960999775,0.1927217121559657
0.8589315824027203,0.26715041364324804
0.9164975324002514,0.6967275898970076
0.9087486288051119,0.6468709570565184
0.7979501282903452,0.5841532934863601
0.9583557080006195,0.5271057333669442
0.9011952090869803,0.14694977600834438
0.8768347205246212,0.19483697671334
0.8089699683171478,0.964466888748612
0.6373123439832118,0.9272185104398653
0.6090546654286695,0.9228789542287583
0.7279160175004444,0.0
0.4637537974195823,0.7719149068874398
0.45798138755190626,0.735751314883096
0.6161783391705421,0.6641102115105116
0.9747708818711522,0.6871283677492808
0.8892765454742283,0.5789029198414872
0.48213333801038033,1.0
0.4967047709988118,0.9696713628483815
0.8676938470506478,0.40077244430561876
0.6702257213934611,0.7238945437727242
0.9770599615539296,0.5678303127426149
0.44537073650344594,0.8841154979529496
0.4674149045303907,0.8322847214520163
0.7765597749626926,0.901392682360802
0.7847860983404706,0.785022352794163
0.6193574446851194,0.9711103205388133
0.7565220600680943,0.8357911205979787
0.6588704996605554,0.957458284560123
0.6196254026567206,0.9898529408014363
0.6576204213892284,1.0
0.6569666649784961,0.9371048732406578
0.6680535413271644,0.9210403166369564
0.6461504941390513,0.9048613183175601
0.6492146459638493,0.8801409513900046
0.695922368161718,0.8653492799416507
0.6876054566203186,0.8586612933252746
0.7571604699058966,0.8026093986295046
0.755212861374159,0.5390622409919387
0.6883062585481866,0.6133645609390979
0.9346770766174735,0.08536746310450091
0.8180328329159285,0.3975520311332471
0.7632546943887931,0.22452890816865204
0.7052738836485923,0.9350845699519884
0.6929827003196801,0.9598527653388976
0.998312683318468,0.9023872722745018
0.965798368997596,0.7687622492255226
0.8567058516517898,0.2391772449072053
0.5828251086066851,0.9757072947563652
0.6988964315924396,0.9815173483567265
0.6649996203492027,0.98212210287797
0.47747934691910393,0.97801998655397
0.4670035840122747,0.9596460690639295
0.6502092191695267,0.9486010616153865
0.7104414997067149,0.8163549853278594
0.8417696955740464,0.5920822572028402
0.7189912819449203,0.8499286380026523
0.660203423000741,0.9362314842663433
0.7393355000959251,0.7271778235390123
0.7813880080598948,0.8040993275725731
0.6463465798733091,0.904556349210185
0.6233048512602057,0.9486282844828644
0.6504361932427198,0.9281026482569196
0.6864297491338563,0.8727997956730724
0.7596359454289427,0.865284014801062
0.6536495270995081,0.8553591391501323
0.6827048064708974,0.8852070055583914
0.8785265351080391,0.5839143849354247
0.9965361090332564,0.0
0.7667069814517832,0.732447189228037
0.7777225417490796,0.7796345095800635
0.8394809206388101,0.7219556558639116
0.8636000143619854,0.6641311577409635
0.8593918915011962,0.7024227965413672
0.9807844408057117,0.7364470909088908
0.5943660692583,0.6830895104110071
0.7997944475830011,0.722903261664301
0.9011952090869803,0.5962399530122529
0.8768347205246212,0.6712402189875549
0.8812142325223736,0.7454436596440627
0.6870079118147551,0.8280698961082127
0.6598944575369227,0.9117868147421488
0.8089699683171478,0.9604437862116202
0.776766248550446,0.9915041985577169
0.6090546654286695,0.9990105718762485
0.6678145027725734,0.9573474668328799
0.35691649785011,0.6383831231444448
0.6161783391705421,0.7687417090166283
0.9747708818711522,0.7538318814536976
0.8892765454742283,0.6883722960672902
0.48213333801038033,1.0
0.5149898372137991,0.9962322540743849
1.0,0.0
0.7790221191554993,0.5966498369399872
0.6944534317069097,0.8860193395059853
0.7794302908965575,0.8223142722978937
0.7847860983404706,0.7826493317046171
0.6964885488382135,0.9654274331099496
0.6841314019271891,0.8506523201944132
0.6962625066988202,0.8922975386914223
0.5713494412527611,0.9923338459378646
0.578054841542644,0.996983755331114
0.6196254026567206,0.9944206250978278
0.6456467522901305,0.9851750251326828
0.6569666649784961,0.9419803747230564
0.5937090851252228,0.9373988843186583
0.6614525679411143,0.9275678501753236
0.6792048873834965,0.9788743462678571
0.6486872264287236,0.9593904255370649
0.5186185401065746,0.9766210378708785
0.6621735695933207,0.9418590278371692
0.6635984399295658,0.931260861917894
0.6680535413271644,0.9186992001110195
0.7700401562232336,0.8048764666110494
0.7309759180930719,0.8401241869193866
0.6786639424147024,0.8904169846912512
0.808366570966376,0.5819599781188328
0.9269414245512312,0.16381184132603746
0.7332852619555527,0.5660619224122212
0.6883062585481866,0.5906491897029422
0.8414616925643801,0.37208634347300595
0.9346770766174735,0.03538810832791414
0.9598990570724527,0.0
0.7883470879065437,0.44498838974941546
0.9673965187532346,0.7789255818351136
0.8877251497294742,0.8272505676203206
0.7827496260335809,0.8975975380885216
0.7380728222190464,0.8986597295886583
0.7052738836485923,0.9428845085308186
0.9841539878850764,0.24395887488780352
0.7446522538108179,0.7513092504303294
0.618922992016641,0.8628644847768957
0.6988964315924396,0.9821739372580409
0.6939891758508641,0.9865611598752984
0.4670035840122747,0.9666248317862198
0.7195383598030229,0.8186443685458688
0.8427012673297359,0.7719342350498586
0.7636229442700778,0.7788576839649693
0.6435187148802337,1.0
0.6393367263396169,0.9481673321103558
0.5999001506743298,0.9589963015638028
0.6809181957279844,0.7790092426551628
0.7813880080598948,0.7857469357864016
0.6451553912721696,0.8672265042604158
0.6463465798733091,0.8682474035975587
0.6011793527906704,0.8826927654772745
0.7552362437430312,0.9424792334282697
0.6536495270995081,0.8497261233429078
0.6827048064708974,0.8760835941153196
0.6534556176007672,0.6117555386618135
0.8140957274958964,0.8229238815558982
0.7250910905818456,0.8511438240846854
0.8636000143619854,0.789170296325301
0.9164975324002514,0.8929466496182474
0.9807844408057117,0.863630417271112
0.918906744653785,0.9374960238773445
0.7979501282903452,0.8923613195619858
0.5943660692583,0.8415919454283326
0.7997944475830011,0.8829053158631838
0.7354910590968986,0.8815124408957767
0.8844742690184944,0.8731343584486895
0.7960211547364673,0.910413364431466
0.7549505751979237,0.9350776452752014
0.6870079118147551,0.8939419123201112
0.6373123439832118,0.981972595890638
0.8226757225098739,0.9623417503183138
0.7788310862112299,0.9636288940241229
0.7786008795317664,0.7622675144282851
0.8016310321027964,0.6650052820829417
0.4637537974195823,0.830970167273847
0.41662132569990845,0.9813252709599156
0.5149898372137991,0.9889488232782384
0.4674149045303907,0.8671647792992219
0.7001698602666265,0.9231998176267815
0.6405801663229549,0.9578404799595996
0.6962625066988202,0.8860158067142042
0.6196254026567206,0.9909490457551173
0.6456467522901305,0.9825453425103835
0.5937090851252228,0.9279809029896847
0.6248115728176975,0.9194268784953961
0.5653489113265894,0.9175199105774914
0.7010499643076089,0.9616972759863978
0.6388278345000276,0.9714442424632063
0.6621735695933207,0.9441544134660509
0.6260728455221355,0.9668880178124469
0.6492146459638493,0.8908692574720376
0.7700401562232336,0.8255394560669066
0.6819348031554514,0.8549906188980521
0.9269414245512312,0.19914677161823
0.755212861374159,0.5626077134057049
0.8414616925643801,0.36655184483617004
0.8180328329159285,0.2915791216207612
0.8011933315877209,0.37263985544313555
0.7632546943887931,0.3141201656888021
0.7883470879065437,0.49980759501219185
0.7634615198627887,0.3095189067793952
0.8877251497294742,0.8467296474741077
0.8572158160539111,0.9830965898932915
0.998312683318468,0.9003488578355047
1.0,0.8385657357453786
0.8567058516517898,0.2555871585572031
0.5828251086066851,0.9849877699465047
0.6988964315924396,0.984894397001182
0.6939891758508641,0.9830894968052906
0.7259570820881917,0.9698606551234218
0.6242917632646219,0.9722355605222676
0.47747934691910393,0.9763793192763446
0.7104414997067149,0.8107679238700027
0.8427012673297359,0.786955729770324


==> figures/suppl/ssim_scatter_csvs/angular_scatter_data_RTGS.csv <==
velocity,lpips
0.6435187148802337,0.9807494892858524
0.6864297491338563,0.5076471010610387
0.7122846863776758,0.5488774546432971
0.780118172420027,0.2686960041598841
0.61868158653427,0.6963591169789024
0.7777225417490796,0.8196285769587319
0.8394809206388101,0.5540794392999399
0.7481311697721383,0.6497356437761682
0.5943660692583,0.18251785295885414
0.7354910590968986,0.4956052687876287
0.8844742690184944,0.2127868952660371
0.7960211547364673,0.548093477175718
0.8735625561877043,0.6294561087171338
0.6797655365043944,0.9365820115522142
0.7788310862112299,0.9963254994244267
0.8753722109959814,0.7802909446532807
0.8016310321027964,0.4217383331805263
0.45798138755190626,0.5534840984600061
0.8676938470506478,0.3072394218669454
0.9770599615539296,0.5544708386880368
0.44537073650344594,1.0
0.6944534317069097,0.9957361298175611
0.5732680400517126,0.6743222205873728
0.7584217410983377,0.6662837813393148
0.8909487757813956,0.674489835006395
0.8476133378506581,0.7620941397795687
0.777934780727309,0.7485284009048792
0.9260840716258042,0.7320455333828477
0.8861598981004377,0.7657534523523241
0.7579067530368678,0.882737599942115
0.7951536530476871,0.8934266445625317
0.8131646108870301,0.9236194314924334
0.8161276705639448,0.9085427231925294
0.75639893993025,0.8569234321564088
0.6452446885036351,0.8873072183904133
0.8051960228378854,0.9237109409083267
0.7401981697815031,0.9419261029544772
0.6695254448329558,0.9512228211714482
0.7311255593654492,0.9683382741324162
0.6413206477562067,0.9975872372030467
0.838499689931111,0.8259310019004165
0.8374176281272226,0.725024845870478
0.9046212875516021,0.7094592006333302
0.7011798987864506,0.743553906494402
0.9001514371257502,0.6135924468553747
0.7794273057419889,0.7100923181037546
0.8955567379934732,0.7875656792871629
0.8922446539431156,0.7821974815757495
0.7249199217512884,0.7206919814342292
0.8792065089104846,0.8061267651661547
0.9061716315124597,0.7011854714693903
0.8252852601332513,0.6233498293873112
0.9022714429005088,0.6299517450342274
0.8545010827456724,0.7434483370966369
0.6426293928510919,0.8055755264822709
0.8508874553104729,0.7801303734981212
0.8926483906810536,0.6314913904410033
0.9217455016676525,0.6130723725830897
0.7840474123623331,0.7002439262006089
0.8323964198170014,0.6257317477719229
0.8588929205224196,0.17947012027362155
0.8879644152362006,0.0
0.9202789812576625,0.43951974408713274
0.70908990490333,0.7333799070416734
0.6589396046624876,0.727033879598126
0.9001502089070483,0.6027899829942249
1.0,0.6760122382386999
0.9957669037982915,0.7646494454933462
0.8994561654882033,0.9297423483261212
0.7924830985011051,0.9384665945657978
0.743165709432819,0.8234741355603211
0.9843468384904189,0.36769322046598074
1.0,0.47009805284495565
0.39811005732649185,0.9753668558104334
0.676822592603807,0.8076628908600724
0.693995145356686,0.8183574228128966
0.769330079480863,0.8615248025583183
0.7252267898933364,0.7516860122364597
0.6776595246229244,0.7941441617629248
0.8136322696978443,0.8759492728387446
0.9185856119208917,0.9499815977142523
0.9204732514432785,0.8179370684239867
0.7827242643510992,0.8133216526336475
0.8222640121777824,0.8624446812210447
0.8692713533071873,0.833829009071078
0.9493260356255642,0.8605606264599893
0.8976018405214544,0.7211132416816249
0.9874763574501566,0.7704968711401736
0.7556030939453078,0.7617815863100189
0.8414510415544445,0.7836004295908755
0.7172274438808698,0.8551864992726267
0.732494792610808,0.9151322396265067
0.6607219222577383,0.9603057277055483
0.6107103245464971,0.8664173129458314
0.8218044249731831,0.7032510076488476
0.6699612267467355,0.9378342041235258
0.9463825453669036,0.5029211052965232
0.7793665179721672,0.995649417643476
0.539357687477777,1.0
0.5185685841069864,0.9254724525268596
0.6837826824966217,0.8267370217984893
0.8890528486752283,0.6407206221747112
0.9634909279364747,0.41533559563615874
1.0,0.47613601992152377
0.9296810422739411,0.42800614882306387
0.8487139397650875,0.0
0.9062415873346267,0.3841253464928091
0.9399030426951639,0.46988361156343356
0.8647493392078881,0.43178286864970356
0.8641824330669331,0.5755944760034307
0.809524664326117,0.5855283057174939
0.8509743704893726,0.6981172336925672
0.675578672255244,0.778381334758667
0.8069185796639449,0.9005705478004699
0.7732134754937867,0.9349608654758501
0.6869004551746275,0.870930651717237
0.7443539593202501,0.8355583454528127
0.6741244519850474,0.7387806767848782
0.7282172027341137,0.7880458427078024
0.6511501560585421,0.7412418633751403
0.8526578496592561,0.2767467588161444
0.5551582715422325,0.9981320361398662
0.8871507166017557,0.8391918175676832
0.9363831933833875,0.45885607131052447
0.780617244662546,0.8690746303248822
0.9189597474938338,0.5188106660275513
0.8832645328499139,0.4312889543221273
0.696666703800092,0.4592550794526609
0.6424169198635511,0.5577093508809126
0.6503133157001928,0.5570114158468125
0.5688821354930419,0.5247319205196851
0.7059670031890702,0.4460502802933434
0.8247241525659031,0.41891443448167787
0.7524123747575404,0.40677892446894387
0.8065662061967407,0.5857235413487002
0.7438983834027616,0.47289114978871005
0.7241072155015358,0.5093036056904092
0.770852737080041,0.45799813796200334
0.8572195106655671,0.4545380921089885
0.7575598985933468,0.5605886621112139
0.755199968937509,0.46801943156483616
0.8547978818173475,0.4532646898863946
0.9085530952362293,0.48499900577179106
0.8593467269440143,0.37740441911393857
0.8168516423483552,0.35082692132955307
0.7542445011005138,0.36976663949548516
0.5772478039725942,0.9816916265267823
0.7384421981436404,0.8530235682890369
0.713654950815291,0.8618024894578574
0.7067599425390234,0.6717365220473944
0.8040811986824618,0.7184981444341701
0.6084757260591303,0.8593705454644617
0.7258789601554155,0.903662418408403
0.718855268267236,0.37569630200728343
0.8645136524698906,0.3765769830507634
0.7743809566485662,0.5192863570668921
0.9164712370152833,0.3214485808701947
0.8456339644472997,0.5568910037904611
0.5554918918111909,1.0
0.926180646553577,0.17724186315171017
0.9027261393926318,0.36412287638733604
0.8444856544253837,0.33484906329251996
0.7170443718565622,0.39263624216311627
0.6320546740931988,0.5338154251191801
0.6833041840877565,0.8395815618484758
0.9086170354275652,0.8649221363135589
0.8124141717294321,0.0
0.794022677205912,0.03782562756985355
1.0,0.18984907284511265
0.7633219837848633,0.8287671109274436
0.806742289025628,0.9542693517810884
0.7751037112685791,0.9646006480294294
0.948315796390209,0.6153220792884128
0.7697629585848,0.8805354769494795
0.8050427350926783,0.8227591689126333
0.8803852395409723,0.9068491531495114
0.8129257731000241,0.9333608834566622
0.7500850404017495,0.9190653470277899
0.8756159624642176,0.871381226636157
0.9236177602206029,0.89224548242642
0.9082504346483264,0.6935340522231235
0.9435308153762477,0.1341484981723982
0.8930049668821668,0.137761293821163
0.866544703394633,0.9087498409702215
0.8306004781327642,0.7413192298357008
0.5820177071737069,1.0
0.6451007654234412,0.9936841706833509
0.6595290432975892,0.9667343892542933
0.5851043134155501,0.9829496089975597
0.5700872108062449,0.9860614367819516
0.5783537368459415,0.9910034216437278
0.6268065229952491,0.965261011170547
0.839406066776572,0.8051601177160397
0.5568575021972805,0.949460398057412
0.8424167604393125,0.9546901192195583
0.8163164485814671,0.8472838709609586
1.0,0.7553137464703238
0.9394244861202631,0.7268127825011469
0.8754930321775478,0.6105038819867613
0.8618752443649205,0.580782229181788
0.8894474453001394,0.9346715933476489
0.5393461445088934,0.9478881872858406
0.658373955157611,0.8678456261453815
0.8029189340106678,0.7889172108013613
0.763285088088893,0.42685207024690996
0.8184120485715207,0.7613099466689003
1.0,0.6646259079182066
0.8550192098973421,0.8454352521481259
0.8402471924135342,0.8942347781654488
0.854846610316899,0.8489101846714253
0.8962124833089156,0.3618365574813714
0.985593976089959,0.3366828736140239
0.8911321415455459,0.0
0.799929978574786,0.06110834203242017
0.8347989561587925,0.2355759735923937
0.904548564844219,0.3279069840344327
0.8922836238368603,0.3976360427462155
0.8149569320880207,0.927234881614049
0.8225815836656242,0.9616785632556842
0.8552710195388746,0.8031326117009772
0.9026092293197893,0.46314251768814324
0.9208912871398814,0.5511333891328813
0.7965811709355927,0.491465490487431
0.8885245174456521,0.6331649942476308
0.833851993621214,0.7611936087573942
0.8614347146704369,0.6552685118135166
0.8261601728648282,0.7345054373211202
0.7654634487903109,0.8824087222843959
0.9089299679635533,0.6215411333577848
0.8681115651145598,0.706796886510616
0.7005390762790267,0.3222024271132443
0.6682554508179777,0.37716669111944834
0.7715315802599685,0.4484961539267674
0.597763357119878,0.3855924210349814
0.7900410814383562,0.46666387206304627
0.8115661670635902,0.7744545283058414
0.8512385075458707,0.7175787554232776
0.58025382709731,1.0
0.8362903221579322,0.7645490557733018
0.8006296740971498,0.0
0.639472561760891,0.40943597912431096
0.6867088844567523,0.40212948795875164
0.8361449613670169,0.42282073316425983
0.7102661838320632,0.4304080819936702
0.6957644458453671,0.5702416633480749
0.7949176615207412,0.6737565760516443
0.6057721715667205,0.7739305401270148
0.6921952663599491,0.8423885477143636
0.8109105609943188,0.4306721720357989
0.5859844544719223,0.3498270839009872
0.8562917512359574,0.4764184360000838
0.7198642414994978,0.7816352623084823
0.9436873265051103,0.4841355554070088
0.8968209895420615,0.5239653486856398
0.9348368430852865,0.7174564247397183
0.9245644230372242,0.7829958304784506
0.9437043697386299,0.11597682949247147
0.9088079393062333,0.7672086766155851
0.9025336376761292,0.7728728337706178
0.8518229889191921,0.7469940172797005
0.8927431324422775,0.6159883186550578
0.7632715672253129,0.5630097010311002
0.8724641351885903,0.8533554621567874
0.840020914661909,0.8478866207657213
0.8200929823678521,0.7898548605424556
0.7731882357109446,0.7073146275840171
0.8021602826683202,0.709077691806347
0.9332488433835543,0.8057976403348986
0.8977553800729835,0.8760872925683919
0.9109121613084064,0.8678150955062752
0.8321280108805061,0.8736578530454204
0.9045455925175354,0.5773510672506175
0.8106748065733386,0.8197598181280006
0.750299049187546,0.7300175195452586
0.9052155359838169,0.08438879178529125
0.7446863641800706,0.8220178814897595
0.9730000295747973,0.45656435940679957
0.8924636255080447,0.7146410129129324
0.9649034623510404,0.7437254006822757
0.967814380636676,0.8255867156143778
0.9415950902530373,1.0
0.9662634404134997,0.8174772161560164
0.9192956714686381,0.8693901797504321
0.78069987760781,0.9294811464234208
0.7571704666923329,0.8469347952892003
0.8328751634979893,0.7026268071024963
0.7624126747302044,0.4840900342058002
0.9352370157058566,0.6227955509454778
0.8483114986466267,0.5901827155141784
0.9095599144414273,0.3242557516201873
0.8323037471056438,0.7154656124607063
0.8313911880928324,0.18102439495711112
0.8490479008041427,0.9626358761638586
0.7847860983404706,0.8189192222682691
0.6193574446851194,0.9047088686282636
0.7425166316415313,0.6673962218538472
0.7565220600680943,0.6753483733941152
0.6962625066988202,0.7836773898328498
0.6367052075841456,0.9444199820417185
0.7095460731499172,0.8880901194916425
0.6569666649784961,0.9120519063406548
0.5734723144288283,0.8810488327117005
0.6248115728176975,0.9077747271722614
0.6908094715879954,0.8834067205415113
0.695730619748407,0.8825476585163696
0.6388278345000276,0.9046328912833265
0.6486872264287236,0.9340598666942947
0.6621735695933207,0.9019486462218539
0.628875125496385,0.923277990744578
0.6260728455221355,0.8899886897361514
0.6680535413271644,0.8769542581848322
0.7700401562232336,0.7427614311368974
0.7309759180930719,0.7988327117005111
0.6786639424147024,0.7363374602845697
0.7571604699058966,0.6037751243265644
0.808366570966376,0.5163005940046967
0.6883062585481866,0.4481186973338859
0.8414616925643801,0.44147931344108304
0.8180328329159285,0.6470999102085924
0.7632546943887931,0.39781651471197677
0.9673965187532346,0.36138156547618117
0.8877251497294742,0.43207761575698655
0.7239569851844637,0.5669821982065346
0.6929827003196801,0.5556937134925684
0.8567058516517898,0.5988148810426296
0.6988964315924396,0.8532567325291864
0.7047726318332174,0.932295663890135
0.6242917632646219,0.594055335770679
0.6127407354252309,0.7997481895752673
0.6502092191695267,0.7062735339584567
0.5199091264021227,0.6505704420515594
0.7943931771532315,0.2442475151109701
0.9507696507136852,0.0
0.9576576419505631,0.360115359777136
0.9130666594755763,0.6573138171440506
0.7821847465892614,0.7637000126249441
0.7948524696889503,0.8792437086994177
0.5804220884359005,0.8988430251859841
0.6934701737808577,0.8660909068710348
0.7364224711140305,0.9645446889250145
0.701294297267784,0.9984761744445154
0.6939224744872796,0.9857348522751656
0.7491667436372599,0.9775878667533268
1.0,0.792594509136459
0.7179446780434956,0.9481540825068671
0.7942442802081043,0.8971726879337227
0.771583700633156,0.922779503533166
0.7764356376987973,0.9488710546400306
0.6928152604819241,0.9548317947007446
0.8783170437978959,0.9553565351750165
0.8710115793511213,0.9455251846852675
0.9107260258240707,0.8439988133591652
0.9178563259390358,0.6597219083304369
0.7226062899514615,0.8985027231952435
0.6112405339198693,0.8624452594374055
0.5746623703807088,0.8812139308811912
0.5115319417511278,0.9014193323781852
0.5772598425712925,0.8077005476480591
0.962851269609226,0.5266057871269231
0.6847917260693206,0.6358100237001727
0.6317617364627935,0.698730634816491
0.5675252419015325,0.7973354043088788
0.5211275605335981,0.799599641149927
0.5140982743866075,0.8233547125851934
0.6262670467858706,0.8240536668318091
0.41685748566039227,0.8412463345071837
0.5470106093803454,0.8234096112903874
0.639645250585533,0.8326955264250231
0.5802376187961498,0.8365933344937938
0.5863105394560784,0.8742980330195627
0.630609141040098,0.8690036554503703
0.5289746837445881,0.878456944686207
0.5814868822411974,0.8335163290173132
0.5234192818788292,0.8370753719052528
0.7008538586491142,0.8725693933023579
0.7249146711561647,0.9048995842424261
0.745002778370663,0.8788293978200649
0.7355362700865967,0.8819424672058039
0.706636538945384,0.8775788216898666
0.6147198509681236,0.9165165713135139
0.7604395687925815,0.8729398921201119
0.7369526775884733,0.8500834503946
0.6540208510468634,0.9593020054836584
0.5690845578931807,0.9793332462911373
0.6754088264558342,0.9341819423099006
0.6691108507445744,0.9328023759373422
0.7021236420337043,0.9192080628339786
0.5718295422930061,0.9562109588222247
0.604957247916059,0.9460852247969583
0.7353133746645295,0.8921641573869723
0.778942332074126,0.8747992392721804
0.7170692399171307,0.8994977245806637
0.8262067816164618,0.8797512061374186
0.7004799968154846,0.7977102658929349
0.801712437101032,0.7312378186806185
0.8901741981491619,0.681776352942472
0.8781487558336105,0.028497405251161307
0.8933559578863363,0.5962102037573914
0.9196616606492746,0.34318168590246767
0.7468991882488738,0.8493301312188198
0.8588807809911979,0.818376623765519
0.7928547816467358,0.857821723671891
0.7833292075763204,0.8043555944174607
0.804165072824138,0.647182877870474
0.8017145240760858,0.44208305135161574
0.8514427536905937,0.5831338000754613
0.7559749625643496,0.7860803842537416
0.8877263714362473,0.9194843876954159
0.8698557541663724,0.9164056464218766
0.8972099572538722,0.9645024445069962
0.8716760425982667,0.9810324623342297
0.6970282723981862,0.981942389887387
0.6759684092230439,0.9852630864471102
0.7393240250988273,0.9907701644377634
0.7636527132026286,0.9936185291434344
0.7721720540497182,0.8996871749724007
0.8020774408615723,0.7712911668353566
1.0,0.4644411571531525
0.8232571191622614,0.7203096708250236
0.8182421714965841,0.8067240412122518
0.9158913694207123,0.5757262152164322
0.9396227129212611,0.25189421842653203
0.7921157787873573,0.7495327587893452
0.8958122755478023,0.6460863409213885
0.632391491809619,0.9249423277682961
0.7561387368380167,0.7779210652243684
0.773063006087941,0.8597126294945815
0.6638029514517022,0.8992235828736356
0.7603911769935374,0.8742607468481589
0.7312301518890032,0.9092464432077695
0.5481897869467705,0.9598636027098707
0.6519700326209151,0.920546145316644
0.5414819691313654,0.8431428846196182
0.7486431949930028,0.8384966636425677
0.7659766972965165,0.7557452665899634
0.6743868905822461,0.81232998133401
0.9040120193781442,0.6911514401547041
0.7725609158735951,0.6600222230719052
0.8206369944313173,0.4605681830031736
0.8091726362789737,0.43269317445806643
0.866282260395608,0.7604175150990106
0.8709953020370935,0.9463297125326107
0.8899220132806687,0.9788922373685393
0.7984240326286233,0.9550620867363183
0.7488481263177434,0.9390041934154245
0.7638955334967469,0.9305926808981165
0.9233123730108037,0.8955422439091814
0.8805936311560741,0.9348107779908629
0.8385417508916655,0.9780481243166264
0.6292686282402722,0.9476995451168554
0.8254869948442978,0.9157293803173568
0.7887824649671227,0.9377503646716474
0.5884423471755544,0.9274827907068582
0.848448785533011,0.9679483856954924
1.0,0.8749824143114184
0.7960403534817814,0.9921290160159345
0.767008101856643,0.9767251869019323
0.7697195881314078,0.949493902393875
0.7342618123696611,0.961541024634773
0.854382761251421,0.8901344904099379
0.8681460855678886,0.839650606305179
0.8891933961191791,0.796625522325803
0.8103025368777714,0.819369679557902
0.8363765600501969,0.7749426768256413
0.7309389840558111,0.7205294711458958
0.6361892010278288,0.6434412169049681
0.8634479091850157,0.5348295360586831
0.8198897255098921,0.8086527250643157
0.8160733471491767,0.771298568147573
0.4240790100962695,0.7983246812620212
0.6955955772737927,0.8398072828889172
0.8881451222012491,0.7522980514579575
0.8646256366998818,0.7497609296084791
0.8893930948942829,0.8141811010628657
0.6944295135110582,0.8482359513175585
0.7288238957581579,0.7991186519540877
0.6632403688569573,0.9575347412899927
0.6044975814976867,0.9878868747311726
0.5592110588718553,0.9630282880801599
0.9488649191100287,0.0
0.828298380737457,0.5162953354559989
0.8062489375502375,0.6873686296363425
0.6879739409121115,0.7759656820708704
0.6945478075503221,0.7439644025201468
0.8933975505687759,0.39534566805803156
0.7281594438954075,0.7115814920149918
0.7196643929006703,0.9115734761562481
0.5782957356423251,0.9904611280950048
0.716194285014092,0.42755904971994596
0.8404325411704415,0.11970683051363197
0.6945108344495343,0.8587194349241473
0.6416262497234173,0.8032760603741824
0.9073224279754635,0.5070505278601191
0.9296892534945502,0.4038120681917541
0.8970171232747497,0.7627769887899271
0.7908393391759185,0.796832259190683
0.5600451845410453,0.6530256438923111
0.8602209664771319,0.1118491795083009
0.7436754210232372,0.8634245330630442
0.8243911017536237,0.6995239529152676
0.9204122445002731,0.2977822966595491
0.8891165921160646,0.836109439675653
0.7643870835604464,0.7518168840353099
0.8783813237491664,0.23195416616347816
0.7615686567073652,0.4999406720981141
0.7347895436931985,0.643633905183993
0.879200741712484,0.5233285220602234
0.9231667390550149,0.785442884105976
0.8490271284779193,0.8081267096323727
0.6537237152989951,0.839317365250514
1.0,0.44520446096654276
0.9546888829378734,0.5667446772558297
0.7636229442700778,0.9758136194660358
0.6393367263396169,0.930909935789118
0.6202919131450516,0.9526106792835417
0.7813880080598948,0.4640114903683677
0.7428782398973134,0.5085780669144981
0.6451553912721696,0.43627661372085164
0.6345811212996398,0.40795961473470765
0.6463465798733091,0.4828556944913822
0.6011793527906704,0.49458262926664415
0.8011505537542492,0.45780331192970597
0.780118172420027,0.2363923622845556
0.7776420528309597,0.70039344658634
0.7436727340277667,0.7444631099453435
0.7250910905818456,0.7542949573406427
0.8394809206388101,0.4828657417489905
0.8470099960999775,0.49474205311768765
0.9807844408057117,0.7302775424602835
0.8178445485766765,0.8604689315349214
0.5943660692583,0.2760189460697075
0.7997944475830011,0.44144975617056836
1.0,0.4549973280937748
0.7549505751979237,0.6766341081061893
0.5409951617624928,0.6031408569479636
0.6090546654286695,0.8982795226450049
0.7788310862112299,1.0
0.8124559675386309,0.9211850024032765
0.7786008795317664,0.5258148354595055
0.8016310321027964,0.34965418721763897
0.7279160175004444,0.12102727838768448
0.4967047709988118,0.8981493471178399
1.0,0.0
0.7579426801837849,0.9306820948168253
0.4674149045303907,0.705640010980644
0.6340140523077094,0.7564304419733742
0.9130006576416111,0.4234314686730949
0.9260840716258042,0.7145809954514639
0.77162665868611,0.9015217569380126
0.8277637336246255,0.8997100817088143
0.8161276705639448,0.8907336204206202
0.746761652448062,0.9161890393899906
0.8051960228378854,0.9058366095088576
0.689560462582226,0.9428425259727892
0.6911787897808652,0.9324519026610267
0.690660571344475,0.9420696115476832
0.7311255593654492,0.9618286813567312
0.7574327878753665,0.9918421847446393
0.7981231556311429,0.9401182287696036
0.7743481782529535,0.9851246638601195
0.6413206477562067,1.0
0.8153416000023311,0.7271476392188237
0.8415868763567184,0.7965933470059114
0.8134879262949946,0.7956475570526934
0.6754314344582001,0.7655792762445405
0.7174322276721472,0.7508215356673875
0.9130701663531176,0.7326902095663488
0.902467449158899,0.7253646090625975
0.8138522520772925,0.7454427950354571
0.7249199217512884,0.7039858362677781
1.0,0.0
0.9061716315124597,0.719087888237093
0.808886040397149,0.7157953436670932
0.7954144269011801,0.7524214903664538
0.8276296782055327,0.7524382384266252
0.7942475469420022,0.7133526080761627
0.8591029632533671,0.7006644017499862
0.7231155159750516,0.7352950480948461
0.6686303225875836,0.7156011902288095
0.8509757873446036,0.7069132890895072
0.7340475383409748,0.7310509655876988
0.8002151349404439,0.7259192358914651
0.7797759722963864,0.6696662235667538
0.7686273725552429,0.6969277234361809
0.8926483906810536,0.6183390018280197
0.8849338085748399,0.5116985200297495
0.9217455016676525,0.5990570221824956
0.7840474123623331,0.6687866402584908
0.7652407120674102,0.6275814498485541
0.9327551944351319,0.47849331969503645
0.8163521837632759,0.5645969579319744
0.9466838233057656,1.0
1.0,0.4710296352130733
0.676822592603807,0.7793614309804522
0.3645150506394953,0.6771569189752802
0.8077563505781238,0.7910583745853935
0.7143548931416297,0.0
0.8478568741974503,0.6578055191227912
0.8816223991387163,0.88019000024315
0.9315766785535972,0.9049755634285289
0.9204732514432785,0.8367443459289783
0.7543670065600022,0.8400869427992091
0.6699612267467355,0.9178286612782728
0.8045958059161279,0.8771463348003381
0.8093708656257772,0.22852734441968112
0.8602764560389752,0.6484358112389031
0.6644128972846781,0.9395549310892299
0.7793665179721672,0.9990738601211995
0.6858310277207329,0.8610268412853406
0.539357687477777,1.0
0.5185685841069864,0.9165672821055613
0.6837826824966217,0.8063286846204877
0.8890528486752283,0.7589278393547955
0.9296810422739411,0.4927846808637512
0.8413598730353785,0.12654574050194173
0.9062415873346267,0.3587739175157835
0.8641824330669331,0.584163194418563
0.7721704812102099,0.7158054994446887
0.8509743704893726,0.6798667998419785
0.8767467129420796,0.6681866292980717
0.7050617023103776,0.6463170566268382
0.7781136802253776,0.7923676383992129
0.41173578912251996,0.6582487943410431
0.7359437536772677,0.8352216399943351
0.7542471961286339,0.8962574258901751
0.8410362901580859,0.7010543459626264
0.7946026920225997,0.6656206441610328
0.6327903935375353,0.7805998852108319
0.6867994932437974,0.6385501531764548
0.6782234063832896,0.7902414299450652
0.7282172027341137,0.778082350047332
0.7742469488345259,0.8320183513592081
0.7139519067467186,0.8559190959980322
0.7720099211971007,0.9869796697180387
0.8871507166017557,0.8435385447081369
0.9363831933833875,0.4879323259682559
0.780617244662546,0.9060692055083126
0.8665764329307933,0.0698114282617185
0.6109445027639632,0.5066352403598275
0.5688821354930419,0.5041851557950823
0.7760460328612587,0.4304734652923216
0.8065662061967407,0.5369840473506984
0.8206505763791676,0.6449955320352379
0.7241072155015358,0.4677014093197715
0.7009833150144293,0.44338122787732065
0.770852737080041,0.4312079347718836
0.8547978818173475,0.4164129261069504
0.8278831998952655,0.32828701149441264
0.874320243400053,0.23111259966062925
0.8939061097179873,0.28419382767692236
0.9114258323150798,0.3837453635311236
0.9344799277895607,0.3794170660966943
0.9174936706994175,0.39068147927851055
0.6700061656446669,0.20296094734750203
0.8168516423483552,0.3396410619164025
0.7542445011005138,0.39724723340564533
0.5813584867695782,0.7842429523590253
0.5347037234985975,0.9134086597168994
0.6854999744991568,0.5519534927097389
0.9132783852729369,0.0
0.8040811986824618,0.6447633397352016
0.7938079734177809,0.8025669646109772
0.6941162384746535,0.8006493184778902
0.7536289259364893,0.7547540429401187
0.7867058705147485,0.39975563126404356
0.9232928950012359,0.40048494880933994
0.8045605460457778,0.21740001573752146
0.8645136524698906,0.23909448050150234
0.8456339644472997,0.47782102358005296
0.680646049803777,0.9226573679286799
0.5162433008725501,0.9126691419262143
0.8543427560650834,0.6592950464694036
0.8941393423689785,0.024423030405474326
0.865819440204308,0.5502791952880695
0.9027261393926318,0.24586671485068298
0.8153319694381205,0.5066971896866777
0.7411956321999785,0.47087174211448174
0.7908489363034551,0.8890341672872161
0.7815550391751515,0.892994884094272
0.9120685541322824,0.699160082396062
0.9753941607285987,0.6475730878214365
0.788236366507638,0.8737217488854289
0.7507458708430728,0.7874312157287506
0.7559734356862226,0.440226589170527
0.7433104618305904,0.21242323723683065
0.754941930944858,0.09127249692948948
0.7893220568856892,0.06550245157297177
0.856123689932028,0.6337050182296452
0.8495278762464797,0.5575263773778324
0.7751037112685791,0.9685816659091129
0.7625192399573567,0.8928885042020057
0.8251518665336577,0.8400341382745181
0.6901010801149159,0.8909224103749408
0.8050427350926783,0.8302940920476195
0.8312760418983351,0.839779793623009
0.9250673530053181,0.5961369592758431
0.9082504346483264,0.6831325009912672
0.8611739527841211,0.1820421070955388
0.8283642531807455,0.3129783468564742
0.8176470835024822,0.4890119242188331
0.7816086177509357,0.8429194510797559
0.8306004781327642,0.7379959962476911
0.5692182093581529,0.9948821899697958
0.5783537368459415,0.9881763088669988
0.6316258092869645,0.9911549497874206
0.6268065229952491,0.9725180160324093
0.5568575021972805,0.9550408065378402
0.664329572119618,0.9664885491428117
0.8163164485814671,0.8469391157588023
0.9755733464260343,0.8431341942041635
0.800215207914418,0.6240225246665838
0.6402240793840711,0.5946648286960852
0.8754930321775478,0.5987995296612763
0.9228183301156422,0.5652459403238507
0.9518310644713589,0.6336216704646263
0.834601412338251,0.632494557723672
0.7256506909504532,0.6995988050259848
0.4715252829951235,0.9476160063200392
0.5734770561115968,0.9444431619689589
0.5393461445088934,0.9412977992354248
0.7005223753413352,0.9887526899923308
0.6622324182762832,0.88789039011805
0.8144082990974174,0.6107818813329098
0.8164179214187304,0.4735918144353242
0.7836151938657248,0.9256596595870356
0.8550192098973421,0.7832255472853188
0.8402471924135342,0.8369664092638457
0.8531727200282871,0.7470652094524158
0.8146181889249673,0.04362513030602827
0.9557914097833905,0.3756830691800514
0.8922836238368603,0.3798478822365494
0.8552710195388746,0.8134615256926969
0.8424981721669248,0.6035609234630529
0.915958662766551,0.8067022117165868
0.807849678061709,0.7738883318836441
0.8078263986974848,0.6954756419024348
0.8664917847296021,0.9618726221224777
0.9139227224239356,0.8150733365647015
0.9365599476795873,0.7805580085918982
0.833851993621214,0.8606870862576109
0.8536965537875384,0.707003990518369
0.7654634487903109,0.9312017369710571
0.7810494501034997,0.8468182089809903
0.8374858190176473,0.6444869760369704
0.8681115651145598,0.70220175689045
0.597763357119878,0.388224276342745
0.7526883596684228,0.6397134636944454
0.8115661670635902,0.7718380376495378
0.8298179361763398,0.7889833904394847
0.7592796662976643,0.7864980346779168
0.8452456421434962,0.3256806587993751
0.9081199179839349,0.19744170444977735
0.9213024586830184,0.2814395252610299
0.7389477745532562,0.04442123178193705
0.7389792256342493,0.05555130323591519
0.639472561760891,0.36211903593410205
0.8794497893200305,0.3979901036015146
0.7920405090356729,0.4441582883462929
0.7043731440085913,0.4989756912395712
0.7516646238736021,0.6994385437256023
0.6476256036661835,0.7558858357233871
0.9862524241906401,0.014263780892476846
1.0,0.573653427944944
0.8109105609943188,0.3662432857123561
0.6379055909771187,0.3328080467895237
0.7957834370699026,0.9942638709415986
0.6752642465599495,0.0
0.9436873265051103,0.5600631806467703
0.9651929012151795,0.03273506650116624
0.9362854969960648,0.5251217603435376
0.9088079393062333,0.6752493734012535
0.9025336376761292,0.7871570906707258
0.8476701292329615,0.8587608681318997
0.8351225767075934,0.6715342137726548
0.8387509913160873,0.6232868269498139
0.8705417646508588,0.6741734295376213
0.8780123294595042,0.4829239300044051
0.7187395727891789,0.5634945433592955
0.8950187748495594,0.9417862770335673
0.868876433845821,0.8749965361487516
0.8388062671623318,0.928292068115082
0.8761487504289434,0.8027993651357878
0.8203580710458251,0.7533479913962713
0.8142094720425578,0.8344957540350284
0.8021602826683202,0.7161361957644504
0.8334034304127839,0.7614118371024813
0.9193640920274436,0.8543261829888115
0.9439711736537544,0.8821363696736718
0.9332488433835543,0.9142837758940797
0.9109121613084064,0.8893727132609603
0.97065945208225,0.013428303094437943
0.8321280108805061,0.8224517095196558
0.9454844821535268,0.0
0.9014116772668579,0.8061070121865724
0.77154102544452,0.803612235671024
0.8517616005692851,0.6927523569021085
0.9610758667516072,0.3294556310072531
0.750299049187546,0.8139819653879892
0.8102948499299318,0.7527165316948786
0.9903282972858863,0.6973050411606148
0.9568764038956729,0.8398034680886548
0.9387845952306059,0.8209187330608807
0.9316856237029223,0.5574996543915397
0.8858871263626424,0.5239217631000366
0.768085010440097,0.9696331925809056
0.868430936569025,0.6658637727062299
0.7624126747302044,0.6054961830558873
0.8587860848306048,0.8713401785947092
0.8588155032137741,0.8786247685899224
0.9466670692771079,0.36588546855405785
0.789562447940007,1.0
0.9126525830707677,0.8609365029933874
0.8313911880928324,0.31268341231901065
0.8607848930809916,0.3840224101873075
0.7794302908965575,0.729602133754011
0.6193574446851194,0.8893166025096235
0.6964885488382135,0.8511172398214342
0.6405801663229549,0.7468088120115316
0.6841314019271891,0.621642864681409
0.6962625066988202,0.7753272194356032
0.6613280859494065,0.9138457935013452
0.5734723144288283,0.875003471701467
0.5937090851252228,0.9114790188879075
0.6488614232073869,0.9059395720271589
0.7010499643076089,0.985654929538347
0.636634815430511,0.9624445222105573
0.6591426051554533,0.9490002425562092
0.6621735695933207,0.9776954753083333
0.695922368161718,0.8861050472058821
0.7700401562232336,0.8493526896891392
0.6786639424147024,0.8312109665031727
0.6876054566203186,0.7357299182900343
0.7571604699058966,0.6597200234779598
0.7332852619555527,0.48140649272979424
0.6883062585481866,0.5074812852146252
0.9346770766174735,0.46098409312677174
0.8011933315877209,0.588168719136574
0.7946890357424878,0.42171081745145633
0.7052738836485923,0.5737859783139667
0.6929827003196801,0.5573172092021401
0.9003193304458459,0.5381305700757357
1.0,0.0
0.7446522538108179,0.5302623633083702
0.6037478948052876,0.5724935861190924
0.5828251086066851,0.8245954543181669
0.6988964315924396,0.8880634503025198
0.6896814261260645,1.0
0.7259570820881917,0.7185885230957408
0.6127407354252309,0.8603139436040049
0.5329176493281922,0.7797640614963286
0.6502092191695267,0.7767277091194424
0.6850399643536053,0.7426154787043768
0.9897492937654461,0.3545478422326821
0.7233566583367509,0.7851844781317143
0.813543179221787,0.7932821093359566
0.7948524696889503,0.8724709721899657
0.5804220884359005,0.8923189538923226
0.7322096472517026,0.9854468805363806
0.7327834937377524,0.9905411107233576
0.7660977975550269,0.9696662577015349
0.6536987529135666,0.9635895384368452
0.8447686359157779,0.9362458216855281
1.0,0.7916016639084826
0.7942442802081043,0.8992997333417639
0.8712063357627747,0.8879919893093515
0.6846860060836829,0.9473438140274635
0.84118019186621,0.9709265917721404
0.8710115793511213,0.9470726567696294
0.9107260258240707,0.8296463647296148
0.9249191963600764,0.8238596499761065
0.8872729332465961,0.6779873808519201
0.6152425330674084,0.9206232725884331
0.6706315350682147,0.9124295811897116
0.5557372533291043,0.7668029343349534
0.632851879419414,0.7710277589643009
0.511770163963467,0.9739461524732448
0.530047002976293,1.0
0.6338873034607445,0.9605721878119237
0.642247805671941,0.8888768434481984
0.5772598425712925,0.7885535996403995
0.6493400464079518,0.7125139642647029
0.9119455160556589,0.3238228703256896
0.9140500897360813,0.4836520601008732
0.9707662760153235,0.5302956788450479
0.5491559338242182,0.7543003324982317
0.5211275605335981,0.8058752371446136
0.5632321302760602,0.8267756925944778
0.6249328736866087,0.8395309329120367
0.4962803429881629,0.8549448370229841
0.48994133639358756,0.866083197271267
0.5040812600039573,0.8540960741411564
0.5234192818788292,0.8784629723887651
0.5284140790968714,0.8817456487681701
0.5537890235436576,0.7828436200662352
0.7515273172858061,0.8115444827768546
0.7614972693348204,0.8518522672828339
0.791266770539502,0.9014073674073385
0.7483840303957109,0.895765399240153
0.6972917041232871,0.9169103614480998
0.6672316694463024,0.9035529497350471
0.6353358783980309,0.9217126842532845
0.7414424779230364,0.929879998013053
0.6839874096581058,0.9328940684823731
0.7355362700865967,0.8578195179089626
0.6585578312783336,0.870519955197549
0.7604924062051468,0.8807463229461938
0.6718164930160363,0.8916809411719462
0.6857705106716426,0.9364914040504877
0.6554745579414953,0.9381851161642949
0.6697379099127295,0.9317435620512344
0.7036312796116263,0.9636260501575937
0.6691108507445744,0.9285804705539256
0.5718295422930061,0.9397025668471477
0.7004799968154846,0.7959213104877154
1.0,0.273049787444738
0.9876886526146081,0.0326548336492686
0.7363362987728022,0.5448625401195053
0.9196616606492746,0.3305558804819308
0.940086097328149,0.345132700821859
0.9606312706117465,0.3340746995944385
0.7760989487352269,0.8963565022618658
0.7318894591451116,0.922618622665643
0.7928547816467358,0.8864428375539706
0.7896645018700557,0.8148456328916045
0.8143974152946335,0.189396046843112
0.863191835929772,0.0
0.7473065944642155,0.7904407640158132
0.8429200416887519,0.805957131638373
0.8039483527887462,0.8914314974525656
0.9311887241029703,0.9249671789435998
0.8716760425982667,0.9744285900679069
0.8478901297648561,0.9778223558783716
0.6069947880443143,0.9928315929000309
0.7506121530507995,0.9958110731017156
0.8554418278663252,1.0
0.8171974090374504,0.9465037002597901
0.7721720540497182,0.8905621307081646
1.0,0.5101761979905389
0.8232571191622614,0.754816070202068
0.8622237349313576,0.7168020245835252
0.7921157787873573,0.7863228776039239
0.7998663891407911,0.7947949831349181
0.8891882846772928,0.8927450430797247
0.8260059707931446,0.8218860264418317
0.8958122755478023,0.5660341012521408
0.7207182759258393,0.7297039737503973
0.6527157052140062,0.9016834716793086
0.8241406295472044,0.5898829878119878
0.8815314077235934,0.4205198935793369
0.6770460865609996,0.0
0.7521340380645759,0.7488979538273355
0.6924127886378177,0.9480629568398685
0.7038049333269232,0.9605763846678699
0.685072450795989,0.9468085106382979
0.8385849543578993,0.7817507449313413
0.6638029514517022,0.9567292537563559
0.8034379826423089,0.9977520164463461
0.7116254176998511,0.8568426172105852
0.7351244699304554,0.8423769173032001
0.8600690683508195,0.7810560224722987
0.7312301518890032,0.9103072074240871
0.5481897869467705,0.9653948856545354
0.8554199089895735,0.9633016296938655
0.6519700326209151,0.937045376859225
0.6005795222105255,0.8722810172297377
0.46464068601773256,0.8734716216737447
0.6088763999098739,0.8891217191875959
0.5414819691313654,0.8133468731060832
0.8016062601812755,0.837383073156004
0.6743868905822461,0.7931280998165879
0.8694317441453636,0.5775524400186737
0.7514261995911699,0.9246593878418914
0.8452532508329053,0.9392003602267791
0.8899220132806687,1.0
0.8895275188393148,0.9374424353513462
0.8451042911350306,0.9670269692510968
0.7523412247518053,0.929887679289007
0.7638955334967469,0.9590128330790065
0.8805936311560741,0.9383998562731538
0.8385417508916655,0.9460182887863496
0.8002973454215894,0.9259351910179818
0.9350659813575297,0.9573481487208992
0.8254869948442978,0.906870916463319
0.819661993168316,0.9294897014711534
0.8864245253590451,0.9630676585031941
0.5884423471755544,0.9197881393513644
0.68210878933885,0.9173388701523459
0.848448785533011,0.9761372500415034
0.7749820306894103,0.9032663745130457
0.7960403534817814,0.9702062434760065
0.7697195881314078,0.940844577154254
0.7531005832088351,0.895886728690562
0.854382761251421,0.838964529942714
0.8756086537873874,0.8103033045803836
0.80003103265797,0.8147470111865879
0.8891933961191791,0.7500994944544633
0.8916269061735665,0.7285268225678438
0.8103025368777714,0.7619774266981714
0.7999973823460382,0.7385740568494257
0.8115099852380447,0.6276746952058455
0.6003116052121642,0.8460841799631541
0.7111121945511029,0.8670577952789839
0.7511473555041857,0.7847982363524709
0.8881451222012491,0.7820230098363482
0.8033449128537672,0.8357155458472942
0.8288982496584582,0.7247337560197804
0.7594648721982598,0.8890879022613905
0.6944295135110582,0.874568043719497
0.7288238957581579,0.8031929077020868
0.6270574775000769,0.9983004557256596
0.5592110588718553,0.9837987777286978
0.81891591761055,0.8352337614066085
0.8788945116248259,0.5433090881177345
0.9346034383870622,0.14186716889860912
0.9356728974400211,0.4676467102640623
0.7598548773413772,0.748831058296254
0.5571094048879931,0.7667442818819423
0.6379952425691874,0.7716436020642325
0.6925243135563193,0.7377429459485666
0.8933975505687759,0.4357290802529655
0.546532792616593,0.9269049150447509
0.7196643929006703,0.9299116675101368
0.8627101492674274,0.3552524663939335
0.9162681691802889,0.6634725697475841
0.726532098567786,0.8267354481245728
0.809274067999578,0.8165694491770622
0.7548504126660477,0.9421559297291957
0.7355617298173475,0.9319445648601621
0.9073224279754635,0.5430991376442384
0.8791698892017393,0.3591226835656405
0.5600451845410453,0.6853192853556789
0.8359942706914212,0.6808245306643386
0.754633362861634,0.7607345851639323
0.7327708947942614,0.8494481487679624
0.7693908915907479,0.41089376914189857
0.6772036613443138,0.7640236144743501
0.8243911017536237,0.6786283159968305
0.8459686465233396,0.6295842263698996
0.949495968996778,0.42190307016394235
0.6141850876784377,0.7006176822248255
0.8783813237491664,0.31725044206570197
0.7615686567073652,0.5433093330806283
0.6272711080372936,0.8337853123292477
0.7910359606065486,0.845632370702083
0.764017848836478,0.1930380448699208
0.879200741712484,0.580306250214228
0.7353891268758542,0.672637998092615
1.0,0.429163796677384
0.9546888829378734,0.576559144495746
0.8417696955740464,0.8300219944620363
0.7189912819449203,0.9431145813304256
0.6202919131450516,0.9888234707115059
0.6175095239746625,0.6988446214169756
0.7393355000959251,0.4877058989130955
0.7428782398973134,0.5321799830112861
0.6864297491338563,0.48606868665233904
0.7122846863776758,0.5747669730963351
0.7619235076137242,0.5382842372481204
0.6968971462246162,0.3002361707081795
0.780118172420027,0.27083531088778606
0.981399630998445,0.11243299639861981
0.9965361090332564,0.0
0.9060817564627422,0.7520111820885256
0.8494520282702176,0.8012117424512514
0.7667069814517832,0.707879471681969
0.61868158653427,0.6416646044535415
0.7464392209004932,0.8444028739561357
0.8394809206388101,0.4643775401921843
0.9164975324002514,0.8012631230155568
0.9519855448736264,0.7499748340093199
0.9807844408057117,0.7503240121300075
0.918906744653785,0.8196678508663392
0.7481311697721383,0.7419835833854129
0.9087486288051119,0.5182673634849864
0.8768347205246212,0.1717306232357592
0.8812142325223736,0.39488794842649644
0.7960211547364673,0.5434826375635966
0.5409951617624928,0.5797290042236921
0.6870079118147551,0.4996319473863022
0.9879213977998871,0.24657952243338352
0.8735625561877043,0.6300096050197763
0.6598944575369227,0.7620345864598581
0.8016310321027964,0.26680144452786503
0.5380806117071018,0.6604175900893754
0.8343613302284201,0.2785940294260056
0.8892765454742283,0.7317448927260053
0.48213333801038033,0.9558067379062761
0.5149898372137991,0.9737289011773064
0.8676938470506478,0.3011083119815824
1.0,0.0
0.7790221191554993,0.6956681963494392
0.44537073650344594,0.9898248627533676
0.4354437322547378,0.7453451818063632
0.6340140523077094,0.7827732990844364
0.844925278889887,0.6998055466783145
0.9433370763880944,0.7934607181248329
0.7721855899627477,0.8784075665484185
0.7810013951787433,0.9105359438099025
0.7401981697815031,0.9342510341290124
0.5933090623261479,0.9727760340538759
0.7311255593654492,0.9552051076806557
0.838499689931111,0.8305210567601332
0.9592492319096096,0.6947944415002059
0.9672642052085818,0.6383183243954265
0.9046212875516021,0.7277648487301427
0.9130701663531176,0.7320851988062309
0.9349819591865013,0.7721094228212663
0.7618622843812826,0.6634935678127157
0.8955567379934732,0.790200794844232
0.828576866371411,0.7243085686692721
0.8922446539431156,0.7842154194170808
0.7545561136019039,0.664919624165518
0.8407918721938374,0.6725042564761091
0.8559381508143813,0.7654902966140178
0.8591029632533671,0.7433198329369053
0.6686303225875836,0.764607386782334
0.8509757873446036,0.7616149202564577
0.8313042376658176,0.7876935245231654
0.7340475383409748,0.7840635925003248
0.8545010827456724,0.7741015415283767
0.6426293928510919,0.825988014039186
0.7388608676302223,0.7927616338890223
0.8045234569231572,0.7377614097126979
0.8879644152362006,0.0
0.7286993404436715,0.6445356733509532
0.6589396046624876,0.7440780087624203
0.6645651511046113,0.7315603476917311
0.7132504013687189,0.5812282793259995
0.844259255146221,0.4423274790740023
0.9327551944351319,0.5207489558556581
1.0,0.7368796495031907
0.9582272759515736,0.9038197346442092
0.8994561654882033,0.9338311963773106
0.8221596237975609,0.9713307221581627
0.7716042014251319,0.9676663014700219
0.7893332080876787,0.6572773901436066
0.39811005732649185,0.9342954375430893
0.45072027092574973,0.892114102984104
0.509278895140321,0.8472518176973063
0.3645150506394953,0.6317372149992421
0.693995145356686,0.8132654009202169
0.8643911945104336,0.6440975566823296
0.8674122151916257,0.7399996088344735
0.7252267898933364,0.7207332397795783
0.9036902614364293,0.8213713285448153
0.8628711098939735,0.9169281771197504
0.9787634669539191,0.9124791582117868
0.5529855297049753,0.7741605832278001
0.6783092958496509,0.7329913894688461
0.878456751087608,0.8962237857977576
0.8976018405214544,0.6867443782179476
0.9874763574501566,0.7355525457541426
0.7556030939453078,0.7358332070194654
0.8621696412558376,0.9015607504510628
0.7172274438808698,0.8436369592747791
0.8114766538614375,0.9973459419021402
0.6656500501090769,0.9626070204432884
0.6734190211402449,1.0
0.6107103245464971,0.8668213400353026
0.8218044249731831,0.6699966261973332
0.8045958059161279,0.887267073152843
0.5336475602373544,0.7416454377875678
0.8906664238462273,0.21248530756170825
0.9463825453669036,0.4954420791432676
0.7084212975343259,0.8219929476296199
0.8449016173913039,0.6939894113983183
0.7667353555336981,0.8347816477632333
0.6858310277207329,0.8659989351121649
0.6656956820293518,0.8719904361017068
0.770658876457043,0.7216503752222703
0.9062415873346267,0.36988778493284175
0.8305180510118608,0.5462693764378498
0.9085862890460141,0.7277523834399896
0.9399030426951639,0.4656051275353874
0.809524664326117,0.5847801408464853
0.8767467129420796,0.6210666961352609
0.799661497023358,0.7547302116715725
0.7670145362422666,0.742461900121558
0.7781136802253776,0.7855798113340232
0.41173578912251996,0.6650445545051787
0.8069185796639449,0.9020162546086538
0.7708221618921527,0.7880973669141359
0.6634810168889343,0.9004651349695101
0.5443231027535306,0.5986940054851769
0.7139519067467186,0.8708572347073066
0.7566740771231443,0.731449352528104
0.8281178428099816,0.7119513483103409
0.780617244662546,0.8222667076239158
0.7216209586150458,0.7802404282563602
0.8126533410878004,0.07111927188135284
0.9198825909009237,0.03176786903804537
0.8665764329307933,0.0768473042421816
0.8507862245596686,0.4773615708255532
0.7931035126025017,0.4964978100527037
0.7262315257895969,0.5017115758301609
0.6172707249948217,0.540386493771852
0.7059670031890702,0.48748399388402425
0.7760460328612587,0.5188577069232707
0.8238300093543999,0.400148412503926
0.7910856226721933,0.349787563032171
0.8206505763791676,0.6953105100212955
0.7438983834027616,0.5147566897799009
0.7009833150144293,0.4783376418978853
0.7205290376643172,0.5437254299648296
0.755199968937509,0.46312294422796163
0.8547978818173475,0.43324163971656665
0.8939061097179873,0.21749748906752078
0.8168516423483552,0.3716373350636621
0.858600416603825,0.0
0.6866083005490117,0.8389208175708727
0.6803067519286059,0.8378837498246274
0.826018854679695,0.4887268650472147
0.6552027917959599,0.8358551163904734
0.7874365654447673,0.7022301064368981
0.7067599425390234,0.6186908552238259
0.49367824717058656,0.4865048478651319
0.7938079734177809,0.8249561094728965
0.6084757260591303,0.8118692119169891
0.6941162384746535,0.8182875300345184
0.7912084642724753,0.787357505880509
0.9040974176007948,0.6692777685790592
0.718855268267236,0.3008709852333181
0.6632434187739032,0.5584998476944992
0.9232928950012359,0.4824412612664992
0.8645136524698906,0.33584626876801915
0.9164712370152833,0.25592443119267216
0.5554918918111909,1.0
0.9744522850567336,0.1606955747984322
0.7545395610432092,0.616107981440216
0.8094043363366177,0.6416795062521092
0.8444856544253837,0.2977825330237508
0.6678229678654434,0.3109446353705195
0.6320546740931988,0.4872941821826579
0.7995355286903109,0.4768925380416167
0.7411956321999785,0.5258483290001049
0.9753941607285987,0.6637814354980357
0.788236366507638,0.8611069428078729
0.7507458708430728,0.8299679956310716
0.7559734356862226,0.4614941440122802
0.754941930944858,0.11570428061509395
0.8495278762464797,0.5541700388923192
0.7937968139129725,0.9247068316166758
0.8192999110842635,0.8146260703997718
0.7486868097621565,0.8918695127021183
0.8436483180234957,0.9521469494990246
0.8084457472102743,0.9156782048033614
0.7500850404017495,0.9143306265328764
0.9250673530053181,0.6241319337674383
0.8126547437368988,0.8567453942982531
0.9082504346483264,0.6754506072466157
0.8251904136227047,0.36980273402426034
0.9340667090580934,0.13112689326383065
0.9435308153762477,0.14451264061873473
0.8930049668821668,0.07179261365732939
0.7078133489705176,0.9768423279966618
0.8105715212703266,0.968767542438563
0.5700872108062449,0.9872084844759969
0.5783537368459415,0.9916561941317378
0.7242063382650572,0.9676309055265403
0.6268065229952491,0.9761327129741222
0.8095009270188078,0.6822804012961697
0.7261235440484044,0.7496903482264323
0.7141242629761958,0.9677502767637797
0.8163164485814671,0.8403373159707926
0.9755733464260343,0.8463946232132161
1.0,0.7468748575288623
0.9394244861202631,0.738521307069805
0.6402240793840711,0.6265876287547562
0.8805193455107234,0.7312038154249216
0.6599590057605913,0.9591304901633576
0.5393461445088934,0.9481855745950165
0.7984006992942598,0.0
0.7361512933934339,0.8947601595189513
0.7814572255730148,0.8514987006632239
0.8144082990974174,0.5798584876603898
0.7836151938657248,0.9362007719804036
0.7153553656985264,0.9365494891224265
0.950269728930032,0.648262800582577
0.7400499710052907,0.6739584814830151
0.854846610316899,0.6923449446677816
0.918065640052405,0.6932702988317854
0.8962124833089156,0.28114023796364473
0.8772897922963419,0.1697718839958737
0.8146181889249673,0.12014661642629662
0.8223847274126097,0.47727931473383467
0.8149569320880207,0.9100498142990622
0.8724930158574995,1.0
0.8740824265837703,0.47254272561808797
0.685326394235332,0.586922981368696
0.8275498526728701,0.6536186928742328
0.807849678061709,0.6325839884924829
0.8672958755542768,0.5273960641842931
0.8664917847296021,0.7899230011719952
0.8536965537875384,0.5706698736009419
0.934789543556902,0.38832649519409934
0.8614347146704369,0.4917969333690993
0.7654634487903109,0.8324892927161666
0.8422920001736125,0.5340301694262264
0.8928426384078991,0.49755789314499793
0.9089299679635533,0.48955555995628874
0.9315211767731851,0.6110001926320925
0.8681115651145598,0.6102440666615058
0.846852719779576,0.40751257828935267
0.6682554508179777,0.40975227369077805
0.597763357119878,0.4026092451426606
0.6624171942091439,0.5309837862050761
0.7526883596684228,0.6675212171144724
0.8237552079749907,0.757972915683467
0.8979024365231537,0.5931753281553709
0.6997263931259714,0.8735971907820537
0.8298179361763398,0.7849492469024213
0.687304312957326,0.8704216226593183
0.7592796662976643,0.8147012006367134
0.7389477745532562,0.19759712679075644
0.7844227997641265,0.14001295823767967
0.7389792256342493,0.16141404768951423
0.7387212361433572,0.1659134357727349
0.8460558816230547,0.5499012134349729
0.787397022399372,0.5184694881496117
0.8794497893200305,0.45872961277266294
0.6957644458453671,0.5376948734972044
0.6215625761285541,0.5757456985849925
0.7949176615207412,0.63595750977867
0.8250224558329504,0.6890342913363783
0.7516646238736021,0.7321804234624091
0.5951263555086848,0.7796459681483319
0.9862524241906401,0.2830535047233576
0.8333082362871606,0.3454890134941648
0.5859844544719223,0.3720214050889079
0.7185574132909388,0.343309309933849
0.9911740648509113,0.5894518345505011
0.7957834370699026,1.0
0.6752642465599495,0.10672548533399458
0.8962604069713827,0.3737884663487262
0.8582888833255968,0.31314262428417844
0.8606462599533442,0.18141406745660346
0.9245644230372242,0.6184366805427406
0.9088079393062333,0.618338117900798
0.8351225767075934,0.6966879639277296
0.7796462584020655,0.6058537926738968
0.8927431324422775,0.6315546227535586
0.7632715672253129,0.5587425063403111
0.823358856434602,0.7044570192337956
0.8986584827884995,0.7410883634791453
0.8672405251915805,0.8961895185670483
0.840020914661909,0.8545646098824371
0.8761487504289434,0.8253652201425596
0.8209640488644838,0.832904848122423
0.8437880007937892,0.8264841960187319
0.7849507646887061,0.768630409970895
0.9119593523785055,0.8273787141136734
0.9439711736537544,0.8955964862004019
0.8977553800729835,0.8166577490943004
0.9109121613084064,0.9376181302252695
0.9141121445231754,0.556711949296274
0.97065945208225,0.0
0.8211790164548124,0.8247362435797864
0.8321280108805061,0.8135340130484879
0.9454844821535268,0.04191159496708334
0.921019819683883,0.7972086310905337
0.77154102544452,0.812568070413162
0.742909975891151,0.31101149566878133
0.9045455925175354,0.5208053227495264
0.7111698481066449,0.6705164162676958
0.8696239876147965,0.6685009061032652
0.9052155359838169,0.06064507341714851
0.791975284610183,0.5816126384755632
0.722317789448679,0.5783602810797926
0.8924636255080447,0.6814472414551133
0.8861493198476952,0.48252064458268423
0.9300896185997731,0.7205611580896069
0.9748089453504947,0.888259114988235
0.9190173326173185,0.6275973165923306
0.8858871263626424,0.4271684761190839
0.768085010440097,0.9261276716776505
0.8421198568783737,0.9495030828542428
0.8587860848306048,0.8429659696757107
0.8860250663210905,0.9452432207501904
0.8588155032137741,0.8342584650175037
0.7734109828774507,0.8287612549342442
0.9126525830707677,0.8313881782442077
0.6193574446851194,0.8557068627610162
0.7425166316415313,0.6356123664896627
0.5713494412527611,0.9558419422939919
0.578054841542644,0.9878250215133264
0.6456467522901305,0.9645363754411074
0.7095460731499172,0.9013471916248313
0.5931824313981687,0.923419686287586
0.695730619748407,0.8856785994181007
0.6486872264287236,0.9601652001699682
0.628875125496385,0.9449444970039748
0.6680535413271644,0.8999061056661726
0.7700401562232336,0.8059076208062874
0.6876054566203186,0.7656185957510339
0.7571604699058966,0.6929924571683829
0.6883062585481866,0.510971697451943
0.7180913935068597,0.5074230381291782
0.9346770766174735,0.5371714242831894
0.7946890357424878,0.21353812937617492
0.7634615198627887,0.0
0.8877251497294742,0.41943166225928086
0.7380728222190464,0.5283320932066754
0.7634441934583819,0.4586161484776465
0.8572158160539111,0.5026010202847937
0.965798368997596,0.035940412252180906
0.8567058516517898,0.5443114700491155
0.7446522538108179,0.42741201930215894
0.623608210193303,0.43600094449777305
0.5911705519172659,0.8255259448831995
0.6988964315924396,0.8434316427851
0.7047726318332174,0.8909965181787421
0.7259570820881917,0.7044152025193099
0.6242917632646219,0.6147033311397833
0.6127407354252309,0.8286620994302991
0.5329176493281922,0.7285575068504488
0.6502092191695267,0.7333449096519721
0.5199091264021227,0.6515541613484572
0.7943931771532315,0.215472885854523
0.9507696507136852,0.0
0.9130666594755763,0.6314174143361784
0.8372851672172361,0.7826868016789336
0.8771533723146447,0.8071162221849728
0.6950661016042221,0.81023050062675
0.6905130825108343,0.9494440521966161
0.5307780049221452,0.9822348418789744
0.8068174808724049,0.9932651894444134
0.7660977975550269,0.9833257987887162
0.7942442802081043,0.9073425971547077
0.9038693798488578,0.7114703988342056
0.9261423770679723,0.6156129309717192
0.7479348853987609,0.8539822184747033
0.6676397864765087,0.8835701212130448
0.658658160056688,0.6827341536110222
0.7278544158189624,0.8630101267665967
0.6815415615325486,0.92147198475708
0.6448545477913084,0.9023551236878746
0.632851879419414,0.7506020580876704
0.5115319417511278,0.904074857471039
0.5858631724451402,0.8751600386614184
0.511770163963467,0.9716132737536596
0.4709001949697269,0.9565577329840732
0.6338873034607445,0.9620263626048831
0.6235873472417947,0.9077042681645632
0.642247805671941,0.8806762946672456
0.6493400464079518,0.6798134166328146
0.8347707266883565,0.8486195352225133
0.8473155715992634,0.34959307456330807
0.8021904086390511,0.5864180756138901
0.6835507895779189,0.6278684391152699
0.5675252419015325,0.835502668478337
0.577034825644744,0.8087100253540461
0.6262670467858706,0.8444746389499783
0.5470106093803454,0.854568631021586
0.577720551511837,0.8496154869797868
0.5969734816775614,0.8539845074171091
0.4962803429881629,0.8626959335471851
0.630609141040098,0.9218521060667609
0.5289746837445881,0.9163400523890235
0.5595917164125775,0.8782599560156327
0.6271421225824175,0.8736247881326255
0.6130953756147436,0.8588872235218311
0.7168285442427133,0.8669977167350712
0.6814869761037239,0.8079101822409614
0.7483840303957109,0.9284212739121295
0.6672316694463024,0.9280631932246146
0.7414424779230364,0.9454327788130249
0.6839874096581058,0.9748488400679819
0.7381898853321069,0.911527347744448
0.706636538945384,0.8812258829984715
0.7147671304427156,0.8815714932142819
0.6147198509681236,0.9234598076696964
0.7604395687925815,0.8744740133184637
0.8763119666365982,0.8731432358379979
0.7369526775884733,0.878079761137022
0.8948692318080447,0.8617559136758318
0.6540208510468634,0.9387005055885528
0.6208861435606992,0.9773322454331351
0.5690845578931807,0.9661284173546211
0.7547712446122379,0.9392028874486483
0.6691108507445744,0.9614840573926737
0.7021236420337043,0.9223962545828983
0.7353133746645295,0.9148195522744359
0.8262067816164618,0.9400134681094409
0.6985745572756549,0.9412141963849884
0.8781487558336105,0.0
0.8571295871916705,0.5094722140075464
0.7363362987728022,0.5615453408536216
0.9586694628832161,0.09045723875252527
0.7760989487352269,0.8762332674337288
0.7928547816467358,0.8754043792923469
0.8143974152946335,0.23979881070083145
0.7815108751943788,0.7362864585100204
0.6520689907267317,0.8651470929037284
0.8039483527887462,0.8775816411903455
0.819549956056686,0.8728956438821883
0.8877263714362473,0.9187595615394267
0.8972099572538722,0.9612053374183731
0.8716760425982667,0.9723070433829754
0.8478901297648561,0.974226810444154
0.7612583401477272,0.9734600480411796
0.7636527132026286,0.9989442711690388
0.8554418278663252,0.9996644392682078
0.7737361689442183,0.8144083483913317
0.8877287662077522,0.8050690515320739
0.9396227129212611,0.2635884725692385
0.8558251076092135,0.5529272462643834
0.8374031848170959,0.7094317906395313
0.8622237349313576,0.6940066237481357
0.7921157787873573,0.7593400121226934
0.7998663891407911,0.7609687691460695
0.8193934200682786,0.8352919971013438
0.8891882846772928,0.8724767038699022
0.632391491809619,0.9078916417018524
0.6164627446961549,0.8399025952589048
0.6786779105920644,0.64883442201186
0.7198425714656218,0.7351137153350917
0.8066751526448511,0.7689808872291686
0.6574189166391794,0.9284319112435108
0.685072450795989,0.9185345420891661
0.773063006087941,0.8979060890273067
0.7711362022258809,0.8436783718725904
0.6822564999614162,0.5721411697297757
0.8390192233302556,0.8052330428574146
0.7116254176998511,0.7365367377245294
0.7351244699304554,0.8439420271690292
0.7312301518890032,0.9072721189000337
0.6010893942729284,0.9559671035182763
0.8742924771982993,0.858260434583607
0.8554199089895735,0.9732347349066856
0.7800824420888934,1.0
0.6088763999098739,0.8868327903929203
0.8016062601812755,0.851762159645744
0.961425363714181,0.7467031337602997
0.8358130343845066,0.8931567126347513
0.9040120193781442,0.6946737377614591
0.8072717779200959,0.5468801722488252
0.7707835012827909,0.9225080003677815
0.8451042911350306,0.954536382331241
0.8378125458297068,0.9066418189932207
0.8471526730274815,0.9421775801326255
0.8805936311560741,0.9196576941448745
0.6292686282402722,0.924602560566204
0.8380177510171742,0.9484836864259493
0.857722090756053,1.0
0.848448785533011,0.9680299248514859
0.8139131686960913,0.9634595675876901
0.8593527121900842,0.8862882554376711
0.7691694404482725,0.9146388229199605
0.7675398842557427,0.9575930049762624
0.7531005832088351,0.8864160819165898
0.9479655460826555,0.8169188436413054
0.8681460855678886,0.8155060246637827
0.8916269061735665,0.7683627222106356
0.8103025368777714,0.7982427223003384
0.7999973823460382,0.7809682070878661
0.6880480345717158,0.7890770627654037
0.7228978495133829,0.7840114249734224
0.8160733471491767,0.7645413777987271
0.6003116052121642,0.8061983779991345
0.7111121945511029,0.8320151256652313
0.6955955772737927,0.8371148081371699
0.7511473555041857,0.7211912689785929
0.8881451222012491,0.7362835914820912
0.9503392996754189,0.6354544806835049
1.0,0.6562322647398547
0.6460519359853694,0.7538264289903436
0.7650107091414435,0.7614057574818449
0.725200994096405,0.8322092154385955
0.8288982496584582,0.7210456139045492
0.7594648721982598,0.869733823249147
0.6252191643623919,0.8761201840378183
0.678818543261668,0.9063322051792136
0.5750111689623328,0.9754186881426592
0.692489938234217,0.9063567735049559
0.9346034383870622,0.043464877998959005
0.7481344873648994,0.6105404435003968
0.7598548773413772,0.7189836294226057
0.6925243135563193,0.7059381994295235
0.8782087584905359,0.5912339511799289
0.546532792616593,0.8989195118254081
0.5850735137799672,0.6723844853152166
0.7196643929006703,0.9019981508029687
0.6556787546037066,0.9959072671877158
0.8627101492674274,0.24532121268394785
0.9162681691802889,0.618457402745157
0.7099270515572321,0.7821538502843993
0.6416262497234173,0.8021448671917432
0.809274067999578,0.7678150221249209
0.8343500223507906,0.9213582257105509
0.7617553917641935,0.41169357026473274
0.8791698892017393,0.23867338851092654
0.9296892534945502,0.2986425238127467
0.8970171232747497,0.7742877710799232
0.8359942706914212,0.6468693698354908
0.7436754210232372,0.8195377231160257
0.9204122445002731,0.3780696195274312
0.8891165921160646,0.8143514693733034
0.6141850876784377,0.6627900277603292
0.8265626746634595,0.7110660402740123
0.879200741712484,0.5083244630420689


==> figures/suppl/ssim_scatter_csvs/linear_scatter_data_4DGS.csv <==
velocity,lpips
0.971150228165283,1.0
0.9804872582585324,0.8543395828861786
0.9651579430400973,0.8072788539629902
0.9409238278851422,0.7944188796404836
0.9399682716845911,0.5847156803317161
0.8883720730836603,0.60336134585917
0.8096326545640492,0.5427126157000655
0.7839370697882043,0.5529985510220287
0.8940757049189141,0.5143148488400707
0.9148380741964699,0.5035532587852642
0.8977131933246807,0.4050730739324696
0.8418151750557593,0.4004140161691161
0.7803531537969357,0.5408721070561218
0.8827007569638137,0.4030737516421881
0.8655100099169207,0.320533896885916
0.8442313000680195,0.2714227422713968
0.9417736131601139,0.0
0.9339578096196351,0.7506696576947998
0.9149393688120009,0.6599577934861134
1.0,0.34871214616982094
0.9702846845185646,0.31929322716206116
0.9284460960406912,0.5571413231574095
0.9008175753088947,0.5358101598047602
0.7082792716297408,0.790365548732161
0.7204410503225943,0.7660314262485364
0.6452578898180398,0.4573365775908101
0.574368702652559,0.5279671113520037
0.7612962506307818,0.41731635820167234
0.8385210513981816,0.3981503057379091
0.5939758241712612,0.645243951166669
0.5343170832556682,0.7379879808587835
0.5896941563931339,0.9010491729992264
0.46137171055257953,0.8515072867961107
0.9887950718367083,0.4812521411880206
0.8957634021447434,0.533412306112132
0.6804659440753965,0.8649475208833182
0.7066832728437761,0.9302404891631426
0.5952942392736259,0.9774997793309314
0.8355449466422589,0.6898252228748165
0.693119693870821,0.7486433938886718
0.7999041693258266,0.9238653079611517
0.8221799308173962,0.900814924410797
0.6644147284254287,0.9138358522617693
0.8665350427978553,0.8925966490672599
0.7305287060901873,0.9524246687746102
0.47548445261918937,0.9945824713324666
0.5490943560432224,0.9760073756672722
0.7178585868107186,0.9635518634519461
0.6618229338743273,0.9610646039848815
0.5616255090533954,0.9727760733467553
0.9004300546129124,0.7914555698599662
0.9301199622457176,0.6005913201405391
0.9198578098659913,0.4442921487288645
0.8630286614480173,0.49294493655887117
0.745496364244721,0.6323061912478356
0.8912302696798576,0.5588921838849783
0.7549773557808848,0.9414116538601891
0.7732418892202284,0.8511950536140244
0.6817927936478467,0.86297653188081
0.7435444032177287,0.8434472549743217
0.808991953607849,0.765841959751856
0.8179686452692732,0.8292036137151292
0.5818356890532301,0.8378240190004557
0.8348074944250226,0.8353876270253443
0.7899875015733905,0.8329806140099497
0.829049683879067,0.8210300778697058
0.7487024470736017,0.8489942087369934
0.7524195459390318,0.9009934211747048
0.7266602570170916,0.6932439731898953
0.8639179042013254,0.7480604732383448
0.815766458204748,0.7623030836568455
0.7433726677622955,0.41668127024313406
0.4221495258701412,0.7549913306297819
0.3329903301925849,0.7611057621932992
0.8262668950679452,0.5496076620326942
1.0,0.7432150065664552
0.7608478131939937,0.9442897610717444
0.8171757990455344,0.8038774437128396
0.6986780015042503,0.9655111695651143
0.5905954187125919,0.75761025560919
0.7453688100531921,0.8530832937002174
0.8091542267212964,0.9140005550960748
0.8085222217921079,0.8107268829681741
0.8797028115984692,0.7306832144804761
0.8847373536342709,0.7794099802926946
0.8996476583877967,0.0
0.7974481981091653,0.7301302104762529
0.7511984924784343,0.92809065081528
0.7371793198212151,0.8879368417822768
0.7657698008385048,0.8707738429803359
0.7619476070781913,0.8269320620982352
0.99668499027886,0.7829950920022929
1.0,0.757988571715484
0.775157233706257,0.8384799433188329
0.7305752925001585,0.5957582570541134
0.8142314650985416,0.7600297352972762
0.7865104967128919,0.9453491875095015
0.7378654375522735,0.9163830748696291
0.6814004924826219,0.844654341116301
0.9044200130303807,0.5072986903205127
0.7332306515035494,0.7026882894740575
0.7908160401902623,0.7574880364452287
0.7942082438763449,0.757459669984597
0.8680100008132938,0.2231504358506676
1.0,0.3174192761446576
0.9725049493174018,0.4569425494072828
0.9008114445021984,0.6153408655741797
0.7499070252671659,0.6176952818066032
0.975059120570234,0.6900184098329499
0.7536449312969501,0.9125731500103538
0.8030833064192651,0.9320197770963523
0.6418588642479054,0.980970359885286
0.7169055408178441,0.9900561372255899
0.7382900235321649,0.9151105299138511
0.7652757105246214,0.805418844974456
0.6300304551643199,0.8383593973829103
0.7387879985001543,0.6835579484241012
0.807803724204311,0.9601351945513702
0.8480051355209397,0.7614323927960537
0.49093421934291026,0.9738572711839643
0.787481508597526,0.9977860581285869
0.7344965947964273,0.9393573868278648
0.7557717433983163,0.4878986684243666
0.9893105592671181,0.1953202549800588
1.0,0.0
0.9816137971172008,0.14804319381590147
0.9649573302807157,0.1521303703160125
0.7577819687801465,0.4480771990195494
0.7660563034234049,0.5886333511767832
0.49011932051433327,0.6403271575777549
0.4791378954648195,0.6491481991329001
0.9803607546544653,0.3479892048220558
0.9263622682379805,0.47934560621974176
0.9207488314651671,0.8479364607200586
0.8388678717071594,0.5413287713507142
0.9057427962753574,0.4612763286435855
0.7951928290287745,0.46735271127616484
0.8405482797798999,0.8754399220039741
0.8112132121314845,0.8410612744187308
0.8937491944833229,0.5506576048779366
0.8121665389430766,0.7805223445284526
0.823839867106468,0.6995938001888561
0.7288160041690839,0.7630275009127258
0.8799835388935725,0.7769534247415615
0.518605220025504,0.8315105360103475
0.6199284905745205,0.8203513949810997
0.886072824686534,0.7800746813127444
0.8993038089316358,0.6090160197372884
0.7800259747188143,0.7022249274685324
0.79575002460935,0.7510131403014265
0.8197032351996383,0.8466496920324794
0.956123167608376,0.0
0.978064977101743,0.5610541259626382
0.9531358636302092,0.526429529021729
0.9591925862384763,0.3929114682586727
0.9634296480035661,0.45417114182430723
0.9677898227966135,0.7837668706807724
0.9500137669430839,0.22971846761165482
0.9264498099174829,0.3057970322111083
0.9342111872741312,0.4139693335952075
0.9563900956144054,0.6241899743493106
0.9739447353278895,0.3859948061630072
0.9799718753212993,0.45024951768564603
0.9352352638968527,0.5454325081349076
0.914147682069171,0.6155327929525188
0.9098152935962422,0.6888982471537407
0.9383418941575339,0.4907403311528183
0.8696371438950736,0.8092805261631855
0.6661748258976601,0.6643649779970124
0.6992341045972464,0.7799632427155246
0.5657396742582534,0.8910283231117619
0.5635487768967768,0.6436841883118075
0.6201887148792843,0.5522038772236965
0.8749013049620075,0.5773985825598338
0.9210010603709207,0.7896365745073644
0.7421052806791477,0.8967901146210678
0.6296002143681223,0.9830151249894481
0.628749410760865,0.9757985487937811
0.6219376044611408,0.9795793373779192
0.8757552050167403,0.5910174041980012
0.7438959783920287,0.8111729849557554
0.5367942910872029,0.8255208046597152
0.7264042696871904,0.8685582996590363
0.8833858431602356,0.8648183423070288
0.9029891196570734,0.8466525730099133
0.8944730979227559,0.894460440500178
0.8685573024832555,0.8765699379365272
0.7286286688083472,0.904258559877855
0.6234521627445238,0.8936158304063304
0.692038779242771,0.7840908673838283
0.53256503593365,0.8132026183371687
0.6991766538035781,0.8615302811757927
0.7438334243096921,0.7688231980122071
0.7382949869732818,0.7837348557418805
0.5567510829758162,0.8756184325945174
0.8072585430464584,0.9788647294020324
0.7932169411236778,0.9775935568883848
0.17504558678274684,0.9828349025213865
0.2876084622832811,0.9837368459469531
0.7438114370392958,0.9428907180075801
0.7238757744431575,0.5428440201321627
0.689397255684753,0.8413091796327259
0.8457384765132145,0.8456694977075783
0.7367002764957024,0.8151459906203006
0.8143923115489823,0.5745486334468624
0.9512722038082088,0.5405104069246034
1.0,0.5571137639640094
0.7588300007943146,0.6145944093166957
0.8471592799754447,0.5905326246980538
0.9349381673285412,0.6803265777927272
0.9454364758711966,0.8326982450733528
0.9181081477040642,0.9261157654844648
0.518269870448609,0.9218425257147784
0.4669293572422562,0.9201850499355663
0.5201811189119352,0.8568778415166309
0.9053732644124983,0.8900282108097471
1.0,0.7043161166689845
0.7697942519237823,0.8387141053589781
0.8823036844319253,0.7556951897252691
0.9186590670472812,0.335003404561209
0.7308892484228683,0.4677487813115779
0.7953936466537501,0.40460816841831493
0.8521541991577642,0.8083728726007777
0.8004734597497973,0.5986916370611322
0.8382388760155851,0.6984841123487138
0.8816852372871521,0.5538001947011663
0.893795746057057,0.622142471404395
0.8267242837929926,0.9395469134085528
0.8846764079215355,0.7862423216759472
0.9199230855526046,0.4518132674937553
0.7911268507089931,0.6246385475798717
0.9088741649760889,0.7580828979047048
0.6684748374536275,0.6548533510093576
0.7778062077753064,0.5810421027725952
0.8309177311602168,0.37443671218724545
0.7395468228476216,0.3936331772884837
0.7219521663890623,0.37411953581880153
0.6863829279376902,0.308631321142229
0.6808173472677417,0.35018730203115433
0.699823301274007,0.40053707712408215
0.7653748420502999,0.4899406515314412
0.833451867510327,0.524322747674996
0.80518368279886,0.4662687603353598
0.8280939054594498,0.45676143458410273
0.9115450686631006,0.4715937305647024
0.9462538458543021,0.4544472782146284
0.8247042054056859,0.47953417960746125
0.7966048522744827,0.39836032378904535
0.7322209127128906,0.0
0.9809001173781491,0.5000747279660976
0.7889886198400896,0.5639767812977596
0.7236475429318561,0.6401535057058418
0.6132400577999165,0.6620367468746836
0.4644224898273494,0.6733013851190103
0.5788846151854501,0.7052150478017926
0.7130105025294053,0.7239139133830556
0.6494536356999272,0.7111330206008128
0.5320493509065345,0.7907858007222096
0.5205828882192257,0.7969930430674143
0.6608641698551628,0.8321368823492544
0.8205312713320086,0.3788225765238479
0.8016336209819661,0.5929543580867712
0.5591310216785003,0.28989870744724444
0.7779452645133158,0.5191062535254726
0.5951485553160574,0.8200405941596479
0.9620401610183451,0.415468188547668
0.8119644062271063,0.4738879945534815
0.98070344071388,0.33248960473755823
0.965938090735505,0.5049496948219089
0.5692939053975485,0.7452640106648308
0.6316904061256957,0.798280086832414
0.6508355420410475,0.6442466869706689
0.5252014853720587,0.5759227370276728
0.7016688207112458,0.6343957911191702
0.48124313886195386,0.527895816316925
0.5671838632762932,0.6707994154120879
0.7459749089089878,0.8731411901517665
0.7273525007956633,0.9307366016881545
0.6970696365393735,0.9147155839080482
0.520166144080942,0.8044292898702173
0.6800089029253733,0.8152795381869598
0.6228748244426796,0.8034137728075338
0.613377094256225,0.7750154276819682
0.7064415659924587,0.7528870446456672
0.7779028146524625,0.8138675130576667
0.7640903612821696,0.8143733698716626
0.9511255667601244,0.667671090378166
0.9646025587657089,0.6749023705857574
0.9626472856772336,0.7310486735046083
0.9119333558461392,0.7074417052319096
0.9341383886844198,0.6959304827645498
0.956312288325099,0.6094100716753609
0.9880756550875714,0.40188906805422375
0.9619910737455946,0.33259116223700597
0.9278136302487736,0.59492112681698
0.9444509658467783,0.7301078036897204
0.9307210963093385,0.8153190757673973
0.9030436099131078,0.661507454032368
0.9141758060943896,0.8631050921111185
0.921375262324784,1.0
0.972954707089765,0.9300255428652656
0.9006159621800004,0.479858554368592
0.9198645134919938,0.6709322779458436
0.9526602224654922,0.48301270011386577
0.9896183296621696,0.5157655996369581
0.9215901343814747,0.6507754450462033
0.9070646249344988,0.5710689071180526
0.9007001478151209,0.4122893959251583
0.9203545077921443,0.34629706611200856
0.9237384687766388,0.18769536335202114
0.9091060244074488,0.0
0.9306456908531037,0.19848599050288035
0.678538381051985,0.8858279512695157
0.7508547145464741,0.8131370190790793
0.6185821438659698,0.9030368442136173
0.6588024539470325,0.7077736836127083
0.6767019201198088,0.8721406739121391
0.5248021958186166,0.9851782706876219
0.46679699816108716,1.0
0.49684287485541356,0.9793181041611062
0.5665257167413263,0.9694090613122903
0.45183554913210855,0.8808063536788355
0.5440023268651664,0.9057147491374753
0.5009661780451931,0.8969186564760753
0.5735815526760263,0.951040942637491
0.5957897376452488,0.9563981547743974
0.5900822032064129,0.9804427400917751
0.60334299509751,0.898311129642103
0.8449665870552421,0.20695217586202222
0.9118882866616718,0.4281539470467556
0.9442554627629403,0.2823303615709191
0.9844721358758985,0.4712586659262014
0.9358207396518935,0.7253434701403675
0.915213098347489,0.8167794423607599
0.9426741993704182,0.37550201820693235
0.9740585976347526,0.2853642247866011
0.9978407705025901,0.08074347845033326
0.9773115502224315,0.2660856108888927
0.888662127906789,0.41401009559500873
0.8518842572959298,0.8382586770737165
0.8168880097188834,0.8742266411422353
0.7383319126015476,0.9378784454688898
0.6880351769075647,0.856100274938258
0.6090873808089567,0.9179456751188477
0.7974040474885162,0.7600522717115591
0.8757049125680719,0.24329147610327465
1.0,0.0
0.7587736915777368,0.7278026549888972
0.7572329701755763,0.7466228621247526
0.7016429751021697,0.8203910529803932
0.6430905954118034,0.8780739166152022
0.5221459282261075,0.9638270507888754
0.5429448050117388,0.9745626483033484
0.5944008314839183,0.9939417053699283
0.5076498013991814,0.9827053370168384
0.5406616963179867,0.990908040792173
0.566681865222421,0.9959163945015879
0.5511621817268408,0.9776247071039119
0.7498575417482024,0.9376933953101778
0.6828968502074665,0.9639309478314235
0.5765239869718014,0.9658624003056251
0.5601434013761193,0.997098626687601
0.5754882503352989,1.0
0.8171684931743433,0.9148663761421415
0.8482221952082575,0.8435265366598456
0.8726422618204157,0.8230956027028719
0.9229136500825744,0.6991296525386048
0.5874420382319138,0.7888708843703355
0.5134436826512757,0.871266401696942
0.4563087821626048,0.8918560851723433
0.46324637909654987,0.8890882937717918
0.5542330335951435,0.8322172467799983
0.6273513899413029,0.6876583865241018
0.6585178701941472,0.8530637689071644
0.5358586534987904,0.7618666878332692
0.6726137363982732,0.9313120623372978
0.5275623276187713,0.9782220239859708
0.7898556879402503,0.40546577977491566
0.8593029553746663,0.5525370700251089
0.9287233766597753,0.19155070307687905
0.8497074194213723,0.6065142771656772
0.4951263662813511,0.8269305178860504
0.5224267800854042,0.9111566069464568
0.5656928709051198,0.9272746917256989
0.649551952478925,0.9632379490674431
0.41815725913537727,0.9423862042344372
0.5485272312308794,0.969820377640059
0.6038292124856837,0.969664312765091
0.5958361467833871,0.9786782136204927
0.5534357776697149,1.0
0.6284818760458859,0.9878343274388831
0.6164394025460365,0.999819001683469
0.5834362003184359,0.9947371969086226
0.5580007295760884,0.9714271994296706
0.5115210745813632,0.9545177087460048
0.6074246437949006,0.9436190244006046
0.6330015959263902,0.9194871468108743
0.6312045931846443,0.923091414307917
0.6618278664257654,0.8039030994114784
0.6700901143985658,0.9308784991638528
0.6737291614688974,0.9092206851921857
0.6361957495145641,0.8924644236991665
0.6681443053774013,0.9141504296066584
0.7319667816200961,0.8966470818142792
0.6850929988282326,0.9061131649933044
0.7576781344633806,0.9258987781358723
0.8227837427149118,0.940673915411378
0.7266476956873247,0.9599636067737533
0.655511325377124,0.9730882343518737
0.6394242147006067,0.9562243309220685
0.7092922227703428,1.0
0.6815181912547116,0.9522672082935549
0.739897427836519,0.9553298776854421
0.6845355813828198,0.9609951753346191
0.7047188197577233,0.9334401209690337
0.7436692033542198,0.9276466781570163
0.938004083457018,0.5965964644749572
0.9996151343472355,0.11472836429106892
0.9878560780149189,0.26399825722578535
0.9925418632866824,0.2797780525779603
0.6707125959971969,0.8872692853016443
0.695276570258988,0.8671416715727651
0.8063081450247959,0.7970293869386655
0.7887222465667082,0.8363514705291257
0.8802488504942237,0.7497034667398049
0.80692955163143,0.633960131743521
0.9785804321844659,0.4587008966535286
0.8401927515541474,0.7114347165772535
0.609303372800611,0.9060653563246112
0.6966315627620293,0.9545049017637522
0.5734773789487421,0.9296481243729454
0.7467929249495601,0.9468844895569064
0.5719754912434932,0.9842969383581239
0.8326812591013061,0.8847985031867966
0.8322753868546681,0.8203370982220615
0.8544334961583187,0.7670367717005208
0.5901966715778434,0.8663519670499334
0.8130543536909617,0.736383553916963
0.7417162514153414,0.6081995277825508
0.5388706741852143,0.578361869697058
0.6859993511228122,0.7890563321452533
0.6518987904611349,0.5598680819122094
0.8588221585425743,0.5317463906247855
0.6199225773370514,0.473671147339682
0.6411903334781077,0.6136954448668208
0.4864520022856653,0.5851778385383433
0.5490118469173315,0.6945605895717586
0.6224365656465031,0.4066191501626702
0.842552301355996,0.7396620788085302
0.7991647654328419,0.5913426577689618
0.5148317972236618,0.74314693505821
0.5444489015183839,0.6982926415069692
0.6315027245321584,0.7450407621665999
0.708152510844023,0.8534300411088435
0.7269132965824293,0.5742988837004591
0.5019070210982786,0.21508101352910697
0.893044122600269,0.3787600624219349
0.9408749732528658,0.4734011748159179
1.0,0.5186671262228734
0.9345201846739792,0.8092313589369563
0.9660056008881037,0.8477709515646461
0.8127547076189042,0.8889319520011926
0.9121288856247802,0.8965917439495735
0.8616612470125546,0.9086425536898817
0.87447242942095,0.9103355018686314
0.8855180628915478,0.8997412664104175
0.8622745155906874,0.924590338483161
0.8605224034386599,0.9390453475867503
0.901008276726311,0.9657619863925297
0.8816085057995001,0.8193784005366326
0.9404858219721645,0.8089289707088023
0.8627703776591966,0.8708993920293019
0.9481723395587606,0.9874594065098649
0.7861274279907031,0.906427879342838
0.8968874934943596,0.956560440379476
0.8299571411006917,0.9950979035126013
0.7128297512251841,0.9591669417263813
0.8591430548251683,0.9535067451740329
0.7817111613278271,0.8949286086947263
0.8854528128009533,0.9440539188023722
0.9640924505325411,0.859165876979099
0.9004990592421445,0.6530116376877948
0.7878756924970668,0.15903704255794887
0.8905071815966539,0.28642127790968813
0.7176424855484181,0.84824340711041
0.8987869714166802,0.7745126402716955
0.8917246148057658,0.7731159183292062
0.7906299561303591,0.7181425021496955
0.8161727102681052,0.7264377433008247
0.9524987629265197,0.8029074961020813
0.8532920758280961,0.7690529241274279
0.8800269168822584,0.7550952967229636
0.9092794223979849,0.7602904587553951
0.8463755433950849,0.9171660963540111
0.8446441963518078,0.0
0.9067617428892064,0.3933201788571448
0.7547818423872259,0.7831500999581354
0.5659688023819603,0.7780929392518781
0.7614163571722571,0.7992770710796562
0.8899027032828994,0.2717452303779209
0.8405781707309935,0.80716718269557
0.8109718770658756,0.8071074357239946
0.8538630240496502,0.8134134085007138
0.9105314222757386,0.6579315171676522
0.9572599989093453,0.9560454333042423
0.9669643497808866,0.5923805540678085
0.9941689967223233,0.6503484528735093
0.7732283043540743,0.7195119739332498
0.9609881630019517,0.23889239783801317
0.9485323504550783,0.6220603956529811
0.8778634879457257,0.9729052818456693
1.0,0.786587018263369
0.8570300478461973,0.5051377061003792
0.8822569523668379,0.4004156682165316
0.8806154412604508,0.3065841162676067
0.7376457098082455,0.7760459454211415
0.9127332576319823,0.6936100613900132
0.9550204354934596,0.27878683774216195
0.957525301181342,0.5847841533960819
0.9333888444519968,0.6005520193409483
0.9633309648935299,1.0
0.9804872582585324,0.7991973656108912
0.9409238278851422,0.9020208241240639
0.9778104341455061,0.6542364294689997
0.9920718599360339,0.5661411795480545
0.9722808487990422,0.5842575714680693
0.9063307280158576,0.5794248780237446
0.8418151750557593,0.3213616970551861
0.6340040728330351,0.5920777932852216
0.8360340370588881,0.6180822865808735
0.8442313000680195,0.27697094920456744
0.9339578096196351,0.5980946632199142
0.9502054737554096,0.2966962789944931
0.9284460960406912,0.3706068121476155
0.6815684905931259,0.7876842751394958
0.7204410503225943,0.6981160960716645
0.8464812882572663,0.40023882320521736
0.5332662249061644,0.587710665249474
0.6158937435478821,0.6159619340888778
0.6615230399092568,0.7326689149290747
0.6659301778460452,1.0
0.7189735163478163,0.6444756460109381
0.8887056493337135,0.5248868943214607
0.9502774180940534,0.3724985893684307
0.9887950718367083,0.4130511486987926
0.8005847246429536,0.14059098350662697
0.841363572850494,0.19480728704042358
0.7016604769844729,0.9721097410174687
0.8350268951676594,0.5152731333925492
0.5952942392736259,0.9863084974833237
0.5793979115914021,0.8553825522057927
0.4551712750109618,0.7127522754640089
0.9007551325646724,0.4931394652825415
0.9109937620498852,0.6528667763915195
0.907546552967587,0.8307373182340698
0.8665350427978553,0.8644644436068104
0.6419626062593647,0.9881558030477912
0.47548445261918937,1.0
0.5739919994635221,0.9865918727129275
0.7178585868107186,0.9697437230126418
0.6618229338743273,0.9539760431469961
0.5750087795754178,0.9857611322730759
0.708647278500883,0.9686714474237682
0.9689274883492345,0.6440805939189331
0.8848091333108312,0.7052923901990578
0.7117072151803511,0.7140575017539588
0.9864644116855915,0.29525857527819466
0.8630286614480173,0.49779964991060466
0.848450838882148,0.7157342005186568
0.8975074173066508,0.7684470031302019
0.8421251103232825,0.7086453975262743
0.7549773557808848,0.9659986685362838
0.6257101936150798,0.9266407667408785
0.8246302201996785,0.915525218951236
0.7732418892202284,0.9246991351007726
0.6817927936478467,0.9180997962770784
0.821642769637499,0.9139663227339664
0.8179686452692732,0.8825395685960926
0.8361915328245528,0.9110469729217276
0.8321158548543338,0.7617218331404702
0.8134519938192837,0.9233165939791473
0.8289639172930948,0.9438151991863507
0.8578895606967377,0.9125668708497451
0.7934993340184988,0.8870312742121569
0.8104641147823034,0.9090873951662138
0.8368995754884345,0.8847759306700148
0.8183158351023344,0.8900455313654958
0.7708379262071259,0.8425714988768147
0.9721140488505933,0.2705942890629125
0.8796598554504873,0.4664554316851782
0.7135053704109141,0.6405838285483353
0.8132309914583309,0.6350667785307861
0.9963419250465181,0.4317331495467053
1.0,0.7748200815650945
0.9560448919237741,0.9569676310748032
0.8198845695523724,0.9496345722250042
0.7737174014839169,0.9785416227360717
0.7952811593281891,0.9719878394361054
0.9065389123434764,0.6044223348166019
0.7306863360763484,0.6351309043947873
0.5924033428763007,0.8179297469388883
0.435229239385172,0.9429896953889763
0.5905954187125919,0.7490529104061301
0.8797028115984692,0.6672778531050036
0.8984479721089734,0.6391360363657849
0.8996476583877967,0.0
0.8472383369153031,0.42023959429191
0.8278624033573208,0.45859317389539467
0.7722632654991007,0.8292200063996169
0.7511984924784343,0.9198114184820017
0.7371793198212151,0.8845954927973616
0.7263277662077664,0.8532116638773852
0.7657698008385048,0.8836056239895089
0.8062912805190428,0.7066324279486772
0.775157233706257,0.8882054445853792
0.7705588772668377,0.8246685282338976
0.8823411342314275,0.960140899000386
0.8682955464204057,1.0
0.826815125837971,0.8003837468145791
0.8104396697520266,0.8829407237398932
0.8151030312426037,0.898394570914892
0.7378654375522735,0.9269695511750664
0.8165692804465855,0.14510672063752467
0.944744996747224,0.4712186525621959
0.9424745878946672,0.3993729903928303
0.870083433705359,0.6795946830753653
0.7332306515035494,0.7084222773397851
0.7373020752663996,0.7800513096371084
0.8012644532465085,0.8109904366430646
0.7592961290736626,0.6231212226687339
0.7835814810907568,0.31296809699176564
0.9679116685834305,0.2043513395758436
1.0,0.3672643054821962
0.9560248282358825,0.4367866731249954
0.9841278620672655,0.7853575244803925
0.9754573292497083,0.8092537466014668
0.7353966314559753,0.8577155528077909
0.7219410277243663,0.8571618079101546
0.7327389137273427,0.8791752973792654
0.8030833064192651,0.9454092722453321
0.7249429378393198,0.9844087343217173
0.6418588642479054,1.0
0.8009349419047501,0.8679458376639024
0.7382900235321649,0.8940339159622139
0.7652757105246214,0.8109344536424244
0.7868221348565733,0.9765346035795044
0.8037364825201743,0.9910804475719199
0.8480051355209397,0.7910032883927768
0.37023585103012463,0.9660747446770255
0.49093421934291026,1.0
0.6291631051554412,0.9848521864924847
0.7344965947964273,0.9347847271499492
0.954462110404468,0.3534382304378201
0.9649573302807157,0.2435529319079259
0.7660563034234049,0.6387088981823722
0.465263842470541,0.685198198705165
0.48200933106993193,0.7175031945395677
0.4543504564686211,0.7046934683160693
0.9372060482391913,0.3170046953898436
0.9893591493317474,0.38090509438131614
0.9803607546544653,0.3286772890540183
0.9106315629939912,0.7902906584937694
0.8878415019782537,0.6971102970544355
0.8388678717071594,0.6104720506953871
0.8146668007388967,0.6044562969144385
0.8913102097512706,0.6116853580972486
0.9366083513003464,0.6263898477463913
0.942976420296024,0.6273540428253592
0.7298461769008125,0.7431871554117765
0.5995805723870264,0.6969167717787992
0.7291001700278956,0.7302134130858772
0.8413326388591984,0.6764511307503428
0.9057427962753574,0.5170048326418122
0.7610470778716971,0.6557775529895538
0.7558725613764653,0.6010915649057696
0.810633851298714,0.859716876619961
0.823839867106468,0.6510084390651688
0.8720249551306205,0.7806742715223742
0.8807223925461449,0.5191394268055075
0.79575002460935,0.657614695045111
0.956123167608376,0.0
1.0,0.3394545176349604
0.8387431751911874,0.24671476668949743
0.9591925862384763,0.3330938620264395
0.9264498099174829,0.22976177420657617
0.9342111872741312,0.333192364849202
0.9836117011053115,0.6277998606513401
0.9505858650157945,0.5555001021145929
0.9399988889663438,0.2656555461357671
0.9739447353278895,0.3194676382109523
0.9799718753212993,0.38721853639252457
0.9352352638968527,0.48789761485264965
0.857051780517671,0.7631551321598726
0.7466102706850096,0.7899749290711379
0.7398523009883277,0.8727016596138921
0.653895386757084,0.9078862259335815
0.6437045964129025,0.9858481505777682
0.628749410760865,0.9723004972469654
0.7342469740291707,0.9638637560734772
0.8757552050167403,0.5765208848768067
0.7264042696871904,0.8750198839191697
0.8944730979227559,0.9131960918873151
0.8685573024832555,0.8889461912496086
0.7885124476351009,0.9521616971767356
0.7214778137691571,0.7690490237740618
0.8173003393490589,0.6871854959931897
0.8072585430464584,0.9877597784920913
0.6202927054633511,0.9668583795187022
0.17504558678274684,0.9826280876756673
0.2876084622832811,0.9837642704833437
0.7080390421997919,1.0
0.6891088866094969,0.9612674871673631
0.7081642788863552,0.9573160806921668
0.8457384765132145,0.8189054635889556
0.7665615034087044,0.8047975194024015
0.7367002764957024,0.7813405047579645
0.8688330128662499,0.49826503657699356
1.0,0.5169968219616544
0.9753797420532357,0.5306960313166353
0.8064036519877563,0.5316403497206145
0.8471592799754447,0.5623727534360551
0.9643921963284807,0.6336676562990174
0.958528308989196,0.7713962909246318
0.9181081477040642,0.9326524117173682
0.7372743247201449,0.9865849500106844
0.7557910852072239,0.0
0.8452088055906135,0.6125312006983501
0.9053732644124983,0.8885799760851478
0.8546543202544866,0.8999277604931988
0.7925224162585943,0.5005192214551335
0.880635532466491,0.46236567966704156
0.735972284701154,0.0413365950565192
0.7780038304757865,0.5211711009136656
0.8197927210715117,0.8632641585328813
0.8633355137255606,0.6058596090857598
0.7817628534127838,0.6766502212334896
0.7531002914190849,0.6960173867358415
0.8636809499242236,0.6915249924066428
0.6678635732496766,0.6345091407603208
0.8352730312958204,0.7299309620167956
0.8267242837929926,0.9554331497245869
0.8846764079215355,0.7681152876856268
0.8885814299723015,0.44353620594826665
0.7964558102239297,0.684557574066017
0.9088741649760889,0.736299120812366
0.8670413552684944,0.5686788379290247
0.7778062077753064,0.5130975151251468
0.908792197812579,0.17785284484103203
0.6863829279376902,0.3922986685572889
0.693784493680388,0.477980703526026
0.833451867510327,0.5791764132439953
0.713446691671386,0.4815932534638733
0.9415912561624911,0.4987791027162924
0.9018775905342228,0.5461690412166527
0.6170184810726562,0.6304494347956892
0.7966048522744827,0.4878924770804813
0.8289461035931647,0.26687858427223093
0.7201949520959773,0.6286629833738744
0.7443243660732528,0.7374592742716013
0.7889886198400896,0.639519290643519
0.6633059345495564,0.7254088898113964
0.6132400577999165,0.7103826411028422
0.5788846151854501,0.6700242313711131
0.6210796249374446,0.6691799814824748
0.7448561253121319,0.7872280384250309
0.7130105025294053,0.7031062332228657
0.5473043091520288,0.7677613151640806
0.6608641698551628,0.8486273942763589
0.8205312713320086,0.5362899182103769
0.5647229960024045,0.25165410009258765
0.6953871569087892,0.12237192239431134
0.719235478227417,0.0
0.5591310216785003,0.11232954664713853
0.7568824423435874,0.6279003598556846
0.5951485553160574,0.8651205854709725
0.8729707046119136,0.6749743052213422
0.9620401610183451,0.4085000774921896
0.8944206346942337,0.19238455703017301
0.8119644062271063,0.4631646994526604
1.0,0.02295400226766618
0.9835876272626292,0.0765520869870221
0.98070344071388,0.279580604112796
0.965938090735505,0.5157767980227256
0.5692939053975485,0.7344842283001476
0.6689047540660271,0.6039414974753861
0.5252014853720587,0.5353405169952608
0.6936223357618989,0.5640666677542764
0.48124313886195386,0.5688446730237452
0.6946278598432886,0.9961804507598313
0.6077808748937944,0.935706973481357
0.6814661651996371,0.8142960854208642
0.5450484232354085,0.8495152659613517
0.6308312178138753,0.6698231138808904
0.5307598859712171,0.6680091848637361
0.6112508195141407,0.7564553033207443
0.520166144080942,0.8283578589315866
0.7064415659924587,0.6701351219074498
0.8042137424197219,0.7754011240446028
0.9511255667601244,0.7107277740164609
0.94832257848409,0.8654916317259433
0.9338152152621043,0.4775996048106701
0.9634563977725138,0.7132062434314274
0.9404821542701793,0.7386915553280061
0.9341383886844198,0.7023290371159979
0.9413921352880305,0.6077870897485768
0.9880756550875714,0.4314233515695076
0.9433660264152127,0.5498246547343222
0.9064880212613898,0.4106259131003463
0.9381945328967064,0.42940540605403654
0.9580797304765333,0.6783406848015103
0.9500052756773442,0.348384093629472
0.966541411302424,0.705946439446135
0.9849466281079787,0.5795898510740211
0.9030436099131078,0.6217377130817467
0.9148825673453013,0.8445551970096807
0.8766057218486489,0.7265223838956348
0.8696592891752837,0.3816316959442095
0.8935654704346627,0.7423314570506596
0.9754637085869958,0.4755736595111932
0.9901392508933792,0.3883670140906196
0.9640008700826939,0.2731386252571181
0.9617063270793088,0.6088675605758644
0.9896183296621696,0.5272657638243767
0.9713493008810505,0.2011895678816672
0.8956398987445129,0.4388341514779101
0.9172268792737123,0.33828636626811076
0.9203545077921443,0.34223475966148914
0.9237384687766388,0.19368127060569365
0.9091060244074488,0.0
0.678538381051985,0.8756456525713906
0.6890565675495831,0.8579237101492636
0.6655954090245328,0.8049770827100163
0.6460539030316554,0.8172096796981483
0.5642178864674168,0.9866771176157707
0.5153964174658314,0.9835428717462851
0.5785713202266409,0.8972363161131611
0.6365106806531988,0.9886088810212427
0.5957897376452488,0.9667278556231508
0.5900822032064129,0.9862480677171637
0.502686426563076,0.9252622087031681
0.5936967308956316,0.8749122161829727
0.707245794985958,0.8710502476646388
0.6925393129541346,0.8591371006615471
0.7242751581961107,0.5646197973804062
0.8449665870552421,0.08723322030517602
0.7760794913102198,0.34862849473089325
0.7396985086353421,0.3922684792726306
0.7904848400485658,0.364760978690868
0.8971196453954573,0.5334305707921944
0.9442554627629403,0.22342176124463947
0.9371791427742278,0.4856585136797314
0.9316044335022966,0.42309981799142315
0.9358207396518935,0.6948182047553599
0.8471322334570847,0.7998870419430446
0.9845898564231582,0.0
0.9429878976828713,0.5206548911419636
0.9092913521841285,0.32643384525493163
0.8955151833630386,0.6637655286204676
0.7383319126015476,0.9046487925688372
0.6090873808089567,0.8987801193819759
0.6050819441835313,0.9079537079457403
0.6229400856517106,0.9035449408733873
0.6360046193978737,0.893401954730461
0.7478970291263688,0.839925734849843
0.7974040474885162,0.7577605753972206
0.8482980613938168,0.48090871713209815
0.7092031913569606,0.6651314716074843
0.7016429751021697,0.7964131647816638
0.6430905954118034,0.8747074601734681
0.5539256627680534,0.98984904749163
0.7498575417482024,0.9292233092079072
0.7135286139530034,0.9594745051459599
0.6802911605974945,0.9373811403995379
0.587745513175788,0.9562107200428123
0.6086965557883396,0.9738100987423888
0.5765239869718014,0.940156108257683
0.5799099091946454,0.9667388906654832
0.5754882503352989,0.9879760094500316
0.48741813304496806,0.9754540648841261
0.7854338180708508,0.9413595515150724
0.8482221952082575,0.722452961945349
0.8669221730146948,0.7487890515379143
0.9203812346772632,0.7250347523608763
0.9360827654059263,0.6424879427254988
0.841925046873993,0.6306134036429611
0.6273513899413029,0.6935494397201537
0.5044257319046469,0.8587389950857225
0.5358586534987904,0.778534461942086
0.5843847256037812,0.9652164909710744
0.5275623276187713,0.9921870745821079
0.6164425605501475,0.776174680660958
0.7898556879402503,0.5453325305917407
0.8497074194213723,0.655679844155645
0.5973282138170724,0.9740402572352199
0.5534357776697149,0.9932446994128994
0.6164394025460365,0.9909929325505324
0.5580007295760884,0.9763418758843899
0.5713588908696884,0.9840934452569859
0.5115210745813632,0.9689093579473335
0.7033528408347532,0.9700751228079594
0.6498990859580062,0.9392176337274181
0.6074246437949006,0.9462283288530637
0.6330015959263902,0.9342930441418399
0.524074005729263,0.9223577594306159
0.6852571352097787,0.9688494858579297
0.7473841407858943,0.9546171560646832
0.6681443053774013,0.9463233991581398
0.6705397453823598,0.950440753456435
0.717247940528019,0.9046673471281432
0.7521632315348784,0.9627194277375218
0.830158318753425,0.9662935375842493
0.5614650080168897,0.9755843673817136
0.6478218561069091,0.9735573232557551
0.6326103263659327,0.9664622470412579
0.6423271291867627,0.9830193931520831
0.655511325377124,0.9853779513610635
0.6742727053974303,0.9627362986832226
0.6815181912547116,0.9772613393843792
0.739897427836519,0.9761537617991176
0.7464750126649045,0.9779454562325491
0.6882635160310135,0.9695665010502164
0.684955139247618,0.9418002986157389
0.9763309148169604,0.0
1.0,0.34985280099876
0.939520290702363,0.5743823125005272
0.48821848455242395,0.9091794369077936
0.695276570258988,0.8969296409799427
0.7889846591622918,0.8829116183937942
0.7887222465667082,0.8651439302331223
0.8241181398264834,0.8160514661588752
0.80692955163143,0.6859636288589624
0.9785804321844659,0.5094522392583221
0.8277046189188911,0.8129868816374701
0.7547427775987207,0.8801056904096511
0.7085881484831454,0.8887295112074818
0.5895388361401961,0.9524967189572007
0.5734773789487421,0.9533984291313549
0.7467929249495601,0.9619576712164477
0.5991870687180093,0.9864422288744751
0.757429622538288,0.9455478444548241
0.729184085027694,0.5788572711359464
0.8498710107801914,0.8203625223420137
0.8544334961583187,0.8129482710843517
0.8542210333146293,0.5666044000312984
0.9951889121105908,0.2591348980971831
0.8085397616235485,0.7013313123727005
1.0,0.5810372297987365
0.9124488611134541,0.7422031454958398
0.7453403396435213,0.744371090253243
0.5506156387844003,0.7550151357850745
0.4947913777041669,0.6675864447987457
0.6177665920112085,0.26786499356431187
0.6600289728794216,0.014709718683623689
0.8279461676633005,0.5985011202864543
0.6199225773370514,0.47939156262745575
0.7024424887228182,0.5644985724955109
0.6544592253713775,0.632184863155553
0.4864520022856653,0.5564950130037979
0.6492120570430947,0.6757588417880089
0.6882859687051345,0.6504239476458094
0.6484321366107505,0.0
0.8225399731466574,0.9284774565524839
0.6565778654361542,0.9081831893469497
0.5444489015183839,0.6836471945166878
0.7320717259576764,0.7060165076725056
0.7269132965824293,0.5582896562865814
0.8028475784062818,0.6036023300898877
0.8570962462031442,0.700151556483095
0.8781847744425197,0.4356662923550381
0.7023298091554318,0.03167159716300035
0.9408749732528658,0.470534877192239
1.0,0.5811164859553687
0.8505691714043955,0.8935821208791402
0.82627933224298,0.9030236541008849
0.8012905978135868,0.8744644712265174
0.8627703776591966,0.9002509863959377
0.9178588931554266,0.9832599305422047
0.8982297005538908,0.9661900335648005
0.7861274279907031,0.9279512066925002
0.8869989419327118,0.9524025377317391
0.8968874934943596,0.9420632386945885
0.9880687251437346,0.9132430158581777
0.8070288952519181,0.9367313210914998
0.7073024423210821,0.9291682173263511
0.7817111613278271,0.8269622532687319
0.8719706632564804,0.8810980610727684
0.9408294586003574,0.8862871122101442
0.7219125283126784,0.9319796882688994
0.9205134834322227,0.8988487784917182
0.8854528128009533,0.8818600155565707
0.9415866719206838,0.8469300465815229
0.9640924505325411,0.8298936614911379
0.7427201195312544,0.7994966161813029
0.901964710529982,0.7615787979109748
0.949152892779977,0.0
0.8899182858225082,0.810400282413854
0.7851254920278301,0.7807626904534196
0.5801361210496749,0.8442726401196106
0.7885137404380939,0.8480857462912993
0.8328890952755045,0.8370124236715416
0.8987869714166802,0.7227147031712723
0.828684130367983,0.6783060475558166
0.8413924262211975,0.6691601879528802
0.8800269168822584,0.6690283832845146
0.9450910394375572,0.6231496874181629
0.9485340514146203,0.7453871250200447
0.8435684169391485,0.9228887891621376
0.5176579639639445,0.9655482208965486
0.49670298515729844,0.9737532778119387
0.3452419367027138,0.9837963897634208
0.5966499774331543,0.933633609555925
0.722554185681868,0.8444306903565129
0.8716117065354404,0.09922613066486081
0.9067617428892064,0.33353387639548554
0.9433291787533156,0.13597944423999178
0.8596514500283282,0.7675158886634141
0.6358161968311541,0.7643147945404603
0.5659688023819603,0.7468525506654838
0.6112554667028247,0.7803456454852431
0.7614163571722571,0.7843404517468012
0.8969683569757014,0.865738806282308
0.9406045573741745,0.4206622249668627
0.8109718770658756,0.8184775671371186
0.9059671659757217,0.9342812537809396
0.5833603957453503,0.8256398193155021
0.9023545568135376,0.7685442016297227
0.8113995041674669,0.8035485622197045
0.7743079317324436,0.8304659287022174
0.9485323504550783,0.6507223646766574
0.9068403093592051,0.9829282564881486
1.0,0.7958681667036234
0.7376457098082455,0.8115033218295318
0.8699393043602517,0.65425491482794
0.8750916621902916,0.6206803959658583
0.9282467199736738,0.851578470604586
0.9550204354934596,0.38174660182078807
0.9212626442568072,0.0
0.957525301181342,0.6700591861821247
0.7539364516453196,0.8701362779946953
0.9804872582585324,0.8703849499591414
0.9641131745948391,0.6392945952357939
0.9920718599360339,0.5737353589849482
0.9722808487990422,0.5537040779565404
0.8883720730836603,0.6398631015666875
0.8096326545640492,0.6117760770427126
0.8720642726351758,0.652768283146028
0.9045245440428524,0.57178996019577
0.9063307280158576,0.6476280017925083
0.8360340370588881,0.6531461157925259
0.8727326855864836,0.5479258745068405
0.8442313000680195,0.3173469118771253
0.9417736131601139,0.0898723277127066
0.9149393688120009,0.5696107928189276
0.8823361283105375,0.5250793921189909
0.9301441041004439,0.4990317626929272
0.914968929426364,0.6445195430287332
0.8464812882572663,0.44021854857094184
0.6452578898180398,0.5309130323321951
0.6158937435478821,0.6236450314270039
0.6659301778460452,1.0
0.7189735163478163,0.7055690137340224
0.8887056493337135,0.5200407169047804
0.9502774180940534,0.36265351300210347
0.9887950718367083,0.24407346077824735
0.8976914152717845,0.5685680332192212
0.8005847246429536,0.3069335274987366
0.7252512483028489,0.9508017147186151
0.7016604769844729,0.9782171455292403
0.6635400170513138,0.946629060927373
0.711850936405386,0.8050819296383608
0.4925665778100526,0.6122272036799128
0.8355449466422589,0.5556354229093549
0.9007551325646724,0.33484944613259426
0.9109937620498852,0.7425631093669175
0.9615646187454049,0.7408577753798045
0.7738391184288587,0.8234759639296378
0.7999041693258266,0.8963425243278108
0.8087182414943772,0.8957871630705854
0.8629529884188252,0.9298100699649736
0.6943797882397227,0.9406624616211979
0.6485667176765705,0.9638288760905848
0.7505509231851464,1.0
0.6787083738026257,0.9768740073942719
0.8014125317700069,0.8435527420376251
0.8485277955226043,0.8058455873091751
0.8867131466329441,0.6677439972067907
0.8630286614480173,0.4438203464915287
0.6772221009318516,0.5260589210174359
0.8884485520515073,0.6667428238010963
0.848450838882148,0.6078147764758813
0.7549773557808848,0.9467359064080266
0.5709880387316613,0.8217580200849625
0.7487024470736017,0.8528027505967821
0.7524195459390318,0.9022041304902229
0.8183158351023344,0.8215701974263127
0.7708379262071259,0.782219340104905
0.8446557249112489,0.794639759586997
0.9253878083864047,0.0
0.9721140488505933,0.07743577843589101
0.7433726677622955,0.3828710330361102
0.32715405177287205,0.711779524917806
0.8105026984276869,0.47438087448391847
0.8198845695523724,0.9477692182212103
0.7737174014839169,0.9844670086915366
0.7608478131939937,0.9392402314986066
0.9145637155274134,0.6224180984827711
0.8441848700092466,0.5808444825242501
0.8032100802628499,0.34282672846691914
0.6986780015042503,0.9839470856678257
0.6615765085706262,0.9175285305119185
0.435229239385172,0.9375005112676271
0.8412572167440311,0.689523441665164
0.8913119713344296,0.7195817101697622
0.8984479721089734,0.6854688670914011
0.8472383369153031,0.41676154015504835
0.8278624033573208,0.5021082009461385
0.7371793198212151,0.8720831514998902
0.7657698008385048,0.8719252364901753
0.8062912805190428,0.7505430106781134
0.8210286119524745,0.8173506627273274
0.9541500149232367,0.7949964415773149
0.99668499027886,0.7593396591809973
0.9619583175829197,0.8262685928029878
0.8444716934561571,0.7369388459898302
0.775157233706257,0.8522164474173249
0.7705588772668377,0.8106133113105914
0.7305752925001585,0.5869772043992846
0.7818192782675846,0.7079610860426961
0.778677912473874,0.7364149522751676
0.7660647576853717,0.9403607646643115
0.7548508860608016,0.9265588505494482
0.8823411342314275,1.0
0.8812336814891477,0.919313610317683
0.8682955464204057,0.9787106381722547
0.8399598124081772,0.7865056644896447
0.8104396697520266,0.8791110807610792
0.8151030312426037,0.9147731981239412
0.7710635485231404,0.9388491908100578
0.944744996747224,0.3987176847235092
0.8840576568444627,0.3738594968793972
0.7908160401902623,0.7175413179582971
0.7592961290736626,0.5710482578064099
0.9058298958280501,0.5706756485117691
0.8612131767067204,0.21417190035643022
0.7835814810907568,0.23666573514343006
0.8680100008132938,0.19672790206258856
0.9198982404766328,0.007660552932582231
0.90908336347848,0.514530536802522
0.7499070252671659,0.6145540700211308
0.7980993994525185,0.6208590115067634
0.975059120570234,0.6707788514808768
0.9841278620672655,0.7643699716130551
0.7353966314559753,0.8555636450994524
0.7536449312969501,0.9386469379850663
0.7249429378393198,0.9789230610834105
0.8615008460752908,0.9452080483607642
0.7652757105246214,0.8300190717125809
0.6300304551643199,0.8593951472542127
0.746622184210254,0.7401160481842651
0.8037364825201743,1.0
0.823045799052997,0.8922509523599406
0.8680113419419793,0.6574409095588992
0.6291631051554412,0.968197929924247
0.7671218387721079,0.7791565797091536
0.797703108737303,0.24188129187970403
0.7822137264371058,0.6884728977396258
0.787481508597526,0.9727387097325806
0.7557717433983163,0.5844067647554579
0.9439764066929606,0.35060937030513706
0.9816137971172008,0.2950705618811942
0.9649573302807157,0.26982462740346447
0.9151888590097039,0.49914915342842553
0.8671127794037898,0.5508692901306195
0.7885241052255901,0.6784640301741511
0.4791378954648195,0.7580522624506237
0.48200933106993193,0.7686439953390317
0.4543504564686211,0.734794323780954
0.4251574178015551,0.7369156994994589
0.6924787335894885,0.569504857618167
0.9803607546544653,0.3201772535952726
0.8388678717071594,0.7064728342253828
0.8146668007388967,0.7214069870553087
0.7298461769008125,0.8075445149343972
0.8865575142986352,0.685932816587966
0.9470419194449299,0.49855309668577796
0.7610470778716971,0.6987245851420643
0.8472562463739954,0.5956321743612544
0.7341503771722072,0.8379483890206405
0.8845023876223419,0.8949311750457848
0.7650124578886549,0.8307297161199211
0.8799835388935725,0.7463372127370473
0.8807223925461449,0.4890840781282088
0.666980301278631,0.2402691389074091
0.79575002460935,0.7143293188959875
0.956123167608376,0.0
0.9108934152506877,0.4763902134375343
0.978064977101743,0.4720571811166719
0.9591925862384763,0.27078322319652737
0.9634296480035661,0.357610551753046
0.9320474605385882,0.4473361802924041
0.9104459834129073,0.9155554524048646
0.9500137669430839,0.12489134012439973
0.9615518805837265,0.19450188062464308
0.9264498099174829,0.14895053549274617
0.9516881139948047,0.2455811650589225
0.9342111872741312,0.26701634750905145
0.9739447353278895,0.2672702388688683
0.9352352638968527,0.4672543442851235
0.9098699811969972,0.8075925472688041
0.8954316326119703,0.8411350420714159
0.7466102706850096,0.8136039631636979
0.7043357215283956,0.8369299236163646
0.6201887148792843,0.5060075296560629
0.9892343981489377,0.31089049164616384
0.663765407491917,0.9427910309683173
0.628749410760865,0.9731949568608833
0.7342469740291707,0.9622288136909292
0.8209152501483981,0.8977604043030409
0.9106969071461832,0.8292463022821913
0.7438959783920287,0.805394996350535
0.6820053829140077,0.8409569806833485
0.7264042696871904,0.8673804384238748
0.7882436673365392,0.8785804135764536
0.8273188571256808,0.8519413157153284
0.8833858431602356,0.858046682092774
0.6817361259725888,0.7889908175467165
0.692038779242771,0.7782225663392871
0.6112964972944297,0.7639224316751377
0.7010124256131757,0.7102835046400341
0.8712827629898423,0.0
0.9792623310041818,0.7583313181778853
0.7382949869732818,0.7952945195906387
0.8072585430464584,0.9842774333660582
0.39186423638430323,0.9754156397247452
0.2876084622832811,0.9838897699421251
0.49317148614879114,0.9972858983424757
0.5544326063437954,0.9919689136956865
0.7462756477527024,0.9884790275003033
0.5420129347651229,0.9727422724765834
0.7438114370392958,0.9420623968767234
0.7238757744431575,0.640168246841367
0.7081642788863552,0.9575423878144617
0.7708965016577521,0.9432276755984869
0.8195237763760406,0.9304205942189177
0.85511337587885,0.9221240477187587
0.7665615034087044,0.8031914723200535
0.734745050183425,0.6693473569547138
0.7575321346642527,0.6690448238694485
0.9657413379297569,0.6513157443069086
0.9371057577993713,0.9176789625083243
0.7321340185855835,0.9838105895733643
0.7671608787685643,0.9215176084782494
0.8588420139596751,0.798018660021008
0.6845346462640091,0.6516919654810207
0.9053732644124983,0.8888097085201281
0.7994383976065506,0.9252972124390986
1.0,0.6665830052236114
0.880635532466491,0.3612664512384508
0.966099421533675,0.31654810271533673
0.9479165584640283,0.1400923936061742
0.7162744875475688,0.3677214544541875
0.7308892484228683,0.47276623947042307
0.8487928466592479,0.4154320067765769
0.7780038304757865,0.5034216222999577
0.8464533745031458,0.4876056879323597
0.8521541991577642,0.7136366844970117
0.8633355137255606,0.5773600370201886
0.893118158598602,0.597440744168536
0.8267242837929926,1.0
0.769788873531773,0.40848876060800954
0.8399547590483689,0.4212046463473937
0.9232835511524492,0.5338809236223313
0.9088741649760889,0.8151637672747808
0.6684748374536275,0.6291981050683148
0.693784493680388,0.5413491629719823
0.80518368279886,0.5507270843400952
0.713446691671386,0.5302872674248068
0.9115450686631006,0.3794576252587686
0.6741369531779982,0.49849856186916913
0.8705246606448475,0.4813148504154014
0.8484437497148111,0.3889199563601679
0.8289461035931647,0.14384684697992525
0.9908967934283307,0.09958027260123364
1.0,0.4491209781399893
0.7201949520959773,0.6579253353704215
0.7443243660732528,0.7473954321672832
0.735516400462757,0.7065347905266957
0.7889886198400896,0.6713591444229434
0.6047073007840731,0.8131379529373532
0.5205828882192257,0.8686162501398036
0.5591310216785003,0.2877717729631404
0.6356533649857797,1.0
0.5951485553160574,0.8839345064879431
0.8729707046119136,0.7144950340330855
0.9312205079963052,0.40732638796634973
0.8416246946295272,0.7340991146575977
0.9708673005240127,0.06319811615038914
0.9835876272626292,0.08005868825260747
0.98070344071388,0.3512360056956339
0.6316904061256957,0.7778378043272254
0.664050923506627,0.6234475510643888
0.6712957051686843,0.6417713933146169
0.7511779912576635,0.5653428352408983
0.4672717822476489,0.5267290352355846
0.5610417958636132,0.7661060580564978
0.47768842408327755,0.7505985434213361
0.40569194299889116,0.724801887785778
0.606545708976486,0.6353711854849899
0.6800089029253733,0.8027694872256614
0.9429998725633539,0.7775347194546047
0.9341383886844198,0.834072858599009
0.9413921352880305,0.7620524399100591
0.956312288325099,0.7713855181745287
0.9874171427047157,0.7051285704068562
0.9500052756773442,0.6380459437945293
0.9729378735377632,0.8747988861476093
0.966541411302424,0.821497827941321
0.9849466281079787,0.7609232368703981
0.9967173650434107,0.6939667879406698
0.9746273653187668,0.7525175936462268
0.9148825673453013,0.9178833315792504
0.8766057218486489,0.8164207752426594
0.902255965089678,0.9429746650331405
0.8696592891752837,0.6844578168237297
0.9314240795105229,0.8440429306482102
0.9006159621800004,0.6847171497566282
0.942573982065936,0.758101101467208
0.9754637085869958,0.6991941490768969
0.9901392508933792,0.6485483461129424
0.917921358140641,0.6392280600559253
0.9343931932240039,0.6834379290113891
0.9896183296621696,0.7108716900890046
1.0,0.7294677802089433
0.9215901343814747,0.7800411909079967
0.9070646249344988,0.7387528876954664
0.9007001478151209,0.6533221653485848
0.9203545077921443,0.6135759045980427
0.9177676758209684,0.6100519421768965
0.9427004508189881,0.5007140377614334
0.6404521777603362,0.9274000921980432
0.7508547145464741,0.7681444758739285
0.657794173381924,0.9202431915925947
0.6685743258071316,0.9219204698359469
0.6655954090245328,0.7596645663556358
0.6686118663128277,0.9229546722293552
0.5248021958186166,0.9613890438358786
0.46679699816108716,1.0
0.5642178864674168,0.9617895222094964
0.5822127336657675,0.9277318071146523
0.5075737784372902,0.8959955463284165
0.5957897376452488,0.9781497239009674
0.5283764398465065,0.9425737116753748
0.502686426563076,0.9133013830806689
0.6042155127867778,0.8847931540202417
0.707245794985958,0.8772401759024241
0.6799851448807294,0.7704664802901928
0.8449665870552421,0.04969177468030494
0.8030954605356814,0.248066646642748
0.7396985086353421,0.3994837789755455
0.8971196453954573,0.5580869676195631
0.9118882866616718,0.38354385953331066
0.979331744898924,0.0
1.0,0.21142012491844653
0.9316044335022966,0.4217312328022594
0.9844721358758985,0.41679876140053546
0.9396328838547752,0.5209818011539632
0.8471322334570847,0.7351653429869224
0.8309464693744005,0.7269850329067024
0.9426741993704182,0.35525354504012024
1.0,0.20561181464863143
0.9978407705025901,0.05051739808041675
0.9773115502224315,0.2396748369010012
0.888662127906789,0.5937561799330082
0.8518842572959298,0.8251784687803874
0.8168880097188834,0.8118410846557322
0.7974799965291368,0.937822060964751
0.6050819441835313,0.8867646712250024
0.6229400856517106,0.8776519277292377
0.6360046193978737,0.8726372803273968
0.8329879906911389,0.3859147223039098
1.0,0.0
0.9567973795657921,0.3254149846842527
0.6070883176387967,0.9730335876741548
0.566681865222421,0.9879989629348942
0.47669371600938526,0.9873068307598587
0.7135286139530034,0.9481381327207639
0.587745513175788,0.9647293613618912
0.5799099091946454,0.9714254115398876
0.48741813304496806,0.9656757739234331
0.6942728780999824,0.968825949834695
0.7854338180708508,0.953337962656591
0.8171684931743433,0.9104393656860177
0.8482221952082575,0.8100892655602826
0.9203812346772632,0.7158686372112376
0.8524609537991469,0.5656220169647171
0.8033209429176807,0.6839525959715822
0.740804914881835,0.7755229971906776
0.46324637909654987,0.8757321326101678
0.6188733895247405,0.8737568136718541
0.6585178701941472,0.8817074950617027
0.5883041043680489,0.8698424368129104
0.5843847256037812,0.9464019403850872
0.5735104268608163,0.9592367494401223
0.5503727800046075,0.9481750952918767
0.6446170566110895,0.8927809921227289
0.6193761496532477,0.8286970708968702
0.8446151073946248,0.5303113642849837
0.8497074194213723,0.5713392648309494
0.8433856335086003,0.692277155770836
0.7872495232677558,0.7910717108477168
0.696847429209067,0.8079263386103587
0.5639702939642715,0.8146870728495579
0.4951263662813511,0.8398931958488577
0.6685098259805202,0.8704316584327142
0.6372587266711325,0.8833494388347389
0.6304588963106296,0.9548786079124624
0.6605202275890785,0.9714750231211102
0.5465385015022197,0.9662771543402955
0.5967062514426528,0.9671533603753166
0.5958361467833871,0.9764633177237526
0.5534357776697149,0.9960052157505366
0.6164394025460365,1.0
0.5834362003184359,0.9974135828386643
0.5410883086031741,0.9841975347496161
0.5580007295760884,0.9812413228779899
0.5873629016208496,0.9713133720485267
0.520679463307528,0.9807628070923335
0.6700901143985658,0.935887061704093
0.6755833967166065,0.9351472335159784
0.6852571352097787,0.9524164968474732
0.7473841407858943,0.9490839671965466
0.7385375756540064,0.9412497151331195
0.6361957495145641,0.9166735475091901
0.7319667816200961,0.9230997039586313
0.6717092855834468,0.9044410609048142
0.6394242147006067,0.9621575679909812
0.640784765993153,0.9626067493909078
0.7450358768110036,0.970154758405362
0.739897427836519,0.9728487458701183
0.6344802387531536,0.979622797717542
0.6676286526878543,0.9792363696014286
0.6882635160310135,0.9612801229523988
0.7177668837315664,0.926883616879092
0.684955139247618,0.9264597569796514
0.8542471071896944,0.8590968591430984
0.938004083457018,0.6581685509165832
0.9763309148169604,0.5414133140449555
0.9996151343472355,0.22608907223123154
0.9878560780149189,0.5597846131149959
0.9450851720226807,0.4040617888649252
0.9736984385224761,0.34410708132275114
0.9925418632866824,0.33496932245169375
0.6707125959971969,0.8932979738544727
0.48821848455242395,0.895751764683075
0.8549490183152354,0.8818568824255444
0.7732119168730031,0.6526071213425593
0.7547427775987207,0.8731162174213046
0.7085881484831454,0.8841433774931915
0.7085159540439072,0.9143014899374831
0.609303372800611,0.9129882541143628
0.6793333006812632,0.9407873527276748
0.6446329178139498,0.9618659006004697
0.48521247454893635,0.9470200173327025
0.5734773789487421,0.9474842092187863
0.7435783967907482,0.9604489126852549
0.6710613667398173,0.9538310370254958
0.5719754912434932,0.9791174681904702
0.8326812591013061,0.9061460010928075
0.7835735475041171,0.7880229877299688
0.729184085027694,0.5606174290590583
0.7864251722298147,0.8215144502611035
0.8527111594863801,0.8106456108556999
0.8544334961583187,0.7873836019997946
0.8886989985225054,0.0
0.8085397616235485,0.715788555390334
0.7941572339068564,0.7490933359564543
0.7901180165212793,0.8510654873153195
0.5901966715778434,0.8818385732328219
0.5806167878466418,0.871866525267045
0.773649065337915,0.7328939668323112
0.8130543536909617,0.6863278566689966
0.5388706741852143,0.621366015945234
0.5506156387844003,0.7063959263713038
0.6064126559022273,0.7047022896201491
0.6859993511228122,0.7689107671494231
0.6518987904611349,0.5065858883312306
0.6818913242721075,0.644565152088771
0.8588221585425743,0.5686960745327321
0.5490118469173315,0.6748757824884699
0.7309847175241437,0.375290259395345
0.7238378985220718,0.2597291134822449
0.7970614676419708,0.561910719786083
0.842552301355996,0.7329232113107471
0.7350232150607595,0.5838196022560208
0.7264947701119374,0.7336009203110214
0.7269132965824293,0.561320108471585
0.8028475784062818,0.6919660013865697
0.8615784872967972,0.7663763516432377
0.8570962462031442,0.718555589780072
0.7904937033788413,0.10355406239182324
0.7023298091554318,0.0931166444631143
0.8286083456594603,0.3571011474325414
0.9408749732528658,0.5033807570696143
0.8616612470125546,0.9405527903606433
0.8505691714043955,0.9304159587449686
0.8622745155906874,0.9521518651405912
0.9384671353658122,0.9497295370517327
0.8816085057995001,0.860285527695458
0.8012905978135868,0.8529118673261504
0.8686583056047416,0.9264793503685529
0.9223071065264947,1.0
0.9178588931554266,0.9855831149942369
0.9481723395587606,0.9997163976781036
0.8949671521897197,0.964286922290362
0.8982297005538908,0.9469481528122162
0.7861274279907031,0.9136521994791084
0.9015006052457729,0.933639658532397
0.7672495857349291,0.9354297355733581
0.8968874934943596,0.9406750776003601
0.7128297512251841,0.9692616712762885
0.9408294586003574,0.9861216992202237
0.9205134834322227,0.9714940638651615
0.8773617972982422,0.7920414423649832
0.7878756924970668,0.2036238652654804
0.8905071815966539,0.32366049940027214
0.9369869303138572,0.7938427550342209
0.9201323716825064,0.8147437651753116
0.8197665875537657,0.5965040400391896
0.6165719450407905,0.9090782571958913
0.9113787922674892,0.7612528527105638
0.85394129771485,0.8001649626747878
0.8841052274531852,0.7816701201654178
0.8532920758280961,0.7484182080980509
0.828684130367983,0.731868839793642
0.7935987791304275,0.6767247994276782
0.8413924262211975,0.5648072235795675
0.8800269168822584,0.7550193409545661
0.9485340514146203,0.6382771758063303
0.8122493737549353,0.8666334835133607
0.8463755433950849,0.8316199077912916
0.4038097265892425,0.9977659724074105
0.3739804328417655,0.9901620508822615
0.4151069032919844,0.9664093513471562
0.9433291787533156,0.373089318506338
0.9637115090824654,0.630400747846353
0.9679620611398598,0.7008416189099625
0.6112554667028247,0.8035106064522755
0.7421733450079534,0.7901265725284338
0.8282902920404553,0.6868107469068769
0.9162287991956802,1.0
0.9530573522440319,0.9929230439614884
0.8899027032828994,0.4933319049978352
0.8405781707309935,0.8278512031494798
0.835092163331975,0.8427942705892331
0.8109718770658756,0.8596972821453599
0.8538630240496502,0.8429344260099895
0.9226217390937033,0.8992657462829801
0.9059671659757217,0.9363332842343006
0.5833603957453503,0.804097091105487
0.8556602175399579,0.6524971321701326
0.9175141193532245,0.20988318893754157
0.9023545568135376,0.7555957274914411
0.9406096757651297,0.771782339524275
0.9624268533567671,0.570573610608962
0.7938290178931566,0.7591701370755723
0.9485323504550783,0.6571829653137652
0.9089336152090576,0.8151604422483786
0.8750916621902916,0.6081174091779483
0.9210183104153326,0.843641898436419
0.9811027650575912,0.7163227502600017
0.9550204354934596,0.3583519686480358
0.9727367181643259,0.7920285488557693
0.8319082714032277,0.8060226658989363
0.8518674949250904,0.838421332190665


==> figures/suppl/ssim_scatter_csvs/linear_scatter_data_Def3DGS.csv <==
velocity,lpips
0.9510024119027555,0.5727416788207862
0.8883720730836603,0.7866202859379396
0.7071020440138615,0.7895136166260054
0.7906305017076444,0.7941954083576623
0.8360340370588881,0.7349524806440286
0.8727326855864836,0.6996489486306174
0.9704350885720514,0.0
0.9149393688120009,0.8040389360803184
0.9226190965246942,0.9077849144882529
0.9702846845185646,0.3083478140787369
0.8201246944383397,0.43784102360923194
0.7082792716297408,0.6611480915829743
0.6815684905931259,0.6631858078283156
0.574368702652559,0.6102824526245357
0.7612962506307818,0.6536400237391066
0.765137684541207,0.32650395624376316
0.5343170832556682,0.6293863506713202
0.539275365715547,0.8472427948359224
0.5896941563931339,0.928377438642465
0.4839744632059301,0.9056123916821064
0.9502774180940534,0.4109076591498309
1.0,0.37452925754424604
0.8976914152717845,0.45467717086382897
0.5052449939214593,0.7893848248332641
0.8350268951676594,0.5197570241262454
0.7462744593571278,0.8231857999772022
0.5952942392736259,1.0
0.6326030908665313,0.6822689784422649
0.4551712750109618,0.7677490056181784
0.9287335678299997,0.616988942432076
0.9213236433611657,0.7873327009114027
0.907546552967587,0.826276605366612
0.7454929398062925,0.9212965981729877
0.8004926859298648,0.909155253974898
0.8087182414943772,0.9255728081006098
0.8629529884188252,0.9580534936403735
0.6943797882397227,0.9376589380780403
0.5490943560432224,0.9595006320713642
0.7178585868107186,0.9384997717812212
0.5750087795754178,1.0
0.708647278500883,0.983187532734145
0.9625574648593533,0.5333257260407092
0.6959347187293877,0.7972202532071574
0.762040058655536,0.7470426211715511
0.8079872864904825,0.6230582999068194
0.6772221009318516,0.6564697394519805
0.7132736706136629,0.7090610217049731
0.8625751940176659,0.6270815761188504
0.8549558402508229,0.6570381829999096
0.8912302696798576,0.626572553589345
0.848450838882148,0.6320960790541436
0.8421251103232825,0.6654312703898229
0.7065093931043628,0.6234805572324319
1.0,0.0
0.6817927936478467,0.8951006520757853
0.8219444245741028,0.48869554505280133
0.821642769637499,0.8719566962106426
0.7435444032177287,0.8303729601372365
0.8743862192753814,0.5487852525885837
0.7883027799230586,0.8834041058802655
0.8321158548543338,0.6169732762004749
0.7898696242635641,0.9136645408855103
0.8289639172930948,0.9701284386126681
0.7902620104146948,0.4082823645354615
0.8348074944250226,0.9040125689836976
0.7899875015733905,0.8937970520989522
0.829049683879067,0.887575074212347
0.7524195459390318,0.9871460261804796
0.7373104201164925,0.7707576232559294
0.8104641147823034,0.9478808226469698
0.8183158351023344,0.828435027308489
0.8622363457570351,0.850731367391798
0.8098335183001156,0.34049148844824717
0.9721140488505933,0.338752129381838
0.7433726677622955,0.09962794999250751
0.5634091772793457,0.520246709513246
0.32715405177287205,0.6194591255216009
0.4397261430721422,0.5748931057212227
0.9285277949293069,0.01973142898643723
0.9963419250465181,0.5584399824593177
0.9560448919237741,0.8958820766035062
0.8198845695523724,0.8346376994126445
0.7608478131939937,0.28753204989717374
0.7707918359606757,0.6446837696228195
0.7693508062799129,0.9026438051447061
0.435229239385172,0.8406398964808677
0.8847373536342709,0.5286699471804306
0.8984479721089734,0.5677565855646401
0.9036048325113373,0.4733935258142199
0.8996476583877967,0.0
0.7896119307898386,0.660148039268802
0.7974481981091653,0.6896585297676394
0.7520646420243862,0.8058655083579294
0.7371793198212151,0.7249888307064882
0.7657698008385048,0.9211742323417199
0.7619476070781913,0.7836533365368987
0.7919764161466567,0.7669492556814211
0.8210286119524745,0.7889007452215446
0.927022780294842,0.8156151827013751
0.8444716934561571,0.7696534417520362
0.7770986476243451,0.6340523296123294
0.7758694105811306,0.6386433214691488
0.7548508860608016,0.6551660239906217
0.8823411342314275,1.0
0.8399598124081772,0.7371592383994422
0.8104396697520266,0.8658177218410137
0.7378654375522735,0.8845656460013144
0.870083433705359,0.7944351625755044
0.9277360155784146,0.7519732896371504
0.7916914589768419,0.7378041597052649
0.7373020752663996,0.8062293835411044
0.8309087655168204,0.7525194919247741
0.8012644532465085,0.9559021976609691
0.9058298958280501,0.6531133530394551
0.9725049493174018,0.45821820245898126
0.9111262736171729,0.5943698324979652
0.7353966314559753,0.6704070813520113
0.7536449312969501,0.9152261920061688
0.8615008460752908,0.8021248339973439
0.6418588642479054,0.9601673949363835
0.7169055408178441,0.9766793042882235
0.7382900235321649,0.8950220622884805
0.5980852359419508,0.792014736751917
0.7652757105246214,0.725768967142184
0.6300304551643199,0.8857687529452084
0.708661561533426,0.9170789958445786
0.8037364825201743,0.9535594182410144
0.8680113419419793,0.4988219166345371
0.6291631051554412,0.8157138838399848
0.7906726766586847,0.5952062828429543
0.9439764066929606,0.5175579264228659
0.9649573302807157,0.1457517205283316
0.9151888590097039,0.36911122791578116
0.7885241052255901,0.4210741482286928
0.4543504564686211,0.4872310650490557
0.9372060482391913,0.40278530097933135
0.9893591493317474,0.35853371798626965
0.9106315629939912,0.4959842821929497
0.7011908365897773,0.38307741073470586
0.9366083513003464,0.25492173418377834
0.942976420296024,0.33210955921394913
0.7291001700278956,0.439537310844422
0.8865575142986352,0.3549515594983819
0.9495355180070353,0.22374291202958813
0.7610470778716971,0.36475200629853577
0.7558725613764653,0.3170216949070935
0.7105310405626196,0.2713140659126078
0.7599341542126472,0.2856217463546466
0.7951928290287745,0.3533269937821575
0.8472562463739954,0.3454096879219959
0.8845023876223419,0.9399602014800075
0.810633851298714,0.9049782697317055
0.8121665389430766,0.7268204713637212
0.850296079970179,0.7356445494683167
0.5402307717462285,0.6992938526487436
0.8356192526440027,0.7451906666943046
0.518605220025504,0.8842802755494752
0.6199284905745205,0.8502477043301618
0.8043394008339035,0.5587159449730186
0.666980301278631,0.5456190535414465
0.8993038089316358,0.5614562389016714
0.7800259747188143,0.6863123492872887
0.8197032351996383,0.8362249445515412
0.956123167608376,0.3019629790850486
0.9108934152506877,0.33847743023167437
0.9591925862384763,0.30625168418216114
0.9191814349726525,0.6645986637094156
0.912372842834493,0.9416164003067803
0.9264498099174829,0.12776983189270982
0.8746506250864542,0.33822178001644454
0.9505858650157945,0.5217302682945367
0.9399988889663438,0.2343213868678703
0.9338317632018717,0.21209709180606512
0.9739447353278895,0.2671779670971264
0.857051780517671,0.8181264001610403
0.6661748258976601,0.6180338526418139
0.6826880420259981,0.9989523519540376
0.5657396742582534,0.9249542168308615
0.5635487768967768,0.4907689863261357
0.6186312394610924,0.2618727642526028
0.8749013049620075,0.5075794645790512
0.9210010603709207,0.5726526511825762
0.7421052806791477,0.8423457441118065
0.6923282247059346,0.9224107426020539
0.7342469740291707,0.9065662528193127
0.8757552050167403,0.24503886426089538
0.6820053829140077,0.8822057454158276
0.7882436673365392,0.9159153247170876
0.9029891196570734,0.9148986946495253
0.8944730979227559,0.960394472722853
0.7885124476351009,0.9803054827758432
0.6817361259725888,0.8533045857865494
0.6112964972944297,0.826556960086192
0.6991766538035781,0.8987756760811506
0.7438334243096921,0.794968630695518
0.7214778137691571,0.49069682204985793
0.8085668085679372,0.0
0.8173003393490589,0.7221036013138963
0.9792623310041818,0.634188522208556
0.7555358406148751,0.8837389197767466
0.6482793815340651,0.9296854080668266
0.7382949869732818,0.6819087324471476
0.5567510829758162,0.8766326376232886
0.7703604292473721,0.9738065036457753
0.8180668222116794,0.9597160689118579
0.7932169411236778,0.9716750787204768
0.6202927054633511,0.9659152641183194
0.49317148614879114,1.0
0.5544326063437954,0.9918992305646335
0.7462756477527024,0.9895478895506441
0.7438114370392958,0.9237125990243312
0.8143923115489823,0.49383625328011393
0.8688330128662499,0.4539099680692677
0.9512722038082088,0.46220988123176493
0.8471592799754447,0.5309645917034285
0.9643921963284807,0.6146898528368498
0.9371057577993713,0.905732313801744
0.9181081477040642,0.9101708255794473
0.7671608787685643,0.8969248325002562
0.7735342669394731,0.538689200765326
0.7557910852072239,0.0
0.4669293572422562,0.8795144325013401
0.5201811189119352,0.8545681809868768
1.0,0.7487125214008316
0.8546543202544866,0.9222712653977412
0.819234808491517,0.9559982902192771
0.7925224162585943,0.44983462214531766
0.966099421533675,0.32921736387471057
0.7791718141882039,0.0
0.8197927210715117,0.9142320958757254
0.7726180383696043,0.7703910780533186
0.8633355137255606,0.6481120409250188
0.7817628534127838,0.626801498572516
0.8636809499242236,0.6296701814699085
0.6678635732496766,0.5951682693956108
0.893795746057057,0.5929281823522285
0.8846764079215355,0.674807935394061
0.7911268507089931,0.7235938310745789
0.7964558102239297,0.8293396543408544
0.769788873531773,0.6396979996937023
0.9088741649760889,0.8028540537575174
0.8255843143615372,0.6839900064688228
0.7214450983162691,0.7483993663753792
0.7114439010906488,0.7013781106923012
0.7395468228476216,0.328511347980567
0.6808173472677417,0.3120447459146611
0.693784493680388,0.3501855623891734
0.7653748420502999,0.41434136887693557
0.6741369531779982,0.5447492106182557
0.573583058227419,0.6894944660878966
0.7966048522744827,0.550263346978596
0.9809001173781491,0.42974008081687004
0.7201949520959773,0.4770502501631499
0.7443243660732528,0.574050269938893
0.748696032569414,0.4375119478447736
0.7236475429318561,0.5041957534887707
0.4644224898273494,0.5538163888174765
0.6210796249374446,0.6050553391210342
0.7130105025294053,0.6298409371065451
0.8205312713320086,0.45275574979729866
0.5647229960024045,0.4312265575045649
0.6356533649857797,1.0
0.5951485553160574,0.7269266517689402
0.8103400320681551,0.5684093926644476
0.9566164885786422,0.4708729352729603
0.8119644062271063,0.5444567369078961
0.6356244216625944,0.625758662347726
0.7778828955605603,0.8796110203119016
0.664050923506627,0.7801177005285453
0.7511779912576635,0.771333822434334
0.5643761611952608,0.8578338784723821
0.5671838632762932,0.8550471029016707
0.5610417958636132,0.8632183441753778
0.6946278598432886,0.9768531920028548
0.6077808748937944,0.9457902361780264
0.7131869396807063,0.8433210553855315
0.6308312178138753,0.834585995713605
0.6112508195141407,0.8223538868058932
0.6800089029253733,0.8520141724692977
0.7064415659924587,0.8003574058577981
0.8655401928736505,0.8173242141437284
0.8967668424700361,0.7631440164084905
0.9511255667601244,0.6242700442597443
0.9338152152621043,0.5150155054631931
0.9432344098204739,0.905984236295104
0.9634563977725138,0.9029199726938995
0.9753228475186774,0.745702073255586
0.985259405817233,0.6162852742162979
0.917904065677376,0.8382078464264215
0.9064880212613898,0.7999433534329267
0.9580797304765333,0.6057149020369527
0.9500052756773442,0.6733444141968924
0.9307210963093385,0.5116697627903082
0.902255965089678,0.960645542875357
0.9809985483239054,1.0
0.9400022979389019,0.9394907684071748
0.917921358140641,0.8354364613608593
0.9721384937885365,0.8524321852465506
0.9896183296621696,0.8959470082764492
0.9237384687766388,0.9366821158632749
0.6404521777603362,0.9498803083846492
0.678538381051985,0.9198474202906459
0.6890565675495831,0.9438926826487717
0.6685743258071316,0.9525087250522699
0.6185821438659698,0.9288403079754054
0.6686118663128277,0.9592697727454872
0.5420849084345497,0.978595334182839
0.5248021958186166,0.9721132055891977
0.5009661780451931,0.9295896137835242
0.5075737784372902,0.9327393290302652
0.5957897376452488,0.9732817426378146
0.502686426563076,0.9581375317194352
0.6042155127867778,0.9433090231181304
0.5936967308956316,0.9270454818394435
0.707245794985958,0.9051080683622187
0.7242751581961107,0.7740755293433854
0.7206083514329966,0.6356739233540059
0.9442554627629403,0.3350534562461192
0.9371791427742278,0.2962766370785063
0.9477169612637304,0.15351561082186618
0.9844721358758985,0.3878259266088881
0.8471322334570847,0.7788640973630832
0.8404433504545155,0.7764026237454229
0.8309464693744005,0.7197792471220463
1.0,0.4022649561391955
0.9429878976828713,0.72972787861226
0.888662127906789,0.7770301098495824
0.774717051008806,1.0
0.6880351769075647,0.8558499512657728
0.6215600519473818,0.9392065540949922
0.6229400856517106,0.919629093016517
0.8860068996120436,0.6896172387450278
0.7016429751021697,0.7858205548699048
0.5221459282261075,0.9716725817589738
0.5076498013991814,0.993746561811956
0.566681865222421,0.9974263171105046
0.6032210438584421,0.9459012897025374
0.6828968502074665,0.9458154569229988
0.636876563665943,0.9187911363349663
0.6161076475283384,0.958897152822663
0.5799099091946454,0.9757821512035446
0.5754882503352989,0.9912678151786167
0.7854338180708508,1.0
0.8726422618204157,0.8634146880693737
0.9203812346772632,0.7911701478794751
0.9360827654059263,0.6903855582446936
0.9229136500825744,0.6643333589097676
0.4563087821626048,0.9400789661571755
0.6273513899413029,0.7543355307391892
0.5843847256037812,0.9677559999207277
0.5671648110751417,0.9036586988587623
0.6374281348377637,0.9630067409749924
0.6446170566110895,0.9255873934424838
0.6193761496532477,0.9125768304111117
1.0,0.0
0.8446151073946248,0.89256341074649
0.8593029553746663,0.5387457426538661
0.9287233766597753,0.4892840863728119
0.696847429209067,0.7094614297888243
0.4951263662813511,0.7735558996979159
0.6372587266711325,0.7962291874874368
0.623758744377815,0.8499375730791335
0.612792920996767,0.8352920192631641
0.5824090612109367,0.8297840113472608
0.5717074205119569,0.8680272243660341
0.6997583460108723,0.885257620755748
0.6605202275890785,0.8872903885191089
0.6143885619293173,0.8441563589109121
0.5485272312308794,0.872293771746793
0.6038292124856837,0.8623196201725305
0.5410883086031741,0.893670391520131
0.5873629016208496,0.8994657614527212
0.42824395296115614,0.8846446761585786
0.7033528408347532,0.9208169008501952
0.6330015959263902,0.9019642538638158
0.6312045931846443,0.9024370563937341
0.6700901143985658,0.9543034353273222
0.6852571352097787,0.972806108690407
0.7289564611735799,0.9569321916711104
0.7473841407858943,0.9587783024701997
0.6942127976371671,0.9678638845577546
0.6737291614688974,0.9522059047159463
0.6361957495145641,0.9430686193605421
0.7292527817617623,0.9255148530309266
0.6850929988282326,0.9508312060648947
0.8227837427149118,0.9662600694648611
0.7266476956873247,0.9711232180113909
0.5614650080168897,0.9738401740473926
0.6742727053974303,0.966971749739963
0.7092922227703428,1.0
0.7450358768110036,0.9745194130563931
0.6490111580432792,0.9566493443822879
0.7333477179362818,0.9645112824640764
0.6534247429948296,0.9712894795001612
0.705065167692412,0.9651672043130664
0.7177668837315664,0.9345254146906219
0.9940191570244064,0.48758107782051463
0.9852931363171706,0.5184377908308817
0.8357809890591708,0.9241690478290879
0.7887222465667082,0.9061868070665909
0.8802488504942237,0.7760240828375707
0.7732119168730031,0.6728159783917792
0.7799436666445766,0.7734324744994447
0.6446329178139498,0.979004375634414
0.6897777563300217,0.9812480383096126
0.7435783967907482,0.984320864207674
0.5082063632109635,0.9881217635658107
0.6656061117629813,0.9938838800446915
0.6484451364103708,0.9976454036150759
0.5701829857904793,1.0
0.757429622538288,0.9427813011956231
0.729184085027694,0.49514825930622136
0.7864251722298147,0.803808244457006
0.8886989985225054,0.2820995018584236
0.7536538616579309,0.6918734810505914
0.8044157909378018,0.7415785980477939
0.7941572339068564,0.7623209300863958
0.7771194617082173,0.8790035048237234
0.5806167878466418,0.9186041889023129
0.773649065337915,0.3220178282292094
0.7453403396435213,0.5514669217521305
0.7417162514153414,0.67485204425679
0.5506156387844003,0.9444829668649924
0.6859993511228122,0.7483000058868697
0.6818913242721075,0.4021271222761536
0.6177665920112085,0.49439949618664714
0.6882859687051345,0.8093213539507039
0.6409574733928323,0.8065389368753338
0.7010478234092452,0.898657812032065
0.7309847175241437,0.8442668032078122
0.7991647654328419,0.9327312343188736
0.8225399731466574,0.8539619825583602
0.7649982400841954,0.9671806093478724
0.6053671836661129,0.9508803987959976
0.6315027245321584,0.9308848478757661
0.7264947701119374,0.8632914790952854
0.7253052605193114,0.8248117072784268
0.8028475784062818,0.7297857087708675
0.8781847744425197,0.6859936330110715
0.893044122600269,0.6370917176143763
0.7023298091554318,0.6455721111286963
0.9408749732528658,0.7190613358646262
0.9058082038201646,0.9040455536557436
0.8320017592580528,0.9274733721313275
0.8505691714043955,0.8202246309746035
0.82627933224298,0.8169696779557326
0.8573002603619742,0.7913300600793738
0.87447242942095,0.8667273212128818
0.8622745155906874,0.8401543553624371
0.9384671353658122,0.710717030855386
0.8605224034386599,0.7780514204144379
0.8816085057995001,0.6887245290122198
0.8012905978135868,0.7381370688167658
0.8627703776591966,0.7725219219125006
0.9471859347530663,0.6352099640778679
0.9223071065264947,0.8939904939685328
0.9481723395587606,0.884366813597076
0.9083091905070135,0.8804765564950039
0.8982297005538908,0.9004768702254153
0.8869989419327118,0.9049396853283973
0.7672495857349291,0.904069083436603
0.8968874934943596,0.8331267941457905
0.9880687251437346,0.8418641861048801
0.8070288952519181,0.9567444195203062
0.7817111613278271,0.8811197038384916
0.8719706632564804,0.9079828703195344
0.7219125283126784,0.8513310012706081
0.9205134834322227,0.7631570691304962
0.901964710529982,0.6627398076832578
0.884091426459262,0.6210293494799919
0.8899182858225082,0.8117029197917036
0.5801361210496749,0.8147959705311614
0.7906299561303591,0.5640967207465732
0.8084053955662571,0.6664021709532758
0.9524987629265197,0.7068806867295558
0.8122493737549353,0.8866745453112139
0.8463755433950849,0.8974336112890672
0.7968856568747185,0.5779515914322667
0.8716117065354404,0.0
0.9433291787533156,0.3644773880262274
0.8994322503950021,0.5334058086012629
0.8596514500283282,0.7785045194342385
0.7110069216097737,0.777172975721359
0.6588564754119575,0.783366650613326
0.9371344600385573,0.8983890509141564
0.8845998484473586,0.9793082287624567
0.91753219469764,0.41164540596937627
0.8899027032828994,0.3740206816905987
0.7817907747802042,0.570550295772243
0.7782977570211385,0.8790650963551561
0.6958308868126762,0.9114919912474854
0.9669643497808866,0.5459585773950495
0.9357574326872956,0.3519655040539919
0.9023545568135376,0.7087369526606901
0.9609881630019517,0.11432137454550495
0.8910413043629665,0.7676507260265083
0.8698765822728598,0.9456225140987184
1.0,0.7427515481656073
0.8570300478461973,0.6036494432652197
0.8822569523668379,0.3979842502619391
0.9030153346726002,0.7292447522399494
0.9811027650575912,0.4704734939053088
0.9550204354934596,0.1849545205679684
0.9727367181643259,0.6225657619923375
0.9695778389453406,0.4791231263299359
0.9253898396400292,0.7058698528874748
0.971150228165283,0.8325827030858847
1.0,0.8556008844989456
0.9399682716845911,0.8570999443371395
0.9920718599360339,0.7717096503060219
0.7839370697882043,0.7585506860065879
0.7897461101675866,0.7581995437213408
0.8940757049189141,0.7936645019081757
0.9063307280158576,0.7455249989787578
0.7803531537969357,0.7366899124785075
0.7071020440138615,0.7853468448153285
0.6340040728330351,0.7877239666782063
0.8827007569638137,0.6923259112059778
0.8655100099169207,0.6420399427444142
0.9339578096196351,0.0
0.9430578267784826,0.47316017668160704
0.8683492806337915,0.73726338737361
0.9301441041004439,0.7769740427712657
0.9702846845185646,0.5465177169677792
0.8452620500711107,0.703141141922836
0.8250037289041261,0.6753246687219868
0.9146376690695801,0.34239229905721
0.8825941632092219,0.6130198970170744
0.5332662249061644,0.5890174932686911
0.7127698048250762,0.6358316115282309
0.6095378883938165,0.819419927928221
0.765137684541207,0.6257087193837293
0.6837444082426462,1.0
0.5896941563931339,0.9140227807016831
0.7063416887389196,0.9073926447739826
0.7588544077289533,0.6351195241328293
0.915198151173717,0.5135667997527437
0.7867469730653869,0.6547676651500258
0.7252512483028489,0.9637519886910613
0.8586702115736226,0.0
0.5793979115914021,0.9126831622467902
0.4925665778100526,0.7036579770905523
0.6326030908665313,0.6910368398027807
0.7959494858037468,0.7301902868503266
0.9430055111554138,0.5085967710222183
0.9007551325646724,0.4302152776186622
0.9213236433611657,0.7980809860749734
0.7738391184288587,0.8721335881787804
0.7999041693258266,0.9323043246817674
0.8004926859298648,0.9088199295249676
0.6644147284254287,0.9196139166075645
0.8943228858713722,0.9305155398352314
0.6943797882397227,0.9324098294180242
0.612086395952901,0.9676159073433961
0.5490943560432224,0.9676633311894913
0.5616255090533954,0.9797617404658088
0.708647278500883,0.9912223256547554
0.8485277955226043,0.8414929879314305
0.9316876521156097,0.6603727940584848
0.5437411210080674,0.792943757982792
0.7117072151803511,0.760981151419012
0.9301199622457176,0.6516574634210284
0.9864644116855915,0.594751512367766
0.8079872864904825,0.6450676802226043
0.71689954055943,0.6555440873920242
0.6772221009318516,0.6808375157790859
0.7132736706136629,0.7148313549419111
0.848450838882148,0.5929696545998733
0.8975074173066508,0.6086387064906194
0.7065093931043628,0.6026627690304168
0.8249955868563116,0.9410786748639441
0.6817927936478467,0.8854018226728011
0.7883027799230586,0.8808994272763052
0.7898696242635641,0.9072233418834738
0.5709880387316613,0.8987766852598292
0.8578895606967377,0.9555748951589919
0.7487024470736017,0.9700812941926903
0.8432227473710436,0.923446554836258
0.7373104201164925,0.7819595429067763
0.8104641147823034,0.9456718306800754
0.8368995754884345,0.7629634718998956
0.8346189235519054,0.7567917633646839
0.9721140488505933,0.40686114843315285
0.9779125083666047,0.26111857551945494
0.7135053704109141,0.36423852856154065
0.6326472671791513,0.5114570185795909
0.5634091772793457,0.5309637229754489
0.3329903301925849,0.6394283620373763
0.32715405177287205,0.6302929440983673
0.9285277949293069,0.1338962175807174
0.9677162550842298,0.2704007369406783
0.9963419250465181,0.5878009513727726
0.9560448919237741,0.7914351003623631
0.7952811593281891,0.8012711548118291
0.7608478131939937,0.48437478794294475
0.9065389123434764,0.6973768235447292
0.8085222217921079,0.7761306717864039
0.8797028115984692,0.6190004801475851
0.8996476583877967,0.0
0.8062912805190428,0.7455417573401615
0.9861540660489816,0.8542128645108935
0.775157233706257,0.8497572051415058
0.7818192782675846,0.5905064420375066
0.7749226145533026,0.7388761790998714
0.826815125837971,0.7247183696750634
0.8399598124081772,0.8148021853948335
0.8088827466038644,0.8587408560129013
0.8165692804465855,0.03084826717514381
0.9044200130303807,0.6167995357382591
0.8840576568444627,0.6694247807727177
0.8518800306061285,0.515263674460523
0.827983118212777,0.9052301652461576
0.7332306515035494,0.8241688885798565
0.7781421872865288,0.7383927878971029
0.8612131767067204,0.2742834831397572
0.90908336347848,0.6470942189250843
0.9008114445021984,0.44272812607808476
0.7499070252671659,0.3969277425807711
0.9043862026370529,0.6109614978324647
0.9111262736171729,0.6041152417450465
0.9754573292497083,0.6127185252736497
0.750614189189574,0.8312103699385174
0.7327389137273427,0.6561120218652304
0.7169055408178441,0.9635222917842252
0.8009349419047501,0.6957026371457531
0.5980852359419508,0.7285700150029284
0.7652757105246214,0.6771856538843143
0.7387879985001543,0.6176178772862083
0.708661561533426,0.9220970938177773
0.7868221348565733,0.8582076180644885
0.807803724204311,1.0
0.7671218387721079,0.7670689312358195
0.7906726766586847,0.5478808931290294
0.797703108737303,0.6041263592544608
0.7557717433983163,0.7967421472611539
0.9439764066929606,0.5288215966320178
0.954462110404468,0.25257596708282226
0.9816137971172008,0.14482387003815944
0.9649573302807157,0.1359712955237323
0.959876929013215,0.30524563045710534
0.7660563034234049,0.4562128721635763
0.7054555273046438,0.4716891026310318
0.465263842470541,0.47728818237365755
0.48200933106993193,0.4889979490317596
0.4543504564686211,0.4803414830343435
0.4251574178015551,0.5007526572250101
0.9803607546544653,0.2902646647860828
0.9134932196706192,0.535591880017904
0.9106315629939912,0.4909508630136613
0.9212259546495009,0.5157168265647144
0.8388678717071594,0.4004531377816677
0.8913102097512706,0.3249027855580604
0.21739364233278227,0.43632601588297404
0.7291001700278956,0.4375544178436961
0.8413326388591984,0.3750520913248311
0.8764448465395499,0.3550848850268424
0.7599341542126472,0.30715950431756506
0.8472562463739954,0.34773399332323135
0.7341503771722072,0.8664527799215839
0.8845023876223419,0.9422142126933971
0.8112132121314845,0.9033064897386891
0.8121665389430766,0.7585746630408284
0.8590859504133751,0.7429378987647637
0.5402307717462285,0.7139015609152952
0.823839867106468,0.7090177237763132
0.8356192526440027,0.764659256056645
0.8720249551306205,0.8427716920623504
0.886072824686534,0.8829966772128456
0.666980301278631,0.6875657452565765
0.8993038089316358,0.6306325417638113
0.9108934152506877,0.4080684329832756
0.978064977101743,0.5483986105442933
0.8790324249786182,0.44934736257978664
0.9191814349726525,0.7662654269855572
0.9677898227966135,0.7488635583050149
0.9500137669430839,0.21064881224164891
0.9836117011053115,0.672594346547709
0.9799718753212993,0.4984234607360236
0.8954316326119703,0.8776313255186552
0.9383418941575339,0.7614563424558455
0.7466102706850096,0.8836046776022755
0.6661748258976601,0.6062364775417339
0.6992341045972464,0.7782846931701036
0.5657396742582534,0.8983215760891551
0.663765407491917,0.9306185421761202
0.6437045964129025,0.9902882419653407
0.628749410760865,0.9816150366248502
0.7342469740291707,0.8857829180750018
0.7882436673365392,0.8881969079168545
0.8586352271729908,0.873927096251306
0.8944730979227559,0.9077899124379414
0.7286286688083472,0.8486516949542661
0.7438334243096921,0.6643521844480744
1.0,0.26223141660261445
0.5567510829758162,0.8700567611942589
0.726938081652024,0.9664148358350524
0.39186423638430323,0.9832741651232189
0.49317148614879114,1.0
0.5544326063437954,0.9939927514876625
0.7438114370392958,0.9435556743907366
0.689397255684753,0.8730140266715588
0.6987414553049015,0.9127727218612712
0.6891088866094969,0.9710715268520885
0.7081642788863552,0.9712315640119364
0.8195237763760406,0.9492838337096808
0.8457384765132145,0.84153237532227
0.8688330128662499,0.5002855297132407
0.8916799341723324,0.6015859292206386
0.8064036519877563,0.5575698552444373
0.9225309377264522,0.9368036675833022
0.7372743247201449,0.9521082944137272
0.8370748600179256,0.8193168755281715
0.7557910852072239,0.0
0.6845346462640091,0.6907843967672493
0.6410677447659442,0.8130816716466848
0.7080143714988568,0.6912488948653444
0.7653015902961832,0.4080619695109694
0.9053732644124983,0.9100435027840611
1.0,0.6468411742750036
0.8546543202544866,0.8410815422386153
0.7697942519237823,0.8491006080951067
0.8078308281592564,0.7405916814073125
0.9445142826064344,0.4047785193823071
0.7721614134431244,0.09834541563984449
0.7308892484228683,0.5136282389816088
0.7855028006810236,1.0
0.8633355137255606,0.6343176143568867
0.8419180304029966,0.707105879952799
0.8289445822456376,0.5429225194564933
0.8382388760155851,0.738004437262807
0.8636809499242236,0.5666667439439709
0.6678635732496766,0.5820580646208273
0.8816852372871521,0.32575165701859526
0.8352730312958204,0.7437260488655305
0.7964558102239297,0.7840810298900885
0.7994946517790867,0.5547366737220846
0.8670413552684944,0.5493720832647497
0.9142540106260724,0.47767574597713675
0.7778062077753064,0.42843696606212633
0.833451867510327,0.31901966756950334
0.713446691671386,0.44352056903407455
0.9115450686631006,0.5336587936016597
0.9018775905342228,0.49434423597790383
0.8247042054056859,0.44429854530785634
0.573583058227419,0.6622677390939252
0.6484428599181536,0.7464991067679819
0.7966048522744827,0.527644913517029
0.7322209127128906,0.14609077213116103
0.8289461035931647,0.14523870287892385
0.7201949520959773,0.32044801554306035
0.7889886198400896,0.27666729782907573
0.5333122198356978,0.4474351480624686
0.6132400577999165,0.4097547522413126
0.5788846151854501,0.5083025298635866
0.5320493509065345,0.6427936345898954
0.5614024935885646,0.5920152466884555
0.5591310216785003,0.23136767405675523
0.6881188382273292,0.2952317052087364
0.7779452645133158,0.4022672451407355
0.8729707046119136,0.5521498450565432
0.9620401610183451,0.38466614590184295
0.8119644062271063,0.4850814105329217
0.9708673005240127,0.16138002188388023
1.0,0.0
0.5797696151586854,0.8538549211908417
0.6508355420410475,0.7598703427862192
0.5643761611952608,0.840981791112558
0.6946278598432886,0.96600429594237
0.5450484232354085,0.8965644953516962
0.6093099350261911,0.8830711505350822
0.6915301178936737,0.8747070697866506
0.40569194299889116,0.8255947337595962
0.5468321296681534,0.8405188346135672
0.6800089029253733,0.8337170483363328
0.6228748244426796,0.7998815419243852
0.7640903612821696,0.8053032769236761
0.9511255667601244,0.5294157415497579
0.9634563977725138,0.8339117432310701
0.9404821542701793,0.5374053581898575
0.9413921352880305,0.7688532142858855
0.985259405817233,0.6136135589060023
0.917904065677376,0.7476766523274706
0.9619910737455946,0.8125251990636135
0.9568764027304758,0.0
0.9278136302487736,0.4609871752646711
0.9444509658467783,0.8291401612068895
0.9366855300265733,0.8349194660698953
0.9849466281079787,0.7755352508831957
0.932551789905149,0.7290050151230337
0.8766057218486489,0.744479936871102
0.902255965089678,1.0
0.9142184380541081,0.881120825584846
0.9006159621800004,0.6159530867145023
0.942573982065936,0.8669868176237396
0.9526602224654922,0.9346130742210403
0.9640008700826939,0.6019398904353104
0.9260616449161506,0.731022857857865
0.917921358140641,0.7985551498136767
0.9343931932240039,0.8588473702604786
1.0,0.8201871526364513
0.9007001478151209,0.8614385890729669
0.9315402258618113,0.9435339622252553
0.9177676758209684,0.8586584821546284
0.6404521777603362,0.9308194642932667
0.657794173381924,0.9624375315354481
0.5248021958186166,0.980286718080717
0.46679699816108716,1.0
0.5153964174658314,0.9811370071986883
0.6122894174970016,0.961400119797819
0.5822127336657675,0.9574176783418723
0.45183554913210855,0.9413792289466152
0.5272662675427496,0.948076792565847
0.5009661780451931,0.9340959543155246
0.4222464647532961,0.9442637696183682
0.5283764398465065,0.9764704985576067
0.49683928003990374,0.9740897873834602
0.60334299509751,0.9416096282825144
0.6023465374046686,0.931482139010714
0.707245794985958,0.919139422826304
0.6925393129541346,0.9180139823135929
0.7844256174306559,0.6341224121261358
0.7904848400485658,0.6215485589345272
0.8815673189133011,0.6616038646107604
0.979331744898924,0.059468601267024225
0.915213098347489,0.769314214476148
0.8471322334570847,0.7907459374731641
0.8404433504545155,0.7994059822268461
0.8309464693744005,0.729776695512096
0.9426741993704182,0.37056374438481454
0.9845898564231582,0.10455522203610498
0.9773115502224315,0.7093947197762118
0.9429878976828713,0.7085354767194979
0.8518842572959298,0.8941319769697197
0.8037500426444867,0.9322777294662625
0.7974799965291368,0.9524410695478536
0.7247783012418804,0.8771696997633996
0.5400219467966816,0.9384932992860534
0.6050819441835313,0.9018449295776038
0.7478970291263688,0.8285802698842465
0.9185659103426982,0.27992591900255687
0.8482980613938168,0.6547846004734731
0.7092031913569606,0.757367448661203
0.5221459282261075,0.9812537690275877
0.5429448050117388,0.9790541293178172
0.5076498013991814,0.9930534660969967
0.7498575417482024,0.8499923819230075
0.6828968502074665,0.9357162336739488
0.636876563665943,0.9108339297626105
0.6161076475283384,0.9549547588654571
0.5754882503352989,0.9835443135216385
0.5587453765090954,0.9723399787718123
0.9203812346772632,0.7961178535715978
0.8524609537991469,0.6951898565624932
0.841925046873993,0.7807933555004436
0.8033209429176807,0.7887091136527463
0.46324637909654987,0.9319769742022465
0.3789319380823441,0.9657673067985255
0.46193435186541587,0.9638781517392901
0.6188733895247405,0.9770817515687477
0.4929079561371595,0.9029207323084566
0.5883041043680489,0.9204314264241003
0.5843847256037812,0.9823085732912864
0.6446170566110895,0.9523712507403564
0.6193761496532477,0.8935341961002315
0.6164425605501475,0.8985897210147722
0.6910968488661524,0.874354052642072
0.6604708215694284,0.7585455688484201
0.8446151073946248,0.8977340363142109
0.8593029553746663,0.5109267152621844
0.9524351323597442,0.5258589953854147
0.5639702939642715,0.6695718229431188
0.4951263662813511,0.7185641377885207
0.623758744377815,0.8052560578256586
0.5823282579977405,0.842262965878845
0.6018680771423683,0.7954084075387569
0.6605202275890785,0.8452374888855579
0.41815725913537727,0.8207646154002872
0.6038292124856837,0.8274209110131568
0.5410883086031741,0.8625578278414772
0.5115210745813632,0.8438593708389057
0.7033528408347532,0.8913018485991073
0.6330015959263902,0.8630074988830986
0.6312045931846443,0.8665029999898133
0.6852571352097787,0.9614625721469657
0.6705397453823598,0.9494171656883055
0.6717092855834468,0.9261714502216689
0.655511325377124,0.9763102085803839
0.6852156567309072,0.9841178265126875
0.6815181912547116,0.974017251305165
0.6676286526878543,0.9675012670311124
0.6534247429948296,0.960590411895823
0.7436692033542198,0.9576356461366622
0.684955139247618,0.9256990813409371
0.8499418168927247,0.6542247491770449
0.9925418632866824,0.42445911302901623
0.48821848455242395,0.9427162010192932
0.7889846591622918,0.9064056755010728
0.8357809890591708,0.9127252135491023
0.8241181398264834,0.8464930890645314
0.9970042290200254,0.30676577790893356
0.9007107831162874,0.0
0.9785804321844659,0.36135259728347996
0.7732119168730031,0.6280066357741604
0.8401927515541474,0.6941538191592027
0.7944630201521721,0.8548161204648232
0.7085159540439072,0.9015620389054163
0.6793333006812632,0.9723367176844977
0.6966315627620293,0.9862686531452134
0.6446329178139498,0.9711626961022802
0.7435783967907482,0.9647865306545649
0.5082063632109635,0.9723929462996785
0.5701829857904793,1.0
0.5719754912434932,0.9631168199328447
0.8498710107801914,0.8530674504111468
0.8544334961583187,0.8156877836354791
0.8542210333146293,0.5768872476691046
0.9951889121105908,0.013230872301225863
0.7536538616579309,0.6881114363420295
0.9124488611134541,0.7291120664215471
0.7728203377620118,0.8928693342691476
0.5806167878466418,0.9000881313755673
0.6357807943367164,0.8020357948971535
0.8130543536909617,0.4628379710407404
0.6064126559022273,0.33567186496019713
0.4947913777041669,0.28658826404321314
0.6859993511228122,0.3939931135211813
0.6177665920112085,0.3085221800163865
0.8279461676633005,0.4508587734580704
0.7543113262630903,0.30236858649541315
0.6882859687051345,0.6217924082355251
0.6409574733928323,0.34014738295174046
0.7022439947624577,0.4717324645873204
0.7254737966373854,0.6042999981369159
0.7991647654328419,0.5871661234115583
0.8225399731466574,0.5536576890564605
0.6053671836661129,0.464905994408148
0.708152510844023,0.8634480660970251
0.5019070210982786,1.0
0.8028475784062818,0.756001622183006
0.893044122600269,0.6274884629599381
0.9056456646236466,0.7286774929821339
0.9660056008881037,0.6839467953931316
0.8127547076189042,0.7329363101328367
0.9121288856247802,0.7571337373525374
0.9126862108476681,0.7396000034980018
0.8616612470125546,0.8300233491617913
0.8505691714043955,0.8303731493384404
0.8622745155906874,0.7811912445015785
0.8605224034386599,0.7440424657414452
0.9465557915454624,0.8138450909917709
0.9178588931554266,0.7581743928780684
0.9481723395587606,0.8885011936931028
0.8949671521897197,0.8686063086461858
0.9015006052457729,0.9677834037306189
0.7672495857349291,0.9053178371855077
0.8692825917098561,0.9300224746613497
0.8299571411006917,1.0
0.8492753969515972,0.9918933809061573
0.8719706632564804,0.8997297793635386
0.7219125283126784,0.8363022623326425
0.8854528128009533,0.647707497092286
0.9415866719206838,0.6139080550235678
0.9078236807394878,0.6670339568521482
0.7878756924970668,0.3893101066016038
0.849659404437676,0.22571730898724104
0.949152892779977,0.0
0.9369869303138572,0.7001006943805171
0.8899182858225082,0.7949304415682265
0.7397337170101341,0.7800886422120473
0.7851254920278301,0.7459088482177378
0.8197665875537657,0.5211454658495929
0.6165719450407905,0.8364937820157854
0.5801361210496749,0.809787111402541
0.7885137404380939,0.834379341648527
0.9113787922674892,0.6299336351804355
0.85394129771485,0.6456503143335831
0.7906299561303591,0.5581039149012105
0.8949597972131861,0.6236073089108154
0.8161727102681052,0.6971545694146838
0.9524987629265197,0.684392512643447
1.0,0.6347456510932634
0.8659660090530845,0.8032193168927215
0.828684130367983,0.6776607888151345
0.8413924262211975,0.722142283567272
0.9450910394375572,0.7961873510296744
0.9092794223979849,0.7898596085240414
0.8122493737549353,0.8779034608559447
0.8435684169391485,0.8897867431811777
0.702980573041498,1.0
0.37260035401807373,0.9829403750476209
0.3739804328417655,0.9821918943148038
0.4151069032919844,0.9510853324684853
0.9637115090824654,0.5487326812038572
0.6358161968311541,0.7520701829918552
0.5659688023819603,0.7525917119036053
0.6112554667028247,0.7642852186031097
0.8259304885747034,0.8500803850701026
0.8969683569757014,0.787551890362417
0.8845998484473586,0.9472467708159716
0.8899027032828994,0.27958634277439065
0.9406045573741745,0.4961312050367294
0.7817907747802042,0.5404983160965348
0.7782977570211385,0.8656379280042906
0.8538630240496502,0.8325357517382177
0.9226217390937033,0.8878396423237284
0.9669643497808866,0.6069951548458351
0.8386783208826994,0.6278712775292113
0.8442993013322049,0.7375445295673734
0.7743079317324436,0.7234364471550041
0.9299853483787239,0.8709701268456301
0.8699393043602517,0.6417938808770436
0.8817955096957056,0.0
0.9127332576319823,0.5661424180892674
0.9333888444519968,0.5937074606035333
0.9633309648935299,0.7703984173230146
1.0,0.8318786757767127
0.840637806631722,0.7802865620843422
0.8977131933246807,0.5734119770416798
0.7803531537969357,0.7051188195732995
0.6340040728330351,0.7685801140563898
0.7906305017076444,0.7586502774302211
0.8360340370588881,0.7103944095243945
0.9149393688120009,0.44342874645467084
0.9502054737554096,0.5302402084887163
0.9910246663773499,0.37121045627672516
0.7082792716297408,0.5694019274131167
0.6815684905931259,0.5446499490372452
0.7204410503225943,0.581677981148107
0.8825941632092219,0.23420717008754519
0.574368702652559,0.49634435247883185
0.8385210513981816,0.20517830042241114
0.8158438526266948,0.3633324277133557
0.5343170832556682,0.7387808393885854
0.6615230399092568,0.7995493819576274
0.5896941563931339,0.9344830092425153
0.269845545135898,0.9112408781860374
0.46742147012702717,0.9122956082045709
0.46137171055257953,0.8004336592988425
0.7189735163478163,0.7313501409479245
0.8976914152717845,0.5816310608878692
0.8005847246429536,0.44708434858600293
0.6804659440753965,0.830691748228017
0.8258073582404457,0.6234645137673899
0.606173966039663,0.8747535657690914
0.6326996411235891,0.8933475958164174
0.9430055111554138,0.5017534511612508
0.9247055959995982,0.5440830399706164
0.9109937620498852,0.7500880734799241
0.9213236433611657,0.7785452485586213
0.7454929398062925,0.918496465421136
0.8004926859298648,0.8999097279163185
0.6644147284254287,0.9278506191009521
0.8087182414943772,0.9233758138067143
0.8943228858713722,0.9265800847885073
0.7178585868107186,0.9289359533792539
0.6618229338743273,0.9619367371168286
0.8485277955226043,0.8443243690653864
0.5437411210080674,0.8079868808020506
0.6977629796292015,0.7797355984987416
0.7117072151803511,0.7847287569611675
0.762040058655536,0.7672040744007511
0.9301199622457176,0.6448763479380977
0.7132736706136629,0.7123533078640176
0.8370398412138513,0.6508374093722599
0.8249955868563116,0.9430311219150277
0.8246302201996785,0.8949526038477894
0.8219444245741028,0.6246836989205802
0.808991953607849,0.8970811329233609
0.8743862192753814,0.5816086944720071
0.7883027799230586,0.8893157340748628
0.5818356890532301,0.8928610205478832
0.8348074944250226,0.9230788950649491
0.7899875015733905,0.9027843542934008
0.829049683879067,0.9108121435486644
0.7524195459390318,1.0
0.7266602570170916,0.8781060841398571
0.7934993340184988,0.8967742567867127
0.7373104201164925,0.8009361607156321
0.8368995754884345,0.8140187352782394
0.8183158351023344,0.7895892836138699
0.6737034871611554,0.8901556849746808
0.8346189235519054,0.8028452771234773
0.8098335183001156,0.5159055334216011
0.7433726677622955,0.3362035425720895
0.6326472671791513,0.5770673800468683
0.32474376336682736,0.685638196804869
0.9677162550842298,0.3375629963174864
0.9560448919237741,0.7813337877412408
0.9065389123434764,0.45982231454776457
0.7306863360763484,0.0
0.7453688100531921,0.525027125780156
0.8091542267212964,0.70480752288303
0.8984479721089734,0.55248212480641
0.8472383369153031,0.618218323116729
0.8278624033573208,0.7080487058452578
0.7520646420243862,0.738265433873376
0.7263277662077664,0.8359210245662194
0.9619583175829197,0.6014652558169729
0.775157233706257,0.7589626359766672
0.7770986476243451,0.5074932069627472
0.8142314650985416,0.5282302862813105
0.8682955464204057,1.0
0.8399598124081772,0.638883067021543
0.8088827466038644,0.8080811640437351
0.7710635485231404,0.7986246997616641
0.7378654375522735,0.8964360898071984
0.8867939357337616,0.07460519763329591
0.8722166991535732,0.3902445200334242
0.8840576568444627,0.6786493018335485
0.8518800306061285,0.48834232241982267
0.827983118212777,0.9296178442510642
0.7332306515035494,0.8339593338791496
0.7373020752663996,0.7724818600515994
0.7942082438763449,0.9275893211340598
0.7592961290736626,0.6785367624095816
0.9305287304797897,0.7099774639803507
0.8612131767067204,0.28865799550405
0.8680100008132938,0.4132503917778697
0.8382888658680956,0.5163449445884011
0.7980993994525185,0.36699106155625144
0.8450739510918701,0.6796396487644578
0.7219410277243663,0.6619034355472652
0.7753339262678072,0.8274855035154502
0.6418588642479054,0.9285740410937706
0.46209784899989914,0.8091697122648278
0.7175513090277983,0.86757485981808
0.6300304551643199,0.8934392329312862
0.708661561533426,0.9386322521108176
0.5988565510253758,0.7526327191494271
0.7671218387721079,0.7463269233847801
0.755959024258596,0.9772989635342646
0.9593117423816444,0.20724467670700233
0.954462110404468,0.30996631086145654
1.0,0.13740241444755327
0.9527235824957603,0.12808365009542885
0.7660563034234049,0.4599692457652895
0.49011932051433327,0.4773847872372594
0.4791378954648195,0.48409059781322983
0.4543504564686211,0.4873696858229915
0.6924787335894885,0.44065179767306595
0.9893591493317474,0.3459335573346804
0.8878415019782537,0.4515349547046508
0.8388678717071594,0.40099057451187214
0.7011908365897773,0.39935859010777325
0.8146668007388967,0.37521722735188073
0.942976420296024,0.31779850195393444
0.8763629177618761,0.4026305631991519
0.7510524314719702,0.37570015243712634
0.7558725613764653,0.32757173171777254
0.7105310405626196,0.29410448969137265
0.8472562463739954,0.3270936981389152
0.8261069817700869,0.8701828940665843
0.7196454037242281,0.8599761351504114
0.7011631551634352,0.8201567264683511
0.8121665389430766,0.7416532339662403
0.8580081260313359,0.8431242018882539
0.9183794166191305,0.22745155505313766
0.833114720827922,0.45625684718820436
0.8356192526440027,0.7486117216884032
0.7650124578886549,0.8423580146119869
0.518605220025504,0.9037576671062824
0.886072824686534,0.7814963679373652
0.8993038089316358,0.5879852344965703
0.8973059544999967,0.599563175560161
0.9108934152506877,0.3841347596418877
0.9591925862384763,0.29211273699121465
0.9634296480035661,0.4415004151925586
0.9677898227966135,0.7030284633688515
0.9264498099174829,0.029413776019315177
0.9342111872741312,0.3752398696504707
0.9563900956144054,0.5911623298233861
0.9098699811969972,0.824146761846944
0.857051780517671,0.6829107496794165
0.8257849174372738,0.8027348420926389
0.7043357215283956,0.9117758306609166
0.6826880420259981,0.961208502436577
0.653895386757084,0.9194237089193549
0.5470515277925746,0.6240149196429902
0.6186312394610924,0.06543878610423738
0.8120835547601817,0.0
0.663765407491917,0.9185203268071723
0.6401939151848163,0.9467508404008377
0.6437045964129025,0.9678749372848435
0.5367942910872029,0.8417803936986081
0.6820053829140077,0.8658516594057832
0.8586352271729908,0.8760514324603005
0.8944730979227559,0.9282914723709133
0.7286286688083472,0.8319382833185135
0.5260325492721083,0.9137472332592224
0.7558799917416286,0.8451192883080497
1.0,0.28349947379588675
0.7555358406148751,0.8479387204617822
0.8180668222116794,0.9906200746389437
0.2876084622832811,0.9874884205169643
0.5966236102887419,0.9724055131991267
0.7086665654486102,0.8772556991237779
0.6987414553049015,0.909724154059655
0.7665615034087044,0.812114602554154
0.8471592799754447,0.5960656863858519
0.9657413379297569,0.6653767818356147
0.9371057577993713,0.9485785875424746
0.9269683582001097,0.9415452263643015
0.9225309377264522,0.9295172053014148
0.8588420139596751,0.7594265202906574
0.7653015902961832,0.39128502682324673
0.9080438991765178,0.9100142099696134
1.0,0.6512592727831802
0.8546543202544866,0.889990198716224
0.7516371912788496,0.16534141138486375
0.6804307458383457,0.25498472152823154
0.8487928466592479,0.3612373640312104
0.7953936466537501,0.3384277587731099
0.8464533745031458,0.5033992197409386
0.8197927210715117,0.9050981089287773
0.7855028006810236,1.0
0.7726180383696043,0.7052480109159396
0.8380198328775424,0.7470548103163316
0.8633355137255606,0.6269674635815043
0.8419180304029966,0.7154096360072261
0.8004734597497973,0.4366519967713418
0.7817628534127838,0.5883364723065688
0.7531002914190849,0.6287259292001384
0.6678635732496766,0.5218799246646424
0.7305334195941173,0.41029903524618516
0.8267242837929926,0.9080288849598339
0.8846764079215355,0.7023196371603182
0.8885814299723015,0.4304685398008994
0.8670413552684944,0.5121026636430026
0.8132019530203161,0.5095730676096398
0.7114439010906488,0.5943926086789407
0.9142540106260724,0.4431597609255487
0.9218879305727945,0.318236633739478
0.80518368279886,0.33390524967989754
0.6741369531779982,0.4512090726175233
0.573583058227419,0.5278836656301445
0.6484428599181536,0.7165063105908176
0.7056563791945836,0.7065813060179257
0.8705246606448475,0.5126321565758185
0.7966048522744827,0.3682714468629962
0.8289461035931647,0.05140296323394915
0.9448403036307734,0.06815803914395464
0.9809001173781491,0.20816535577098957
0.9275077362613358,0.3336162429120176
0.7201949520959773,0.4101335284433876
0.7443243660732528,0.5048838485458204
0.6210796249374446,0.5844082677885495
0.5320493509065345,0.701210901774282
0.5205828882192257,0.7003621730382293
0.8205312713320086,0.2621364550942016
0.8016336209819661,0.6150137186756905
0.719235478227417,0.32952624839948785
0.5591310216785003,0.3403585147247119
0.7568824423435874,0.488926284982623
0.534468482585361,0.9450777391622462
0.8103400320681551,0.26308460911007103
0.8729707046119136,0.34489337756452143
0.9566164885786422,0.46589586593760923
0.9620401610183451,0.4186256274402503
0.8119644062271063,0.5300743561869333
0.8416246946295272,0.5737138120194173
0.9708673005240127,0.17382620919149264
0.965938090735505,0.6867629466939449
0.6316904061256957,0.8624801424287525
0.6369713585905744,0.7623419322578409
0.6244967491226111,0.7596522177791086
0.7511779912576635,0.784950431667092
0.4672717822476489,0.8629403513222893
0.7459749089089878,0.9146157624496093
0.6970696365393735,0.9566098239848485
0.5450484232354085,0.9204472876438338
0.7276417664751461,0.870217404451341
0.6093099350261911,0.8948312051130388
0.663524992363848,0.9053311955253536
0.7131869396807063,0.8714438906531868
0.6014044717495924,0.8640960361558987
0.520166144080942,0.8634123604438656
0.8042137424197219,0.8446898236308417
0.9646025587657089,0.5211961596157846
0.9626472856772336,0.6355027560907615
0.9429998725633539,0.6853115186450978
0.9338152152621043,0.48210049832436247
0.9432344098204739,0.8949685958332397
0.956312288325099,0.5968922726036388
0.9064880212613898,0.7576242130243074
0.9580797304765333,0.7008471763698929
0.9500052756773442,0.5878046528573175
0.966541411302424,0.6745460307478858
0.9967173650434107,0.7261970889073546
0.9307210963093385,0.5237875645987579
0.9030436099131078,0.8491307396510981
0.9148825673453013,0.9103555146315718
0.9141758060943896,0.8492799624697125
0.921375262324784,0.8430854687418121
0.8766057218486489,0.6347165140751055
0.8696592891752837,0.525367629627966
0.8935654704346627,0.890503389953162
0.942573982065936,0.8444020232418283
0.9526602224654922,0.9291805471336991
0.9754637085869958,0.9560795821761079
0.9896183296621696,0.8887456549459379
0.9215901343814747,0.9531071035551463
0.8956398987445129,0.8966913957324271
0.9203545077921443,0.7139119086297203
0.9237384687766388,0.9077887823368094
0.9315402258618113,0.9525002308212496
0.9177676758209684,0.8949231801927919
0.9091060244074488,0.293459898239021
0.9306456908531037,0.8733427658125033
0.9427004508189881,0.4780041073705592
0.6404521777603362,0.9600975362881129
0.7508547145464741,0.9273470726524413
0.6685743258071316,0.962452825914952
0.6588024539470325,0.8627749235342604
0.6460539030316554,0.9157526082635591
0.6686118663128277,0.971737302186245
0.5420849084345497,0.9846173184170175
0.46679699816108716,1.0
0.5665257167413263,0.9819913862971489
0.5822127336657675,0.9656377358850072
0.5785713202266409,0.959898248532829
0.5440023268651664,0.9580972705062969
0.5272662675427496,0.9580111393105986
0.4222464647532961,0.952077613734251
0.5957897376452488,0.9861474595234417
0.5900822032064129,0.9839362403616422
0.5062907997665659,0.9678456497864754
0.654762853930108,0.9482071538860188
0.6925393129541346,0.9310128007871964
0.6799851448807294,0.9299088438364623
0.7078682138703417,0.9178115910230296
0.8030954605356814,0.6737085886120366
0.8971196453954573,0.7302291235625885
0.979331744898924,0.17341466347637755
0.9371791427742278,0.5034975973187729
0.9844721358758985,0.3286116740612858
0.8404433504545155,0.7891556032267817
0.8309464693744005,0.6940251548810362
0.9740585976347526,0.0
0.9845898564231582,0.0385298293557654
1.0,0.2532891187458669
0.9429878976828713,0.6761509378328513
0.8518842572959298,0.8960606426427902
0.7664078622729881,0.9329708848223529
0.7383319126015476,0.8914614851272541
0.5400219467966816,0.9538358896672261
0.6090873808089567,0.9062995103846947
0.6215600519473818,0.9311376317917698
0.7478970291263688,0.8304502687382284
0.8329879906911389,0.6517721980126939
0.8757049125680719,0.6178997501177833
0.8889874467754294,0.5898892249377965
0.8860068996120436,0.6367023453032506
0.8482980613938168,0.739136287747814
0.621225532822304,0.7985269191683607
0.7092031913569606,0.8079097135503573
0.5429448050117388,0.9879116622194023
0.5944008314839183,0.9945385490511535
0.47669371600938526,0.9988227967919447
0.5193152045684803,0.9993156123692474
0.6802911605974945,0.966632102110258
0.587745513175788,0.9690514641611991
0.636876563665943,0.9280155065103903
0.5765239869718014,0.9566265808812974
0.5754882503352989,0.9813539672595359
0.8171684931743433,0.9425354443600859
0.8669221730146948,0.8342944100027913
0.8726422618204157,0.863164836220015
0.841925046873993,0.7558548326286274
0.8033209429176807,0.776710769032354
0.740804914881835,0.8568241307359238
0.5874420382319138,0.9014321776094161
0.3789319380823441,0.9714750624491946
0.6273513899413029,0.7884159627060517
0.6585178701941472,0.9476354030803091
0.5883041043680489,0.9223959027115212
0.5358586534987904,0.7948950519339129
0.5671648110751417,0.8559260863288581
0.9552451276138849,0.7265405325042178
0.911637492506199,0.7191500272565281
0.8593029553746663,0.37390785354302547
0.9287233766597753,0.46224916991482606
0.5224267800854042,0.7319271981366446
0.6018680771423683,0.7577013158546807
0.6997583460108723,0.8294883314049071
0.649551952478925,0.7885087339396564
0.6605202275890785,0.839070132231868
0.5973282138170724,0.8586625124701309
0.5047672370109604,0.8204107224811413
0.6038292124856837,0.8102902550909377
0.6164394025460365,0.915666362858725
0.5834362003184359,0.8717240992956397
0.5713588908696884,0.8430993581249232
0.5115210745813632,0.8369197753114032
0.6330015959263902,0.8589124537554755
0.6312045931846443,0.8796855911003665
0.6700901143985658,0.9214452852881461
0.6852571352097787,0.9569418230100087
0.6629536137242004,0.9439515816924973
0.6361957495145641,0.9170928771739713
0.6681443053774013,0.9391109417515614
0.717247940528019,0.8889719147618679
0.8227837427149118,0.9465535000863337
0.7521632315348784,0.9635761195096247
0.7266476956873247,0.9617110143909308
0.5614650080168897,0.9677618143171006
0.6556640758611203,0.969088078212357
0.6727524051079169,0.9479958678916125
0.6423271291867627,0.9803337838561978
0.6742727053974303,0.9481283454299715
0.7450358768110036,0.9620042511893209
0.6815181912547116,0.9727572594713997
0.739897427836519,0.9653340517882979
0.6584928771259568,0.9722079986662936
0.6344802387531536,0.976048358767036
0.6534247429948296,0.9545780664828851
0.7351305420524494,0.9719073193095688
0.7777810989656498,0.9589155894803904
0.6554675809786074,0.9565265282549285
0.9996151343472355,0.26029752371199083
0.9852931363171706,0.3108295177817604
1.0,0.3338806094562169
0.9878560780149189,0.5756149041696189
0.939520290702363,0.6082698731192655
0.7852522501244944,0.5565515352509333
0.48821848455242395,0.9316959337353554
0.695276570258988,0.9131999717667062
0.7889846591622918,0.8918696394695138
0.8063081450247959,0.7654270699716444
0.80692955163143,0.6299526067098237
0.847370529541309,0.792136712232942
0.7085881484831454,0.8791425753732335
0.6284822158366796,0.9255575582617281
0.5895388361401961,0.9592222121889754
0.48521247454893635,0.9547246011751517
0.6897777563300217,0.96380775650598
0.7572629281708507,0.9665037206039558
0.6656061117629813,0.9802623251536959
0.5701829857904793,1.0
0.7835735475041171,0.7668789552734943
0.804096701040117,0.796877618529558
0.8527111594863801,0.8370315925036662
0.8156497221954123,0.8397930136793463
0.8542210333146293,0.5835392011003098
1.0,0.4570986032011666
0.7536538616579309,0.683798545196732
0.8015924066400912,0.7847349362956736
0.7728203377620118,0.8971251330336241
0.6933339736730353,0.929457380541819
0.5806167878466418,0.9014508206385378
0.6357807943367164,0.8421293581696939
0.8130543536909617,0.44122737753808366
0.80068993317941,0.2646035424605012
0.6716179207968078,0.8442311482885831
0.6064126559022273,0.8136505133609132
0.6859993511228122,0.7098114158217566
0.6518987904611349,0.7370921094936682
0.6818913242721075,0.4366057880378685
0.6600289728794216,0.0
0.6673867830233813,0.8157203634134176
0.6278382849605773,0.8484460767905039
0.4864520022856653,0.988091169819067
0.6492120570430947,0.8769786331913908
0.65342195219796,0.7235447776135842
0.7022439947624577,0.7439845468820648
0.7238378985220718,0.735191766319994
0.7991647654328419,0.936522395318811
0.8225399731466574,0.8467624769309302
0.6565778654361542,0.9970198280282735
0.7253052605193114,0.811158256831691
0.7269132965824293,0.7840212163518154
0.5019070210982786,0.9622370942477685
0.6702077296714372,0.9256016425061048
0.8028475784062818,0.6910082043662017
0.8570962462031442,0.6091595141373013
0.893044122600269,0.5728218657653255
0.8286083456594603,0.6412769855145486
1.0,0.5232825084840914
0.9056456646236466,0.6874913287249758
0.9660056008881037,0.7042870783720038
0.8127547076189042,0.6751842390905158
0.8139550131024471,0.7542091389117855
0.8320017592580528,0.8545837379928345
0.8622745155906874,0.8016665170446663
0.8012905978135868,0.7259713868327199
0.9404858219721645,0.8088157282646841
0.9178588931554266,0.8246484563090157
0.8982297005538908,0.8853351396789384
0.7672495857349291,0.8971117513119129
0.8692825917098561,1.0
0.8968874934943596,0.8624511348148631
0.8748421027355167,0.8349723743379226
0.937543683666502,0.7344345512564168
0.8591430548251683,0.8167157698868042
0.7219125283126784,0.8136961258783492
0.8854528128009533,0.6675861618692412
0.9640924505325411,0.5947882576654071
1.0,0.7009083415625433
0.9369869303138572,0.6739723012485128
0.8234123718126092,0.858048138348288
0.7397337170101341,0.8023118346230248
0.6165719450407905,0.8189108102312551
0.9113787922674892,0.6160313430265271
0.7906299561303591,0.5603753113367856
0.8161727102681052,0.6551275929657577
0.8084053955662571,0.6359991060785528
0.8841052274531852,0.6342255840167448
1.0,0.6458005854205633
0.8532920758280961,0.726446093182643
0.7935987791304275,0.6464322095122739
0.8413924262211975,0.6917169434670057
0.9092794223979849,0.7960185824109273
0.7851032445332469,0.9357277263002468
0.40953435304100033,0.9894014532630205
0.37260035401807373,0.9914644068895264
0.5966499774331543,0.930643076989173
0.722554185681868,0.811908299940041
0.9067617428892064,0.34999361215491975
0.8994322503950021,0.4828163198701176
0.9637115090824654,0.5106062724493183
0.8596514500283282,0.7468758915189391
0.7547818423872259,0.7239320333283462
0.6112554667028247,0.736035398083345
0.7614163571722571,0.7085047279475194
0.8282902920404553,0.5306388561121879
0.8370213652958476,0.30688376043960436
0.8259304885747034,0.8252023714728869
0.8434603363830452,0.5398897287750535
0.8969683569757014,0.774727435344909
0.9371344600385573,0.852186744055279
0.91753219469764,0.4374356090768087
0.8899027032828994,0.2495812938943253
0.8405781707309935,0.7633410445198371
0.835092163331975,0.7778914119018956
0.8109718770658756,0.8436201567647736
0.8386783208826994,0.7525312944603993
0.9357574326872956,0.1808236754810686
0.8442993013322049,0.717592449326938
0.9023545568135376,0.6298268190789598
0.9624268533567671,0.451592743685444
0.9609881630019517,0.0
0.9485323504550783,0.5570681892800671
0.9089336152090576,0.7898234981111996
0.9299853483787239,0.8282463403312665
1.0,0.6432805123347536
0.8570300478461973,0.628001041576252
0.9919114805295268,0.32534388998539526
0.9210183104153326,0.7314899446379579
0.9811027650575912,0.44261933784431456
0.9212626442568072,0.02800406063785224
0.7539364516453196,0.8109622126702468
0.9333888444519968,0.492474611578856


==> figures/suppl/ssim_scatter_csvs/linear_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.9510024119027555,0.2545000183105566
0.9651579430400973,0.9634684493187677
0.9778104341455061,0.716738475892958
0.7897461101675866,0.8475252088597618
0.840637806631722,0.8893990634548358
0.8720642726351758,0.905519120201639
0.8360340370588881,0.5991003147823512
0.8727326855864836,0.61447282315346
0.8655100099169207,0.6644590504304573
0.9339578096196351,0.2884662526414766
0.9430578267784826,0.2188569654772991
0.9149393688120009,0.345655478542148
0.8683492806337915,0.4417271003167341
0.8452620500711107,0.7986102864634874
0.8250037289041261,0.7478154650422324
0.9146376690695801,0.4997795152669185
0.7612962506307818,0.5159877472988016
0.8840849612100369,0.19483697671334
0.5343170832556682,0.843763476478272
0.5858908777065321,0.9272185104398653
0.8887056493337135,0.22223124994357674
0.915198151173717,0.6641102115105116
0.7867469730653869,0.5789029198414872
0.8258073582404457,0.40077244430561876
0.5052449939214593,0.7238945437727242
0.6635400170513138,0.8376151756610379
0.606173966039663,0.8387511823447912
0.6404521777603362,0.901392682360802
0.6752768201785888,0.912933444013455
0.6890565675495831,0.9255682557169853
0.7508547145464741,0.785022352794163
0.657794173381924,0.9711103205388133
0.6460539030316554,0.8853478900645464
0.46670462426545484,0.9805209998954404
0.5153964174658314,0.9809656968129735
0.5665257167413263,0.9417163324586033
0.5822127336657675,0.9371048732406578
0.5009661780451931,0.9253278962361108
0.5075737784372902,0.9326049867260361
0.6365106806531988,0.9739822019223658
0.5900822032064129,0.9783220613025061
0.5363103384597381,0.9570123125259805
0.5936967308956316,0.8801409513900046
0.707245794985958,0.8146034642368044
0.6925393129541346,0.8520523639386822
0.706091839477407,0.8927330466871195
0.7078682138703417,0.8586612933252746
0.7844256174306559,0.582805435057036
0.8815673189133011,0.08536746310450091
0.8971196453954573,0.3975520311332471
1.0,0.150481930322528
0.9430991074551852,0.35302719058657916
0.9477169612637304,0.2789932826857016
0.9844721358758985,0.7200274243248946
0.915213098347489,0.9350845699519884
0.9845898564231582,0.7687622492255226
1.0,0.26020095541582894
0.9978407705025901,0.0
0.7974799965291368,0.9892765060092095
0.8757049125680719,0.8163549853278594
0.8860068996120436,0.7769668620628694
0.9720867683325293,0.8925800252583178
0.9409238278851422,1.0
0.9187707748318537,0.9705272534423474
0.9399682716845911,0.7896577709850559
0.9920718599360339,0.7271778235390123
0.9045245440428524,0.8727997956730724
0.8977131933246807,0.865284014801062
0.8418151750557593,0.8553591391501323
0.7906305017076444,0.8852070055583914
0.9417736131601139,0.2574530440288095
0.9704350885720514,0.0
0.9149393688120009,0.732447189228037
0.9502054737554096,0.7219556558639116
1.0,0.545594586870652
0.9284460960406912,0.7024227965413672
0.8201246944383397,0.7364470909088908
0.8464812882572663,0.7889773965016728
0.8840849612100369,0.6712402189875549
0.7127698048250762,0.8207043979841641
0.6095378883938165,0.8344210194594869
0.6837444082426462,0.9593424650297507
0.5896941563931339,0.9915041985577169
0.46742147012702717,0.9859895216736854
0.6659301778460452,0.8717496442351046
0.7063416887389196,0.8753984585172079
0.7588544077289533,0.6288445258644065
0.8957634021447434,0.7855746408698893
0.915198151173717,0.7687417090166283
0.7867469730653869,0.6883722960672902
0.7016604769844729,0.9962322540743849
0.8350268951676594,0.3324351154227964
0.6635400170513138,0.8860193395059853
0.5793979115914021,0.8847387443590543
0.6404521777603362,0.9065670933709422
0.6643591036224195,0.8739202628321912
0.6032872089904535,0.9923338459378646
0.5642178864674168,0.9840054477006217
0.5153964174658314,0.9865534095731721
0.49684287485541356,0.9878320701100997
0.6122894174970016,0.9395553733917907
0.5785713202266409,0.9373988843186583
0.5440023268651664,0.9359517581582383
0.5272662675427496,0.9309955769705557
0.4222464647532961,0.9285883258486617
0.5075737784372902,0.9275678501753236
0.5735815526760263,0.9285786439162771
0.5900822032064129,0.9788743462678571
0.5567053141222569,0.9593904255370649
0.6023465374046686,0.907572077952465
0.654762853930108,0.8630748849060288
0.6925393129541346,0.8401241869193866
0.7242751581961107,0.5819599781188328
0.8030954605356814,0.4218995628607528
0.8815673189133011,0.03538810832791414
0.9118882866616718,0.3462249338804701
0.9430991074551852,0.25791151036531546
0.9553361533228456,0.8272505676203206
0.9396328838547752,0.8975975380885216
0.9483102442372146,0.9166680266240805
0.8471322334570847,0.9713925834398633
0.8085013269738169,0.9582368734967613
0.8309464693744005,0.9552852478295727
1.0,0.24395887488780352
0.9978407705025901,0.0
0.9429878976828713,0.7513092504303294
0.888662127906789,0.9218679856958384
0.8955151833630386,0.9370600052066941
0.8168880097188834,0.9858923198671645
0.6050819441835313,0.9698832897499362
0.8889874467754294,0.7752140637729363
0.839779362985454,0.756446910500555
0.9695778389453406,0.29388280835423836
0.971150228165283,0.7788576839649693
0.9720867683325293,0.9481673321103558
0.9641131745948391,0.8492423480038104
0.9778104341455061,0.7790092426551628
0.9722808487990422,0.7857469357864016
0.7839370697882043,0.8770899438182039
0.7897461101675866,0.8632213132742376
0.8418151750557593,0.8497261233429078
0.751366852785163,0.6990363696399249
0.8360340370588881,0.5681514972584043
0.8827007569638137,0.6208587598295915
0.9140613513838767,0.0
0.9339578096196351,0.710497501426924
1.0,0.7616819603651134
0.9702846845185646,0.7016523645721423
0.8250037289041261,0.9374960238773445
0.6815684905931259,1.0
0.7204410503225943,0.9033278018560317
0.8464812882572663,0.8923613195619858
0.9146376690695801,0.8415919454283326
0.8825941632092219,0.8829053158631838
0.6452578898180398,0.8388801177738731
0.5332662249061644,0.8982323166705046
0.7612962506307818,0.8815124408957767
0.8840849612100369,0.7921968536885425
0.8158438526266948,0.8564023863008126
0.7127698048250762,0.910413364431466
0.5343170832556682,0.9464444279177124
0.6837444082426462,0.9623417503183138
0.5896941563931339,0.9875080306477294
0.269845545135898,0.9880250385963906
0.6659301778460452,0.9374931117875124
1.0,0.830970167273847
0.8976914152717845,0.7814839236267674
0.7588544077289533,0.7658697852738001
0.8957634021447434,0.8225054402372426
0.8005847246429536,0.7835346456207226
0.841363572850494,0.7571411152833012
0.7462744593571278,0.624888864237212
0.606173966039663,0.9268338656023518
0.5793979115914021,0.8671647792992219
0.6404521777603362,0.8853753884981261
0.6588024539470325,0.8403529319321157
0.6767019201198088,0.9366774842061749
0.5642178864674168,0.9837367315874328
0.49684287485541356,0.9817828659243157
0.5009661780451931,0.9175199105774914
0.4222464647532961,0.9222174496260759
0.5075737784372902,0.9272600442702291
0.60334299509751,0.929162353471722
0.5936967308956316,0.8908692574720376
0.654762853930108,0.8789625100667097
0.6799851448807294,0.8549906188980521
0.706091839477407,0.8753116293053139
0.7242751581961107,0.6573967527504285
0.8449665870552421,0.19914677161823
0.7844256174306559,0.6058837724794713
0.9118882866616718,0.37263985544313555
1.0,0.15968371663699063
0.9371791427742278,0.49980759501219185
0.9477169612637304,0.3095189067793952
0.9358207396518935,0.912563155372988
0.9483102442372146,0.9146543372517993
0.915213098347489,0.9470745169011136
0.8471322334570847,0.9826561207564511
0.8085013269738169,0.9728678918755247
0.8309464693744005,0.9661970170309113
0.9978407705025901,0.0
0.9429878976828713,0.7439120810579491
0.7664078622729881,0.9830894968052906
0.7383319126015476,0.9831022876197184
0.7247783012418804,0.9698606551234218
0.6229400856517106,0.9634257126649354
0.6360046193978737,0.9581743856615436
0.8860068996120436,0.786955729770324


==> figures/suppl/ssim_scatter_csvs/linear_scatter_data_RTGS.csv <==
velocity,lpips
0.9804872582585324,0.9807494892858524
0.9651579430400973,0.901511272007657
0.9409238278851422,0.9223706605078499
0.9641131745948391,0.591444462943339
0.8096326545640492,0.4880683445602335
0.7839370697882043,0.4677352539920132
0.840637806631722,0.5125116089330197
0.8940757049189141,0.5534886767039389
0.9045245440428524,0.5076471010610387
0.7803531537969357,0.3705374156798909
0.8360340370588881,0.5038328218958877
0.8827007569638137,0.33958525829234865
0.8442313000680195,0.21436501404907748
0.9417736131601139,0.18699120916752607
0.9430578267784826,0.7871530006214154
0.8683492806337915,0.7336491346026507
0.914968929426364,0.8558795065350489
1.0,0.5234691278791398
0.9146376690695801,0.18251785295885414
0.574368702652559,0.48940639548506054
0.5332662249061644,0.6269806342511944
0.7612962506307818,0.4956052687876287
0.8840849612100369,0.17368866069700395
0.8158438526266948,0.392339272434624
0.7127698048250762,0.548093477175718
0.6095378883938165,0.5722237502928802
0.539275365715547,0.8762660065401424
0.5896941563931339,0.9024072206432159
0.6084900858708738,0.9963254994244267
0.8887056493337135,0.4871193830669397
0.9502774180940534,0.4217383331805263
1.0,0.3784277390272737
0.7252512483028489,0.966426138018103
0.7016604769844729,0.9817766880306044
0.5952942392736259,1.0
0.6635400170513138,0.9957361298175611
0.711850936405386,0.9027458953561474
0.6326030908665313,0.6662837813393148
0.8355449466422589,0.674489835006395
0.4551712750109618,0.7861451552148663
0.693119693870821,0.7485284009048792
0.9287335678299997,0.5878644681706842
0.9213236433611657,0.7657534523523241
0.7999041693258266,0.9272601229631174
0.8004926859298648,0.8934266445625317
0.6644147284254287,0.9236194314924334
0.612086395952901,0.9535286456393636
0.47548445261918937,0.9765991270427349
0.5750087795754178,0.9975872372030467
0.708647278500883,0.9706643157968661
0.8014125317700069,0.8485747940506111
0.9004300546129124,0.725024845870478
0.9689274883492345,0.690127836525877
0.9316876521156097,0.7094592006333302
0.5437411210080674,0.8188358299797616
0.762040058655536,0.743553906494402
0.6772221009318516,0.6914430183635988
0.7132736706136629,0.7100923181037546
0.8625751940176659,0.7664121073341604
0.8549558402508229,0.7889931197688004
0.8912302696798576,0.78410694258529
0.8975074173066508,0.7978684690474721
0.8249955868563116,0.8061267651661547
0.8313480782965206,0.7011854714693903
0.8246302201996785,0.7484470977344954
0.8219444245741028,0.6162046908315565
0.8743862192753814,0.6233498293873112
0.8321158548543338,0.577991641396422
0.7898696242635641,0.7602457020030805
0.5709880387316613,0.7505718947195773
0.6298561003435978,0.7470270723553183
0.7487024470736017,0.8055755264822709
0.7373104201164925,0.6585070187359493
0.9721140488505933,0.43951974408713274
0.9779125083666047,0.48642251026944106
0.731588622044544,0.40282290933171866
0.4221495258701412,0.7177775092150583
0.9285277949293069,0.41091514253897826
0.9677162550842298,0.4768152955786218
0.9963419250465181,0.6760122382386999
1.0,0.7646494454933462
0.9068041966416488,1.0
0.7952811593281891,0.9384665945657978
0.9065389123434764,0.5200749851909903
0.8441848700092466,0.6332846218624809
0.6986780015042503,0.9753668558104334
0.5924033428763007,0.8076628908600724
0.8091542267212964,0.8615248025583183
0.8085222217921079,0.7865240603406473
0.8412572167440311,0.6944852991419964
0.8797028115984692,0.7892973625589592
0.8847373536342709,0.8634343047823794
0.8472383369153031,0.6525667300811161
0.8278624033573208,0.7087792333621895
0.7974481981091653,0.7844887345495022
0.7520646420243862,0.8792744080048294
0.8210286119524745,0.8133216526336475
0.9541500149232367,0.8624446812210447
0.9861540660489816,0.9046229086544465
0.99668499027886,0.7796829340359347
0.9816897051744934,0.833829009071078
0.9619583175829197,0.8459420014618154
0.8835776978585116,0.812773589680394
0.7818192782675846,0.7704968711401736
0.778677912473874,0.7617815863100189
0.7660647576853717,0.9223428253941176
0.7548508860608016,0.8551864992726267
0.8551424553697258,0.9911207204082527
0.8698809090727483,0.9472120654904598
0.8403587890909117,0.9603057277055483
0.8399598124081772,0.7032510076488476
0.8104396697520266,0.9378342041235258
0.9424745878946672,0.49411014017162014
0.9044200130303807,0.6709799583172776
0.8518800306061285,0.6487671278283964
0.870083433705359,0.8792029733122848
0.7916914589768419,0.85244067670201
0.7798652123914496,0.995649417643476
0.7373020752663996,0.937059503536402
0.7781421872865288,0.8725196501303103
0.9305287304797897,0.6407206221747112
0.8612131767067204,0.41533559563615874
0.7835814810907568,0.47613601992152377
0.9560248282358825,0.29221618665241333
0.90908336347848,0.7347263483697747
0.8382888658680956,0.5755944760034307
0.9043862026370529,0.6981172336925672
0.975059120570234,0.6883056346256634
0.9754573292497083,0.6667288178431885
0.750614189189574,0.8165380137312666
0.7327389137273427,0.675800817909483
0.8615008460752908,0.7980211065395468
0.46209784899989914,0.870930651717237
0.7169055408178441,0.9660364537367359
0.746622184210254,0.6268484795750517
0.807803724204311,0.9292616025888036
0.823045799052997,0.7412418633751403
0.8480051355209397,0.5340774900868873
0.787481508597526,0.8915402372715744
0.755959024258596,0.8690746303248822
0.7689699053799056,0.7420636227042218
0.9893105592671181,0.4312889543221273
0.9927971993738711,0.14607319363219878
0.9649573302807157,0.11831249843623047
0.8671127794037898,0.42065729677909564
0.7885241052255901,0.45886594774968625
0.48200933106993193,0.5577093508809126
0.4554094943076926,0.5247319205196851
0.6924787335894885,0.4460502802933434
0.9893591493317474,0.40677892446894387
0.9803607546544653,0.35218855307532565
0.9134932196706192,0.5566407201636066
0.9106315629939912,0.5857235413487002
0.9212259546495009,0.65150655202974
0.9207488314651671,0.6687922958507104
0.981360005001445,0.4699506046356055
0.8763629177618761,0.5114481098470732
0.8413326388591984,0.46801943156483616
0.9495355180070353,0.2560987011824073
0.7105310405626196,0.23386486134137846
0.8211124008176895,0.8307437633403656
0.7341503771722072,0.8673419174428146
0.8845023876223419,0.9415403799385692
0.8926202121243397,0.9816916265267823
0.7011631551634352,0.8530235682890369
0.8937491944833229,0.5969102411863721
0.850296079970179,0.7339921810893424
0.5402307717462285,0.6717365220473944
0.833114720827922,0.5441140014031399
0.8356192526440027,0.7730842553318079
0.7288160041690839,0.8487416363190136
0.8720249551306205,0.8593705454644617
0.7650124578886549,0.903662418408403
0.518605220025504,0.8531673529491969
0.8807223925461449,0.3593525723819416
0.7958295841006584,0.8793764455936199
0.8993038089316358,0.5936707480025087
0.8197032351996383,0.8417494874572674
1.0,0.4755324370756183
0.8790324249786182,0.504517441327182
0.9162053635264235,0.3214485808701947
0.912372842834493,0.9324602546971722
0.9104459834129073,0.956392343714751
0.9500137669430839,0.2032365183288256
0.9615518805837265,0.0
0.9264498099174829,0.06461385142086513
0.9836117011053115,0.6663371601538
0.9563900956144054,0.6648924961760717
0.9338317632018717,0.351049628019168
0.9739447353278895,0.39263624216311627
0.914147682069171,0.591472454081873
0.9383418941575339,0.577057422139367
0.7043357215283956,0.86742014449378
0.653895386757084,0.8985042629003603
0.5657396742582534,0.8105709462294378
0.5470515277925746,0.42472861173545023
0.8749013049620075,0.3765951476292608
0.663765407491917,0.9403762396427627
0.6401939151848163,0.9686000777779683
0.6219376044611408,0.9584510454459736
0.7882436673365392,0.9269568332276142
0.8586352271729908,0.8867861367538796
0.9029891196570734,0.9068491531495114
0.8685573024832555,0.9113353719221534
0.6679935718241309,0.8603533574005917
0.8712827629898423,0.137761293821163
0.9792623310041818,0.4857635639994478
0.6482793815340651,0.9087498409702215
0.7382949869732818,0.7413192298357008
0.5567510829758162,0.8572404340768558
0.7812333350543813,0.9813714402270769
0.726938081652024,0.9619371487190127
0.17504558678274684,0.9829496089975597
0.7708965016577521,0.9729370165916251
0.9753797420532357,0.580782229181788
0.8471592799754447,0.644171482423728
0.9349381673285412,0.7117768960718213
0.9643921963284807,0.7078348036155941
0.958528308989196,0.8082600295026088
0.9225309377264522,0.9521677828568745
0.9181081477040642,0.9525077392653507
0.816418778667843,0.9478881872858406
0.7372743247201449,0.9945694592274859
0.7321340185855835,0.9822420090091953
0.7735342669394731,0.42685207024690996
0.5823222853216469,0.7613099466689003
0.8452088055906135,0.694030120137791
0.9053732644124983,0.9484254585994427
1.0,0.6646259079182066
0.8546543202544866,0.8454352521481259
0.8078308281592564,0.7721638625826414
0.7925224162585943,0.42261417747391056
0.880635532466491,0.3336201680883012
0.9866900336669906,0.2775839422694115
0.735972284701154,0.10968059461001445
0.7162744875475688,0.33534431142417376
0.7308892484228683,0.3279069840344327
0.8880478820120329,0.3539697616606949
0.7780038304757865,0.5519155232461543
0.7726180383696043,0.8031326117009772
0.893118158598602,0.5511333891328813
0.7817628534127838,0.6889567051934332
0.7531002914190849,0.7347907046730554
0.8816852372871521,0.491465490487431
0.8352730312958204,0.853331828626422
0.9199230855526046,0.6044000137931467
0.8670413552684944,0.7345054373211202
0.8255843143615372,0.8343756563500199
0.7114439010906488,0.8103865529359027
0.6684748374536275,0.6813955529641159
0.9218879305727945,0.6924598509713197
0.908792197812579,0.31159031846494817
0.7395468228476216,0.236679172517868
0.6863829279376902,0.3222024271132443
0.6808173472677417,0.37716669111944834
0.699823301274007,0.46666387206304627
0.713446691671386,0.6702856783550963
0.8280939054594498,0.7755653832449539
0.9462538458543021,0.7175787554232776
0.9415912561624911,0.6747039466789629
0.9018775905342228,0.6815283687200017
0.6741369531779982,0.6506717528452558
0.6484428599181536,1.0
0.7056637726306266,0.7645490557733018
0.6170184810726562,0.8458929806543565
0.9448403036307734,0.2423717800926411
0.9908967934283307,0.22677369998532834
0.7443243660732528,0.6052901846534342
0.735516400462757,0.5256397895663474
0.748696032569414,0.4623462094695144
0.7236475429318561,0.5549034813774602
0.6633059345495564,0.5971201609691685
0.4644224898273494,0.5925300245226468
0.5473043091520288,0.8099390077759846
0.5320493509065345,0.8423885477143636
0.5474794259176974,0.8300098509777619
0.6608641698551628,0.7251493366309656
0.8205312713320086,0.10091593133658905
0.6953871569087892,0.3261763534614659
0.5591310216785003,0.38397015363333403
0.8729707046119136,0.6056198716556093
0.9312205079963052,0.4841355554070088
0.9566164885786422,0.39669676130951387
0.8416246946295272,0.7829958304784506
1.0,0.0
0.98070344071388,0.3904602349638196
0.5797696151586854,0.9523356423068567
0.7016688207112458,0.7469940172797005
0.6712957051686843,0.7182157539397382
0.7511779912576635,0.6159883186550578
0.6936223357618989,0.5412137151356139
0.48124313886195386,0.5630097010311002
0.5643761611952608,0.6630176389979779
0.6664550689980052,0.8472693393940407
0.7276417664751461,0.8762836528016845
0.6093099350261911,0.7898548605424556
0.663524992363848,0.8391527682615016
0.40569194299889116,0.7073146275840171
0.606545708976486,0.6849995404334965
0.5307598859712171,0.6973671017229566
0.6800089029253733,0.7315954060061164
0.8042137424197219,0.8660979879342904
0.9429998725633539,0.8678150955062752
0.9119333558461392,0.6505811427330003
0.9432344098204739,0.8893978378417066
0.9634563977725138,0.8736578530454204
0.9404821542701793,0.029553688689898938
0.9326783978568952,0.7879501109605281
0.956312288325099,0.3848078396769901
0.9753228475186774,0.705859768999658
0.985259405817233,0.5773510672506175
0.9874171427047157,0.2227875758971546
0.9064880212613898,0.7220644537270826
0.9381945328967064,0.67293099896171
0.9287672652327953,0.8607065790570119
0.9030436099131078,0.5066906054441974
0.9141758060943896,0.7437254006822757
0.8696592891752837,0.4141217656961476
0.9433071684444251,0.8852676830081883
0.972954707089765,1.0
0.9142184380541081,0.8693901797504321
0.9198645134919938,0.863385888560969
0.9394644589483301,0.5028359987546656
0.9754637085869958,0.9294811464234208
0.9640008700826939,0.6825368424227584
0.9260616449161506,0.6554344586501413
0.917921358140641,0.7026268071024963
0.9896183296621696,0.8064701158069036
0.9713493008810505,0.3242557516201873
0.9172268792737123,0.7154656124607063
0.9177676758209684,0.8849604391593276
0.9306456908531037,0.9626358761638586
0.9427004508189881,0.3603576706928732
0.6404521777603362,0.8629903992264125
0.678538381051985,0.832965533913524
0.7508547145464741,0.8189192222682691
0.6685743258071316,0.8854667426440116
0.6185821438659698,0.7340179928166873
0.6686118663128277,0.9163191566514712
0.5248021958186166,0.9393342485149883
0.46670462426545484,0.9690375051802735
0.46679699816108716,1.0
0.5153964174658314,0.9444199820417185
0.49684287485541356,0.9581874222958973
0.5665257167413263,0.8707383616521619
0.5009661780451931,0.8954504247824285
0.4222464647532961,0.8560496960906202
0.5735815526760263,0.8834067205415113
0.5567053141222569,0.9340598666942947
0.502686426563076,0.8999861859372842
0.5363103384597381,0.9019486462218539
0.4046354603640432,0.923277990744578
0.60334299509751,0.861732024450891
0.6925393129541346,0.7988327117005111
0.6799851448807294,0.7317481696366902
0.7295256882619872,0.6037751243265644
0.7760794913102198,0.295066652852604
0.9118882866616718,0.5202250828843763
0.9442554627629403,0.39781651471197677
0.9553361533228456,0.43207761575698655
0.9358207396518935,0.5101505704420516
0.8471322334570847,0.5556937134925684
0.9845898564231582,0.1131333751193794
0.9978407705025901,0.4136990498103216
0.9773115502224315,0.5988148810426296
0.9092913521841285,0.4120851810112119
0.8518842572959298,0.8114719890210029
0.7974799965291368,0.932295663890135
0.774717051008806,1.0
0.6880351769075647,0.594055335770679
0.6090873808089567,0.7431729051357759
0.6360046193978737,0.7062735339584567
0.7974040474885162,0.6505704420515594
0.8329879906911389,0.3379331850501823
0.9567973795657921,0.360115359777136
0.716595917949771,0.8152435549140906
0.6941866475115461,0.8792437086994177
0.6511565979649471,0.8988430251859841
0.6070883176387967,0.9440450009118015
0.5429448050117388,0.9645446889250145
0.5406616963179867,1.0
0.566681865222421,0.9984761744445154
0.5107173247634271,0.9735369742009528
0.7498575417482024,0.792594509136459
0.6129531903273788,0.9101706653449442
0.6086965557883396,0.9421616501996871
0.5601434013761193,0.9354880943660018
0.5799099091946454,0.9488710546400306
0.5754882503352989,0.9513342175989642
0.8669221730146948,0.8084588164452625
0.8726422618204157,0.8659714115155076
0.8941408510174255,0.6597219083304369
0.8524609537991469,0.6931250165604976
0.6091888515419264,0.8425108364103387
0.4929079561371595,0.8576836292921562
0.5918331678203593,0.8624452594374055
0.5883041043680489,0.91912398474408
0.6726137363982732,0.9014193323781852
0.911637492506199,0.426647295904021
0.5639702939642715,0.698730634816491
0.4951263662813511,0.7455538743756946
0.623758744377815,0.7973354043088788
0.5720157321610736,0.794933251208441
0.5824090612109367,0.8233547125851934
0.5974885044973826,0.8240536668318091
0.5717074205119569,0.8234096112903874
0.6018680771423683,0.7962896509245745
0.6997583460108723,0.8623568951434731
0.6143885619293173,0.8277412530294712
0.5047672370109604,0.8389727247164682
0.5485272312308794,0.8290106182129802
0.5967062514426528,0.8025266794317315
0.6038292124856837,0.8143888167320541
0.5410883086031741,0.8491986128034492
0.5580007295760884,0.8335163290173132
0.5873629016208496,0.8304085267062116
0.5713588908696884,0.8370753719052528
0.748507343821842,0.8457533843043263
0.7033528408347532,0.8725693933023579
0.524074005729263,0.7254140835263715
0.6755833967166065,0.8624098837986682
0.7385375756540064,0.9007813347973201
0.6361957495145641,0.9131345100809021
0.6246873240303269,0.9077310773674035
0.6423271291867627,0.9706735964839147
0.7450358768110036,0.9318475335335303
0.6344802387531536,0.9328023759373422
0.6490111580432792,0.9192080628339786
0.6845355813828198,0.9460852247969583
0.7333477179362818,0.9253335262943463
0.7047188197577233,0.8803064934002615
0.6532291454638129,0.9077814150229587
0.684955139247618,0.7977102658929349
0.739507041273877,0.7312378186806185
0.9996151343472355,0.0
0.9852931363171706,0.028497405251161307
0.939520290702363,0.5962102037573914
0.48821848455242395,0.9291921448377881
0.8357809890591708,0.8974928082184944
0.8241181398264834,0.8043555944174607
0.8802488504942237,0.7993268372730921
0.9970042290200254,0.20932565943795303
0.8401927515541474,0.736136181698039
0.847370529541309,0.7860803842537416
0.7085881484831454,0.8630648867381753
0.6284822158366796,0.9164056464218766
0.6793333006812632,0.9645024445069962
0.6446329178139498,0.9810324623342297
0.5895388361401961,0.9789942086445114
0.48847597009251803,0.9606391452510286
0.5082063632109635,0.9876754525182714
0.6484451364103708,0.9907701644377634
0.5701829857904793,1.0
0.5719754912434932,0.9926223601021322
0.8326812591013061,0.8996871749724007
0.8322753868546681,0.8167496142090837
0.8527111594863801,0.7951604950101713
0.8498710107801914,0.8246259375268257
0.8544334961583187,0.7945456251409908
0.8886989985225054,0.25189421842653203
0.9124488611134541,0.7130973271127667
0.8044157909378018,0.6858781559493651
0.7941572339068564,0.732940455442896
0.8015924066400912,0.752240581810632
0.7771194617082173,0.8330356804193891
0.5901966715778434,0.8903754898496563
0.80068993317941,0.5053718888568327
0.6716179207968078,0.9249423277682961
0.5388706741852143,0.8819574841814135
0.6064126559022273,0.8997778851468078
0.6859993511228122,0.8702897921018878
0.7062601125627532,0.47484911368410565
0.6600289728794216,0.0
0.7261255322811787,0.7483657699807779
0.6199225773370514,0.8065248700274718
0.7024424887228182,0.8115872811728406
0.6411903334781077,0.8963950655047638
0.5490118469173315,0.9412824265091818
0.6409574733928323,0.6014986090303533
0.6803924995503678,0.8184884835128675
0.7238378985220718,0.7634554443629521
0.842552301355996,0.8397209023169696
0.6837757174436815,0.9574788515839442
0.5148317972236618,0.920546145316644
0.7253052605193114,0.8384966636425677
0.6982627161970932,0.8482217487170752
0.7269132965824293,0.7626684834433479
0.8781847744425197,0.6600222230719052
0.893044122600269,0.558993913566386
0.7904937033788413,0.5254954713828707
0.8286083456594603,0.43269317445806643
0.9056456646236466,0.8397715464792834
0.8127547076189042,0.8932271034334669
0.9058082038201646,0.9463297125326107
0.8320017592580528,0.9788922373685393
0.87447242942095,0.9755750211645304
0.8622745155906874,0.9390041934154245
0.7547237003179736,0.9222453407180885
0.9384671353658122,0.9020754814776422
0.9433705672283842,0.9266608911563115
0.8686583056047416,0.9597762853595749
0.9471859347530663,0.8379722528686269
0.9223071065264947,0.9585298611162532
0.9247915402685885,0.9195624433864236
0.7861274279907031,0.9274827907068582
0.8869989419327118,1.0
0.9880687251437346,0.8749824143114184
0.7128297512251841,0.9914428656404028
0.7073024423210821,0.9423214096194333
0.8492753969515972,0.961541024634773
0.9640924505325411,0.796625522325803
1.0,0.7850917787831444
0.9369869303138572,0.7884717349138806
0.7851254920278301,0.771298568147573
0.7176424855484181,0.7928889577207225
0.5801361210496749,0.7983246812620212
0.85394129771485,0.7522980514579575
0.8161727102681052,0.7446877003524851
0.8084053955662571,0.6772296103727469
0.8841052274531852,0.7649498459399288
0.9524987629265197,0.7999596251700882
0.9594992994183786,0.8024030801193526
0.8532920758280961,0.7872016523246975
0.7935987791304275,0.6939141537787324
0.8413924262211975,0.7497609296084791
0.8800269168822584,0.8334957569232351
0.9450910394375572,0.8818309207625364
0.702980573041498,1.0
0.40953435304100033,0.9773978726454778
0.3452419367027138,0.9729904561206077
0.4151069032919844,0.9340355082088725
0.722554185681868,0.8256520839363634
0.9679620611398598,0.6873686296363425
0.9235965644269539,0.7198909947221914
0.8596514500283282,0.8046619064494226
0.7547818423872259,0.7759656820708704
0.7110069216097737,0.7713479377050866
0.6112554667028247,0.7563964010268868
0.6588564754119575,0.7559882568082649
0.8457421327052329,0.7669278324854277
0.9371344600385573,0.9343216394962455
0.9162287991956802,0.9904611280950048
0.8845998484473586,1.0
0.6958308868126762,0.9076172279789331
0.8405781707309935,0.7809534758503798
0.835092163331975,0.8587194349241473
0.8109718770658756,0.8226364686767136
0.9059671659757217,0.9399501434680507
0.9357574326872956,0.3015312926996094
0.8442993013322049,0.7627769887899271
0.9023545568135376,0.6716635701896542
0.9406096757651297,0.7260464255334633
0.9108621153494108,0.2235343503278328
0.8113995041674669,0.7693521023962672
0.7743079317324436,0.8097119511707637
0.8910413043629665,0.8471402105534054
0.9485323504550783,0.7557857888316939
0.9299853483787239,0.8634245330630442
0.9068403093592051,0.9227033905500408
0.8778634879457257,0.8359296102130478
0.8570300478461973,0.6662338806090576
0.8699393043602517,0.7141750442058789
0.9030153346726002,0.7097831973889395
0.9282467199736738,0.8045818015747999
0.9727367181643259,0.5233285220602234
0.8319082714032277,0.785442884105976
0.7539364516453196,0.8081267096323727
0.9333888444519968,0.636730246840987
0.9804872582585324,1.0
0.9720867683325293,0.930909935789118
0.9651579430400973,0.9180871916187902
0.9920718599360339,0.4197549847921595
0.8096326545640492,0.43627661372085164
0.7897461101675866,0.3711329841162555
0.840637806631722,0.4828556944913822
0.8655100099169207,0.2363923622845556
0.9140613513838767,0.7847729167526122
0.9156820943828493,0.7753814302037653
1.0,0.49474205311768765
0.9284460960406912,0.7039825313936989
0.9008175753088947,0.6993294810553694
0.8452620500711107,0.7152774513180604
0.8250037289041261,0.8722943951370348
0.7082792716297408,0.8604689315349214
0.7612962506307818,0.4641547230379718
0.6095378883938165,0.6031408569479636
0.539275365715547,0.9061474949799823
0.269845545135898,0.8982795226450049
0.8005847246429536,0.23074580327036728
0.841363572850494,0.34380914397592544
0.7252512483028489,0.994202012772768
0.8258073582404457,0.26353338478352073
0.5052449939214593,0.789099121030523
0.8350268951676594,0.5087467045119052
0.711850936405386,0.9306820948168253
0.606173966039663,0.7212232023080071
0.6326030908665313,0.6843840630875067
0.693119693870821,0.7223141600636424
0.9287335678299997,0.5307861665404441
0.9007551325646724,0.4234314686730949
0.9247055959995982,0.5244143967121486
0.9615646187454049,0.7753175959647636
0.7738391184288587,0.8568922307023923
0.7999041693258266,0.8997100817088143
0.6644147284254287,0.8896451076476817
0.47548445261918937,0.9635112024849852
0.5739919994635221,0.9502992907580441
0.708647278500883,0.9893746881079226
0.9316876521156097,0.6840548960208979
0.7132736706136629,0.7143638959510441
0.8370398412138513,0.7346672221465612
0.8912302696798576,0.750187826246023
0.8975074173066508,0.7199366190069607
0.7065093931043628,0.7039858362677781
1.0,0.0
0.7549773557808848,0.8262394960198545
0.8246302201996785,0.7601516505833598
0.8321158548543338,0.5934569670999865
0.7898696242635641,0.7324193441335577
0.8348074944250226,0.7418571861894255
0.6319891176384154,0.7140405191402415
0.8578895606967377,0.7914221398190093
0.6298561003435978,0.7250235248215556
0.8432227473710436,0.7588322756209653
0.7373104201164925,0.6631878257730315
0.8639179042013254,0.5116985200297495
0.8098335183001156,0.2884661071987505
0.9721140488505933,0.46136005413965525
0.8796598554504873,0.4066844609636834
0.7135053704109141,0.4972902258941138
0.4221495258701412,0.7226949241592009
0.32474376336682736,0.7273874824998279
0.32715405177287205,0.703218791075393
0.8132309914583309,0.5645969579319744
0.7737174014839169,0.9607016072555078
0.8441848700092466,0.642856087164018
0.8032100802628499,0.3408633540106156
0.7707918359606757,0.6615786344602619
0.8171757990455344,0.6898789065498403
0.8847373536342709,0.8366718777041494
0.7896119307898386,0.6423683569403343
0.7511984924784343,0.88019000024315
0.7520646420243862,0.8790777083449545
0.7263277662077664,0.9049755634285289
0.7919764161466567,0.9192465593088057
0.9541500149232367,0.8432345429328939
0.99668499027886,0.768518372840435
0.9619583175829197,0.8176785280940714
0.8835776978585116,0.7999080797779803
0.7305752925001585,0.6734000136354686
0.7818192782675846,0.7240400463224521
0.7548508860608016,0.8178844904172692
0.8551424553697258,0.9842181369849691
0.8823411342314275,1.0
0.8403587890909117,0.959925071669644
0.8399598124081772,0.704194241541361
0.8088827466038644,0.8771463348003381
0.6814004924826219,0.727846058419878
0.8867939357337616,0.22852734441968112
0.944744996747224,0.6484358112389031
0.8518800306061285,0.6276451822091698
0.7916914589768419,0.8440320813363248
0.8309087655168204,0.8610268412853406
0.9058298958280501,0.754811455064513
1.0,0.3587739175157835
0.90908336347848,0.6750814332247557
0.8450739510918701,0.7158054994446887
0.9111262736171729,0.6681866292980717
0.7249429378393198,0.8477944081276694
0.8615008460752908,0.762412510528552
0.7962275697486809,0.8809323265677294
0.7387879985001543,0.6385501531764548
0.807803724204311,0.8559190959980322
0.7702139114581805,0.6984566819967352
0.6291631051554412,0.9869796697180387
0.7671218387721079,0.8435385447081369
0.7557717433983163,0.6167417349600524
0.9593117423816444,0.30155843722683223
0.7885241052255901,0.43118430945276814
0.4791378954648195,0.525138729263571
0.48200933106993193,0.5355234467394975
0.7780519346140522,0.4304734652923216
0.9372060482391913,0.3713531887927045
0.9893591493317474,0.32727459708407974
0.8388678717071594,0.44465560538490506
0.9366083513003464,0.4312079347718836
0.5995805723870264,0.4845010957978896
0.8413326388591984,0.4246275885358834
0.9495355180070353,0.23111259966062925
0.7558725613764653,0.34403259182258217
0.7105310405626196,0.20296094734750203
0.8472562463739954,0.39724723340564533
0.7341503771722072,0.821777669622795
0.8121665389430766,0.6851920123335539
0.9183794166191305,0.18095235319661118
0.823839867106468,0.6447633397352016
0.8356192526440027,0.7258596621095856
0.8720249551306205,0.8012802765140807
0.8807223925461449,0.21231300764435532
0.666980301278631,0.5148894439117649
0.79575002460935,0.6787228709902107
0.978064977101743,0.5269242762925896
0.8790324249786182,0.40048494880933994
0.9320474605385882,0.4119274383686602
0.9162053635264235,0.18020336374949364
0.9155657213196657,1.0
0.9677898227966135,0.6592950464694036
0.9500137669430839,0.06799993588417184
0.9516881139948047,0.1273194629425085
0.8746506250864542,0.3102156914746349
0.9563900956144054,0.6016177589186574
0.9505858650157945,0.5502791952880695
0.8696840443448384,0.22123020788100103
0.9338317632018717,0.2345349708127264
0.9098699811969972,0.7720441874630241
0.8954316326119703,0.8045334262041389
0.8257849174372738,0.8890341672872161
0.6992341045972464,0.856218871792888
0.6201887148792843,0.06550245157297177
0.9892343981489377,0.21201802655628946
0.8144753418407958,0.6337050182296452
0.6781651690210138,0.9685816659091129
0.5683586925716572,1.0
0.8947432774285675,0.8400341382745181
0.5367942910872029,0.8946602129532025
0.8273188571256808,0.8926825140469812
0.8586352271729908,0.8909224103749408
0.8833858431602356,0.8302940920476195
0.9029891196570734,0.888889587342727
0.7286286688083472,0.839779793623009
0.6817361259725888,0.8552696730268947
0.6112964972944297,0.8269721381391255
0.6991766538035781,0.8785402744601221
0.7558799917416286,0.836681237488274
0.7438334243096921,0.6831325009912672
0.7010124256131757,0.1820421070955388
0.7214778137691571,0.3129783468564742
1.0,0.03933589934528012
0.8173003393490589,0.6417183253870777
0.7555358406148751,0.8429194510797559
0.6482793815340651,0.9167625697513612
0.6202927054633511,0.9629580773420658
0.5012555728367659,0.967857500118171
0.17504558678274684,0.9810109351188323
0.49317148614879114,0.9948821899697958
0.5544326063437954,0.9881763088669988
0.5966236102887419,0.9656780246359876
0.7438114370392958,0.905665500346818
0.7238757744431575,0.7226240034707451
0.689397255684753,0.7908560963571467
0.6987414553049015,0.8967486315070516
0.6891088866094969,0.9550408065378402
0.7081642788863552,0.967594775854431
0.7708965016577521,0.9664885491428117
0.85511337587885,0.9479413886717841
0.7575321346642527,0.7357147803834015
0.8143923115489823,0.6240225246665838
0.9512722038082088,0.5987995296612763
0.8471592799754447,0.632494557723672
0.7671608787685643,0.8838095531232492
0.7735342669394731,0.4398561135789604
0.7080143714988568,0.6107818813329098
0.8452088055906135,0.7152248527626537
0.8000960330956531,0.9281227453622938
0.9430611863748349,0.7369793568692026
0.7697942519237823,0.8369664092638457
0.8078308281592564,0.7470652094524158
0.880635532466491,0.27592010995504856
0.9445142826064344,0.3424459022488995
0.9186590670472812,0.3902574249536874
0.9866900336669906,0.27921676947286644
0.735972284701154,0.04362513030602827
0.7516371912788496,0.044642679291135204
0.6804307458383457,0.13380354166804995
0.8380198328775424,0.7795089205681011
0.8633355137255606,0.6035609234630529
0.8004734597497973,0.6169002768795607
0.8289445822456376,0.6364212818793283
0.7817628534127838,0.7608909280445132
0.8382388760155851,0.8678945865730012
0.7531002914190849,0.8198108321658356
0.8636809499242236,0.8067022117165868
0.6678635732496766,0.7738883318836441
0.8352730312958204,0.9003980558672572
0.8267242837929926,0.9618726221224777
0.8846764079215355,0.8150733365647015
0.7994946517790867,0.5986972717071584
0.7214450983162691,0.9312017369710571
0.9142540106260724,0.6310513455549874
0.7219521663890623,0.4381385045542343
0.6808173472677417,0.39946690919896805
0.693784493680388,0.5025596462870496
0.7115201076000605,0.388224276342745
0.699823301274007,0.4442168202754603
0.7653748420502999,0.38649083074817314
0.80518368279886,0.5462965047433375
0.9115450686631006,0.7718380376495378
0.9415912561624911,0.7027838686003215
0.6741369531779982,0.6511497021625297
0.7056637726306266,0.7061066811945916
0.8484437497148111,0.3256806587993751
0.7966048522744827,0.2814395252610299
1.0,0.2888595728970153
0.7404265891479741,0.32576170300899143
0.735516400462757,0.5039464027627071
0.748696032569414,0.3979901036015146
0.7236475429318561,0.4441582883462929
0.7130105025294053,0.6994385437256023
0.6494536356999272,0.7349359075375618
0.6047073007840731,0.7313564549461732
0.5473043091520288,0.7558858357233871
0.5320493509065345,0.7926934142574774
0.6953871569087892,0.3356265843017366
0.6356533649857797,0.9942638709415986
0.534468482585361,0.7427746835898983
0.9312205079963052,0.5600631806467703
0.949189061181622,0.668362759346904
0.9566164885786422,0.5402575958674583
0.6356244216625944,0.7445025097393941
1.0,0.03273506650116624
0.98070344071388,0.33922426931849564
0.965938090735505,0.5251217603435376
0.9000065975301537,0.6752493734012535
0.5692939053975485,0.8213875853660167
0.6316904061256957,0.7997110431399979
0.6712957051686843,0.6741734295376213
0.6664550689980052,0.8030841175970332
0.7459749089089878,0.9417862770335673
0.6946278598432886,0.8749965361487516
0.7273525007956633,1.0
0.6970696365393735,0.8618539678535493
0.6814661651996371,0.8385185992089997
0.6308312178138753,0.6965226755647033
0.5778083198712084,0.688413919235411
0.531899895504058,0.7161361957644504
0.613377094256225,0.7614118371024813
0.7640903612821696,0.7893806442858876
0.8655401928736505,0.899664890308192
0.9166205042860984,0.9142837758940797
0.9511255667601244,0.8911557605518464
0.9646025587657089,0.8624196505953524
0.9429998725633539,0.8893727132609603
0.94832257848409,0.5504590811882241
0.9753228475186774,0.6927523569021085
0.917904065677376,0.8220113969616958
0.9619910737455946,0.8139819653879892
0.9568764027304758,0.14397728675958
0.9287672652327953,0.9161074205211235
0.9444509658467783,0.8802871329847238
0.9030436099131078,0.5482275082687746
0.9141758060943896,0.8196548638302666
0.8766057218486489,0.7387209879531468
0.902255965089678,0.9167932257789966
0.8696592891752837,0.4555734468404991
0.8935654704346627,0.9336500631934616
0.9809985483239054,0.8531505962422398
0.9142184380541081,0.9307838498273434
0.9006159621800004,0.5574996543915397
0.9198645134919938,0.9249318745458508
0.9260616449161506,0.6658637727062299
0.9400022979389019,0.8943800866554793
0.9617063270793088,0.7090463813933261
0.9896183296621696,0.8713401785947092
0.9215901343814747,0.8947962927158528
0.9007001478151209,0.8776669042878572
0.9172268792737123,0.7445523005224223
0.9177676758209684,0.8609365029933874
0.9427004508189881,0.3840224101873075
0.6752768201785888,0.8937381614979976
0.7508547145464741,0.8308272277676867
0.6685743258071316,0.8511172398214342
0.6643591036224195,0.6446810756164353
0.6655954090245328,0.621642864681409
0.6686118663128277,0.934168208102118
0.5420849084345497,0.983590887292832
0.46679699816108716,1.0
0.5153964174658314,0.9401025031430471
0.5665257167413263,0.9138457935013452
0.5272662675427496,0.9168221988923884
0.4222464647532961,0.9059395720271589
0.5900822032064129,0.9973837257744672
0.5283764398465065,0.9624445222105573
0.5062907997665659,0.9490002425562092
0.5363103384597381,0.9776954753083333
0.60334299509751,0.922836111620294
0.6023465374046686,0.9338654757341954
0.707245794985958,0.8493526896891392
0.6925393129541346,0.8424551132144993
0.7078682138703417,0.7357299182900343
0.7760794913102198,0.3648582342278288
0.8815673189133011,0.46098409312677174
0.8971196453954573,0.6796137986709401
1.0,0.05474456609286385
0.9316044335022966,0.42171081745145633
0.9477169612637304,0.113057578400277
0.9483102442372146,0.5726605201109304
0.8955151833630386,0.5724935861190924
0.8518842572959298,0.8245954543181669
0.6090873808089567,0.7907578572445121
0.6360046193978737,0.7767277091194424
0.8329879906911389,0.36670551536061974
0.8860068996120436,0.4794867356711785
0.9960240281913498,0.2359888910640916
0.7718160371436119,0.7055347695345702
0.621225532822304,0.7575920992313968
0.6070883176387967,0.9437373009030874
0.5429448050117388,0.9752213336316469
0.5944008314839183,0.9881177187284549
0.566681865222421,0.9919649903149437
0.5539256627680534,0.9905411107233576
0.5193152045684803,0.9783998317122669
0.5107173247634271,0.9696662577015349
0.6032210438584421,0.9362458216855281
0.7135286139530034,0.9197781860673807
0.587745513175788,0.9537780231298357
0.6086965557883396,0.9473438140274635
0.48741813304496806,0.9709265917721404
0.8726422618204157,0.8291697116127047
0.9360827654059263,0.7015622549097095
0.9229136500825744,0.6090374403727622
0.8941408510174255,0.6379862135381644
0.5874420382319138,0.8777804258506495
0.3789319380823441,0.9280983364563029
0.46193435186541587,0.9206232725884331
0.5542330335951435,0.7668029343349534
0.6585178701941472,0.9288497946865337
0.5044257319046469,0.9337014424836546
0.5843847256037812,0.8887882653904375
0.5671648110751417,0.8994639044414625
0.6374281348377637,0.9605721878119237
0.6142319304806603,0.801225550142452
0.9552451276138849,0.3238228703256896
0.7898556879402503,0.8818659562794572
0.8593029553746663,0.6862499091083363
0.9524351323597442,0.5302956788450479
0.8433856335086003,0.6163750421406805
0.7872495232677558,0.6521103391746376
0.623758744377815,0.7896350451814198
0.5720157321610736,0.8024167267102505
0.6304588963106296,0.8499329054263975
0.649551952478925,0.8867879877577192
0.5465385015022197,0.8549448370229841
0.6164394025460365,0.9165964872850826
0.5410883086031741,0.8940963385532691
0.5713588908696884,0.8784629723887651
0.5115210745813632,0.8349804004521447
0.6074246437949006,0.8503057265053312
0.524074005729263,0.7828436200662352
0.6618278664257654,0.6521790863239445
0.6942127976371671,0.9169103614480998
0.6361957495145641,0.9217126842532845
0.6681443053774013,0.929879998013053
0.717247940528019,0.8601173260179498
0.6246873240303269,0.8916809411719462
0.6478218561069091,0.9381851161642949
0.6727524051079169,0.9317435620512344
0.6326103263659327,0.9442469070124809
0.6423271291867627,0.964196496243228
0.6742727053974303,0.9361981691244454
0.640784765993153,0.9435931373413047
0.7092922227703428,1.0
0.7047188197577233,0.8771521921313693
0.6534247429948296,0.908850406923549
0.6532291454638129,0.8866606951430361
0.7436692033542198,0.8880002820182895
0.739507041273877,0.6928404209122971
0.8542471071896944,0.6259411959818804
0.938004083457018,0.273049787444738
0.9940191570244064,0.5262493330107215
0.9996151343472355,0.0326548336492686
1.0,0.2987230660515677
0.9848048201907295,0.4395030709548402
0.7852522501244944,0.47909619547713167
0.9925418632866824,0.3340746995944385
0.8063081450247959,0.8570123817940818
0.7887222465667082,0.8864428375539706
0.80692955163143,0.6644944220909185
0.9970042290200254,0.189396046843112
0.9007107831162874,0.0
0.7732119168730031,0.6277267501544779
0.8401927515541474,0.7709946617646386
0.8277046189188911,0.805957131638373
0.7944630201521721,0.8697757547260387
0.7085159540439072,0.9304861806911254
0.48521247454893635,0.9719407663017694
0.7572629281708507,0.9889124088387026
0.6710613667398173,0.9867495425449867
0.48847597009251803,0.9683331756609667
0.6484451364103708,0.9879779802627021
0.5701829857904793,1.0
0.5719754912434932,0.991452633755696
0.8322753868546681,0.8351864232486673
0.729184085027694,0.5101761979905389
0.8544334961583187,0.8213514643659865
0.9951889121105908,0.07322058528216965
0.8886989985225054,0.27699529690878927
0.8085397616235485,0.7443375984587731
0.8044157909378018,0.7168020245835252
0.8003358560048214,0.7863228776039239
0.7901180165212793,0.8522663849430744
0.5806167878466418,0.9015041240409095
0.773649065337915,0.6182626441039255
0.8130543536909617,0.5660341012521408
0.5506156387844003,0.9260242501142724
0.6064126559022273,0.8593169286617127
0.6518987904611349,0.7669687179821394
0.6818913242721075,0.5898829878119878
0.7062601125627532,0.4205198935793369
0.8279461676633005,0.5262777550932644
0.7543113262630903,0.6232868574205181
0.6673867830233813,0.7488979538273355
0.6278382849605773,0.8099375459139724
0.7024424887228182,0.7946299328287174
0.4864520022856653,0.9769535688650842
0.7022439947624577,0.7817507449313413
0.7010478234092452,0.9567292537563559
0.7309847175241437,0.8632013005984721
0.756068788198081,0.8860619699526995
0.6224365656465031,0.9977520164463461
0.6484321366107505,0.8568426172105852
0.7238378985220718,0.7406710123396364
0.7970614676419708,0.659911632367239
0.7649982400841954,0.9633016296938655
0.5148317972236618,0.937045376859225
0.7264947701119374,0.8133468731060832
0.8570962462031442,0.6471949306097731
0.7904937033788413,0.6018998686367169
0.7023298091554318,0.4752892497130446
0.8286083456594603,0.4612447280673637
0.9345201846739792,0.7887260843758457
0.9660056008881037,0.8458575057479367
0.7657686845547533,0.9309451632050177
0.9058082038201646,0.9901915524091303
0.9126862108476681,0.9374424353513462
0.8505691714043955,0.9829688235548288
0.82627933224298,0.9670269692510968
0.8605224034386599,0.929887679289007
0.9433705672283842,0.9252643141250287
0.9404858219721645,0.9383998562731538
0.9471859347530663,0.8405155063528631
0.9223071065264947,0.9573481487208992
0.9178588931554266,0.906870916463319
0.8338955396210681,0.9173388701523459
0.7672495857349291,0.9390138791921278
0.9880687251437346,0.8778549223033592
0.8299571411006917,0.9702062434760065
0.8070288952519181,0.9609344973994992
0.8591430548251683,0.9378722513946279
0.7817111613278271,0.940844577154254
0.8719706632564804,0.895886728690562
0.7219125283126784,0.8390532221421213
0.9205134834322227,0.8103033045803836
0.9753527638238689,0.7686748248329062
1.0,0.7285268225678438
0.901964710529982,0.7385740568494257
0.8773617972982422,0.7894583635606962
0.884091426459262,0.73902434032334
0.9004990592421445,0.6186349133431729
0.8038228380585444,0.7209926038849804
0.7176424855484181,0.8216825218974564
0.5801361210496749,0.8385628211896271
0.6941287303603628,0.8670577952789839
0.8328890952755045,0.875350817181827
0.8917246148057658,0.7807103071569399
0.8161727102681052,0.7638502084702485
1.0,0.7388051611200293
0.828684130367983,0.7247337560197804
0.8413924262211975,0.7652019656535839
0.8800269168822584,0.8272720294336289
0.9250409362677193,0.8198429200917916
0.7851032445332469,0.9659400957778042
0.5090185825281804,0.9853586011484717
0.49670298515729844,0.9837987777286978
0.3739804328417655,0.9825369132397461
0.5966499774331543,0.932434361499262
0.7968856568747185,0.5433090881177345
0.9679620611398598,0.7355976416466457
0.7547818423872259,0.7745332986780724
0.7614163571722571,0.7645414058544048
0.8259304885747034,0.946575074551331
0.8457421327052329,0.699292493250559
0.8434603363830452,0.699961388560126
0.8899027032828994,0.050826970342784904
0.9406045573741745,0.3552524663939335
0.835092163331975,0.8959824948030817
0.8538630240496502,0.8313567233303829
0.837511044276488,0.9709799240675286
0.9572599989093453,0.9319445648601621
0.9175141193532245,0.36930178822381327
0.9406096757651297,0.7607345851639323
0.9226915362359852,0.8494481487679624
0.8935045941067734,0.8827951254821389
0.9624268533567671,0.41089376914189857
0.9609881630019517,0.0
0.8910413043629665,0.8716794665774135
0.9299853483787239,0.8744215845005817
0.8698765822728598,0.9551472174560001
0.8570300478461973,0.6295842263698996
0.9919114805295268,0.42190307016394235
0.7376457098082455,0.7753419078285451
0.8699393043602517,0.7006176822248255
0.8817955096957056,0.31725044206570197
0.8750916621902916,0.5433093330806283
0.9811027650575912,0.5954332647131765
0.9550204354934596,0.1930380448699208
0.9212626442568072,0.16841443079882332
0.8319082714032277,0.8226071492659794
0.7539364516453196,0.8098900733314918
0.8518674949250904,0.865131147838465
0.9333888444519968,0.672637998092615
0.9695778389453406,0.429163796677384
0.9253898396400292,0.8039515391661252
1.0,0.9431145813304256
0.9651579430400973,0.9568532098852572
0.9409238278851422,0.9888234707115059
0.9187707748318537,0.9194869635553955
0.8096326545640492,0.49268974178615155
0.9045245440428524,0.48606868665233904
0.8977131933246807,0.21038339811598894
0.7071020440138615,0.5618818367606887
0.8727326855864836,0.387902477967001
0.8655100099169207,0.27083531088778606
0.9140613513838767,0.7520111820885256
0.8683492806337915,0.69508885691876
0.8823361283105375,0.6416646044535415
0.9226190965246942,0.7550908701980144
0.914968929426364,0.8444028739561357
0.9156820943828493,0.7917944190221334
1.0,0.5016211092329825
0.9008175753088947,0.8012631230155568
0.8201246944383397,0.7503240121300075
0.8250037289041261,0.8196678508663392
0.8825941632092219,0.32111699249634046
0.574368702652559,0.5001006639627208
0.7612962506307818,0.4759046125066585
0.8840849612100369,0.1717306232357592
0.7127698048250762,0.5434826375635966
0.6158937435478821,0.6693325140405256
0.765137684541207,0.24657952243338352
0.5343170832556682,0.6300096050197763
0.539275365715547,0.9388571284765768
0.5896941563931339,0.9086149477595977
0.46742147012702717,0.948838589530109
0.7063416887389196,0.7676130477273013
0.8887056493337135,0.5133327321457782
0.739174291572556,0.9786700870414407
0.6804659440753965,0.8990511735700298
0.7252512483028489,0.9558067379062761
0.7066832728437761,0.9093982849673096
0.8350268951676594,0.5403714436922851
0.7462744593571278,0.6956681963494392
0.711850936405386,0.9343765066931725
0.606173966039663,0.7090248553830468
0.4925665778100526,0.6670961136384811
0.6326030908665313,0.6819470978768423
0.4551712750109618,0.7827732990844364
0.9430055111554138,0.49233607464763474
0.9007551325646724,0.4502911790723745
0.8290244794919993,0.7131217422055875
0.907546552967587,0.8682626332045327
0.7738391184288587,0.8784075665484185
0.6644147284254287,0.9092476028944593
0.8665350427978553,0.8646926465387609
0.7305287060901873,0.9177134854029773
0.612086395952901,0.9537128963326365
0.5490943560432224,0.9466635877389217
0.5616255090533954,0.9890531094999614
0.5750087795754178,1.0
0.8014125317700069,0.8455117949313903
0.8485277955226043,0.8305210567601332
0.9004300546129124,0.7534905924064025
0.9625574648593533,0.6383183243954265
0.9301199622457176,0.7721094228212663
0.9864644116855915,0.7245204536643081
0.71689954055943,0.6634935678127157
0.6772221009318516,0.7162960098498973
0.8912302696798576,0.7852838607750282
0.8884485520515073,0.790200794844232
0.7065093931043628,0.7668628898708955
1.0,0.0
0.8249955868563116,0.8174641404102542
0.6817927936478467,0.784664844898724
0.8219444245741028,0.664919624165518
0.821642769637499,0.7898967754247567
0.808991953607849,0.7654902966140178
0.7883027799230586,0.7851678046010179
0.8134519938192837,0.7292450086279144
0.7902620104146948,0.6559531459985676
0.829049683879067,0.7741015415283767
0.8432227473710436,0.7927616338890223
0.7934993340184988,0.7669313480124756
0.8104641147823034,0.8168945026217134
0.8183158351023344,0.7474774415388382
0.6737034871611554,0.7377614097126979
0.8346189235519054,0.6711971360612334
0.9779125083666047,0.5894095655462832
0.731588622044544,0.37549936713299176
0.4221495258701412,0.7351966026365435
0.9677162550842298,0.5207489558556581
0.8132309914583309,0.6047541475494079
0.8105026984276869,0.48149165776667496
0.9963419250465181,0.7368796495031907
0.9560448919237741,0.9038197346442092
0.9065389123434764,0.4771882044035459
0.8441848700092466,0.6126370912931444
0.7693508062799129,0.869755570441577
0.6986780015042503,0.9342954375430893
0.6615765085706262,0.892114102984104
0.435229239385172,0.8472518176973063
0.7453688100531921,0.8132654009202169
0.8412572167440311,0.6440975566823296
0.8797028115984692,0.7399996088344735
0.8278624033573208,0.6707114811971621
0.7896119307898386,0.6455908310800569
0.7722632654991007,0.8237750407056627
0.7520646420243862,0.8477926040378061
0.7371793198212151,0.8213713285448153
0.8210286119524745,0.7838698005544771
0.99668499027886,0.7741605832278001
0.775157233706257,0.8962237857977576
0.7818192782675846,0.7355525457541426
0.8142314650985416,0.6331581237745517
0.7660647576853717,0.9015607504510628
0.8682955464204057,1.0
0.8403587890909117,0.9503532713661945
0.826815125837971,0.8668213400353026
0.8151030312426037,0.9109888175555089
0.9277360155784146,0.8219929476296199
0.7475551777428929,0.6939894113983183
0.7916914589768419,0.8281090204036528
0.7373020752663996,0.9090103575411137
0.8309087655168204,0.8659989351121649
0.8012644532465085,1.0
0.7942082438763449,0.9265669422649964
0.7592961290736626,0.7938718718919842
0.8612131767067204,0.4112516450507831
0.8680100008132938,0.3788609718608413
0.9198982404766328,0.0
0.9008114445021984,0.4656051275353874
0.975059120570234,0.652537145497835
0.6805289555487793,0.8162204518741021
0.8615008460752908,0.7880973669141359
0.6418588642479054,0.9456746466280226
0.46209784899989914,0.885219155925699
0.8009349419047501,0.7168443154077214
0.5988565510253758,0.8067550054751309
0.807803724204311,0.8708572347073066
0.823045799052997,0.7918084005585638
0.8480051355209397,0.6261158718517997
0.37023585103012463,0.9433830457697259
0.797703108737303,0.10511332847828864
0.787481508597526,0.7119513483103409
0.7344965947964273,0.7802404282563602
0.954462110404468,0.5278294153582781
0.9893105592671181,0.3428853461635368
1.0,0.07111927188135284
0.9927971993738711,0.09937908350101646
0.49011932051433327,0.5138648341749128
0.7780519346140522,0.5188577069232707
0.9106315629939912,0.6068497547742232
0.8146668007388967,0.5061784470529763
0.9366083513003464,0.5091349621893261
0.981360005001445,0.4711855397900826
0.7298461769008125,0.4741682859736378
0.21739364233278227,0.5506863215443184
0.8413326388591984,0.46312294422796163
0.9470419194449299,0.21749748906752078
0.7510524314719702,0.4283737095877929
0.8472562463739954,0.38063251338301124
0.8211124008176895,0.8112694695091971
0.7628164914596524,0.4887268650472147
0.7196454037242281,0.8358551163904734
0.9307844894860526,0.15289386771287697
0.823839867106468,0.6863808547561658
0.5948091069162779,0.7762726988913929
0.8799835388935725,0.8010346662487219
0.8043394008339035,0.5903929987499573
0.666980301278631,0.6395706122428344
0.7800259747188143,0.6692777685790592
0.79575002460935,0.5769629398374313
0.8197032351996383,0.8559960969345516
0.9108934152506877,0.46094217067569293
0.978064977101743,0.5584998476944992
0.9531358636302092,0.5741323326251022
0.9634296480035661,0.4462083513972292
0.912372842834493,0.9299261981892709
0.9516881139948047,0.15924203682380467
0.8746506250864542,0.42124668056164705
0.9338317632018717,0.3109446353705195
0.9739447353278895,0.3389328250584891
0.9799718753212993,0.4872941821826579
0.857051780517671,0.8191893374529836
0.8257849174372738,0.8777649585369993
0.7837606548169302,0.6637814354980357
0.8120835547601817,0.01018678645140182
0.663765407491917,0.9247068316166758
0.6401939151848163,0.9586786943398269
0.6296002143681223,0.9414844024826141
0.6923282247059346,0.9623593197657113
0.7342469740291707,0.8916978059418411
0.9106969071461832,0.8110039925511738
0.6820053829140077,0.8918695127021183
0.8273188571256808,0.8863857202950994
0.8685573024832555,0.9156782048033614
0.7885124476351009,0.9143306265328764
0.6679935718241309,0.8127358200473792
0.7010124256131757,0.29766326287124206
0.8723253750310616,0.26160631920237537
0.9792623310041818,0.5138199342200749
0.6482793815340651,0.9158454835956085
0.5567510829758162,0.840229073546089
0.7812333350543813,0.9768423279966618
0.8180668222116794,0.9919133817245072
0.8072585430464584,0.9810276297431361
0.7080390421997919,0.9900438123762567
0.5420129347651229,0.9761327129741222
0.7238757744431575,0.6822804012961697
0.6987414553049015,0.8833903101877261
0.8195237763760406,0.9256797461116473
0.85511337587885,0.9470927883415716
0.8457384765132145,0.8809833962613486
0.734745050183425,0.7468748575288623
1.0,0.5983833027828811
0.8916799341723324,0.6269426102765758
0.7588300007943146,0.6365967155856725
0.9643921963284807,0.7088445038245779
0.958528308989196,0.8146411780653438
0.9454364758711966,0.9013321899680133
0.7372743247201449,0.9907001801705234
0.8370748600179256,0.8667051345989004
0.7557910852072239,0.0
0.6845346462640091,0.6842714300082585
0.6410677447659442,0.698769292984695
0.4669293572422562,0.8947601595189513
0.9430611863748349,0.648262800582577
0.7925224162585943,0.3256364510327421
0.880635532466491,0.21329413480285817
0.966099421533675,0.28114023796364473
0.9479165584640283,0.1697718839958737
0.7721614134431244,0.0484082648169185
0.7162744875475688,0.3708743876729863
0.7021000621839424,0.2937171332744035
0.7308892484228683,0.33198250828588044
0.8464533745031458,0.5416328360304827
0.8521541991577642,0.7697398386571203
0.7855028006810236,1.0
0.8380198328775424,0.7157416425576502
0.893118158598602,0.50085244201684
0.6678635732496766,0.6325839884924829
0.7305334195941173,0.5492481047342487
0.8352730312958204,0.7264030187429226
0.8885814299723015,0.6204895735629556
0.9199230855526046,0.5198780116767453
0.769788873531773,0.5706698736009419
0.8255843143615372,0.7755998149291672
0.7114439010906488,0.7726293200447194
0.6684748374536275,0.5340301694262264
0.6946775709454137,0.6102440666615058
0.908792197812579,0.13969067246603284
0.7219521663890623,0.40751257828935267
0.699823301274007,0.4477911004103442
0.7653748420502999,0.4182471183918987
0.9115450686631006,0.7442507818936624
0.9462538458543021,0.6971171920618796
0.7966048522744827,0.419742914963565
0.8289461035931647,0.19759712679075644
0.9908967934283307,0.1659134357727349
1.0,0.347600726301223
0.9809001173781491,0.363254597374757
0.748696032569414,0.45872961277266294
0.6633059345495564,0.6358495244646728
0.5614024935885646,0.701960533367462
0.8016336209819661,0.6903861074893815
0.4538532634177083,0.343309309933849
0.6881188382273292,0.4276378412535895
0.7568824423435874,0.5894518345505011
0.534468482585361,0.7916203396338098
0.5951485553160574,0.10672548533399458
0.8944206346942337,0.18141406745660346
0.6356244216625944,0.6325460469754521
0.9708673005240127,0.1998071816550904
0.9000065975301537,0.618338117900798
0.6508355420410475,0.656759326593526
0.6244967491226111,0.5562569055968672
0.6712957051686843,0.6533212297304685
0.5643761611952608,0.6592440990794746
0.6664550689980052,0.7410883634791453
0.6946278598432886,0.8784002040826469
0.6680071624281674,0.9282836682530559
0.6814661651996371,0.8545646098824371
0.40569194299889116,0.7587989935014917
0.7131869396807063,0.7839548301492354
0.606545708976486,0.72558089839434
0.6308312178138753,0.7166688477447377
0.6112508195141407,0.65633774352841
0.6800089029253733,0.768630409970895
0.6228748244426796,0.7623952875461546
0.7779028146524625,0.8146517094406446
0.9646025587657089,0.8166577490943004
0.9634563977725138,0.8135340130484879
0.9326783978568952,0.8025491070914411
0.9341383886844198,0.7972086310905337
0.9413921352880305,0.812568070413162
0.985259405817233,0.5208053227495264
0.9381945328967064,0.6685009061032652
0.9287672652327953,0.8370866889699766
0.9746273653187668,0.6814472414551133
0.9307210963093385,0.5011539734593615
0.9159065596145627,0.6275973165923306
0.9198645134919938,0.8067573921651987
0.9526602224654922,0.9261276716776505
0.9901392508933792,0.8789396964366281
0.9260616449161506,0.6532841799227146
0.9400022979389019,0.9495030828542428
0.917921358140641,0.6528640524623526
0.9617063270793088,0.6185748415258188
0.9896183296621696,0.8429659696757107
0.9172268792737123,0.7001351518492869
0.9315402258618113,0.9523698643924702
0.678538381051985,0.8261564823721408
0.657794173381924,0.8557068627610162
0.6685743258071316,0.8213492984061724
0.6588024539470325,0.6356123664896627
0.6767019201198088,0.8286335344939904
0.6686118663128277,0.8815755239529555
0.5153964174658314,0.9442182118574565
0.49684287485541356,0.9633150758817494
0.5822127336657675,0.9246100969475827
0.5785713202266409,0.8970801673861536
0.4222464647532961,0.8895975295216696
0.5075737784372902,0.8819176779151102
0.6315785408070566,0.8856785994181007
0.6365106806531988,0.9292462039324737
0.5957897376452488,0.9488499627155145
0.5900822032064129,0.9721275204648858
0.5283764398465065,0.9530837219856493
0.5567053141222569,0.9601652001699682
0.4046354603640432,0.9449444970039748
0.6799851448807294,0.7681083202418522
0.8030954605356814,0.2835038624984605
0.7396985086353421,0.510971697451943
0.8971196453954573,0.6595061181801369
0.9316044335022966,0.21353812937617492
0.9553361533228456,0.41943166225928086
0.9483102442372146,0.5492311349958333
0.8085013269738169,0.4586161484776465
0.9773115502224315,0.5443114700491155
0.9429878976828713,0.42741201930215894
0.888662127906789,0.43600094449777305
0.8955151833630386,0.5827591830905687
0.6880351769075647,0.6147033311397833
0.6090873808089567,0.7748736003946768
0.7974040474885162,0.6515541613484572
0.8860068996120436,0.4283337971975031
0.9567973795657921,0.28842518987334625
0.7718160371436119,0.7257386252362659
0.7092031913569606,0.8073244803845044
0.7016429751021697,0.81023050062675
0.5429448050117388,0.9733361778355708
0.566681865222421,0.996419539247076
0.5107173247634271,0.9833257987887162
0.7498575417482024,0.7831050112340907
0.6802911605974945,0.9276503113431863
0.5601434013761193,0.9428198611724881
0.5799099091946454,0.9575875686222055
0.5754882503352989,0.9726521427736945
0.8482221952082575,0.8616939800963858
0.8669221730146948,0.8070592192631497
0.8726422618204157,0.860439915816279
0.841925046873993,0.7328837439519054
0.8033209429176807,0.7724053934922981
0.740804914881835,0.8539822184747033
0.3789319380823441,0.9320220403772578
0.46193435186541587,0.9350065101851804
0.5358586534987904,0.7506020580876704
0.5735104268608163,0.9716132737536596
0.5503727800046075,0.9565577329840732
0.6374281348377637,0.9620263626048831
0.6604708215694284,0.448007396097438
0.6685098259805202,0.7672624634047263
0.6372587266711325,0.8164395074871479
0.5720157321610736,0.8087100253540461
0.5824090612109367,0.8321310005743182
0.5656928709051198,0.8167336704534311
0.5717074205119569,0.854568631021586
0.6018680771423683,0.8300410427376766
0.649551952478925,0.8694854949642101
0.6605202275890785,0.8638011458347925
0.5047672370109604,0.8936418776001905
0.5958361467833871,0.9004146297048565
0.5834362003184359,0.9163400523890235
0.5410883086031741,0.8989172001288714
0.5873629016208496,0.8782599560156327
0.520679463307528,0.8588872235218311
0.748507343821842,0.8669977167350712
0.7033528408347532,0.8980683298547395
0.5620467773854898,0.8903038283208897
0.6074246437949006,0.8443779854039137
0.524074005729263,0.773386656207539
0.7473841407858943,0.919098705565037
0.6942127976371671,0.9500789202709299
0.6737291614688974,0.9280631932246146
0.6681443053774013,0.9454327788130249
0.6717092855834468,0.8815714932142819
0.6850929988282326,0.8833066702771651
0.6326103263659327,0.9387005055885528
0.6394242147006067,0.9661284173546211
0.640784765993153,0.9540409672810453
0.6852156567309072,0.9826553553549987
0.7450358768110036,0.9327699055450843
0.6532291454638129,0.9015794743161728
0.7464750126649045,0.9032344840609556
0.7777810989656498,0.9400134681094409
0.684955139247618,0.8334479429066175
1.0,0.2852068138657393
0.9848048201907295,0.5094722140075464
0.9878560780149189,0.4913062997260059
0.7852522501244944,0.45540737468066683
0.6707125959971969,0.9101494246625285
0.48821848455242395,0.9262113803725991
0.7889846591622918,0.8762332674337288
0.7580381159212368,0.831358456927449
0.7887222465667082,0.8754043792923469
0.8241181398264834,0.8252043303274558
0.8356816008791597,0.5401914698908835
0.9785804321844659,0.4700486501752804
0.8401927515541474,0.7362864585100204
0.847370529541309,0.7927677466054619
0.7547427775987207,0.8775816411903455
0.7085881484831454,0.8728956438821883
0.6284822158366796,0.9201161097353076
0.609303372800611,0.917174946488077
0.5734773789487421,0.9705908198594733
0.7435783967907482,0.9934265246657574
0.6710613667398173,0.9881143653099687
0.6656061117629813,1.0
0.757429622538288,0.9338933096710564
0.7835735475041171,0.7490933525051182
0.729184085027694,0.45427361728338045
0.8527111594863801,0.8050690515320739
1.0,0.5529272462643834
0.7728203377620118,0.8724767038699022
0.7453403396435213,0.7219945142688322
0.5506156387844003,0.8897549326257762
0.6064126559022273,0.8399025952589048
0.6859993511228122,0.8669180866861909
0.7261255322811787,0.6872533407341838
0.6278382849605773,0.7689808872291686
0.6908207854810636,0.9129163118249848
0.4864520022856653,0.9650994694440745
0.5490118469173315,0.9185345420891661
0.6409574733928323,0.5721411697297757
0.7010478234092452,0.9113556425702587
0.756068788198081,0.8052330428574146
0.6484321366107505,0.7365367377245294
0.6803924995503678,0.8439420271690292
0.7970614676419708,0.6508852483966379
0.7254737966373854,0.9524717684041133
0.8225399731466574,0.858260434583607
0.7649982400841954,0.9732347349066856
0.6565778654361542,1.0
0.5444489015183839,0.8513449665450973
0.6315027245321584,0.8868327903929203
0.7253052605193114,0.8254888422108101
0.6393962183720341,0.7319048647535618
0.8028475784062818,0.709089728969965
0.893044122600269,0.5468801722488252
1.0,0.5447818968633301
0.9121288856247802,0.9150088469378831
0.8139550131024471,0.905437559007618
0.9058082038201646,0.9702007324232985
0.8320017592580528,0.9937409876725938
0.9126862108476681,0.9325614408062487
0.8573002603619742,0.9504885438321481
0.8855180628915478,0.9389841607294631
0.7547237003179736,0.9420250853858454
0.9433705672283842,0.9421775801326255
0.8816085057995001,0.9005711825294842
0.9566666011359595,0.8756652022685836
0.9178588931554266,0.9377911135928884
0.8869989419327118,1.0
0.8968874934943596,0.8862882554376711
0.9880687251437346,0.8796704319413703
0.937543683666502,0.9325547130968319
0.7128297512251841,0.9575930049762624
0.7073024423210821,0.9477212126920481
0.8591430548251683,0.920698246534669
0.7817111613278271,0.9577836234097377
0.8719706632564804,0.8864160819165898
0.9909885802765082,0.8169188436413054
0.7219125283126784,0.8444732988426097
0.9205134834322227,0.8180311582648789
0.9415866719206838,0.8155060246637827
0.9753527638238689,0.8157011282368692
0.9078236807394878,0.7781223860045704
0.9004990592421445,0.6370154086971342
0.90411068629044,0.6243067656088465
0.849659404437676,0.43178887550822237
0.9201323716825064,0.7840114249734224
0.8899182858225082,0.863808294056185
0.8234123718126092,0.8749689824887503
0.7397337170101341,0.8010355198324299
0.6941287303603628,0.8320151256652313
0.7885137404380939,0.8570569181421993
0.8328890952755045,0.8371148081371699
0.9113787922674892,0.7081079335686511
0.8800269168822584,0.8202430368977646
0.8798769094328303,0.7733185876582068
0.8435684169391485,0.9063322051792136
0.702980573041498,1.0
0.49670298515729844,0.9599283587621354
0.5966499774331543,0.9063567735049559
0.8994322503950021,0.5313139105509377
0.6112554667028247,0.7538369582728046
0.8370213652958476,0.40442728249397986
0.8899027032828994,0.03241856065796959
0.7782977570211385,0.843612523303742
0.9669643497808866,0.41169357026473274
0.9357574326872956,0.23867338851092654
0.8442993013322049,0.7742877710799232
0.8556602175399579,0.6285776452998457
0.9226915362359852,0.8335571648554119
0.8910413043629665,0.8233653260454312
0.9299853483787239,0.8195377231160257
0.9068403093592051,0.9352848160563552
0.8570300478461973,0.649379154190926
0.8806154412604508,0.5551696691413986
0.7376457098082455,0.7250754137899981
0.8750916621902916,0.4591395136936228
0.9127332576319823,0.6332341986225551
0.9811027650575912,0.5435789066244995
0.9727367181643259,0.5083244630420689
0.7539364516453196,0.7786680076048648


==> figures/suppl/ssim_scatter_csvs_old/angular_scatter_data_4DGS.csv <==
velocity,lpips
0.7765597749626926,0.9330009596332359
0.7394609754053375,0.9372120340718879
0.7794302908965575,0.8858279512695157
0.7001698602666265,0.9098753411652742
0.7847860983404706,0.8131370190790793
0.6193574446851194,0.9260119503084803
0.6964885488382135,0.9433764973527117
0.6405801663229549,0.9030368442136173
0.7425166316415313,0.7077736836127083
0.7565220600680943,0.7635137440700696
0.6841314019271891,0.7961595038513872
0.6962625066988202,0.8070856737929445
0.675729274222777,0.8721406739121391
0.6588704996605554,0.9187784752348718
0.5713494412527611,0.9252631278808279
0.578054841542644,0.9732246901992606
0.6196254026567206,0.9851782706876219
0.6456467522901305,0.9684573743817657
0.6576204213892284,1.0
0.6751553959942639,0.9776040393407558
0.6367052075841456,0.9523815311034753
0.6333732598977034,0.9793181041611062
0.6613280859494065,0.9694090613122903
0.7095460731499172,0.9561527541660844
0.6569666649784961,0.9258745259678249
0.5734723144288283,0.8808063536788355
0.5937090851252228,0.8931623911648302
0.5931824313981687,0.9057147491374753
0.579324953160878,0.899268425729389
0.6248115728176975,0.8891911081777298
0.5653489113265894,0.8969186564760753
0.6488614232073869,0.905729239459109
0.6614525679411143,0.8971126398140752
0.6908094715879954,0.951040942637491
0.695730619748407,0.953586564947725
0.7010499643076089,0.9730648292315596
0.6388278345000276,0.9563981547743974
0.6792048873834965,0.9804427400917751
0.636634815430511,0.951967388362589
0.6486872264287236,0.951052628380744
0.5186185401065746,0.9423046809815463
0.6591426051554533,0.9134684735007075
0.588925527155589,0.9359036982572817
0.6621735695933207,0.9385180327378434
0.628875125496385,0.9348314144563863
0.6260728455221355,0.9157018527512213
0.6635984399295658,0.898311129642103
0.6680535413271644,0.8883492672337836
0.6461504941390513,0.8813677367847098
0.6492146459638493,0.8698091344183001
0.695922368161718,0.8643229116758805
0.7700401562232336,0.87961721244541
0.7309759180930719,0.8578985574651099
0.6819348031554514,0.8037239191739208
0.6786639424147024,0.8011203355771519
0.6876054566203186,0.778710352026004
0.7571604699058966,0.6687274085368561
0.808366570966376,0.5339482527242974
0.9269414245512312,0.20695217586202222
0.8108755733485967,0.32504081830118275
0.755212861374159,0.39363706605576715
0.7332852619555527,0.47778750550982796
0.6883062585481866,0.44301120101862285
0.7180913935068597,0.44524130826102587
0.8414616925643801,0.3969553497098897
0.9346770766174735,0.23847516943159142
0.8180328329159285,0.5956779577434176
0.8011933315877209,0.4281539470467556
0.7632546943887931,0.2823303615709191
0.9598990570724527,0.0
1.0,0.13567802318357974
0.8916759360728551,0.4317064129956683
0.7883470879065437,0.5204306523589542
0.7946890357424878,0.4447818248363178
0.7634615198627887,0.2525831335460762
0.9673965187532346,0.4712586659262014
0.8877251497294742,0.5430451160202966
0.7827496260335809,0.6430454200434348
0.7380728222190464,0.7253434701403675
0.7239569851844637,0.7784725269491177
0.7052738836485923,0.8167794423607599
0.6929827003196801,0.809705330640364
0.7634441934583819,0.7556571105438264
0.8572158160539111,0.7860999607810152
0.9003193304458459,0.7758665419496193
0.998312683318468,0.37550201820693235
1.0,0.2853642247866011
0.965798368997596,0.0
0.9841539878850764,0.21484048412644524
0.9390138109902915,0.08074347845033326
0.8567058516517898,0.2660856108888927
0.7446522538108179,0.49136371605454987
0.618922992016641,0.4043021300874472
0.623608210193303,0.41401009559500873
0.6037478948052876,0.6563712608954292
0.5828251086066851,0.8382586770737165
0.5911705519172659,0.8742266411422353
0.6988964315924396,0.9384738241145073
0.7047726318332174,0.9732150548204389
0.6896814261260645,1.0
0.6939891758508641,0.9618881661020281
0.6649996203492027,0.9378784454688898
0.7259570820881917,0.8520339654649983
0.6242917632646219,0.856100274938258
0.6127407354252309,0.940054744433083
0.47747934691910393,0.9179456751188477
0.5234747636730048,0.911985301494679
0.4670035840122747,0.9303711007765765
0.5329176493281922,0.9112536191421076
0.6502092191695267,0.9137531960432402
0.6850399643536053,0.8300758943093962
0.5199091264021227,0.7600522717115591
0.7195383598030229,0.42881551571951637
0.7104414997067149,0.24329147610327465
0.7943931771532315,0.3398897612100932
0.8427012673297359,0.4389455666839284
0.8064458510141055,0.5160970117565747
0.9507696507136852,0.0
0.9931658193964041,0.18789876943310288
0.9576576419505631,0.29951258735256786
0.9897492937654461,0.3696495443049901
0.9130666594755763,0.6468145876610324
0.9083559581676578,0.6411473589178187
0.7821847465892614,0.6354575438610077
0.625507932393485,0.7123568431044952
0.7233566583367509,0.729279799898168
0.8372851672172361,0.7278026549888972
0.8771533723146447,0.7466228621247526
0.813543179221787,0.7922517328542453
0.6950661016042221,0.8203910529803932
0.7948524696889503,0.8812211580841902
0.5804220884359005,0.9026394366069936
0.6934701737808577,0.8780739166152022
0.6905130825108343,0.9674137573881445
0.5307780049221452,0.9638270507888754
0.7364224711140305,0.9745626483033484
0.8068174808724049,0.9939417053699283
0.7322096472517026,0.9827053370168384
0.6537520229482952,0.990908040792173
0.701294297267784,0.9959163945015879
0.7327834937377524,0.9858364454046854
0.6939224744872796,0.9929149960861146
0.7491667436372599,0.9944276337738955
0.7660977975550269,0.9736075698998007
0.6536987529135666,0.9776247071039119
0.8447686359157779,0.9805983566198226
1.0,0.9376933953101778
0.7434539224057207,0.9259498028860146
0.9586411970294365,0.9729545027752127
0.8625500778128115,0.9463375001855304
0.7179446780434956,0.974514894383171
0.854246011733556,0.9639309478314235
0.7942442802081043,0.9404031076186217
0.8712063357627747,0.9654603639235911
0.771583700633156,0.9824839911435838
0.6846860060836829,0.9923671166505659
0.722725369240277,0.9658624003056251
0.7619763342540962,0.997098626687601
0.7764356376987973,0.9912965253860485
0.7363249858703877,1.0
0.6928152604819241,0.9767838509148425
0.84118019186621,0.9720078135738582
0.8783170437978959,0.9847826325445548
0.8661961172253577,0.9482683073364864
0.8710115793511213,0.9148663761421415
0.9107260258240707,0.8435265366598456
0.958225499769645,0.786889096682974
0.8399380863635351,0.8230956027028719
0.9249191963600764,0.7653159405812169
0.9038693798488578,0.6953061123081857
0.9261423770679723,0.6991296525386048
0.9178563259390358,0.5973428170037512
0.8872729332465961,0.6384776566506045
0.867968475396072,0.7165449909687012
0.8277723331057515,0.7405258480999425
0.7479348853987609,0.7989676118716246
0.7251606713821328,0.7888708843703355
0.7226062899514615,0.871266401696942
0.6716573988159664,0.8918560851723433
0.6676397864765087,0.8890882937717918
0.5858785922711508,0.9293893757852777
0.6152425330674084,0.8998490588928447
0.6706315350682147,0.8972690565567746
0.5557372533291043,0.8322172467799983
0.658658160056688,0.6876583865241018
0.6579087213445384,0.7977737638671899
0.7278544158189624,0.8439769722853026
0.6112405339198693,0.8435659013778296
0.6815415615325486,0.8530637689071644
0.6448545477913084,0.8414402066066903
0.30935875756348724,0.8455586595603671
0.632851879419414,0.7618666878332692
0.5746623703807088,0.9547337985728837
0.5115319417511278,0.9313120623372978
0.5858631724451402,0.8708170688800175
0.511770163963467,0.9743148613469784
0.4709001949697269,0.9674581649171702
0.530047002976293,0.9782220239859708
0.6338873034607445,0.9764849942237527
0.6235873472417947,0.9119581709196654
0.642247805671941,0.8742033996285841
0.5994088522412979,0.7708764474093692
0.5772598425712925,0.770421181235646
0.6493400464079518,0.7095484923117271
0.9119455160556589,0.36633320497228233
1.0,0.04354487049847491
0.9546776597555232,0.0
0.9335541703139298,0.09958324214157947
0.7876391232350825,0.42242144349851274
0.8378107137391096,0.5127525318986447
0.8347707266883565,0.40546577977491566
0.962851269609226,0.5525370700251089
0.9140500897360813,0.19155070307687905
0.8473155715992634,0.27990835575034423
0.9707662760153235,0.3019883034455246
0.8021904086390511,0.6065142771656772
0.6847917260693206,0.6712054764919202
0.6835507895779189,0.7577291360193115
0.6104014040952113,0.7810160469782977
0.6317617364627935,0.7830439668920834
0.61257391204999,0.8269305178860504
0.5491559338242182,0.8550582103514415
0.6748173088761404,0.8828359111741527
0.5675252419015325,0.9193772549758377
0.5211275605335981,0.9111566069464568
0.5836765789191647,0.9119729462924434
0.577034825644744,0.9059612164933792
0.536223210987342,0.9425247233542312
0.5140982743866075,0.9311061305792039
0.6262670467858706,0.9343853398751296
0.5632321302760602,0.9272746917256989
0.41685748566039227,0.9538029500878673
0.5470106093803454,0.9415920279476176
0.6249328736866087,0.9296276698406014
0.4423291974051041,0.946071736281759
0.6606764326600998,0.9784150272928839
0.639645250585533,0.9632379490674431
0.5802376187961498,0.9654653365137323
0.577720551511837,0.9532978170310181
0.5863105394560784,0.9705979316325032
0.543324930366141,0.9602099211087439
0.5969734816775614,0.9423862042344372
0.4962803429881629,0.9617844217704037
0.48994133639358756,0.969820377640059
0.5040812600039573,0.9598617763876615
0.6019179947899344,0.969664312765091
0.5852776933038041,0.9786782136204927
0.5765675857157342,1.0
0.630609141040098,0.9878343274388831
0.5199439214882522,0.999819001683469
0.5289746837445881,0.9947371969086226
0.46263419158902425,0.9752724901951549
0.5814868822411974,0.9714271994296706
0.5595917164125775,0.9575115686551549
0.5234192818788292,0.9633515347456743
0.6271421225824175,0.9537770931855057
0.6130953756147436,0.9722703191388175
0.5942863401114629,0.9545177087460048
0.7168285442427133,0.9771092537236248
0.7008538586491142,0.971270211093904
0.5466622628203626,0.9291049910285784
0.5284140790968714,0.9470256712867411
0.5388780364091192,0.9436190244006046
0.6580808436450385,0.9194871468108743
0.6814869761037239,0.923091414307917
0.5537890235436576,0.9159890773056738
0.6109927268666729,0.8039030994114784
0.7515273172858061,0.9308784991638528
0.7614972693348204,0.9341897701716504
0.7249146711561647,0.9492468268054052
0.745002778370663,0.9355327314782185
0.6535512990807848,0.9353571726051271
0.791266770539502,0.933213304030806
0.7483840303957109,0.9283322547782128
0.6972917041232871,0.9340846911381213
0.6672316694463024,0.9092206851921857
0.6353358783980309,0.8924644236991665
0.7414424779230364,0.9141504296066584
0.6839874096581058,0.9251465660299988
0.7381898853321069,0.8966470818142792
0.7355362700865967,0.8672877435559001
0.706636538945384,0.8498407796351707
0.7147671304427156,0.8898182260865108
0.6147198509681236,0.9172643570636817
0.6585578312783336,0.9061131649933044
0.7604395687925815,0.9258987781358723
0.8763119666365982,0.940673915411378
0.7369526775884733,0.9474989267842612
0.8948692318080447,0.9414735412275025
0.7604924062051468,0.9599636067737533
0.6718164930160363,0.9602916583906249
0.6290704251740749,0.9610951285616346
0.5515033810633625,0.9565357236677708
0.6857705106716426,0.9623227592216462
0.6554745579414953,0.9663798350771754
0.6697379099127295,0.9408789476719227
0.6540208510468634,0.9431496799574558
0.6022812994045935,0.9746349464673583
0.6208861435606992,0.9730882343518737
0.5690845578931807,0.9562243309220685
0.6256048917787168,0.9565190647966015
0.6602708406767077,0.9506436090803663
0.6629124930672186,0.9719618383705061
0.7060855654276949,1.0
0.7885266594849253,0.959114004344121
0.7036312796116263,0.9522672082935549
0.7547712446122379,0.9553298776854421
0.6754088264558342,0.9677509883195684
0.6691108507445744,0.9638899745631851
0.7021236420337043,0.9339232282329423
0.5718295422930061,0.9623881132546949
0.604957247916059,0.9609951753346191
0.719305992185593,0.9507128074683001
0.7608990792852004,0.9334401209690337
0.7078738730530473,0.9580068301371794
0.7511751323913121,0.9442171291639169
0.7353133746645295,0.9528643647523916
0.7435967343708374,0.9759471529348446
0.778942332074126,0.9724129093437045
0.7170692399171307,0.9452307574019849
0.8262067816164618,0.9296226765680162
0.6985745572756549,0.9276466781570163
0.6426755353480829,0.945015473528413
0.6809757602389318,0.9117938400620222
0.7004799968154846,0.9168261006067674
0.801712437101032,0.9260704926540786
0.8901741981491619,0.8288211285744491
1.0,0.5965964644749572
0.9190622001734835,0.535230308893915
0.9602525782277759,0.44465218199176026
0.9876886526146081,0.11472836429106892
0.8781487558336105,0.09787214957103407
0.8934064978244723,0.16467550441139722
0.8571295871916705,0.33314923144938585
0.959074122329595,0.26399825722578535
0.8933559578863363,0.47636682834314714
0.7363362987728022,0.49458394469254774
0.7819951563340721,0.42096070428581495
0.9196616606492746,0.27916423724795447
0.940086097328149,0.09842573667450488
0.9606312706117465,0.2797780525779603
0.9586694628832161,0.0
0.8296412183331785,0.8872692853016443
0.7972218295044464,0.885695393153845
0.7329787850345642,0.8671416715727651
0.7760989487352269,0.8524221940072303
0.7468991882488738,0.7970293869386655
0.8588807809911979,0.8182950578840805
0.7318894591451116,0.8603724378935222
0.7939259942924579,0.8652718372609706
0.7928547816467358,0.8363514705291257
0.7833292075763204,0.7829644498982921
0.7896645018700557,0.7497034667398049
0.804165072824138,0.633960131743521
0.8143974152946335,0.1021402411199618
0.863191835929772,0.09937075839218681
0.8922111560412678,0.444274602803057
0.8017145240760858,0.4587008966535286
0.8514427536905937,0.614083142803325
0.7815108751943788,0.7114347165772535
0.7473065944642155,0.7359537810059511
0.8429200416887519,0.7888178785320954
0.7559749625643496,0.7628813654164588
0.6520689907267317,0.8352524256617716
0.6369035731621155,0.8243061121711436
0.8039483527887462,0.8649691960067117
0.819549956056686,0.8749118281502077
0.8877263714362473,0.8997378685386289
0.8698557541663724,0.8851519787142318
0.9311887241029703,0.9060653563246112
0.8972099572538722,0.9428567600519849
0.8526061144014044,0.9545049017637522
0.8716760425982667,0.9563018342109142
0.8478901297648561,0.934445461129908
0.7612583401477272,0.9333475984549533
0.7429467462444745,0.9296481243729454
0.6970282723981862,0.9352178268308811
0.6759684092230439,0.9468844895569064
0.5687058270125546,0.9411327294694557
0.6069947880443143,0.950754199344435
0.7212754176208432,0.9400667859892862
0.7913603113256702,0.921720342142243
0.7210047381986624,0.9446060107390357
0.7506121530507995,0.9653787074538807
0.7393240250988273,0.9675235985306136
0.7636527132026286,0.9819743243573406
0.8554418278663252,1.0
0.8370006790322696,0.9842969383581239
0.8171974090374504,0.9275225424387368
0.7721720540497182,0.8847985031867966
0.7737361689442183,0.8203370982220615
0.8020774408615723,0.7795128421560352
1.0,0.5069871511448745
0.9271079849057164,0.8024785057718573
0.8232571191622614,0.7417291849413908
0.8877287662077522,0.7866304285289822
0.8182421714965841,0.7842286076374357
0.814955104244261,0.7930367291415943
0.79955502010878,0.7670367717005208
0.9158913694207123,0.5448251892098935
0.8718083187409801,0.159468297146424
0.9396227129212611,0.0
0.8204951754601102,0.6745183945196713
0.8558251076092135,0.5148908954634549
0.8045703242405513,0.6253782030517903
0.8374031848170959,0.6989539173521412
0.8622237349313576,0.6892603337407956
0.7246135118693872,0.7185538792067332
0.7921157787873573,0.7489594736564187
0.7998663891407911,0.7603743294013614
0.8193934200682786,0.8339819628964975
0.7699579365737812,0.8381610130285484
0.8891882846772928,0.8692270589653925
0.8504957929370803,0.88689965314475
0.8227499724750351,0.8663519670499334
0.8625974198688408,0.8692755288537699
0.8260059707931446,0.7833829460076969
0.88032602625957,0.6875379544188573
0.8958122755478023,0.736383553916963
0.939993862008817,0.45492748424127505
0.8742405213099493,0.6185743775977738
0.7207182759258393,0.6081995277825508
0.632391491809619,0.7155715529348794
0.5769301312573072,0.578361869697058
0.5605068358598607,0.6668857262579095
0.6164627446961549,0.6923036728656512
0.6527157052140062,0.620737507322921
0.868559965126718,0.7890563321452533
0.7561387368380167,0.5598680819122094
0.8241406295472044,0.6306507912104181
0.8815314077235934,0.45800972637983256
0.8716664329086199,0.28598229636752975
0.6770460865609996,0.051221424697930555
0.9566274178862318,0.5317463906247855
0.8166695443198964,0.5889296527302562
0.7527962343990102,0.39579244807132097
0.6786779105920644,0.5007873082098109
0.7739186426233671,0.5065840135401605
0.7521340380645759,0.48837426632621994
0.7198425714656218,0.473671147339682
0.8066751526448511,0.6506800058549872
0.7793062691268681,0.5611539684118749
0.6924127886378177,0.6452417007733071
0.6574189166391794,0.6136954448668208
0.7038049333269232,0.6546944235935889
0.7050513533481647,0.5851778385383433
0.685072450795989,0.6945605895717586
0.773063006087941,0.700383756228879
0.7711362022258809,0.6824302484450621
0.8164020058984289,0.5901488834827393
0.6822564999614162,0.2506554202678355
0.731338049502046,0.28581080017377386
0.8385849543578993,0.5414359255719917
0.6638029514517022,0.4452774738074734
0.7603911769935374,0.39509540983068436
0.8390192233302556,0.5731550174862476
0.8034379826423089,0.4066191501626702
0.7116254176998511,0.0
0.7351244699304554,0.15250533497192587
0.7738576122651923,0.26050573289668794
0.9102285745202936,0.559122140460072
0.8600690683508195,0.7396620788085302
0.7312301518890032,0.5786840949673571
0.6010893942729284,0.5768917587705062
0.5481897869467705,0.5507643806425011
0.6948521674123863,0.5913426577689618
0.8742924771982993,0.9443417811956434
0.8554199089895735,1.0
0.7800824420888934,0.916060652040587
0.6519700326209151,0.74314693505821
0.6005795222105255,0.7948339451259073
0.46464068601773256,0.6982926415069692
0.6088763999098739,0.7450407621665999
0.5414819691313654,0.7087987930955364
0.7486431949930028,0.7211418296969107
0.8016062601812755,0.8534300411088435
0.8497756253679125,0.759702011965209
0.7659766972965165,0.591683640435453
0.9996863301473818,0.7204394322002191
0.961425363714181,0.5742988837004591
0.8358130343845066,0.21508101352910697
0.6743868905822461,0.3144436305074311
0.8876423686810223,0.6746449241648521
0.9040120193781442,0.7586814086402596
0.8509548472558743,0.7131458196630435
0.7725609158735951,0.40383434673515795
0.8072717779200959,0.3787600624219349
0.7255044119629953,0.01927288963382548
0.8206369944313173,0.025418951468251936
0.8091726362789737,0.34148275207177115
0.8694317441453636,0.4734011748159179
1.0,0.5186671262228734
0.866282260395608,0.8092313589369563
0.6845264958501378,0.8184243869717522
0.9089002493000292,0.8477709515646461
0.7707835012827909,0.8695684579265112
0.7514261995911699,0.8889319520011926
0.8452532508329053,0.8965917439495735
0.7663106885848556,0.8933101928257328
0.8709953020370935,0.9304805204484715
0.8899220132806687,0.9329486046486867
0.8895275188393148,0.9051650890661102
0.7984240326286233,0.9086425536898817
0.854183942108574,0.8967237726125704
0.8451042911350306,0.9011084019208041
0.8779492313627622,0.9039981260447832
0.809738653202558,0.9103355018686314
0.866184153728069,0.8997412664104175
0.7488481263177434,0.924590338483161
0.7213827821112536,0.9195008464740894
0.8378125458297068,0.9334660718278517
0.7523412247518053,0.9390453475867503
0.7638955334967469,0.9657619863925297
0.8471526730274815,0.908044165717267
0.7454654260751501,0.8193784005366326
0.8432310846243545,0.8194337673953087
0.9233123730108037,0.8086223234915193
0.8805936311560741,0.8089289707088023
0.8385417508916655,0.8653584471725636
0.8002973454215894,0.8726732610015013
0.6292686282402722,0.8708993920293019
0.8969603601552009,0.9405934901351164
0.9350659813575297,1.0
0.8254869948442978,0.9840884166143166
0.8686203427228043,0.9874594065098649
0.819661993168316,0.967122733419223
0.8380177510171742,0.9778788104643363
0.7887824649671227,0.9466859740840512
0.8864245253590451,0.9418754458629245
0.5884423471755544,0.906427879342838
0.857722090756053,0.934268891278655
0.68210878933885,0.8934869408745835
0.848448785533011,0.9362301557725274
0.8038517975866029,0.9222862253644097
0.8139131686960913,0.9241005547333341
0.8593527121900842,0.956560440379476
1.0,0.9155783174863447
0.7691694404482725,0.940806439591563
0.7749820306894103,0.952769940054728
0.7960403534817814,0.9950979035126013
0.6674115935410003,0.9892652179005313
0.7675398842557427,0.9591669417263813
0.8176747860366869,0.973560195487601
0.767008101856643,0.9535067451740329
0.7697195881314078,0.8949286086947263
0.7342618123696611,0.9173734814041887
0.7531005832088351,0.924928928118911
0.9479655460826555,0.9076054898369872
0.854382761251421,0.9049563985987926
0.7809169284310088,0.9518925882941683
0.8756086537873874,0.9711559961243199
0.80003103265797,0.9440539188023722
0.8681460855678886,0.9184424876755503
0.9147177624228513,0.9041365431914735
0.8891933961191791,0.859165876979099
0.8916269061735665,0.8653477996997413
0.8103025368777714,0.8199405871016514
0.7999973823460382,0.7477954407521374
0.8363765600501969,0.7372863850765021
0.825820979813842,0.7694609184510056
0.7309389840558111,0.70663869930472
0.6361892010278288,0.6530116376877948
0.8115099852380447,0.3163215110893429
0.8706828648053614,0.15903704255794887
0.8634479091850157,0.28642127790968813
0.7170066906821774,0.15586409565689582
0.8855172111040496,0.0
0.6880480345717158,0.7943900913810127
0.7228978495133829,0.8350014681979657
0.7964161788301004,0.8738859719176584
0.8266721267235647,0.9002129737955284
0.8198897255098921,0.8380953589163863
0.8160733471491767,0.8031683371737514
0.9785733479662692,0.5383923711876747
0.9303526983924749,0.7333238857089106
0.758344308114092,0.84824340711041
0.6003116052121642,0.8643926564729274
0.4240790100962695,0.8530223992242222
0.7111121945511029,0.8924217778469503
0.7383185209817399,0.9032511689114573
0.6955955772737927,0.8849183425112467
0.7511473555041857,0.7745126402716955
0.7078789681482229,0.5943243705700724
0.7666167240881357,0.7731159183292062
0.8881451222012491,0.7793615613086362
0.9503392996754189,0.7181425021496955
1.0,0.641664395008065
0.9034193089468865,0.7264377433008247
0.7257549168051927,0.6768612310027715
0.6460519359853694,0.7710811723181716
0.7650107091414435,0.8029074961020813
0.8232358359122605,0.7218914350374228
0.8033449128537672,0.7974626321184781
0.725200994096405,0.7922340527245515
0.7256152657518272,0.7690529241274279
0.8288982496584582,0.6957361612672358
0.859725948006519,0.6824007775106108
0.8646256366998818,0.6808091209594
0.8450351238222418,0.7550952967229636
0.8893930948942829,0.6834289802166126
0.8515187007622361,0.6501025882055897
0.7594648721982598,0.7497584203241917
0.6944295135110582,0.7602904587553951
0.7288238957581579,0.7239147325079451
0.7050610635341273,0.8494813965857977
0.6252191643623919,0.8849675402934477
0.678818543261668,0.922095776014565
0.6632403688569573,0.9171660963540111
0.6323413205570426,0.9525383734965668
0.6270574775000769,1.0
0.6044975814976867,0.9916818617678465
0.5652502442301045,0.9469313734257097
0.3818790627602768,0.9775559098758514
0.5519280426389909,0.9822024702237385
0.5592110588718553,0.9514420983875195
0.5750111689623328,0.9845395195882981
0.46929811475698063,0.9828414225523252
0.4968902552825097,0.9811801464979998
0.6317434676584126,0.9735684141574509
0.6390180392721002,0.9542240937319859
0.692489938234217,0.9338249604793287
0.81891591761055,0.8541777735559136
0.8788945116248259,0.5154751778623594
0.9346034383870622,0.0
0.9488649191100287,0.1131372621217611
0.9356728974400211,0.3933201788571448
0.955001075775678,0.33288890305344954
0.828298380737457,0.5711141564916473
0.7481344873648994,0.5464744219492657
0.8062489375502375,0.6341058829098972
0.7598548773413772,0.6413141315523943
0.7281638495953292,0.7820166944474269
0.6879739409121115,0.7831500999581354
0.5332351546004654,0.7909945161490947
0.647104105706002,0.7910270052505483
0.5571094048879931,0.7780929392518781
0.5623158900719265,0.7900783234881041
0.6379952425691874,0.7865175179687938
0.6925243135563193,0.7750380354552017
0.6945478075503221,0.7992770710796562
0.8782087584905359,0.6614320020124678
0.8933975505687759,0.5725526501360055
0.6566120972932543,0.8824494337907534
0.546532792616593,0.8635176456279087
0.5850735137799672,0.6381632714027522
0.7281594438954075,0.6524929423889827
0.7196643929006703,0.8312558813425145
0.6618883021410475,0.9096705808045783
0.5782957356423251,0.9992616981369614
0.6556787546037066,0.9989832345730119
0.8215032257304414,1.0
0.716194285014092,0.5037677933949722
0.8404325411704415,0.2717452303779209
0.8627101492674274,0.28515309094555985
0.9162681691802889,0.585344281254601
0.8938899569164863,0.8654119446999101
0.8369217067495573,0.8836587765100513
0.7099270515572321,0.80716718269557
0.6945108344495343,0.8254492225425324
0.726532098567786,0.8071074357239946
0.6416262497234173,0.8134134085007138
0.809274067999578,0.6579315171676522
0.7548504126660477,0.8922057941759506
0.8343500223507906,0.915980287767021
0.8322827535506352,0.9484533002733424
0.7355617298173475,0.9560454333042423
0.7617553917641935,0.5923805540678085
0.9073224279754635,0.5531065224488576
0.8791698892017393,0.13051672595131047
0.9296892534945502,0.6503484528735093
0.8970171232747497,0.8245199437524939
0.7908393391759185,0.7846879180954373
0.650514496349586,0.7195119739332498
0.5600451845410453,0.5911706778934072
0.7537597442154313,0.08806596919190088
0.8359942706914212,0.7337189502457094
0.754633362861634,0.7435174535840715
0.8103774392475863,0.8656925420842732
0.7327708947942614,0.8234471655396538
0.6143149053455982,0.916478001378448
0.7693908915907479,0.5017177254327921
0.8199300710134775,0.3934167372605587
0.8602209664771319,0.23889239783801317
0.8579261906742741,0.6655423211271693
0.958849074486765,0.777591364855551
0.8060257367454449,0.8077267770989858
0.867601330807816,0.7285588390309895
0.7992188322599845,0.8101310592497915
0.6772036613443138,0.6220603956529811
0.756251559078313,0.7851178829087386
0.7436754210232372,0.8988681149617086
0.8462964114296347,0.9969433022577954
0.6683464198378775,0.8549375537456017
0.8162340687754187,0.9729052818456693
0.8243911017536237,0.786587018263369
0.8459686465233396,0.5051377061003792
0.9204122445002731,0.4004156682165316
0.949495968996778,0.3959442475402385
1.0,0.3065841162676067
0.8891165921160646,0.8835840927955821
0.7643870835604464,0.7760459454211415
0.6141850876784377,0.5939857204737935
0.8783813237491664,0.0
0.7615686567073652,0.5513605238955879
0.8265626746634595,0.7776175041556153
0.6272711080372936,0.8259981478438811
0.7910359606065486,0.8299569181658534
0.7347895436931985,0.6936100613900132
0.8609507290407327,0.6611466510755521
0.764017848836478,0.27878683774216195
0.8726847332267906,0.01599885200461759
0.9316399107850003,0.5847841533960819
0.879200741712484,0.7486002138088054
0.9231667390550149,0.787436812243008
0.8490271284779193,0.8458234733048398
0.6537237152989951,0.8197503216734273
0.7353891268758542,0.6005520193409483
0.7765597749626926,0.9380272223330341
0.7394609754053375,0.923903896978159
0.7794302908965575,0.8756456525713906
0.7001698602666265,0.8579237101492636
0.7847860983404706,0.8217702827366111
0.6193574446851194,0.89162022954689
0.6964885488382135,0.9128914431036202
0.6405801663229549,0.8341987051627273
0.7425166316415313,0.793748545593564
0.7565220600680943,0.7335548186562947
0.6841314019271891,0.8049770827100163
0.6962625066988202,0.8172096796981483
0.675729274222777,0.912532516372461
0.6588704996605554,0.9265722133572687
0.5713494412527611,0.9531094170739005
0.578054841542644,0.9848778090821448
0.6196254026567206,0.9854980095409063
0.6456467522901305,0.9907094594594594
0.6576204213892284,1.0
0.6751553959942639,0.9866771176157707
0.6367052075841456,0.9835428717462851
0.6333732598977034,0.9820344444998504
0.6613280859494065,0.953755069645291
0.7095460731499172,0.9471364814999501
0.6569666649784961,0.9176899454805358
0.5734723144288283,0.880584401283202
0.5937090851252228,0.8972363161131611
0.5931824313981687,0.8778412868588146
0.579324953160878,0.8954079194508161
0.6248115728176975,0.887667360626309
0.5653489113265894,0.8936953558724776
0.6488614232073869,0.9057643321365646
0.6614525679411143,0.8991073061068449
0.6908094715879954,0.9455802666134769
0.695730619748407,0.9706002127588843
0.7010499643076089,0.9886088810212427
0.6388278345000276,0.9667278556231508
0.6792048873834965,0.9862480677171637
0.636634815430511,0.9571687693228283
0.6486872264287236,0.948069898773312
0.5186185401065746,0.9459620483029154
0.6591426051554533,0.8981157125760447
0.588925527155589,0.9252622087031681
0.6621735695933207,0.9510446793657126
0.628875125496385,0.9647825870150594
0.6260728455221355,0.9257452794122536
0.6635984399295658,0.9103805142781157
0.6680535413271644,0.8859589524949304
0.6461504941390513,0.8788022339682856
0.6492146459638493,0.8749122161829727
0.695922368161718,0.849868895648416
0.7700401562232336,0.8710502476646388
0.7309759180930719,0.8591371006615471
0.6819348031554514,0.7771828562880223
0.6786639424147024,0.7977704988198531
0.6876054566203186,0.7359161513912437
0.7571604699058966,0.6789979555200958
0.808366570966376,0.5646197973804062
0.9269414245512312,0.08723322030517602
0.8108755733485967,0.2855955586582893
0.755212861374159,0.34862849473089325
0.7332852619555527,0.4427592375585918
0.6883062585481866,0.3922684792726306
0.7180913935068597,0.3993711769887969
0.8414616925643801,0.364760978690868
0.9346770766174735,0.09901339300555168
0.8180328329159285,0.5334305707921944
0.8011933315877209,0.373204327482464
0.7632546943887931,0.22342176124463947
0.9598990570724527,0.0
1.0,0.1711072811741631
0.8916759360728551,0.3918918918918919
0.7883470879065437,0.4856585136797314
0.7946890357424878,0.42309981799142315
0.7634615198627887,0.21254124281107675
0.9673965187532346,0.5425381285314954
0.8877251497294742,0.5278427915994396
0.7827496260335809,0.5421849789853196
0.7380728222190464,0.6948182047553599
0.7239569851844637,0.7680284710741058
0.7052738836485923,0.8027234428221421
0.6929827003196801,0.7998870419430446
0.7634441934583819,0.7667349726775956
0.8572158160539111,0.7992147713616052
0.9003193304458459,0.7630561586624969
0.998312683318468,0.463414785968966
1.0,0.3409648493781912
0.965798368997596,0.0
0.9841539878850764,0.2978075679408269
0.9390138109902915,0.21861243351990917
0.8567058516517898,0.4425959770000465
0.7446522538108179,0.5206548911419636
0.618922992016641,0.32643384525493163
0.623608210193303,0.6157483948502414
0.6037478948052876,0.6637655286204676
0.5828251086066851,0.8522726895471054
0.5911705519172659,0.8961009966203879
0.6988964315924396,0.8954100518561308
0.7047726318332174,0.9171177519271757
0.6896814261260645,1.0
0.6939891758508641,0.9476019029407273
0.6649996203492027,0.9046487925688372
0.7259570820881917,0.8450291815230165
0.6242917632646219,0.8394198719864019
0.6127407354252309,0.9313259001786082
0.47747934691910393,0.8987801193819759
0.5234747636730048,0.9079537079457403
0.4670035840122747,0.9056796074603776
0.5329176493281922,0.9035449408733873
0.6502092191695267,0.893401954730461
0.6850399643536053,0.839925734849843
0.5199091264021227,0.7577605753972206
0.7195383598030229,0.5040713868361121
0.7104414997067149,0.22392586100432246
0.7943931771532315,0.3353049120570484
0.8427012673297359,0.5102002536369008
0.8064458510141055,0.5526595356187213
0.9507696507136852,0.036973901466451735
0.9931658193964041,0.0
0.9576576419505631,0.0718894189666312
0.9897492937654461,0.3424324694733957
0.9130666594755763,0.48090871713209815
0.9083559581676578,0.6293792869402912
0.7821847465892614,0.65915863392222
0.625507932393485,0.6823053378321053
0.7233566583367509,0.6651314716074843
0.8372851672172361,0.5892962728500851
0.8771533723146447,0.7027658310872105
0.813543179221787,0.7683600148798841
0.6950661016042221,0.7964131647816638
0.7948524696889503,0.882523967708041
0.5804220884359005,0.899225984976538
0.6934701737808577,0.8747074601734681
0.6905130825108343,0.9658226030660393
0.5307780049221452,0.9746369765119725
0.7364224711140305,0.9812004411755109
0.8068174808724049,0.9962748079646537
0.7322096472517026,0.9864090532347433
0.6537520229482952,0.9973248839956405
0.701294297267784,1.0
0.7327834937377524,0.98984904749163
0.6939224744872796,0.987664706611759
0.7491667436372599,0.9848022868032397
0.7660977975550269,0.9637903241595802
0.6536987529135666,0.9629934672087818
0.8447686359157779,0.9710834252448981
1.0,0.9292233092079072
0.7434539224057207,0.9262120905584524
0.9586411970294365,0.9594745051459599
0.8625500778128115,0.9373811403995379
0.7179446780434956,0.9562107200428123
0.854246011733556,0.9273489659133182
0.7942442802081043,0.9072363225802241
0.8712063357627747,0.9256005795323279
0.771583700633156,0.964670717301781
0.6846860060836829,0.9738100987423888
0.722725369240277,0.940156108257683
0.7619763342540962,0.9738211933928094
0.7764356376987973,0.9667388906654832
0.7363249858703877,0.9879760094500316
0.6928152604819241,0.9717256097163033
0.84118019186621,0.9754540648841261
0.8783170437978959,0.9865199997389494
0.8661961172253577,0.9413595515150724
0.8710115793511213,0.8896885013737788
0.9107260258240707,0.722452961945349
0.958225499769645,0.7487890515379143
0.8399380863635351,0.7632747492282692
0.9249191963600764,0.7250347523608763
0.9038693798488578,0.6424879427254988
0.9261423770679723,0.5910374803396268
0.9178563259390358,0.49972589687196123
0.8872729332465961,0.5445404530533131
0.867968475396072,0.6306134036429611
0.8277723331057515,0.6935487870936584
0.7479348853987609,0.7492922265658141
0.7251606713821328,0.7780815391543265
0.7226062899514615,0.8830976263974365
0.6716573988159664,0.8887793926657834
0.6676397864765087,0.870486924628166
0.5858785922711508,0.9207469962865552
0.6152425330674084,0.8964536276243743
0.6706315350682147,0.8883545328173234
0.5557372533291043,0.8217938091850653
0.658658160056688,0.6935494397201537
0.6579087213445384,0.8115240786545452
0.7278544158189624,0.8429486970312021
0.6112405339198693,0.8437468592349913
0.6815415615325486,0.8815711330248586
0.6448545477913084,0.852728305063729
0.30935875756348724,0.8587389950857225
0.632851879419414,0.778534461942086
0.5746623703807088,0.9652164909710744
0.5115319417511278,0.9546341070586295
0.5858631724451402,0.9154045855974353
0.511770163963467,0.9851694769013664
0.4709001949697269,0.977924094902463
0.530047002976293,0.9921870745821079
0.6338873034607445,0.9786833759630023
0.6235873472417947,0.9341043743025543
0.642247805671941,0.8952353196074747
0.5994088522412979,0.8023829154091873
0.5772598425712925,0.776174680660958
0.6493400464079518,0.6611290279285049
0.9119455160556589,0.26631974936055497
1.0,0.13093686846414315
0.9546776597555232,0.015116595659826745
0.9335541703139298,0.3152327886706062
0.7876391232350825,0.4665214573594659
0.8378107137391096,0.5714088498425834
0.8347707266883565,0.5453325305917407
0.962851269609226,0.5919117393288416
0.9140500897360813,0.42662468890567656
0.8473155715992634,0.0
0.9707662760153235,0.4103369597312605
0.8021904086390511,0.655679844155645
0.6847917260693206,0.712408109735287
0.6835507895779189,0.7886061823885141
0.6104014040952113,0.8128671296491584
0.6317617364627935,0.8186361318081243
0.61257391204999,0.847448930679173
0.5491559338242182,0.8687555843588102
0.6748173088761404,0.8954669386784675
0.5675252419015325,0.9247107637677213
0.5211275605335981,0.9148163345131589
0.5836765789191647,0.9236861178112765
0.577034825644744,0.9209856848676818
0.536223210987342,0.948927227895526
0.5140982743866075,0.9344832478822578
0.6262670467858706,0.9394899011784196
0.5632321302760602,0.9294359462060873
0.41685748566039227,0.9605841095512189
0.5470106093803454,0.942860648916874
0.6249328736866087,0.9302251383387083
0.4423291974051041,0.9506022479321096
0.6606764326600998,0.9777645691846932
0.639645250585533,0.9740118800642704
0.5802376187961498,0.9738339475329117
0.577720551511837,0.9620313452696406
0.5863105394560784,0.9740402572352199
0.543324930366141,0.9685082428012103
0.5969734816775614,0.9549408872851101
0.4962803429881629,0.9641887772123647
0.48994133639358756,0.9730278824878342
0.5040812600039573,0.966167509673164
0.6019179947899344,0.9741039141322146
0.5852776933038041,0.9823164207950976
0.5765675857157342,0.9932446994128994
0.630609141040098,0.9886000467839845
0.5199439214882522,0.9909929325505324
0.5289746837445881,1.0
0.46263419158902425,0.9910274453260115
0.5814868822411974,0.9763418758843899
0.5595917164125775,0.96642673896454
0.5234192818788292,0.9840934452569859
0.6271421225824175,0.9746423134296879
0.6130953756147436,0.9850444639590755
0.5942863401114629,0.9689093579473335
0.7168285442427133,0.9801252430274606
0.7008538586491142,0.9700751228079594
0.5466622628203626,0.9392176337274181
0.5284140790968714,0.9602044690209492
0.5388780364091192,0.9462283288530637
0.6580808436450385,0.9342930441418399
0.6814869761037239,0.934830676488747
0.5537890235436576,0.9223577594306159
0.6109927268666729,0.8281762299011017
0.7515273172858061,0.9539119505343872
0.7614972693348204,0.9539726859389103
0.7249146711561647,0.9688494858579297
0.745002778370663,0.9641239339671185
0.6535512990807848,0.9639206390714231
0.791266770539502,0.9546171560646832
0.7483840303957109,0.9546905446784819
0.6972917041232871,0.9581887352695555
0.6672316694463024,0.9412663331843066
0.6353358783980309,0.9348916463512362
0.7414424779230364,0.9463233991581398
0.6839874096581058,0.950440753456435
0.7381898853321069,0.9438745813896599
0.7355362700865967,0.9151366124828128
0.706636538945384,0.9046673471281432
0.7147671304427156,0.9258268872261635
0.6147198509681236,0.9444524112799143
0.6585578312783336,0.9411111204838587
0.7604395687925815,0.9511341493247404
0.8763119666365982,0.9625751811517794
0.7369526775884733,0.9627194277375218
0.8948692318080447,0.9662935375842493
0.7604924062051468,0.9763579002420981
0.6718164930160363,0.9709237686318507
0.6290704251740749,0.9756231705568256
0.5515033810633625,0.9755843673817136
0.6857705106716426,0.9655663998245422
0.6554745579414953,0.9735573232557551
0.6697379099127295,0.9640058373472125
0.6540208510468634,0.9664622470412579
0.6022812994045935,0.9830193931520831
0.6208861435606992,0.9853779513610635
0.5690845578931807,0.9714079647734654
0.6256048917787168,0.9627362986832226
0.6602708406767077,0.972712932423427
0.6629124930672186,0.9862830775979148
0.7060855654276949,1.0
0.7885266594849253,0.9734982749458021
0.7036312796116263,0.9772613393843792
0.7547712446122379,0.9761537617991176
0.6754088264558342,0.9790117000008436
0.6691108507445744,0.9804820029186736
0.7021236420337043,0.9601499827072807
0.5718295422930061,0.9795068622571639
0.604957247916059,0.9719571140560284
0.719305992185593,0.9615747340717183
0.7608990792852004,0.9564645246189275
0.7078738730530473,0.9703383468160308
0.7511751323913121,0.9616236598142509
0.7353133746645295,0.9739065518317629
0.7435967343708374,0.977591166372831
0.778942332074126,0.9779454562325491
0.7170692399171307,0.9695665010502164
0.8262067816164618,0.963506457354467
0.6985745572756549,0.9568238757623558
0.6426755353480829,0.9588956278944216
0.6809757602389318,0.9425873282326841
0.7004799968154846,0.9418002986157389
0.801712437101032,0.9482610272718838
0.8901741981491619,0.8890659400912718
1.0,0.7157954229124314
0.9190622001734835,0.0
0.9602525782277759,0.42345061452419713
0.9876886526146081,0.12211274853011886
0.8781487558336105,0.2573966443689001
0.8934064978244723,0.34985280099876
0.8571295871916705,0.5207681341577602
0.959074122329595,0.5197803402869748
0.8933559578863363,0.5743823125005272
0.7363362987728022,0.5802812386648334
0.7819951563340721,0.5240410976237273
0.9196616606492746,0.4934220182712342
0.940086097328149,0.45568002564383747
0.9606312706117465,0.42506432048048454
0.9586694628832161,0.2196436856267978
0.8296412183331785,0.9097644038718526
0.7972218295044464,0.9091794369077936
0.7329787850345642,0.8969296409799427
0.7760989487352269,0.8829116183937942
0.7468991882488738,0.8287813313533751
0.8588807809911979,0.8499576821504097
0.7318894591451116,0.8794998805806343
0.7939259942924579,0.8873716498084335
0.7928547816467358,0.8651439302331223
0.7833292075763204,0.8160514661588752
0.7896645018700557,0.7881756718663351
0.804165072824138,0.6859636288589624
0.8143974152946335,0.14394595069261523
0.863191835929772,0.19506837313921907
0.8922111560412678,0.49377567131963696
0.8017145240760858,0.5094522392583221
0.8514427536905937,0.6576856697786317
0.7815108751943788,0.739431386142775
0.7473065944642155,0.7660976108951464
0.8429200416887519,0.8129868816374701
0.7559749625643496,0.7936272769548642
0.6520689907267317,0.8600982484818023
0.6369035731621155,0.8482010728266786
0.8039483527887462,0.8801056904096511
0.819549956056686,0.8887295112074818
0.8877263714362473,0.9217463177320503
0.8698557541663724,0.9112312632040404
0.9311887241029703,0.9200023508018181
0.8972099572538722,0.9465783703681431
0.8526061144014044,0.966416335885844
0.8716760425982667,0.9657456056577786
0.8478901297648561,0.9524967189572007
0.7612583401477272,0.9564746309873265
0.7429467462444745,0.9533984291313549
0.6970282723981862,0.9548277029693566
0.6759684092230439,0.9619576712164477
0.5687058270125546,0.9592990100322518
0.6069947880443143,0.9648223692460453
0.7212754176208432,0.9521191555837865
0.7913603113256702,0.9408199309725315
0.7210047381986624,0.9616484451051899
0.7506121530507995,0.9791116907629548
0.7393240250988273,0.9768726203683994
0.7636527132026286,0.9864422288744751
0.8554418278663252,1.0
0.8370006790322696,0.9796276370922359
0.8171974090374504,0.9455478444548241
0.7721720540497182,0.9142961894117563
0.7737361689442183,0.8568952810045304
0.8020774408615723,0.8032406213087201
1.0,0.5788572711359464
0.9271079849057164,0.8323089008258899
0.8232571191622614,0.7788189339318766
0.8877287662077522,0.8232125278602476
0.8182421714965841,0.8181535203428071
0.814955104244261,0.8203625223420137
0.79955502010878,0.8129482710843517
0.9158913694207123,0.5666044000312984
0.8718083187409801,0.2591348980971831
0.9396227129212611,0.0
0.8204951754601102,0.7013313123727005
0.8558251076092135,0.5810372297987365
0.8045703242405513,0.6977521482672575
0.8374031848170959,0.7422031454958398
0.8622237349313576,0.7401137337054069
0.7246135118693872,0.7504183094659751
0.7921157787873573,0.7777241709921306
0.7998663891407911,0.7954351392252126
0.8193934200682786,0.8567131622008836
0.7699579365737812,0.8606565639136203
0.8891882846772928,0.8945675635135056
0.8504957929370803,0.905218267506896
0.8227499724750351,0.8951812321276704
0.8625974198688408,0.8939043503842775
0.8260059707931446,0.8254307553898453
0.88032602625957,0.7538412185962254
0.8958122755478023,0.656541161919795
0.939993862008817,0.6121312721475071
0.8742405213099493,0.744371090253243
0.7207182759258393,0.7256046368735798
0.632391491809619,0.7819940436779296
0.5769301312573072,0.6564305899115953
0.5605068358598607,0.7550151357850745
0.6164627446961549,0.7257853923121336
0.6527157052140062,0.6675864447987457
0.868559965126718,0.8510694365727179
0.7561387368380167,0.5777648961020387
0.8241406295472044,0.6478999925843922
0.8815314077235934,0.39072439893850874
0.8716664329086199,0.26786499356431187
0.6770460865609996,0.014709718683623689
0.9566274178862318,0.5490545762245023
0.8166695443198964,0.5985011202864543
0.7527962343990102,0.431212955066714
0.6786779105920644,0.518909137617789
0.7739186426233671,0.5137860782558491
0.7521340380645759,0.4967920875465462
0.7198425714656218,0.47939156262745575
0.8066751526448511,0.642456141977107
0.7793062691268681,0.5644985724955109
0.6924127886378177,0.6261149895916649
0.6574189166391794,0.635989996874851
0.7038049333269232,0.632184863155553
0.7050513533481647,0.5564950130037979
0.685072450795989,0.6920754961836104
0.773063006087941,0.6757588417880089
0.7711362022258809,0.6504239476458094
0.8164020058984289,0.5984948302620358
0.6822564999614162,0.2445664120641344
0.731338049502046,0.26933189346949804
0.8385849543578993,0.521650264048604
0.6638029514517022,0.4044641296460107
0.7603911769935374,0.36570632339465337
0.8390192233302556,0.5577116361479096
0.8034379826423089,0.38888473232304505
0.7116254176998511,0.0
0.7351244699304554,0.13229411094808544
0.7738576122651923,0.24640144392476337
0.9102285745202936,0.5700033370234809
0.8600690683508195,0.7538309559248058
0.7312301518890032,0.5768068260669206
0.6010893942729284,0.5611721427398552
0.5481897869467705,0.5562328183017199
0.6948521674123863,0.5932194860983839
0.8742924771982993,0.9284774565524839
0.8554199089895735,1.0
0.7800824420888934,0.9081831893469497
0.6519700326209151,0.7381724367157333
0.6005795222105255,0.7681351335603922
0.46464068601773256,0.6836471945166878
0.6088763999098739,0.7411840341965454
0.5414819691313654,0.6996337881572744
0.7486431949930028,0.7266706304855634
0.8016062601812755,0.8368473603084893
0.8497756253679125,0.746425941914604
0.7659766972965165,0.6193604965279065
0.9996863301473818,0.7060165076725056
0.961425363714181,0.5582896562865814
0.8358130343845066,0.22256688613334322
0.6743868905822461,0.3044163254604298
0.8876423686810223,0.6036023300898877
0.9040120193781442,0.7645177074119
0.8509548472558743,0.700151556483095
0.7725609158735951,0.4356662923550381
0.8072717779200959,0.38597708577209716
0.7255044119629953,0.06660837910705489
0.8206369944313173,0.03167159716300035
0.8091726362789737,0.3245424172762473
0.8694317441453636,0.470534877192239
1.0,0.5811164859553687
0.866282260395608,0.7568483304907022
0.6845264958501378,0.7844709443120627
0.9089002493000292,0.839536266034997
0.7707835012827909,0.8298125274488811
0.7514261995911699,0.8827189781343756
0.8452532508329053,0.909861842836305
0.7663106885848556,0.9128267629457302
0.8709953020370935,0.9276443083587466
0.8899220132806687,0.9264466993436962
0.8895275188393148,0.9047627446588226
0.7984240326286233,0.8486426803865508
0.854183942108574,0.8935821208791402
0.8451042911350306,0.9030236541008849
0.8779492313627622,0.8863364981489091
0.809738653202558,0.8800397909563763
0.866184153728069,0.8857809063378034
0.7488481263177434,0.9425182948446371
0.7213827821112536,0.9388707905101391
0.8378125458297068,0.9436453525185947
0.7523412247518053,0.945393261994169
0.7638955334967469,0.988247910357466
0.8471526730274815,0.937283385335551
0.7454654260751501,0.8616329460652635
0.8432310846243545,0.8744644712265174
0.9233123730108037,0.8629346183084258
0.8805936311560741,0.8909823039598704
0.8385417508916655,0.9173561590438882
0.8002973454215894,0.8798016801801881
0.6292686282402722,0.9002509863959377
0.8969603601552009,0.9418004349490179
0.9350659813575297,0.974093547550722
0.8254869948442978,0.9832599305422047
0.8686203427228043,1.0
0.819661993168316,0.955443300532839
0.8380177510171742,0.9486615528702931
0.7887824649671227,0.9422166878614654
0.8864245253590451,0.9661900335648005
0.5884423471755544,0.9279512066925002
0.857722090756053,0.9524025377317391
0.68210878933885,0.9110259399643363
0.848448785533011,0.9617117871889347
0.8038517975866029,0.9293357767614465
0.8139131686960913,0.8599538241472547
0.8593527121900842,0.9420632386945885
1.0,0.9132430158581777
0.7691694404482725,0.8417797986817482
0.7749820306894103,0.9004591128521614
0.7960403534817814,0.9517481740431033
0.6674115935410003,0.9367313210914998
0.7675398842557427,0.9194850457613636
0.8176747860366869,0.9291682173263511
0.767008101856643,0.9033905210745675
0.7697195881314078,0.8269622532687319
0.7342618123696611,0.8575074563948617
0.7531005832088351,0.8810980610727684
0.9479655460826555,0.8594088150373128
0.854382761251421,0.8862871122101442
0.7809169284310088,0.9319796882688994
0.8756086537873874,0.8988487784917182
0.80003103265797,0.8818600155565707
0.8681460855678886,0.8469300465815229
0.9147177624228513,0.829117596739117
0.8891933961191791,0.8298936614911379
0.8916269061735665,0.830764970553634
0.8103025368777714,0.7994966161813029
0.7999973823460382,0.7615787979109748
0.8363765600501969,0.710323248607052
0.825820979813842,0.7714295289110576
0.7309389840558111,0.7129512860627589
0.6361892010278288,0.664604215795387
0.8115099852380447,0.3429253760827426
0.8706828648053614,0.17619139167811657
0.8634479091850157,0.25221928062325055
0.7170066906821774,0.16467741281177078
0.8855172111040496,0.0
0.6880480345717158,0.727209905712074
0.7228978495133829,0.7684249659384434
0.7964161788301004,0.810400282413854
0.8266721267235647,0.8693031253569109
0.8198897255098921,0.8028995296563388
0.8160733471491767,0.7807626904534196
0.9785733479662692,0.5625581872906844
0.9303526983924749,0.6986876062080287
0.758344308114092,0.8106589887322871
0.6003116052121642,0.8533587982644469
0.4240790100962695,0.8442726401196106
0.7111121945511029,0.8809824033557411
0.7383185209817399,0.8480857462912993
0.6955955772737927,0.8370124236715416
0.7511473555041857,0.7227147031712723
0.7078789681482229,0.47396554966296073
0.7666167240881357,0.7307738231890846
0.8881451222012491,0.7329141348826103
0.9503392996754189,0.7334159732260591
1.0,0.6526358626370393
0.9034193089468865,0.692013444652999
0.7257549168051927,0.58325007815988
0.6460519359853694,0.6990210114522971
0.7650107091414435,0.7170075898723254
0.8232358359122605,0.5113020340027203
0.8033449128537672,0.6914357537323506
0.725200994096405,0.7470705907733272
0.7256152657518272,0.7514703286637372
0.8288982496584582,0.6783060475558166
0.859725948006519,0.658364895311907
0.8646256366998818,0.6691601879528802
0.8450351238222418,0.6690283832845146
0.8893930948942829,0.5870109816073363
0.8515187007622361,0.6231496874181629
0.7594648721982598,0.7453871250200447
0.6944295135110582,0.7467464147399727
0.7288238957581579,0.6836523563905941
0.7050610635341273,0.7552032560656105
0.6252191643623919,0.8710713844854657
0.678818543261668,0.9228887891621376
0.6632403688569573,0.8865187762527789
0.6323413205570426,0.9558240935472818
0.6270574775000769,1.0
0.6044975814976867,0.9972485414962627
0.5652502442301045,0.9655482208965486
0.3818790627602768,0.990984791414065
0.5519280426389909,0.9771109801075896
0.5592110588718553,0.9737532778119387
0.5750111689623328,0.98952859497954
0.46929811475698063,0.9837963897634208
0.4968902552825097,0.968198734905914
0.6317434676584126,0.9666764919307855
0.6390180392721002,0.9445180217647866
0.692489938234217,0.933633609555925
0.81891591761055,0.8444306903565129
0.8788945116248259,0.5157542630302038
0.9346034383870622,0.0
0.9488649191100287,0.09922613066486081
0.9356728974400211,0.33353387639548554
0.955001075775678,0.13597944423999178
0.828298380737457,0.10606180341088563
0.7481344873648994,0.39529027598801586
0.8062489375502375,0.6106991934823313
0.7598548773413772,0.6778220908085135
0.7281638495953292,0.7675158886634141
0.6879739409121115,0.7633673583575696
0.5332351546004654,0.7845824301204527
0.647104105706002,0.7643147945404603
0.5571094048879931,0.7468525506654838
0.5623158900719265,0.7803456454852431
0.6379952425691874,0.7618399239513021
0.6925243135563193,0.7545491357420805
0.6945478075503221,0.7843404517468012
0.8782087584905359,0.6573733319643337
0.8933975505687759,0.5007394905244845
0.6566120972932543,0.8917575179135016
0.546532792616593,0.8768995777941396
0.5850735137799672,0.700699358572731
0.7281594438954075,0.7230717264203177
0.7196643929006703,0.865738806282308
0.6618883021410475,0.9186996221421718
0.5782957356423251,1.0
0.6556787546037066,0.9948136190737918
0.8215032257304414,0.9920434412813612
0.716194285014092,0.5437968302401406
0.8404325411704415,0.42352010931385137
0.8627101492674274,0.4206622249668627
0.9162681691802889,0.6471772207636947
0.8938899569164863,0.8653947267221181
0.8369217067495573,0.8832023057378527
0.7099270515572321,0.8235218184672223
0.6945108344495343,0.8483603147181044
0.726532098567786,0.8184775671371186
0.6416262497234173,0.8364295246349721
0.809274067999578,0.7412881529134543
0.7548504126660477,0.8954205034536142
0.8343500223507906,0.9342812537809396
0.8322827535506352,0.944879803789193
0.7355617298173475,0.9426655506195006
0.7617553917641935,0.6677666717791342
0.9073224279754635,0.639174784770364
0.8791698892017393,0.30282869380652294
0.9296892534945502,0.7077820001862077
0.8970171232747497,0.8441468018816879
0.7908393391759185,0.8256398193155021
0.650514496349586,0.762924235479955
0.5600451845410453,0.6522902880058363
0.7537597442154313,0.24376709996703133
0.8359942706914212,0.7685442016297227
0.754633362861634,0.7866337909516521
0.8103774392475863,0.8817954026472986
0.7327708947942614,0.8522868696990945
0.6143149053455982,0.9193661919568142
0.7693908915907479,0.5364731080459294
0.8199300710134775,0.46055926196958336
0.8602209664771319,0.4077972476333848
0.8579261906742741,0.7587462550425647
0.958849074486765,0.8035485622197045
0.8060257367454449,0.8304659287022174
0.867601330807816,0.7381073285348103
0.7992188322599845,0.7966323381712869
0.6772036613443138,0.6507223646766574
0.756251559078313,0.8342400092114372
0.7436754210232372,0.8934189949008758
0.8462964114296347,0.9829282564881486
0.6683464198378775,0.8758363044865726
0.8162340687754187,0.9536329179341013
0.8243911017536237,0.7958681667036234
0.8459686465233396,0.5849298549963275
0.9204122445002731,0.48612594751189997
0.949495968996778,0.5411229047691226
1.0,0.3167569444475679
0.8891165921160646,0.8997676001192809
0.7643870835604464,0.8115033218295318
0.6141850876784377,0.65425491482794
0.8783813237491664,0.21536636826947772
0.7615686567073652,0.6206803959658583
0.8265626746634595,0.8161558172159421
0.6272711080372936,0.851578470604586
0.7910359606065486,0.843213963962951
0.7347895436931985,0.7579033725644002
0.8609507290407327,0.7160826384650364
0.764017848836478,0.38174660182078807
0.8726847332267906,0.0
0.9316399107850003,0.6700591861821247
0.879200741712484,0.7690484018741317
0.9231667390550149,0.8057313309851964
0.8490271284779193,0.8701362779946953
0.6537237152989951,0.8200418922486746
0.7353891268758542,0.6428656564970542
0.7765597749626926,0.9274000921980432
0.7394609754053375,0.8841726325841968
0.7794302908965575,0.896885620515935
0.7001698602666265,0.8509884884471891
0.7847860983404706,0.7681444758739285
0.6193574446851194,0.9202431915925947
0.6964885488382135,0.9219204698359469
0.6405801663229549,0.8589160898787893
0.7425166316415313,0.7525164674726844
0.7565220600680943,0.7193125194600584
0.6841314019271891,0.7596645663556358
0.6962625066988202,0.7820710012949534
0.675729274222777,0.8651097519784622
0.6588704996605554,0.9229546722293552
0.5713494412527611,0.8831444813750051
0.578054841542644,0.9730694796971767
0.6196254026567206,0.9613890438358786
0.6456467522901305,0.9799320727066286
0.6576204213892284,1.0
0.6751553959942639,0.9617895222094964
0.6367052075841456,0.9760461122241623
0.6333732598977034,0.9730969850799801
0.6613280859494065,0.9482513727936557
0.7095460731499172,0.9459409206381689
0.6569666649784961,0.9277318071146523
0.5734723144288283,0.8834756461839582
0.5937090851252228,0.8842083895818411
0.5931824313981687,0.8846836825966842
0.579324953160878,0.8873803103267309
0.6248115728176975,0.8820635198308309
0.5653489113265894,0.8757900921210281
0.6488614232073869,0.8855253473104686
0.6614525679411143,0.8959955463284165
0.6908094715879954,0.9486452498754007
0.695730619748407,0.9724137513711434
0.7010499643076089,0.9874195880133743
0.6388278345000276,0.9781497239009674
0.6792048873834965,0.9744706038971827
0.636634815430511,0.9425737116753748
0.6486872264287236,0.9447796433762087
0.5186185401065746,0.9419146827034051
0.6591426051554533,0.9161734951530014
0.588925527155589,0.9133013830806689
0.6621735695933207,0.937757519146497
0.628875125496385,0.9548196582071111
0.6260728455221355,0.8950724656815339
0.6635984399295658,0.8831895902028027
0.6680535413271644,0.8847931540202417
0.6461504941390513,0.87113343081241
0.6492146459638493,0.8679697616823613
0.695922368161718,0.8523335016662761
0.7700401562232336,0.8772401759024241
0.7309759180930719,0.8546384527452022
0.6819348031554514,0.7704664802901928
0.6786639424147024,0.7659456955726236
0.6876054566203186,0.7578024519398446
0.7571604699058966,0.6716016824492553
0.808366570966376,0.5492439870482654
0.9269414245512312,0.04969177468030494
0.8108755733485967,0.248066646642748
0.755212861374159,0.3220984846734506
0.7332852619555527,0.41734412424511474
0.6883062585481866,0.3994837789755455
0.7180913935068597,0.3652087713565545
0.8414616925643801,0.34923529534729947
0.9346770766174735,0.127875825299011
0.8180328329159285,0.5580869676195631
0.8011933315877209,0.38354385953331066
0.7632546943887931,0.1958515281440578
0.9598990570724527,0.0
1.0,0.21142012491844653
0.8916759360728551,0.3711394819966267
0.7883470879065437,0.48929325468994284
0.7946890357424878,0.4217312328022594
0.7634615198627887,0.17618682976258454
0.9673965187532346,0.41679876140053546
0.8877251497294742,0.43842250709827746
0.7827496260335809,0.5209818011539632
0.7380728222190464,0.6384842936202086
0.7239569851844637,0.7210148974169545
0.7052738836485923,0.7313075278116198
0.6929827003196801,0.7351653429869224
0.7634441934583819,0.6802434778331887
0.8572158160539111,0.7586360241039162
0.9003193304458459,0.7269850329067024
0.998312683318468,0.35525354504012024
1.0,0.19846179225998292
0.965798368997596,0.0
0.9841539878850764,0.20561181464863143
0.9390138109902915,0.05051739808041675
0.8567058516517898,0.2396748369010012
0.7446522538108179,0.4191723680017542
0.618922992016641,0.3047556153496984
0.623608210193303,0.5937561799330082
0.6037478948052876,0.6483522057173539
0.5828251086066851,0.8251784687803874
0.5911705519172659,0.8118410846557322
0.6988964315924396,0.9034111693227357
0.7047726318332174,0.937822060964751
0.6896814261260645,1.0
0.6939891758508641,0.9276969611892523
0.6649996203492027,0.8706745592202807
0.7259570820881917,0.8107206275789213
0.6242917632646219,0.8012507928245662
0.6127407354252309,0.9193578300327582
0.47747934691910393,0.8815573892274225
0.5234747636730048,0.8867646712250024
0.4670035840122747,0.8913259100703833
0.5329176493281922,0.8776519277292377
0.6502092191695267,0.8726372803273968
0.6850399643536053,0.7988561808551952
0.5199091264021227,0.70888404114593
0.7195383598030229,0.3859147223039098
0.7104414997067149,0.27422456890324315
0.7943931771532315,0.26324644625033683
0.8427012673297359,0.41730545186645507
0.8064458510141055,0.4758960838821199
0.9507696507136852,0.0
0.9931658193964041,0.21510443626355596
0.9576576419505631,0.3254149846842527
0.9897492937654461,0.504563902338201
0.9130666594755763,0.706674202914842
0.9083559581676578,0.7194516790210975
0.7821847465892614,0.7002093167245785
0.625507932393485,0.7779325418157523
0.7233566583367509,0.780958523741448
0.8372851672172361,0.7788454129359368
0.8771533723146447,0.7934649487405189
0.813543179221787,0.8231604559097754
0.6950661016042221,0.8436823788678041
0.7948524696889503,0.901923012420305
0.5804220884359005,0.9224712246161545
0.6934701737808577,0.9147508006885967
0.6905130825108343,0.9730335876741548
0.5307780049221452,0.9803814296450137
0.7364224711140305,0.9954651064759458
0.8068174808724049,1.0
0.7322096472517026,0.9794241387781669
0.6537520229482952,0.9860154852676017
0.701294297267784,0.9879989629348942
0.7327834937377524,0.9841131416273764
0.6939224744872796,0.9873068307598587
0.7491667436372599,0.9861908979406462
0.7660977975550269,0.9649256241201037
0.6536987529135666,0.9639846507112145
0.8447686359157779,0.9649496470443191
1.0,0.9391762222002642
0.7434539224057207,0.9376369419995957
0.9586411970294365,0.9481381327207639
0.8625500778128115,0.9439531580173564
0.7179446780434956,0.9647293613618912
0.854246011733556,0.9308234967768488
0.7942442802081043,0.9030067635863235
0.8712063357627747,0.9320037929024497
0.771583700633156,0.9704935033854193
0.6846860060836829,0.970490783809093
0.722725369240277,0.9545078337396078
0.7619763342540962,0.9761153209145391
0.7764356376987973,0.9714254115398876
0.7363249858703877,0.9853274324570557
0.6928152604819241,0.9654396240457687
0.84118019186621,0.9656757739234331
0.8783170437978959,0.968825949834695
0.8661961172253577,0.953337962656591
0.8710115793511213,0.9104393656860177
0.9107260258240707,0.8100892655602826
0.958225499769645,0.7869588156426404
0.8399380863635351,0.789387397301999
0.9249191963600764,0.7158686372112376
0.9038693798488578,0.6145499146506296
0.9261423770679723,0.31731925922366977
0.9178563259390358,0.39207134717839426
0.8872729332465961,0.5656220169647171
0.867968475396072,0.6115706187852015
0.8277723331057515,0.6839525959715822
0.7479348853987609,0.7755229971906776
0.7251606713821328,0.8144596247165975
0.7226062899514615,0.802592753416921
0.6716573988159664,0.8639871889824524
0.6676397864765087,0.8757321326101678
0.5858785922711508,0.9039137422911343
0.6152425330674084,0.8677198074902571
0.6706315350682147,0.8737568136718541
0.5557372533291043,0.7939902802342099
0.658658160056688,0.6806623618795173
0.6579087213445384,0.8275983512115259
0.7278544158189624,0.8472504630078695
0.6112405339198693,0.8631046864645779
0.6815415615325486,0.8817074950617027
0.6448545477913084,0.8698424368129104
0.30935875756348724,0.861014238795119
0.632851879419414,0.7967615285106784
0.5746623703807088,0.9464019403850872
0.5115319417511278,0.9382907759466065
0.5858631724451402,0.9114581284382146
0.511770163963467,0.9592367494401223
0.4709001949697269,0.9481750952918767
0.530047002976293,0.9692076164835456
0.6338873034607445,0.9578827428896775
0.6235873472417947,0.8927809921227289
0.642247805671941,0.8286970708968702
0.5994088522412979,0.6886543120423612
0.5772598425712925,0.6024170411702393
0.6493400464079518,0.5159787793627372
0.9119455160556589,0.41645822499969604
1.0,0.0
0.9546776597555232,0.07295470265143522
0.9335541703139298,0.29852876065842054
0.7876391232350825,0.47145463791947917
0.8378107137391096,0.5303113642849837
0.8347707266883565,0.5153400430449626
0.962851269609226,0.45649189992225014
0.9140500897360813,0.3804665421619615
0.8473155715992634,0.34971063742737324
0.9707662760153235,0.4481175160381468
0.8021904086390511,0.5713392648309494
0.6847917260693206,0.692277155770836
0.6835507895779189,0.7910717108477168
0.6104014040952113,0.8079263386103587
0.6317617364627935,0.8146870728495579
0.61257391204999,0.8398931958488577
0.5491559338242182,0.8704316584327142
0.6748173088761404,0.8833494388347389
0.5675252419015325,0.9199347959655898
0.5211275605335981,0.9134344200910826
0.5836765789191647,0.9134143925245678
0.577034825644744,0.9197552631371896
0.536223210987342,0.9402885257064545
0.5140982743866075,0.9349061172056109
0.6262670467858706,0.935419681232668
0.5632321302760602,0.9269909368108818
0.41685748566039227,0.9562433435163972
0.5470106093803454,0.9433491670320505
0.6249328736866087,0.9296166938350143
0.4423291974051041,0.9548786079124624
0.6606764326600998,0.9789453054311184
0.639645250585533,0.9723011602398444
0.5802376187961498,0.9714750231211102
0.577720551511837,0.9602424193872566
0.5863105394560784,0.9748489528086158
0.543324930366141,0.9681168293787235
0.5969734816775614,0.9582489612488047
0.4962803429881629,0.9662771543402955
0.48994133639358756,0.9697733952375878
0.5040812600039573,0.9671533603753166
0.6019179947899344,0.9744426793164591
0.5852776933038041,0.9764633177237526
0.5765675857157342,0.9960052157505366
0.630609141040098,0.9907501253511083
0.5199439214882522,1.0
0.5289746837445881,0.9974135828386643
0.46263419158902425,0.9841975347496161
0.5814868822411974,0.9812413228779899
0.5595917164125775,0.9713133720485267
0.5234192818788292,0.9736716180056406
0.6271421225824175,0.9678636237163581
0.6130953756147436,0.9807628070923335
0.5942863401114629,0.9654188300610912
0.7168285442427133,0.9846224052678222
0.7008538586491142,0.974744523354646
0.5466622628203626,0.9456916770440457
0.5284140790968714,0.9645454851070009
0.5388780364091192,0.9544344250979742
0.6580808436450385,0.9441960469875321
0.6814869761037239,0.9458454601440698
0.5537890235436576,0.9387313824099314
0.6109927268666729,0.8629098766659538
0.7515273172858061,0.935887061704093
0.7614972693348204,0.9351472335159784
0.7249146711561647,0.9524164968474732
0.745002778370663,0.9509236292535992
0.6535512990807848,0.9504568328968127
0.791266770539502,0.9490839671965466
0.7483840303957109,0.9412497151331195
0.6972917041232871,0.9429209341651996
0.6672316694463024,0.9228806179326866
0.6353358783980309,0.9166735475091901
0.7414424779230364,0.9280539105754696
0.6839874096581058,0.9384357257747553
0.7381898853321069,0.9230997039586313
0.7355362700865967,0.8893967868116818
0.706636538945384,0.8753752811512255
0.7147671304427156,0.9044410609048142
0.6147198509681236,0.9207260885217639
0.6585578312783336,0.9203726884497627
0.7604395687925815,0.9320084683905104
0.8763119666365982,0.9357725644845037
0.7369526775884733,0.9535603681085609
0.8948692318080447,0.9695558498721264
0.7604924062051468,0.9768033036851591
0.6718164930160363,0.9693565806726492
0.6290704251740749,0.9724656205584161
0.5515033810633625,0.9704156799538488
0.6857705106716426,0.9624548203879915
0.6554745579414953,0.9656959724502074
0.6697379099127295,0.9483133128339273
0.6540208510468634,0.955718200323895
0.6022812994045935,0.9748348322560686
0.6208861435606992,0.9771523000179453
0.5690845578931807,0.9621575679909812
0.6256048917787168,0.9489507540852938
0.6602708406767077,0.9626067493909078
0.6629124930672186,0.9778513936183213
0.7060855654276949,1.0
0.7885266594849253,0.970154758405362
0.7036312796116263,0.9744638172272077
0.7547712446122379,0.9728487458701183
0.6754088264558342,0.9768792681866173
0.6691108507445744,0.979622797717542
0.7021236420337043,0.9563688527929065
0.5718295422930061,0.9792363696014286
0.604957247916059,0.9702516406680913
0.719305992185593,0.9571031763070023
0.7608990792852004,0.9474435743389712
0.7078738730530473,0.9581743858710431
0.7511751323913121,0.9467984265439785
0.7353133746645295,0.9642570506617169
0.7435967343708374,0.9749757519109475
0.778942332074126,0.9742216115703844
0.7170692399171307,0.9612801229523988
0.8262067816164618,0.9636438299760326
0.6985745572756549,0.9539765214643754
0.6426755353480829,0.9516040069623117
0.6809757602389318,0.926883616879092
0.7004799968154846,0.9264597569796514
0.801712437101032,0.9295654940610072
0.8901741981491619,0.8590968591430984
1.0,0.6581685509165832
0.9190622001734835,0.5414133140449555
0.9602525782277759,0.5069507518834242
0.9876886526146081,0.22608907223123154
0.8781487558336105,0.0
0.8934064978244723,0.2809673693933519
0.8571295871916705,0.41584949780858926
0.959074122329595,0.5597846131149959
0.8933559578863363,0.567644186678909
0.7363362987728022,0.5542920493791278
0.7819951563340721,0.4843683771890712
0.9196616606492746,0.4040617888649252
0.940086097328149,0.34410708132275114
0.9606312706117465,0.33496932245169375
0.9586694628832161,0.16202787787110035
0.8296412183331785,0.8932979738544727
0.7972218295044464,0.895751764683075
0.7329787850345642,0.8788656629399682
0.7760989487352269,0.8655024652789495
0.7468991882488738,0.8141254344843234
0.8588807809911979,0.8396818364910109
0.7318894591451116,0.8779279450695499
0.7939259942924579,0.8818568824255444
0.7928547816467358,0.8546469090133643
0.7833292075763204,0.8110656452769822
0.7896645018700557,0.7721212743485338
0.804165072824138,0.6283215927130849
0.8143974152946335,0.081272711476561
0.863191835929772,0.139032470455784
0.8922111560412678,0.5305878399676035
0.8017145240760858,0.5049854854772201
0.8514427536905937,0.6526071213425593
0.7815108751943788,0.7395298342910357
0.7473065944642155,0.7689221916749895
0.8429200416887519,0.8064172643481246
0.7559749625643496,0.7813975729908533
0.6520689907267317,0.8535853348392345
0.6369035731621155,0.8389785480881972
0.8039483527887462,0.8731162174213046
0.819549956056686,0.8841433774931915
0.8877263714362473,0.9143014899374831
0.8698557541663724,0.9030162061485859
0.9311887241029703,0.9129882541143628
0.8972099572538722,0.9407873527276748
0.8526061144014044,0.9669465220790914
0.8716760425982667,0.9618659006004697
0.8478901297648561,0.9488211392913122
0.7612583401477272,0.9470200173327025
0.7429467462444745,0.9474842092187863
0.6970282723981862,0.943850013965247
0.6759684092230439,0.9556895995887252
0.5687058270125546,0.9529012172382126
0.6069947880443143,0.9604489126852549
0.7212754176208432,0.9538310370254958
0.7913603113256702,0.9278887059565188
0.7210047381986624,0.9611805623865997
0.7506121530507995,0.9741764991818304
0.7393240250988273,0.9741143915280852
0.7636527132026286,0.9832948361614454
0.8554418278663252,1.0
0.8370006790322696,0.9791174681904702
0.8171974090374504,0.9458245347490528
0.7721720540497182,0.9061460010928075
0.7737361689442183,0.8441022500202837
0.8020774408615723,0.7880229877299688
1.0,0.5606174290590583
0.9271079849057164,0.8215144502611035
0.8232571191622614,0.7667261655596187
0.8877287662077522,0.8106456108556999
0.8182421714965841,0.8066621049253164
0.814955104244261,0.8229217450742886
0.79955502010878,0.7873836019997946
0.9158913694207123,0.5420192382945023
0.8718083187409801,0.19778487488359303
0.9396227129212611,0.0
0.8204951754601102,0.715788555390334
0.8558251076092135,0.5561087006001825
0.8045703242405513,0.6743853675803791
0.8374031848170959,0.7358938440186021
0.8622237349313576,0.726269670714554
0.7246135118693872,0.7490933359564543
0.7921157787873573,0.7726314187183134
0.7998663891407911,0.7862243787978113
0.8193934200682786,0.8510654873153195
0.7699579365737812,0.8583385448715233
0.8891882846772928,0.8871715743679918
0.8504957929370803,0.9005853915618316
0.8227499724750351,0.8818385732328219
0.8625974198688408,0.871866525267045
0.8260059707931446,0.7893329925190793
0.88032602625957,0.7328939668323112
0.8958122755478023,0.6863278566689966
0.939993862008817,0.5176008847090476
0.8742405213099493,0.6642218918443825
0.7207182759258393,0.6651240204291754
0.632391491809619,0.7357685083376961
0.5769301312573072,0.621366015945234
0.5605068358598607,0.7063959263713038
0.6164627446961549,0.7047022896201491
0.6527157052140062,0.6204740593529405
0.868559965126718,0.7689107671494231
0.7561387368380167,0.5065858883312306
0.8241406295472044,0.644565152088771
0.8815314077235934,0.4443669889598915
0.8716664329086199,0.24224472987479231
0.6770460865609996,0.0
0.9566274178862318,0.5686960745327321
0.8166695443198964,0.6070470292536968
0.7527962343990102,0.4248685508375523
0.6786779105920644,0.5034745301254684
0.7739186426233671,0.5069546230593348
0.7521340380645759,0.500447408732592
0.7198425714656218,0.48885133728324515
0.8066751526448511,0.6345145877498058
0.7793062691268681,0.564552259088278
0.6924127886378177,0.6228972186911633
0.6574189166391794,0.6111151905039364
0.7038049333269232,0.6144338030568745
0.7050513533481647,0.5479140581068714
0.685072450795989,0.6748757824884699
0.773063006087941,0.6515383708218938
0.7711362022258809,0.6287648689895047
0.8164020058984289,0.6000045138216716
0.6822564999614162,0.2678044040277276
0.731338049502046,0.28623955105911103
0.8385849543578993,0.5387141266406709
0.6638029514517022,0.43470137096207656
0.7603911769935374,0.375290259395345
0.8390192233302556,0.5659022732178113
0.8034379826423089,0.38771820910628557
0.7116254176998511,0.044156301565247136
0.7351244699304554,0.18880489577998996
0.7738576122651923,0.2597291134822449
0.9102285745202936,0.561910719786083
0.8600690683508195,0.7329232113107471
0.7312301518890032,0.5838196022560208
0.6010893942729284,0.575585056452969
0.5481897869467705,0.5693206984471499
0.6948521674123863,0.6091221157235799
0.8742924771982993,0.9171100224959972
0.8554199089895735,1.0
0.7800824420888934,0.9260683691403363
0.6519700326209151,0.7691320079862856
0.6005795222105255,0.8095234008276823
0.46464068601773256,0.7067576678545646
0.6088763999098739,0.764283146311715
0.5414819691313654,0.7336009203110214
0.7486431949930028,0.7514006356859563
0.8016062601812755,0.8802225631958874
0.8497756253679125,0.7811133436515483
0.7659766972965165,0.6188115743288154
0.9996863301473818,0.7009548640084071
0.961425363714181,0.561320108471585
0.8358130343845066,0.2111362338134196
0.6743868905822461,0.31251825793184956
0.8876423686810223,0.6919660013865697
0.9040120193781442,0.7663763516432377
0.8509548472558743,0.718555589780072
0.7725609158735951,0.47408478292173317
0.8072717779200959,0.43110080349204505
0.7255044119629953,0.10355406239182324
0.8206369944313173,0.0931166444631143
0.8091726362789737,0.3571011474325414
0.8694317441453636,0.5033807570696143
1.0,0.568569878250786
0.866282260395608,0.8079491909528257
0.6845264958501378,0.8216401580887805
0.9089002493000292,0.8513871796139366
0.7707835012827909,0.8893820851795671
0.7514261995911699,0.8855963844606742
0.8452532508329053,0.9131292263901067
0.7663106885848556,0.9137926997119745
0.8709953020370935,0.9488813319422076
0.8899220132806687,0.9469793750861865
0.8895275188393148,0.9227300756359587
0.7984240326286233,0.9405527903606433
0.854183942108574,0.9304159587449686
0.8451042911350306,0.9320941559708696
0.8779492313627622,0.9357523657377173
0.809738653202558,0.9424287286550225
0.866184153728069,0.9331843337036642
0.7488481263177434,0.9521518651405912
0.7213827821112536,0.932794055279036
0.8378125458297068,0.9497295370517327
0.7523412247518053,0.9474216906340983
0.7638955334967469,0.9945829354661616
0.8471526730274815,0.9381590826895908
0.7454654260751501,0.860285527695458
0.8432310846243545,0.8529118673261504
0.9233123730108037,0.8353987734850042
0.8805936311560741,0.8775774637626482
0.8385417508916655,0.9127103275476726
0.8002973454215894,0.9264793503685529
0.6292686282402722,0.9312329415805235
0.8969603601552009,0.945225724031524
0.9350659813575297,1.0
0.8254869948442978,0.9855831149942369
0.8686203427228043,0.9997163976781036
0.819661993168316,0.964286922290362
0.8380177510171742,0.9772962031112996
0.7887824649671227,0.9509237890310948
0.8864245253590451,0.9469481528122162
0.5884423471755544,0.9136521994791084
0.857722090756053,0.9327966571352002
0.68210878933885,0.8815088684267356
0.848448785533011,0.933639658532397
0.8038517975866029,0.9354297355733581
0.8139131686960913,0.9725868434541202
0.8593527121900842,0.9406750776003601
1.0,0.9505881495859146
0.7691694404482725,0.9890852133912333
0.7749820306894103,0.945709669278063
0.7960403534817814,0.9998074626438501
0.6674115935410003,0.9814565711178355
0.7675398842557427,0.9692616712762885
0.8176747860366869,0.9609877686741721
0.767008101856643,0.9561092883663206
0.7697195881314078,0.9437218511686237
0.7342618123696611,0.9700058021392461
0.7531005832088351,0.9562862145854852
0.9479655460826555,0.9423220525522908
0.854382761251421,0.9861216992202237
0.7809169284310088,0.9828433604533474
0.8756086537873874,0.9714940638651615
0.80003103265797,0.9475387741614868
0.8681460855678886,0.9257118028001176
0.9147177624228513,0.8941044541175674
0.8891933961191791,0.8754725621258206
0.8916269061735665,0.8577955513463305
0.8103025368777714,0.841070819922933
0.7999973823460382,0.7986605644466762
0.8363765600501969,0.7978149611933153
0.825820979813842,0.7920414423649832
0.7309389840558111,0.7138738776242972
0.6361892010278288,0.6248201466926505
0.8115099852380447,0.3551611719800906
0.8706828648053614,0.2036238652654804
0.8634479091850157,0.32366049940027214
0.7170066906821774,0.2299754644963717
0.8855172111040496,0.0
0.6880480345717158,0.7938427550342209
0.7228978495133829,0.8147437651753116
0.7964161788301004,0.8708984718049204
0.8266721267235647,0.904563228203424
0.8198897255098921,0.8516963963212215
0.8160733471491767,0.8240524566134161
0.9785733479662692,0.5965040400391896
0.9303526983924749,0.7713498871753337
0.758344308114092,0.8750651360402306
0.6003116052121642,0.9090782571958913
0.4240790100962695,0.8845287535135532
0.7111121945511029,0.9162261534987317
0.7383185209817399,0.9299162465768932
0.6955955772737927,0.9113362093362922
0.7511473555041857,0.8058648403094786
0.7078789681482229,0.7612528527105638
0.7666167240881357,0.8071290484273694
0.8881451222012491,0.8001649626747878
0.9503392996754189,0.775119170506751
1.0,0.6924131757736528
0.9034193089468865,0.7468558184208515
0.7257549168051927,0.7303633438581892
0.6460519359853694,0.7816701201654178
0.7650107091414435,0.8154877602596922
0.8232358359122605,0.7383316770932958
0.8033449128537672,0.7948236614944907
0.725200994096405,0.7946903259048584
0.7256152657518272,0.7484182080980509
0.8288982496584582,0.731868839793642
0.859725948006519,0.6767247994276782
0.8646256366998818,0.5648072235795675
0.8450351238222418,0.7550193409545661
0.8893930948942829,0.6738538536903032
0.8515187007622361,0.5850456404513921
0.7594648721982598,0.6382771758063303
0.6944295135110582,0.6571002514411622
0.7288238957581579,0.7064749746312264
0.7050610635341273,0.827994171746743
0.6252191643623919,0.8666334835133607
0.678818543261668,0.9204607984613599
0.6632403688569573,0.8316199077912916
0.6323413205570426,0.9125225167924067
0.6270574775000769,1.0
0.6044975814976867,0.9989788302763402
0.5652502442301045,0.9710445866042372
0.3818790627602768,0.9980513164044789
0.5519280426389909,0.9828916142125819
0.5592110588718553,0.9853710143016279
0.5750111689623328,0.9977659724074105
0.46929811475698063,0.9986634347131184
0.4968902552825097,0.9803401487173233
0.6317434676584126,0.9901620508822615
0.6390180392721002,0.9664093513471562
0.692489938234217,0.9422012101152988
0.81891591761055,0.8519954531688647
0.8788945116248259,0.5124162567885905
0.9346034383870622,0.0
0.9488649191100287,0.03034595479660925
0.9356728974400211,0.31891130469895623
0.955001075775678,0.373089318506338
0.828298380737457,0.6256324687624182
0.7481344873648994,0.630400747846353
0.8062489375502375,0.7008416189099625
0.7598548773413772,0.757883867910821
0.7281638495953292,0.8264352832228816
0.6879739409121115,0.766869869716249
0.5332351546004654,0.8335636314195835
0.647104105706002,0.8150139375079141
0.5571094048879931,0.7924968533384372
0.5623158900719265,0.8035106064522755
0.6379952425691874,0.8026589509027432
0.6925243135563193,0.7901265725284338
0.6945478075503221,0.8108084688231049
0.8782087584905359,0.6868107469068769
0.8933975505687759,0.5494071088584431
0.6566120972932543,0.882856849538246
0.546532792616593,0.875428612238157
0.5850735137799672,0.6645589790972027
0.7281594438954075,0.744649321317461
0.7196643929006703,0.8566218972758964
0.6618883021410475,0.9118154590536385
0.5782957356423251,1.0
0.6556787546037066,0.9916991389815075
0.8215032257304414,0.9929230439614884
0.716194285014092,0.5454728460031155
0.8404325411704415,0.4933319049978352
0.8627101492674274,0.306658275195615
0.9162681691802889,0.6300021871387316
0.8938899569164863,0.8816347299776376
0.8369217067495573,0.8959850381856568
0.7099270515572321,0.8278512031494798
0.6945108344495343,0.8427942705892331
0.726532098567786,0.8596972821453599
0.6416262497234173,0.8429344260099895
0.809274067999578,0.774129719644523
0.7548504126660477,0.8992657462829801
0.8343500223507906,0.9363332842343006
0.8322827535506352,0.9487223092614167
0.7355617298173475,0.9589148221052772
0.7617553917641935,0.6412065864120658
0.9073224279754635,0.6083990590839906
0.8791698892017393,0.25497931145301894
0.9296892534945502,0.6641278003186973
0.8970171232747497,0.8265018724585671
0.7908393391759185,0.804097091105487
0.650514496349586,0.7613032668710972
0.5600451845410453,0.6524971321701326
0.7537597442154313,0.20988318893754157
0.8359942706914212,0.7555957274914411
0.754633362861634,0.771782339524275
0.8103774392475863,0.8879903765895811
0.7327708947942614,0.8572311716368278
0.6143149053455982,0.9341733731481854
0.7693908915907479,0.570573610608962
0.8199300710134775,0.4835272745126921
0.8602209664771319,0.3888424679851989
0.8579261906742741,0.6807353249686435
0.958849074486765,0.8065047291295634
0.8060257367454449,0.8336480134977705
0.867601330807816,0.7591701370755723
0.7992188322599845,0.8191316612880908
0.6772036613443138,0.6571829653137652
0.756251559078313,0.8151604422483786
0.7436754210232372,0.913046059356267
0.8462964114296347,0.9911563714922089
0.6683464198378775,0.8725969371130662
0.8162340687754187,0.983650468449408
0.8243911017536237,0.8041595807835313
0.8459686465233396,0.5510795091882145
0.9204122445002731,0.5010886594624995
0.949495968996778,0.5595013323692068
1.0,0.40522904698777434
0.8891165921160646,0.8900270937389806
0.7643870835604464,0.8122738654775774
0.6141850876784377,0.6793306462771774
0.8783813237491664,0.25938706552935453
0.7615686567073652,0.6081174091779483
0.8265626746634595,0.8056307663466302
0.6272711080372936,0.8451304918384017
0.7910359606065486,0.843641898436419
0.7347895436931985,0.7712609970674487
0.8609507290407327,0.7163227502600017
0.764017848836478,0.3583519686480358
0.8726847332267906,0.0
0.9316399107850003,0.6353986171926959
0.879200741712484,0.7920285488557693
0.9231667390550149,0.8060226658989363
0.8490271284779193,0.8648062596803207
0.6537237152989951,0.838421332190665
0.7353891268758542,0.681898525689953


==> figures/suppl/ssim_scatter_csvs_old/angular_scatter_data_Def3DGS.csv <==
velocity,lpips
0.7765597749626926,0.9498803083846492
0.7394609754053375,0.9559524624415335
0.7794302908965575,0.9198474202906459
0.7001698602666265,0.9438926826487717
0.7847860983404706,0.9089281638378098
0.6193574446851194,0.953855575446642
0.6964885488382135,0.9525087250522699
0.6405801663229549,0.9288403079754054
0.7425166316415313,0.8758685772178392
0.7565220600680943,0.8750154988888301
0.6841314019271891,0.8890172376875487
0.6962625066988202,0.895523238832944
0.675729274222777,0.9307057773767622
0.6588704996605554,0.9592697727454872
0.5713494412527611,0.9608212450120374
0.578054841542644,0.978595334182839
0.6196254026567206,0.9721132055891977
0.6456467522901305,0.980964075950767
0.6576204213892284,1.0
0.6751553959942639,0.9724720246579099
0.6367052075841456,0.9807504409723145
0.6333732598977034,0.9832772774962468
0.6613280859494065,0.9668120375149842
0.7095460731499172,0.9516970582926302
0.6569666649784961,0.9510961033418406
0.5734723144288283,0.9366198366776424
0.5937090851252228,0.9389844372886336
0.5931824313981687,0.9479320158445537
0.579324953160878,0.9407890073232706
0.6248115728176975,0.9340014075061637
0.5653489113265894,0.9295896137835242
0.6488614232073869,0.9367443149832173
0.6614525679411143,0.9327393290302652
0.6908094715879954,0.9501319445679348
0.695730619748407,0.9633882751180047
0.7010499643076089,0.9667116753586302
0.6388278345000276,0.9732817426378146
0.6792048873834965,0.9796856764445878
0.636634815430511,0.970536642783559
0.6486872264287236,0.9703578422428701
0.5186185401065746,0.9680529230112642
0.6591426051554533,0.9458451163458041
0.588925527155589,0.9581375317194352
0.6621735695933207,0.9697905037425096
0.628875125496385,0.9791461080554515
0.6260728455221355,0.9666266598426896
0.6635984399295658,0.9355567773321839
0.6680535413271644,0.9433090231181304
0.6461504941390513,0.9297357722636513
0.6492146459638493,0.9270454818394435
0.695922368161718,0.9238426623449228
0.7700401562232336,0.9051080683622187
0.7309759180930719,0.91092761184595
0.6819348031554514,0.9109242014814136
0.6786639424147024,0.9088943037899138
0.6876054566203186,0.9036043411991768
0.7571604699058966,0.8443166153203806
0.808366570966376,0.7740755293433854
0.9269414245512312,0.6022918136878879
0.8108755733485967,0.5616753464504073
0.755212861374159,0.569353051411489
0.7332852619555527,0.6259214987675186
0.6883062585481866,0.6448173542732963
0.7180913935068597,0.6356739233540059
0.8414616925643801,0.5783527598253211
0.9346770766174735,0.6474979007988292
0.8180328329159285,0.6544835453565085
0.8011933315877209,0.5502632923220758
0.7632546943887931,0.3350534562461192
0.9598990570724527,0.0
1.0,0.0916598804472352
0.8916759360728551,0.16066446568235426
0.7883470879065437,0.2962766370785063
0.7946890357424878,0.3271034093170672
0.7634615198627887,0.15351561082186618
0.9673965187532346,0.3878259266088881
0.8877251497294742,0.5430578751876927
0.7827496260335809,0.630060325070467
0.7380728222190464,0.6563183267037223
0.7239569851844637,0.68280445720608
0.7052738836485923,0.7670035035957957
0.6929827003196801,0.7788640973630832
0.7634441934583819,0.719002133768868
0.8572158160539111,0.7764026237454229
0.9003193304458459,0.7197792471220463
0.998312683318468,0.3150312162482548
1.0,0.0
0.965798368997596,0.14215273570243145
0.9841539878850764,0.4022649561391955
0.9390138109902915,0.4517494270435447
0.8567058516517898,0.6845167408656252
0.7446522538108179,0.72972787861226
0.618922992016641,0.7176143937198703
0.623608210193303,0.7770301098495824
0.6037478948052876,0.7767708964463529
0.5828251086066851,0.9058681278153895
0.5911705519172659,0.9049092489660441
0.6988964315924396,0.9238075920023182
0.7047726318332174,0.9531845841784989
0.6896814261260645,1.0
0.6939891758508641,0.9430731540265009
0.6649996203492027,0.9179384104739075
0.7259570820881917,0.8988830641974658
0.6242917632646219,0.8558499512657728
0.6127407354252309,0.949453386370222
0.47747934691910393,0.9212771001817655
0.5234747636730048,0.9271410131450699
0.4670035840122747,0.9392065540949922
0.5329176493281922,0.919629093016517
0.6502092191695267,0.8922741761281315
0.6850399643536053,0.8488074602881905
0.5199091264021227,0.8203361344537815
0.7195383598030229,0.643183793893733
0.7104414997067149,0.5985869708384921
0.7943931771532315,0.6012444350781064
0.8427012673297359,0.6896172387450278
0.8064458510141055,0.6988983430362741
0.9507696507136852,0.0
0.9931658193964041,0.20830380122168657
0.9576576419505631,0.17403181274928894
0.9897492937654461,0.3275359359739485
0.9130666594755763,0.6667899970998924
0.9083559581676578,0.7004182397257512
0.7821847465892614,0.7179599889197684
0.625507932393485,0.7410210459374436
0.7233566583367509,0.7565899416987347
0.8372851672172361,0.7463784419269719
0.8771533723146447,0.7694121885147938
0.813543179221787,0.779634092259834
0.6950661016042221,0.7858205548699048
0.7948524696889503,0.8645799330764419
0.5804220884359005,0.8880812082134167
0.6934701737808577,0.8674702869025681
0.6905130825108343,0.962746622935299
0.5307780049221452,0.9716725817589738
0.7364224711140305,0.9784728787924108
0.8068174808724049,0.992791997263755
0.7322096472517026,0.993746561811956
0.6537520229482952,0.9978847421830397
0.701294297267784,0.9974263171105046
0.7327834937377524,0.9934767087550735
0.6939224744872796,0.9931060672070664
0.7491667436372599,0.9922002712836032
0.7660977975550269,0.9785157951821801
0.6536987529135666,0.9747124927009625
0.8447686359157779,0.9459012897025374
1.0,0.8543781870296266
0.7434539224057207,0.901744876368285
0.9586411970294365,0.9140794369369662
0.8625500778128115,0.9413378469237402
0.7179446780434956,0.9632538166325719
0.854246011733556,0.9458154569229988
0.7942442802081043,0.9187911363349663
0.8712063357627747,0.9045598013881502
0.771583700633156,0.958897152822663
0.6846860060836829,0.9766144690657362
0.722725369240277,0.950579176187386
0.7619763342540962,0.9717233011287011
0.7764356376987973,0.9757821512035446
0.7363249858703877,0.9912678151786167
0.6928152604819241,0.9673893960103364
0.84118019186621,0.989465977056638
0.8783170437978959,0.9818275099260407
0.8661961172253577,1.0
0.8710115793511213,0.9504608309913556
0.9107260258240707,0.8253784120155487
0.958225499769645,0.8031516236050548
0.8399380863635351,0.8634146880693737
0.9249191963600764,0.7911701478794751
0.9038693798488578,0.6903855582446936
0.9261423770679723,0.6643333589097676
0.9178563259390358,0.6596216595117675
0.8872729332465961,0.6941602497993984
0.867968475396072,0.7634526625718362
0.8277723331057515,0.7592546593544075
0.7479348853987609,0.8577282664249477
0.7251606713821328,0.8615790370342433
0.7226062899514615,0.8996380717796126
0.6716573988159664,0.9400789661571755
0.6676397864765087,0.9230756225802634
0.5858785922711508,0.9590954785632633
0.6152425330674084,0.9568937377184347
0.6706315350682147,0.9618336742802076
0.5557372533291043,0.7831226745494104
0.658658160056688,0.7543355307391892
0.6579087213445384,0.8638815663701968
0.7278544158189624,0.8998350970235532
0.6112405339198693,0.8929782283854204
0.6815415615325486,0.9217042488526368
0.6448545477913084,0.9056619723072241
0.30935875756348724,0.9029198751003008
0.632851879419414,0.7803864295774556
0.5746623703807088,0.9677559999207277
0.5115319417511278,0.9549181372146551
0.5858631724451402,0.9036586988587623
0.511770163963467,0.9770619994167825
0.4709001949697269,0.980823186009575
0.530047002976293,1.0
0.6338873034607445,0.9630067409749924
0.6235873472417947,0.9255873934424838
0.642247805671941,0.9125768304111117
0.5994088522412979,0.8874800757616509
0.5772598425712925,0.8908264984584373
0.6493400464079518,0.8595479215091177
0.9119455160556589,0.6562357557621039
1.0,0.0
0.9546776597555232,0.6220212732826934
0.9335541703139298,0.7924099622607322
0.7876391232350825,0.7908896331675221
0.8378107137391096,0.89256341074649
0.8347707266883565,0.7833460263353841
0.962851269609226,0.5387457426538661
0.9140500897360813,0.4892840863728119
0.8473155715992634,0.6072412397052204
0.9707662760153235,0.5743743859937205
0.8021904086390511,0.6489356280771093
0.6847917260693206,0.6462785911050839
0.6835507895779189,0.6988106326777327
0.6104014040952113,0.7094614297888243
0.6317617364627935,0.7245953574755176
0.61257391204999,0.7735558996979159
0.5491559338242182,0.7831251964112306
0.6748173088761404,0.7962291874874368
0.5675252419015325,0.8499375730791335
0.5211275605335981,0.827274194324671
0.5836765789191647,0.8352920192631641
0.577034825644744,0.8015659106544776
0.536223210987342,0.8447084337212957
0.5140982743866075,0.8297840113472608
0.6262670467858706,0.8247417280790911
0.5632321302760602,0.8173694059958155
0.41685748566039227,0.8703317828052761
0.5470106093803454,0.8680272243660341
0.6249328736866087,0.8348574372970418
0.4423291974051041,0.8526498175321973
0.6606764326600998,0.885257620755748
0.639645250585533,0.8448443290592362
0.5802376187961498,0.8872903885191089
0.577720551511837,0.8441563589109121
0.5863105394560784,0.895237434635758
0.543324930366141,0.8680272243660341
0.5969734816775614,0.8504386871377894
0.4962803429881629,0.868289106006857
0.48994133639358756,0.872293771746793
0.5040812600039573,0.8696508905391365
0.6019179947899344,0.8623196201725305
0.5852776933038041,0.8826685314526929
0.5765675857157342,0.9242567515918158
0.630609141040098,0.9324939908780254
0.5199439214882522,0.9461811994462265
0.5289746837445881,0.8984507931474776
0.46263419158902425,0.893670391520131
0.5814868822411974,0.9039984372036137
0.5595917164125775,0.8994657614527212
0.5234192818788292,0.8829884517274279
0.6271421225824175,0.8846446761585786
0.6130953756147436,0.8812019942640843
0.5942863401114629,0.8714430103082276
0.7168285442427133,0.8978435108560557
0.7008538586491142,0.9208169008501952
0.5466622628203626,0.8971682808956635
0.5284140790968714,0.9265414919609414
0.5388780364091192,0.8956592764139485
0.6580808436450385,0.9019642538638158
0.6814869761037239,0.9024370563937341
0.5537890235436576,0.8831087757245628
0.6109927268666729,0.828093813081625
0.7515273172858061,0.9543034353273222
0.7614972693348204,0.946975764346643
0.7249146711561647,0.972806108690407
0.745002778370663,0.9569321916711104
0.6535512990807848,0.9640226358934223
0.791266770539502,0.9587783024701997
0.7483840303957109,0.9590793979712043
0.6972917041232871,0.9678638845577546
0.6672316694463024,0.9522059047159463
0.6353358783980309,0.9430686193605421
0.7414424779230364,0.9616676027323656
0.6839874096581058,0.9622525593117586
0.7381898853321069,0.9514901692825817
0.7355362700865967,0.9255148530309266
0.706636538945384,0.9273994878335114
0.7147671304427156,0.93450006995148
0.6147198509681236,0.9598944847820048
0.6585578312783336,0.9508312060648947
0.7604395687925815,0.955420631428693
0.8763119666365982,0.9662600694648611
0.7369526775884733,0.9716473472168435
0.8948692318080447,0.9571917217999225
0.7604924062051468,0.9711232180113909
0.6718164930160363,0.9738888359465449
0.6290704251740749,0.9741625591292764
0.5515033810633625,0.9738401740473926
0.6857705106716426,0.9783474824563716
0.6554745579414953,0.976876473796581
0.6697379099127295,0.9621542217238883
0.6540208510468634,0.9700323804387275
0.6022812994045935,0.9831710932098402
0.6208861435606992,0.9833728373334091
0.5690845578931807,0.9762874620589255
0.6256048917787168,0.966971749739963
0.6602708406767077,0.9710390734774401
0.6629124930672186,0.9810441627010598
0.7060855654276949,1.0
0.7885266594849253,0.9745194130563931
0.7036312796116263,0.979871208173577
0.7547712446122379,0.9741868900788525
0.6754088264558342,0.9786658123799926
0.6691108507445744,0.9765378680816466
0.7021236420337043,0.9566493443822879
0.5718295422930061,0.9726611367825158
0.604957247916059,0.9703324621501666
0.719305992185593,0.9645112824640764
0.7608990792852004,0.9576600925792631
0.7078738730530473,0.9712894795001612
0.7511751323913121,0.9550749291867988
0.7353133746645295,0.9651672043130664
0.7435967343708374,0.9786455365886793
0.778942332074126,0.9722394003231961
0.7170692399171307,0.967460396310617
0.8262067816164618,0.9697424366229453
0.6985745572756549,0.9627939229398276
0.6426755353480829,0.9672393901853005
0.6809757602389318,0.9345254146906219
0.7004799968154846,0.9380686092226465
0.801712437101032,0.9311484816473675
0.8901741981491619,0.9174511708255694
1.0,0.6397316296261752
0.9190622001734835,0.6479656284785654
0.9602525782277759,0.48758107782051463
0.9876886526146081,0.0
0.8781487558336105,0.5184377908308817
0.8934064978244723,0.6052070259672059
0.8571295871916705,0.6710009549897709
0.959074122329595,0.6752152782142705
0.8933559578863363,0.7315333161664966
0.7363362987728022,0.702284473407286
0.7819951563340721,0.6928055409682501
0.9196616606492746,0.602082526525804
0.940086097328149,0.44202847126616235
0.9606312706117465,0.38384201914440214
0.9586694628832161,0.2661552436237705
0.8296412183331785,0.9289846309485362
0.7972218295044464,0.9494547399929654
0.7329787850345642,0.9341049978097218
0.7760989487352269,0.9116865444982369
0.7468991882488738,0.8267003430615508
0.8588807809911979,0.8385683569354582
0.7318894591451116,0.9241690478290879
0.7939259942924579,0.929520368829975
0.7928547816467358,0.9061868070665909
0.7833292075763204,0.8722297334902812
0.7896645018700557,0.7760240828375707
0.804165072824138,0.6792573272093887
0.8143974152946335,0.14479537273915774
0.863191835929772,0.0
0.8922111560412678,0.6277458459490455
0.8017145240760858,0.3543343844901801
0.8514427536905937,0.6728159783917792
0.7815108751943788,0.7203864733567897
0.7473065944642155,0.7734324744994447
0.8429200416887519,0.8021131925169345
0.7559749625643496,0.8164066034710514
0.6520689907267317,0.8736487763027423
0.6369035731621155,0.8604045029242202
0.8039483527887462,0.8992483389286076
0.819549956056686,0.8881663263563728
0.8877263714362473,0.92453251663911
0.8698557541663724,0.9338891882037712
0.9311887241029703,0.9448833624802506
0.8972099572538722,0.979828238270464
0.8526061144014044,0.9994309441443092
0.8716760425982667,0.979004375634414
0.8478901297648561,0.9748827907741014
0.7612583401477272,0.9680049007711218
0.7429467462444745,0.9745969376995529
0.6970282723981862,0.9812480383096126
0.6759684092230439,0.9841887281506972
0.5687058270125546,0.976566105700516
0.6069947880443143,0.984320864207674
0.7212754176208432,0.9765282443661388
0.7913603113256702,0.9846449572299436
0.7210047381986624,0.9881217635658107
0.7506121530507995,0.9938838800446915
0.7393240250988273,0.9976454036150759
0.7636527132026286,0.9984276187833109
0.8554418278663252,1.0
0.8370006790322696,0.9753325834265038
0.8171974090374504,0.9427813011956231
0.7721720540497182,0.899989663855715
0.7737361689442183,0.8253199188101545
0.8020774408615723,0.7866358576368394
1.0,0.49514825930622136
0.9271079849057164,0.803808244457006
0.8232571191622614,0.8139887786577172
0.8877287662077522,0.8633523864188365
0.8182421714965841,0.8636268810930718
0.814955104244261,0.8762721881617451
0.79955502010878,0.8367169376844084
0.9158913694207123,0.5936187749813817
0.8718083187409801,0.122118326513876
0.9396227129212611,0.2820995018584236
0.8204951754601102,0.7652131574194775
0.8558251076092135,0.5322421444356901
0.8045703242405513,0.6918734810505914
0.8374031848170959,0.7528184923843819
0.8622237349313576,0.7415785980477939
0.7246135118693872,0.7623209300863958
0.7921157787873573,0.777719513390986
0.7998663891407911,0.7924612025441302
0.8193934200682786,0.8677378647797587
0.7699579365737812,0.8790035048237234
0.8891882846772928,0.9152795851306424
0.8504957929370803,0.9292163423149252
0.8227499724750351,0.9358405613775771
0.8625974198688408,0.9186041889023129
0.8260059707931446,0.8484547085680578
0.88032602625957,0.3220178282292094
0.8958122755478023,0.45360348869473427
0.939993862008817,0.19386140694720322
0.8742405213099493,0.5514669217521305
0.7207182759258393,0.67485204425679
0.632391491809619,0.8656300885432895
0.5769301312573072,0.9474753673012444
0.5605068358598607,0.9444829668649924
0.6164627446961549,0.8500614270102422
0.6527157052140062,0.917623435830277
0.868559965126718,0.7483000058868697
0.7561387368380167,0.7906570425209887
0.8241406295472044,0.4021271222761536
0.8815314077235934,0.2589932939200372
0.8716664329086199,0.49439949618664714
0.6770460865609996,0.0
0.9566274178862318,0.1046494717497189
0.8166695443198964,0.45500129932935535
0.7527962343990102,0.6474676465156608
0.6786779105920644,0.6824352861541373
0.7739186426233671,0.75985037447644
0.7521340380645759,0.8053661477112822
0.7198425714656218,0.8245731148308222
0.8066751526448511,0.8561161000753189
0.7793062691268681,0.8401527798587628
0.6924127886378177,0.931823262598589
0.6574189166391794,0.9380637113357821
0.7038049333269232,0.9697460741822616
0.7050513533481647,0.9959521810118924
0.685072450795989,0.9542014369463981
0.773063006087941,0.879985064589598
0.7711362022258809,0.8093213539507039
0.8164020058984289,0.7165543729447534
0.6822564999614162,0.8065389368753338
0.731338049502046,0.7593594352126141
0.8385849543578993,0.7570466839776093
0.6638029514517022,0.898657812032065
0.7603911769935374,0.8442668032078122
0.8390192233302556,0.857523813855344
0.8034379826423089,0.9977584046986391
0.7116254176998511,0.9345884408652928
0.7351244699304554,0.8834381446787191
0.7738576122651923,0.7526694937090269
0.9102285745202936,0.7018702090095515
0.8600690683508195,0.7992685610161214
0.7312301518890032,0.9204762752729646
0.6010893942729284,0.9672196717547439
0.5481897869467705,0.9727694677957964
0.6948521674123863,0.9327312343188736
0.8742924771982993,0.8539619825583602
0.8554199089895735,0.9671806093478724
0.7800824420888934,1.0
0.6519700326209151,0.969037265719547
0.6005795222105255,0.9508803987959976
0.46464068601773256,0.9224002363550703
0.6088763999098739,0.9308848478757661
0.5414819691313654,0.8632914790952854
0.7486431949930028,0.8248117072784268
0.8016062601812755,0.8591121683432019
0.8497756253679125,0.8604953076512986
0.7659766972965165,0.7913999618178728
0.9996863301473818,0.7483680441636271
0.961425363714181,0.8078556884309072
0.8358130343845066,0.9835811350948583
0.6743868905822461,0.9344956447250254
0.8876423686810223,0.7297857087708675
0.9040120193781442,0.6693633176123956
0.8509548472558743,0.6798553333848052
0.7725609158735951,0.6859936330110715
0.8072717779200959,0.6370917176143763
0.7255044119629953,0.6851637861045299
0.8206369944313173,0.6455721111286963
0.8091726362789737,0.6565539658154425
0.8694317441453636,0.7190613358646262
1.0,0.5384079740126794
0.866282260395608,0.7917535961348413
0.6845264958501378,0.7028502407880908
0.9089002493000292,0.6718066165743777
0.7707835012827909,0.7495882288349621
0.7514261995911699,0.7400272945457967
0.8452532508329053,0.8119107750709815
0.7663106885848556,0.8350013333542486
0.8709953020370935,0.9040455536557436
0.8899220132806687,0.9274733721313275
0.8895275188393148,0.7971576024721957
0.7984240326286233,0.8205618911669202
0.854183942108574,0.8202246309746035
0.8451042911350306,0.8169696779557326
0.8779492313627622,0.7913300600793738
0.809738653202558,0.8667273212128818
0.866184153728069,0.7672277212191564
0.7488481263177434,0.8401543553624371
0.7213827821112536,0.7552432195014823
0.8378125458297068,0.710717030855386
0.7523412247518053,0.7780514204144379
0.7638955334967469,0.8836530769110104
0.8471526730274815,0.8029067122621532
0.7454654260751501,0.6887245290122198
0.8432310846243545,0.7381370688167658
0.9233123730108037,0.713273933708764
0.8805936311560741,0.8138794334028769
0.8385417508916655,0.8477152582785612
0.8002973454215894,0.8216050447850163
0.6292686282402722,0.7725219219125006
0.8969603601552009,0.6352099640778679
0.9350659813575297,0.8939904939685328
0.8254869948442978,0.8471191704967921
0.8686203427228043,0.884366813597076
0.819661993168316,0.854476148645469
0.8380177510171742,0.7981380100080001
0.7887824649671227,0.8804765564950039
0.8864245253590451,0.9004768702254153
0.5884423471755544,0.8758255031451474
0.857722090756053,0.9049396853283973
0.68210878933885,0.7936046055624402
0.848448785533011,0.9142653218089696
0.8038517975866029,0.904069083436603
0.8139131686960913,0.9358421308569547
0.8593527121900842,0.8331267941457905
1.0,0.8418641861048801
0.7691694404482725,0.9043122245054824
0.7749820306894103,0.8179030259298186
0.7960403534817814,1.0
0.6674115935410003,0.9567444195203062
0.7675398842557427,0.9227909457403254
0.8176747860366869,0.8881315785345653
0.767008101856643,0.8693704999294106
0.7697195881314078,0.8811197038384916
0.7342618123696611,0.9959842507333448
0.7531005832088351,0.9079828703195344
0.9479655460826555,0.6873754882429528
0.854382761251421,0.8451661986854696
0.7809169284310088,0.8513310012706081
0.8756086537873874,0.7631570691304962
0.80003103265797,0.7045522282702473
0.8681460855678886,0.6625123531349512
0.9147177624228513,0.5987780200473732
0.8891933961191791,0.6506062840201415
0.8916269061735665,0.6968423034086809
0.8103025368777714,0.6759478580056157
0.7999973823460382,0.6627398076832578
0.8363765600501969,0.6724105476164332
0.825820979813842,0.6988109617405763
0.7309389840558111,0.6210293494799919
0.6361892010278288,0.5712638629625563
0.8115099852380447,0.5800483144833645
0.8706828648053614,0.4476776106291863
0.8634479091850157,0.45229729093789706
0.7170066906821774,0.33472681924422343
0.8855172111040496,0.0
0.6880480345717158,0.7034227351794331
0.7228978495133829,0.7322743406913631
0.7964161788301004,0.8117029197917036
0.8266721267235647,0.8640021563572434
0.8198897255098921,0.8084401557506818
0.8160733471491767,0.7672514603777962
0.9785733479662692,0.5410160559799153
0.9303526983924749,0.6326065037028826
0.758344308114092,0.7908254297309476
0.6003116052121642,0.8262273490403625
0.4240790100962695,0.8147959705311614
0.7111121945511029,0.8319256538695493
0.7383185209817399,0.8235115919692905
0.6955955772737927,0.7830723202424594
0.7511473555041857,0.669243233585746
0.7078789681482229,0.6192081032765683
0.7666167240881357,0.6235906997110743
0.8881451222012491,0.6341821178636503
0.9503392996754189,0.5640967207465732
1.0,0.6218601748287979
0.9034193089468865,0.708034599481772
0.7257549168051927,0.6664021709532758
0.6460519359853694,0.6845935091030704
0.7650107091414435,0.7068806867295558
0.8232358359122605,0.6449511669768897
0.8033449128537672,0.7645949136269454
0.725200994096405,0.8008299083720295
0.7256152657518272,0.7584776613575893
0.8288982496584582,0.6906883853793195
0.859725948006519,0.6748544441648402
0.8646256366998818,0.6869374804425215
0.8450351238222418,0.734267181062061
0.8893930948942829,0.7339057227118739
0.8515187007622361,0.7857113104448726
0.7594648721982598,0.7654823799381665
0.6944295135110582,0.7925538891369373
0.7288238957581579,0.7835811159011036
0.7050610635341273,0.8840847822936356
0.6252191643623919,0.8866745453112139
0.678818543261668,0.8871833409698582
0.6632403688569573,0.8974336112890672
0.6323413205570426,0.9381871796575372
0.6270574775000769,1.0
0.6044975814976867,0.9896578159860291
0.5652502442301045,0.9459802216875699
0.3818790627602768,0.9728820175847767
0.5519280426389909,0.9699783021716073
0.5592110588718553,0.971834132615282
0.5750111689623328,0.9919587565695055
0.46929811475698063,0.9766649374040199
0.4968902552825097,0.9717528905480018
0.6317434676584126,0.9717174332050788
0.6390180392721002,0.9476842396241659
0.692489938234217,0.9211060350118886
0.81891591761055,0.7899830596519879
0.8788945116248259,0.5779515914322667
0.9346034383870622,0.2606379774305406
0.9488649191100287,0.0
0.9356728974400211,0.45120536032405945
0.955001075775678,0.3644773880262274
0.828298380737457,0.5334058086012629
0.7481344873648994,0.5099409652452632
0.8062489375502375,0.6637996708319291
0.7598548773413772,0.6973257934268972
0.7281638495953292,0.7785045194342385
0.6879739409121115,0.7587898925229414
0.5332351546004654,0.777172975721359
0.647104105706002,0.7620351000155255
0.5571094048879931,0.768499352301061
0.5623158900719265,0.7738771640597487
0.6379952425691874,0.783366650613326
0.6925243135563193,0.7351587783258557
0.6945478075503221,0.7551498348135339
0.8782087584905359,0.5968789276322516
0.8933975505687759,0.3555603826501369
0.6566120972932543,0.8785730351732389
0.546532792616593,0.8683846595358747
0.5850735137799672,0.6632764218268512
0.7281594438954075,0.6274435310965656
0.7196643929006703,0.8238805293091424
0.6618883021410475,0.8983890509141564
0.5782957356423251,0.9971175673402424
0.6556787546037066,0.9793082287624567
0.8215032257304414,1.0
0.716194285014092,0.41164540596937627
0.8404325411704415,0.3740206816905987
0.8627101492674274,0.5231838941633732
0.9162681691802889,0.570550295772243
0.8938899569164863,0.8790650963551561
0.8369217067495573,0.9114919912474854
0.7099270515572321,0.8063080857433935
0.6945108344495343,0.8250876858066496
0.726532098567786,0.8830003257306416
0.6416262497234173,0.8830759305217172
0.809274067999578,0.8436366912571249
0.7548504126660477,0.9245180667098875
0.8343500223507906,0.9497719570489181
0.8322827535506352,0.9729977488673457
0.7355617298173475,0.9504479898891193
0.7617553917641935,0.5459585773950495
0.9073224279754635,0.6122998914441208
0.8791698892017393,0.3519655040539919
0.9296892534945502,0.5171008586814146
0.8970171232747497,0.7471265454091826
0.7908393391759185,0.8293580964225703
0.650514496349586,0.7455073428003133
0.5600451845410453,0.6281390951744612
0.7537597442154313,0.2546388264624329
0.8359942706914212,0.7087369526606901
0.754633362861634,0.671908598847909
0.8103774392475863,0.8944513013789683
0.7327708947942614,0.8241426259182044
0.6143149053455982,0.9061347617598527
0.7693908915907479,0.49202904988089097
0.8199300710134775,0.322889791526089
0.8602209664771319,0.11432137454550495
0.8579261906742741,0.7347412205511463
0.958849074486765,0.7118493498933027
0.8060257367454449,0.740190435867921
0.867601330807816,0.8660711529289611
0.7992188322599845,0.7676507260265083
0.6772036613443138,0.587384962585079
0.756251559078313,0.819781489552993
0.7436754210232372,0.8960213608736386
0.8462964114296347,0.9880399520917641
0.6683464198378775,0.9456225140987184
0.8162340687754187,0.8898116873666284
0.8243911017536237,0.7427515481656073
0.8459686465233396,0.6036494432652197
0.9204122445002731,0.3979842502619391
0.949495968996778,0.32498341419895777
1.0,0.6602377392655373
0.8891165921160646,0.8704493003721646
0.7643870835604464,0.7815909894209996
0.6141850876784377,0.7065519741986049
0.8783813237491664,0.0
0.7615686567073652,0.4663253110349603
0.8265626746634595,0.7292447522399494
0.6272711080372936,0.7981478086266327
0.7910359606065486,0.8151305348219917
0.7347895436931985,0.6150865580351826
0.8609507290407327,0.4704734939053088
0.764017848836478,0.1849545205679684
0.8726847332267906,0.20563054080737098
0.9316399107850003,0.6608759697102006
0.879200741712484,0.6225657619923375
0.9231667390550149,0.7808343114703179
0.8490271284779193,0.8272336017933456
0.6537237152989951,0.7901311806129154
0.7353891268758542,0.5895144975337087
0.7765597749626926,0.9308194642932667
0.7394609754053375,0.9568223776031191
0.7794302908965575,0.9225332025851937
0.7001698602666265,0.9376837416262013
0.7847860983404706,0.9088380890182381
0.6193574446851194,0.9624375315354481
0.6964885488382135,0.9627576808794616
0.6405801663229549,0.9476221411548785
0.7425166316415313,0.8421068679165113
0.7565220600680943,0.869716675207261
0.6841314019271891,0.8903894215968519
0.6962625066988202,0.9062886970069233
0.675729274222777,0.9347396954696163
0.6588704996605554,0.9645322721357945
0.5713494412527611,0.9632806898308569
0.578054841542644,0.9780791137715363
0.6196254026567206,0.980286718080717
0.6456467522901305,0.9814748606538916
0.6576204213892284,1.0
0.6751553959942639,0.984520459559384
0.6367052075841456,0.9811370071986883
0.6333732598977034,0.9834009204170695
0.6613280859494065,0.9723766687354248
0.7095460731499172,0.961400119797819
0.6569666649784961,0.9574176783418723
0.5734723144288283,0.9413792289466152
0.5937090851252228,0.9455603498725795
0.5931824313981687,0.9463816239194345
0.579324953160878,0.948076792565847
0.6248115728176975,0.9403108350144043
0.5653489113265894,0.9340959543155246
0.6488614232073869,0.9442637696183682
0.6614525679411143,0.9460432786833649
0.6908094715879954,0.9534222046929665
0.695730619748407,0.962910870619339
0.7010499643076089,0.9677981888694253
0.6388278345000276,0.9755457046383788
0.6792048873834965,0.981274951731708
0.636634815430511,0.9764704985576067
0.6486872264287236,0.9719308693800512
0.5186185401065746,0.9740897873834602
0.6591426051554533,0.9478277055570254
0.588925527155589,0.9602599258591166
0.6621735695933207,0.9696394164331528
0.628875125496385,0.9818709901417607
0.6260728455221355,0.9726545249249297
0.6635984399295658,0.9416096282825144
0.6680535413271644,0.9408670391742803
0.6461504941390513,0.931482139010714
0.6492146459638493,0.9328084720073413
0.695922368161718,0.9303953032960137
0.7700401562232336,0.919139422826304
0.7309759180930719,0.9180139823135929
0.6819348031554514,0.9167407616505346
0.6786639424147024,0.9142400559449914
0.6876054566203186,0.8996479340777584
0.7571604699058966,0.8535405271694175
0.808366570966376,0.7608376208428534
0.9269414245512312,0.6242794180855364
0.8108755733485967,0.574372266313109
0.755212861374159,0.567520529392267
0.7332852619555527,0.6341224121261358
0.6883062585481866,0.6589455431375423
0.7180913935068597,0.642191552581702
0.8414616925643801,0.6215485589345272
0.9346770766174735,0.6616038646107604
0.8180328329159285,0.7046442801459212
0.8011933315877209,0.5770556686105125
0.7632546943887931,0.37724264369591026
0.9598990570724527,0.059468601267024225
1.0,0.0
0.8916759360728551,0.12897789248293273
0.7883470879065437,0.2700361360580616
0.7946890357424878,0.2791911286665952
0.7634615198627887,0.1611585570362531
0.9673965187532346,0.4155735706509025
0.8877251497294742,0.5224444551925228
0.7827496260335809,0.6036821600215576
0.7380728222190464,0.6486875444797705
0.7239569851844637,0.7030597146780034
0.7052738836485923,0.769314214476148
0.6929827003196801,0.7907459374731641
0.7634441934583819,0.7277907138577496
0.8572158160539111,0.7994059822268461
0.9003193304458459,0.729776695512096
0.998312683318468,0.37056374438481454
1.0,0.0
0.965798368997596,0.10455522203610498
0.9841539878850764,0.3018825368842791
0.9390138109902915,0.44954303667650114
0.8567058516517898,0.7093947197762118
0.7446522538108179,0.7085354767194979
0.618922992016641,0.696976905560255
0.623608210193303,0.7585601040764939
0.6037478948052876,0.7856260135958804
0.5828251086066851,0.8941319769697197
0.5911705519172659,0.9030037478987781
0.6988964315924396,0.9322777294662625
0.7047726318332174,0.9524410695478536
0.6896814261260645,1.0
0.6939891758508641,0.9313286631836313
0.6649996203492027,0.8939972421308439
0.7259570820881917,0.8771696997633996
0.6242917632646219,0.8697834668014344
0.6127407354252309,0.9384932992860534
0.47747934691910393,0.9028611165125688
0.5234747636730048,0.9018449295776038
0.4670035840122747,0.9140401598656007
0.5329176493281922,0.9071375904278053
0.6502092191695267,0.8973162596819073
0.6850399643536053,0.8285802698842465
0.5199091264021227,0.8228128291256251
0.7195383598030229,0.6793557601858058
0.7104414997067149,0.6198528083577057
0.7943931771532315,0.633972328524007
0.8427012673297359,0.7096079265542132
0.8064458510141055,0.6756730079231982
0.9507696507136852,0.0
0.9931658193964041,0.01481940036131451
0.9576576419505631,0.11662571683543801
0.9897492937654461,0.27992591900255687
0.9130666594755763,0.6547846004734731
0.9083559581676578,0.7014046709694931
0.7821847465892614,0.7192616995097544
0.625507932393485,0.73135331616812
0.7233566583367509,0.757367448661203
0.8372851672172361,0.7593046168107273
0.8771533723146447,0.777500937855697
0.813543179221787,0.7899670566183165
0.6950661016042221,0.7921148421905748
0.7948524696889503,0.8706367303981758
0.5804220884359005,0.8816880634336145
0.6934701737808577,0.8648924442760074
0.6905130825108343,0.9758308505230866
0.5307780049221452,0.9812537690275877
0.7364224711140305,0.9790541293178172
0.8068174808724049,0.9916220358318492
0.7322096472517026,0.9930534660969967
0.6537520229482952,1.0
0.701294297267784,0.9990986342516424
0.7327834937377524,0.9896631017480606
0.6939224744872796,0.9929548792182701
0.7491667436372599,0.9876817615554705
0.7660977975550269,0.9780708212286998
0.6536987529135666,0.9734756484007799
0.8447686359157779,0.9493429888724862
1.0,0.8499923819230075
0.7434539224057207,0.9112666877497481
0.9586411970294365,0.9001705424967062
0.8625500778128115,0.9468527099228333
0.7179446780434956,0.9602413201935376
0.854246011733556,0.9357162336739488
0.7942442802081043,0.9108339297626105
0.8712063357627747,0.9239741523128866
0.771583700633156,0.9549547588654571
0.6846860060836829,0.9734954938114327
0.722725369240277,0.9625632332399106
0.7619763342540962,0.9741920037078909
0.7764356376987973,0.9752828611192556
0.7363249858703877,0.9835443135216385
0.6928152604819241,0.9723399787718123
0.84118019186621,0.9859283234981185
0.8783170437978959,0.9635727884850526
0.8661961172253577,0.9961916016782816
0.8710115793511213,0.9471593535261453
0.9107260258240707,0.8397098985067288
0.958225499769645,0.8333740911122008
0.8399380863635351,0.863489181690496
0.9249191963600764,0.7961178535715978
0.9038693798488578,0.7116692294987306
0.9261423770679723,0.639267409866626
0.9178563259390358,0.6501939088673135
0.8872729332465961,0.6951898565624932
0.867968475396072,0.7807933555004436
0.8277723331057515,0.7887091136527463
0.7479348853987609,0.8517374977113761
0.7251606713821328,0.8954940675025639
0.7226062899514615,0.9222751290911955
0.6716573988159664,0.9430846425969577
0.6676397864765087,0.9319769742022465
0.5858785922711508,0.9657673067985255
0.6152425330674084,0.9638781517392901
0.6706315350682147,0.9770817515687477
0.5557372533291043,0.8016476812238088
0.658658160056688,0.7424859513697815
0.6579087213445384,0.8878542245757883
0.7278544158189624,0.9029207323084566
0.6112405339198693,0.9082508255050658
0.6815415615325486,0.9392128669960578
0.6448545477913084,0.9204314264241003
0.30935875756348724,0.9236969567382851
0.632851879419414,0.8335283731756626
0.5746623703807088,0.9823085732912864
0.5115319417511278,0.9494636690537553
0.5858631724451402,0.8944335381834745
0.511770163963467,0.9792452802731206
0.4709001949697269,0.9484653702364338
0.530047002976293,1.0
0.6338873034607445,0.9588485510842311
0.6235873472417947,0.9523712507403564
0.642247805671941,0.8935341961002315
0.5994088522412979,0.8666761742744507
0.5772598425712925,0.8985897210147722
0.6493400464079518,0.874354052642072
0.9119455160556589,0.7599396946020557
1.0,0.0
0.9546776597555232,0.35447175294578187
0.9335541703139298,0.670244146636417
0.7876391232350825,0.7585455688484201
0.8378107137391096,0.8977340363142109
0.8347707266883565,0.7845610031884441
0.962851269609226,0.5109267152621844
0.9140500897360813,0.43375792563401433
0.8473155715992634,0.6132421573150127
0.9707662760153235,0.5258589953854147
0.8021904086390511,0.5873649713534808
0.6847917260693206,0.6084092850521488
0.6835507895779189,0.6575936923813501
0.6104014040952113,0.659175544880517
0.6317617364627935,0.6695718229431188
0.61257391204999,0.7185641377885207
0.5491559338242182,0.7387207513726609
0.6748173088761404,0.7489584076115191
0.5675252419015325,0.8052560578256586
0.5211275605335981,0.7837853570227994
0.5836765789191647,0.791882346264165
0.577034825644744,0.7639066954417326
0.536223210987342,0.8098720984212036
0.5140982743866075,0.801615032110005
0.6262670467858706,0.7849480986482219
0.5632321302760602,0.7835132260040835
0.41685748566039227,0.842262965878845
0.5470106093803454,0.8322785224595405
0.6249328736866087,0.7954084075387569
0.4423291974051041,0.8119661975438357
0.6606764326600998,0.8526359600040164
0.639645250585533,0.8100671013971817
0.5802376187961498,0.8452374888855579
0.577720551511837,0.8039681650365486
0.5863105394560784,0.8754527634395615
0.543324930366141,0.8394339674810709
0.5969734816775614,0.8207646154002872
0.4962803429881629,0.8431433897629259
0.48994133639358756,0.8394019520671043
0.5040812600039573,0.8204415507684427
0.6019179947899344,0.8274209110131568
0.5852776933038041,0.8622827863305824
0.5765675857157342,0.888945805180385
0.630609141040098,0.900126460885168
0.5199439214882522,0.9055370658455199
0.5289746837445881,0.8719208811806121
0.46263419158902425,0.8625578278414772
0.5814868822411974,0.8725728314286587
0.5595917164125775,0.8605597749607448
0.5234192818788292,0.8492859835062408
0.6271421225824175,0.8437618693509166
0.6130953756147436,0.837561065764026
0.5942863401114629,0.8438593708389057
0.7168285442427133,0.8683889989216627
0.7008538586491142,0.8913018485991073
0.5466622628203626,0.8592005751132545
0.5284140790968714,0.8999096292178489
0.5388780364091192,0.8678447368842308
0.6580808436450385,0.8630074988830986
0.6814869761037239,0.8665029999898133
0.5537890235436576,0.8612670245601882
0.6109927268666729,0.8031270327968811
0.7515273172858061,0.9394789672835345
0.7614972693348204,0.937855199256019
0.7249146711561647,0.9614625721469657
0.745002778370663,0.9543389049898884
0.6535512990807848,0.9615695932215066
0.791266770539502,0.9522058642628339
0.7483840303957109,0.946613705586254
0.6972917041232871,0.9562394516584576
0.6672316694463024,0.9372438259911136
0.6353358783980309,0.9338277624968632
0.7414424779230364,0.9487270642766114
0.6839874096581058,0.9494171656883055
0.7381898853321069,0.9378982537112941
0.7355362700865967,0.908325993573815
0.706636538945384,0.911999153672422
0.7147671304427156,0.9261714502216689
0.6147198509681236,0.9447574435002534
0.6585578312783336,0.9306023687331165
0.7604395687925815,0.9444794347319061
0.8763119666365982,0.9587329196825287
0.7369526775884733,0.9709222510345371
0.8948692318080447,0.9457993613179092
0.7604924062051468,0.9658012311113954
0.6718164930160363,0.9684964400116124
0.6290704251740749,0.9667927137100147
0.5515033810633625,0.969288641988673
0.6857705106716426,0.9757763333349735
0.6554745579414953,0.966567600415291
0.6697379099127295,0.9604735498029336
0.6540208510468634,0.9624491342364108
0.6022812994045935,0.985655485629653
0.6208861435606992,0.9763102085803839
0.5690845578931807,0.9694707008281217
0.6256048917787168,0.9608278264634824
0.6602708406767077,0.962071485157284
0.6629124930672186,0.9841178265126875
0.7060855654276949,1.0
0.7885266594849253,0.969944299836147
0.7036312796116263,0.974017251305165
0.7547712446122379,0.9719284951606793
0.6754088264558342,0.9789193085700508
0.6691108507445744,0.9792625140849575
0.7021236420337043,0.9523165757192554
0.5718295422930061,0.9675012670311124
0.604957247916059,0.963023603682509
0.719305992185593,0.9530829450231509
0.7608990792852004,0.9467170362789141
0.7078738730530473,0.960590411895823
0.7511751323913121,0.945575478150479
0.7353133746645295,0.9537447535070929
0.7435967343708374,0.975078851159518
0.778942332074126,0.967749752744414
0.7170692399171307,0.9589961669233532
0.8262067816164618,0.9657126619462582
0.6985745572756549,0.9576356461366622
0.6426755353480829,0.9591745353809212
0.6809757602389318,0.9218942976219179
0.7004799968154846,0.9256990813409371
0.801712437101032,0.9165088003306582
0.8901741981491619,0.9007078152447215
1.0,0.5973338221039113
0.9190622001734835,0.5719956601109083
0.9602525782277759,0.500399791370411
0.9876886526146081,0.0
0.8781487558336105,0.43175007749801947
0.8934064978244723,0.49120581997825136
0.8571295871916705,0.6265973202907037
0.959074122329595,0.6495219725337178
0.8933559578863363,0.669175716303123
0.7363362987728022,0.6542247491770449
0.7819951563340721,0.6003267218091728
0.9196616606492746,0.5945611151841993
0.940086097328149,0.502134270854348
0.9606312706117465,0.42445911302901623
0.9586694628832161,0.1795296977331214
0.8296412183331785,0.933120648264091
0.7972218295044464,0.9427162010192932
0.7329787850345642,0.9342424290761758
0.7760989487352269,0.9064056755010728
0.7468991882488738,0.817316020768697
0.8588807809911979,0.811184310222442
0.7318894591451116,0.9127252135491023
0.7939259942924579,0.9188361873011063
0.7928547816467358,0.8825822891825715
0.7833292075763204,0.8464930890645314
0.7896645018700557,0.7201729129612939
0.804165072824138,0.7008171094503952
0.8143974152946335,0.30676577790893356
0.863191835929772,0.0
0.8922111560412678,0.558159529753312
0.8017145240760858,0.36135259728347996
0.8514427536905937,0.6280066357741604
0.7815108751943788,0.6941538191592027
0.7473065944642155,0.7704604365892759
0.8429200416887519,0.7809257383495107
0.7559749625643496,0.7961122498624194
0.6520689907267317,0.8713397564224244
0.6369035731621155,0.8548161204648232
0.8039483527887462,0.8847528732423573
0.819549956056686,0.8852888396168479
0.8877263714362473,0.9015620389054163
0.8698557541663724,0.9281238784185801
0.9311887241029703,0.9299395442690679
0.8972099572538722,0.9723367176844977
0.8526061144014044,0.9862686531452134
0.8716760425982667,0.9711626961022802
0.8478901297648561,0.9602890390091002
0.7612583401477272,0.9553484977787703
0.7429467462444745,0.9596493886633541
0.6970282723981862,0.9633461210231216
0.6759684092230439,0.9698068287858607
0.5687058270125546,0.972001738700441
0.6069947880443143,0.9647865306545649
0.7212754176208432,0.9612186056898573
0.7913603113256702,0.9609581994082038
0.7210047381986624,0.9723929462996785
0.7506121530507995,0.9757204042079741
0.7393240250988273,0.9711926049401425
0.7636527132026286,0.9800579832670022
0.8554418278663252,1.0
0.8370006790322696,0.9631168199328447
0.8171974090374504,0.9309735924900902
0.7721720540497182,0.8839118367216724
0.7737361689442183,0.8069863057401042
0.8020774408615723,0.7735781338480312
1.0,0.4985101410899578
0.9271079849057164,0.7802354423716512
0.8232571191622614,0.8018041010998477
0.8877287662077522,0.8395809572423254
0.8182421714965841,0.8335896188417703
0.814955104244261,0.8530674504111468
0.79955502010878,0.8156877836354791
0.9158913694207123,0.5768872476691046
0.8718083187409801,0.013230872301225863
0.9396227129212611,0.09706654118247582
0.8204951754601102,0.7589662708065815
0.8558251076092135,0.4482700728180506
0.8045703242405513,0.6881114363420295
0.8374031848170959,0.7291120664215471
0.8622237349313576,0.7250133592809118
0.7246135118693872,0.7411916478573308
0.7921157787873573,0.7639167816495323
0.7998663891407911,0.7887985420438504
0.8193934200682786,0.8599819749403818
0.7699579365737812,0.8667852385927692
0.8891882846772928,0.8928693342691476
0.8504957929370803,0.9315729656008486
0.8227499724750351,0.9266786833730789
0.8625974198688408,0.9000881313755673
0.8260059707931446,0.8020357948971535
0.88032602625957,0.5799256586110665
0.8958122755478023,0.4628379710407404
0.939993862008817,0.21399730762681646
0.8742405213099493,0.3659445988108324
0.7207182759258393,0.4037881699358016
0.632391491809619,0.3715908268670594
0.5769301312573072,0.30780510926988336
0.5605068358598607,0.36225395916206277
0.6164627446961549,0.33567186496019713
0.6527157052140062,0.28658826404321314
0.868559965126718,0.3939931135211813
0.7561387368380167,0.304080024228759
0.8241406295472044,0.4687118853068088
0.8815314077235934,0.381953257385937
0.8716664329086199,0.3085221800163865
0.6770460865609996,0.0
0.9566274178862318,0.24227329190931893
0.8166695443198964,0.4508587734580704
0.7527962343990102,0.30236858649541315
0.6786779105920644,0.35177107808878766
0.7739186426233671,0.3367190915428546
0.7521340380645759,0.32792360141958343
0.7198425714656218,0.3136740408691331
0.8066751526448511,0.3388267596071232
0.7793062691268681,0.29053388625048254
0.6924127886378177,0.46751777837184644
0.6574189166391794,0.59433293139821
0.7038049333269232,0.7037665928221002
0.7050513533481647,0.7462228135949681
0.685072450795989,0.8294363823932486
0.773063006087941,0.7682966775144379
0.7711362022258809,0.6217924082355251
0.8164020058984289,0.535628450767569
0.6822564999614162,0.34014738295174046
0.731338049502046,0.34937636508823006
0.8385849543578993,0.4717324645873204
0.6638029514517022,0.41874765218905885
0.7603911769935374,0.3738629229363419
0.8390192233302556,0.4142859990095325
0.8034379826423089,0.36430920090589214
0.7116254176998511,0.21129583566038315
0.7351244699304554,0.3823371393686571
0.7738576122651923,0.42517615893580635
0.9102285745202936,0.6273296675348061
0.8600690683508195,0.7388675308199607
0.7312301518890032,0.6694903945015622
0.6010893942729284,0.6131494310444406
0.5481897869467705,0.6042999981369159
0.6948521674123863,0.5871661234115583
0.8742924771982993,0.5536576890564605
0.8554199089895735,0.6391184405899304
0.7800824420888934,0.6027997821491412
0.6519700326209151,0.5228164979131291
0.6005795222105255,0.464905994408148
0.46464068601773256,0.5795307281062703
0.6088763999098739,0.7196632497126301
0.5414819691313654,0.7763729305143282
0.7486431949930028,0.7868096677601093
0.8016062601812755,0.8634480660970251
0.8497756253679125,0.8682361922720138
0.7659766972965165,0.7784218897652124
0.9996863301473818,0.7651606303463473
0.961425363714181,0.8529231573123235
0.8358130343845066,1.0
0.6743868905822461,0.9718169532855488
0.8876423686810223,0.756001622183006
0.9040120193781442,0.7134260340441794
0.8509548472558743,0.6870993556761891
0.7725609158735951,0.723820743578534
0.8072717779200959,0.6274884629599381
0.7255044119629953,0.6365402354678356
0.8206369944313173,0.6249139406785352
0.8091726362789737,0.6698926906877424
0.8694317441453636,0.7388398011959267
1.0,0.5157974368295334
0.866282260395608,0.7554721865134542
0.6845264958501378,0.7286774929821339
0.9089002493000292,0.6839467953931316
0.7707835012827909,0.7615674545915646
0.7514261995911699,0.7329363101328367
0.8452532508329053,0.7571337373525374
0.7663106885848556,0.7963201021416516
0.8709953020370935,0.8433070108700405
0.8899220132806687,0.8979545434670444
0.8895275188393148,0.7396000034980018
0.7984240326286233,0.8300233491617913
0.854183942108574,0.8303731493384404
0.8451042911350306,0.8085281283067048
0.8779492313627622,0.8040157060279316
0.809738653202558,0.8249250115871308
0.866184153728069,0.7317819695498946
0.7488481263177434,0.7811912445015785
0.7213827821112536,0.7069636470166417
0.8378125458297068,0.6894299131621061
0.7523412247518053,0.7440424657414452
0.7638955334967469,0.8680291383547148
0.8471526730274815,0.8143960262699933
0.7454654260751501,0.6641830854124582
0.8432310846243545,0.7453717064127118
0.9233123730108037,0.6948430708957508
0.8805936311560741,0.8311864347491495
0.8385417508916655,0.8138450909917709
0.8002973454215894,0.8056335318449336
0.6292686282402722,0.7573261274496944
0.8969603601552009,0.613453314793924
0.9350659813575297,0.8609369397731546
0.8254869948442978,0.7581743928780684
0.8686203427228043,0.8885011936931028
0.819661993168316,0.8686063086461858
0.8380177510171742,0.8223714702975925
0.7887824649671227,0.9217671904924312
0.8864245253590451,0.8959169574380635
0.5884423471755544,0.8667086426878645
0.857722090756053,0.9111944801532125
0.68210878933885,0.7725599251427622
0.848448785533011,0.9677834037306189
0.8038517975866029,0.9053178371855077
0.8139131686960913,0.9300224746613497
0.8593527121900842,0.8442951963690741
1.0,0.8731799459558727
0.7691694404482725,0.91694869305909
0.7749820306894103,0.7962851221239867
0.7960403534817814,1.0
0.6674115935410003,0.950319629911413
0.7675398842557427,0.9241458316936451
0.8176747860366869,0.8711161249136431
0.767008101856643,0.8292975137952444
0.7697195881314078,0.8522881304055059
0.7342618123696611,0.9918933809061573
0.7531005832088351,0.8997297793635386
0.9479655460826555,0.6645328855891072
0.854382761251421,0.826586562426214
0.7809169284310088,0.8363022623326425
0.8756086537873874,0.7826604052435047
0.80003103265797,0.647707497092286
0.8681460855678886,0.6139080550235678
0.9147177624228513,0.5962956161292862
0.8891933961191791,0.5835716347036756
0.8916269061735665,0.7012356691240129
0.8103025368777714,0.6180356971080271
0.7999973823460382,0.6316341789752604
0.8363765600501969,0.6670339568521482
0.825820979813842,0.6846551407508461
0.7309389840558111,0.5641577248996511
0.6361892010278288,0.492186338554101
0.8115099852380447,0.5434845344596899
0.8706828648053614,0.3893101066016038
0.8634479091850157,0.4038355589369573
0.7170066906821774,0.22571730898724104
0.8855172111040496,0.0
0.6880480345717158,0.7001006943805171
0.7228978495133829,0.7380951200755703
0.7964161788301004,0.7949304415682265
0.8266721267235647,0.8496803555318887
0.8198897255098921,0.7800886422120473
0.8160733471491767,0.7459088482177378
0.9785733479662692,0.5211454658495929
0.9303526983924749,0.6469691841205953
0.758344308114092,0.8083790187467161
0.6003116052121642,0.8364937820157854
0.4240790100962695,0.809787111402541
0.7111121945511029,0.835296000407876
0.7383185209817399,0.834379341648527
0.6955955772737927,0.7909989703964186
0.7511473555041857,0.687854855635982
0.7078789681482229,0.6299336351804355
0.7666167240881357,0.6573778106973971
0.8881451222012491,0.6456503143335831
0.9503392996754189,0.5581039149012105
1.0,0.6236073089108154
0.9034193089468865,0.6971545694146838
0.7257549168051927,0.655652835233686
0.6460519359853694,0.6480380882513309
0.7650107091414435,0.684392512643447
0.8232358359122605,0.6347456510932634
0.8033449128537672,0.7578640045206253
0.725200994096405,0.8032193168927215
0.7256152657518272,0.7446345898651319
0.8288982496584582,0.6776607888151345
0.859725948006519,0.6803937702610264
0.8646256366998818,0.722142283567272
0.8450351238222418,0.7774664812341647
0.8893930948942829,0.7436499517771638
0.8515187007622361,0.7961873510296744
0.7594648721982598,0.7981445891995009
0.6944295135110582,0.7898596085240414
0.7288238957581579,0.8075501666201669
0.7050610635341273,0.8724297086660898
0.6252191643623919,0.8779034608559447
0.678818543261668,0.8897867431811777
0.6632403688569573,0.9161046570088812
0.6323413205570426,0.9515473794676935
0.6270574775000769,1.0
0.6044975814976867,0.9961007481974856
0.5652502442301045,0.9506530264255477
0.3818790627602768,0.9821458666443845
0.5519280426389909,0.9715573780939446
0.5592110588718553,0.9704541302398962
0.5750111689623328,0.9943265585323263
0.46929811475698063,0.9880129783868222
0.4968902552825097,0.9829403750476209
0.6317434676584126,0.9821918943148038
0.6390180392721002,0.9510853324684853
0.692489938234217,0.9323524246668659
0.81891591761055,0.810144710995798
0.8788945116248259,0.5513870615510333
0.9346034383870622,0.11821782276372793
0.9488649191100287,0.0
0.9356728974400211,0.4278031205344308
0.955001075775678,0.38548811282302575
0.828298380737457,0.5688680167172498
0.7481344873648994,0.5487326812038572
0.8062489375502375,0.6451971188094554
0.7598548773413772,0.6824161552874464
0.7281638495953292,0.7739319102049719
0.6879739409121115,0.7550750817522238
0.5332351546004654,0.7674813092252197
0.647104105706002,0.7520701829918552
0.5571094048879931,0.7525917119036053
0.5623158900719265,0.7642852186031097
0.6379952425691874,0.7645033189490962
0.6925243135563193,0.7219185182772339
0.6945478075503221,0.7396593527518174
0.8782087584905359,0.5880095086085906
0.8933975505687759,0.33811926689959027
0.6566120972932543,0.8500803850701026
0.546532792616593,0.8314792993041941
0.5850735137799672,0.7328011943295288
0.7281594438954075,0.6026662291263093
0.7196643929006703,0.787551890362417
0.6618883021410475,0.8572829392335564
0.5782957356423251,0.9608937496797892
0.6556787546037066,0.9472467708159716
0.8215032257304414,1.0
0.716194285014092,0.41335890263840724
0.8404325411704415,0.27958634277439065
0.8627101492674274,0.4961312050367294
0.9162681691802889,0.5404983160965348
0.8938899569164863,0.8656379280042906
0.8369217067495573,0.8844037399324104
0.7099270515572321,0.7760080884436815
0.6945108344495343,0.8153847750223255
0.726532098567786,0.8697444085520116
0.6416262497234173,0.8325357517382177
0.809274067999578,0.8021333983590939
0.7548504126660477,0.8878396423237284
0.8343500223507906,0.9285250588052943
0.8322827535506352,0.9532677066032492
0.7355617298173475,0.9680632289051612
0.7617553917641935,0.6069951548458351
0.9073224279754635,0.6278712775292113
0.8791698892017393,0.45877273820927095
0.9296892534945502,0.49315900030675386
0.8970171232747497,0.7375445295673734
0.7908393391759185,0.7926382970168352
0.650514496349586,0.7099237136281067
0.5600451845410453,0.596929997217814
0.7537597442154313,0.1947938750402898
0.8359942706914212,0.6589896060385757
0.754633362861634,0.6817795354333108
0.8103774392475863,0.8476503499133891
0.7327708947942614,0.776373858347174
0.6143149053455982,0.9053071008000892
0.7693908915907479,0.48965759656746993
0.8199300710134775,0.33452900315379264
0.8602209664771319,0.12717767662179066
0.8579261906742741,0.6947390744075858
0.958849074486765,0.7009279789980628
0.8060257367454449,0.7234364471550041
0.867601330807816,0.8467372222110531
0.7992188322599845,0.7472270555587621
0.6772036613443138,0.5766777586606077
0.756251559078313,0.7903061896179715
0.7436754210232372,0.8709701268456301
0.8462964114296347,0.9818710427620038
0.6683464198378775,0.947470513044172
0.8162340687754187,0.7933153604552149
0.8243911017536237,0.74664856840643
0.8459686465233396,0.658987011925785
0.9204122445002731,0.43103842983541
0.949495968996778,0.46164442106860587
1.0,0.6454055344099334
0.8891165921160646,0.8673506909743682
0.7643870835604464,0.7583700670513304
0.6141850876784377,0.6417938808770436
0.8783813237491664,0.0
0.7615686567073652,0.4228313054937472
0.8265626746634595,0.7015324072783022
0.6272711080372936,0.7290552954597189
0.7910359606065486,0.7612404528542699
0.7347895436931985,0.5661424180892674
0.8609507290407327,0.6190765866404488
0.764017848836478,0.06315173030565782
0.8726847332267906,0.17264534003306198
0.9316399107850003,0.4759308487353376
0.879200741712484,0.5994209940251097
0.9231667390550149,0.7736344752401662
0.8490271284779193,0.8328541790832794
0.6537237152989951,0.75161694292887
0.7353891268758542,0.5937074606035333
0.7765597749626926,0.9600975362881129
0.7394609754053375,0.9733457974052345
0.7794302908965575,0.9328073627201438
0.7001698602666265,0.9592589722992937
0.7847860983404706,0.9273470726524413
0.6193574446851194,0.9755900691703495
0.6964885488382135,0.962452825914952
0.6405801663229549,0.9438675414977865
0.7425166316415313,0.8627749235342604
0.7565220600680943,0.9040622913250623
0.6841314019271891,0.9152725678071727
0.6962625066988202,0.9157526082635591
0.675729274222777,0.9526970584057971
0.6588704996605554,0.971737302186245
0.5713494412527611,0.9787936441399241
0.578054841542644,0.9846173184170175
0.6196254026567206,0.9798892407262901
0.6456467522901305,0.9888978249734388
0.6576204213892284,1.0
0.6751553959942639,0.987660296619895
0.6367052075841456,0.9906430024284915
0.6333732598977034,0.9908881749742603
0.6613280859494065,0.9819913862971489
0.7095460731499172,0.9716855845834104
0.6569666649784961,0.9656377358850072
0.5734723144288283,0.9535443716131411
0.5937090851252228,0.959898248532829
0.5931824313981687,0.9580972705062969
0.579324953160878,0.9580111393105986
0.6248115728176975,0.9537063293693865
0.5653489113265894,0.952528101274732
0.6488614232073869,0.952077613734251
0.6614525679411143,0.9548546156939788
0.6908094715879954,0.9657549754132377
0.695730619748407,0.9737686763005932
0.7010499643076089,0.9850499186662924
0.6388278345000276,0.9861474595234417
0.6792048873834965,0.9839362403616422
0.636634815430511,0.9799349310896966
0.6486872264287236,0.9764010245140465
0.5186185401065746,0.9784749781585481
0.6591426051554533,0.9678456497864754
0.588925527155589,0.9736119680754626
0.6621735695933207,0.9793193749597171
0.628875125496385,0.9867408509664921
0.6260728455221355,0.9785177521157797
0.6635984399295658,0.956072118058455
0.6680535413271644,0.9556027710913766
0.6461504941390513,0.9516183769752454
0.6492146459638493,0.943861903112515
0.695922368161718,0.9482071538860188
0.7700401562232336,0.9320601794581376
0.7309759180930719,0.9310128007871964
0.6819348031554514,0.9299088438364623
0.6786639424147024,0.9309855809962307
0.6876054566203186,0.9178115910230296
0.7571604699058966,0.8840658551734081
0.808366570966376,0.8158726961484871
0.9269414245512312,0.6977850770023583
0.8108755733485967,0.6737085886120366
0.755212861374159,0.6726042428071459
0.7332852619555527,0.7227833441710227
0.6883062585481866,0.7292041040056547
0.7180913935068597,0.7260120002337014
0.8414616925643801,0.6822369379757205
0.9346770766174735,0.7191049782761765
0.8180328329159285,0.7302291235625885
0.8011933315877209,0.6414029741315744
0.7632546943887931,0.49051531244480095
0.9598990570724527,0.17341466347637755
1.0,0.0
0.8916759360728551,0.42620738972606487
0.7883470879065437,0.5034975973187729
0.7946890357424878,0.4927632783244041
0.7634615198627887,0.36950253790526016
0.9673965187532346,0.3286116740612858
0.8877251497294742,0.505187806944354
0.7827496260335809,0.5728840937523035
0.7380728222190464,0.6266312052570346
0.7239569851844637,0.6928505268465804
0.7052738836485923,0.7545128899268301
0.6929827003196801,0.7727823888056186
0.7634441934583819,0.7206847776967035
0.8572158160539111,0.7891556032267817
0.9003193304458459,0.6940251548810362
0.998312683318468,0.2935063741866008
1.0,0.0
0.965798368997596,0.0385298293557654
0.9841539878850764,0.2532891187458669
0.9390138109902915,0.38494681322719837
0.8567058516517898,0.6404431002488139
0.7446522538108179,0.6761509378328513
0.618922992016641,0.6947227738955879
0.623608210193303,0.7134329585990358
0.6037478948052876,0.7564935723969356
0.5828251086066851,0.8960606426427902
0.5911705519172659,0.8997335586795877
0.6988964315924396,0.9053043616679184
0.7047726318332174,0.9472672671389394
0.6896814261260645,1.0
0.6939891758508641,0.9329708848223529
0.6649996203492027,0.8914614851272541
0.7259570820881917,0.8745322053200661
0.6242917632646219,0.8525561380324153
0.6127407354252309,0.9538358896672261
0.47747934691910393,0.9062995103846947
0.5234747636730048,0.9169080200546771
0.4670035840122747,0.9311376317917698
0.5329176493281922,0.9152574513295892
0.6502092191695267,0.8929576802725522
0.6850399643536053,0.8304502687382284
0.5199091264021227,0.81335219290608
0.7195383598030229,0.6517721980126939
0.7104414997067149,0.6178997501177833
0.7943931771532315,0.5898892249377965
0.8427012673297359,0.6367023453032506
0.8064458510141055,0.6337804647445998
0.9507696507136852,0.0
0.9931658193964041,0.38766134767880095
0.9576576419505631,0.4251040349216555
0.9897492937654461,0.5416975166707695
0.9130666594755763,0.739136287747814
0.9083559581676578,0.7656231245825541
0.7821847465892614,0.7775556629781594
0.625507932393485,0.7985269191683607
0.7233566583367509,0.8079097135503573
0.8372851672172361,0.8089461795496127
0.8771533723146447,0.8225247313872688
0.813543179221787,0.8361192867871295
0.6950661016042221,0.8518554953643799
0.7948524696889503,0.9071012041739173
0.5804220884359005,0.914122061051707
0.6934701737808577,0.9028315479163127
0.6905130825108343,0.9710133126102892
0.5307780049221452,0.980520840638881
0.7364224711140305,0.9879116622194023
0.8068174808724049,0.9945385490511535
0.7322096472517026,0.9936522341208184
0.6537520229482952,0.9993433832566025
0.701294297267784,1.0
0.7327834937377524,0.9979233024574411
0.6939224744872796,0.9988227967919447
0.7491667436372599,0.9993156123692474
0.7660977975550269,0.9841691821285397
0.6536987529135666,0.9866817413946728
0.8447686359157779,0.9633847910617281
1.0,0.9058180950395076
0.7434539224057207,0.9345044802913778
0.9586411970294365,0.958482994097039
0.8625500778128115,0.966632102110258
0.7179446780434956,0.9690514641611991
0.854246011733556,0.9472673211496018
0.7942442802081043,0.9280155065103903
0.8712063357627747,0.9024653487576293
0.771583700633156,0.9480750303479316
0.6846860060836829,0.9757353048466788
0.722725369240277,0.9566265808812974
0.7619763342540962,0.975144585124124
0.7764356376987973,0.9746677731090262
0.7363249858703877,0.9813539672595359
0.6928152604819241,0.9740525773501584
0.84118019186621,0.9862148139327013
0.8783170437978959,0.9813167825120603
0.8661961172253577,0.9836071746793521
0.8710115793511213,0.9425354443600859
0.9107260258240707,0.878126754802363
0.958225499769645,0.8342944100027913
0.8399380863635351,0.863164836220015
0.9249191963600764,0.8222889141912529
0.9038693798488578,0.7501886302221624
0.9261423770679723,0.6235684460588169
0.9178563259390358,0.6497601583787826
0.8872729332465961,0.6869496127843986
0.867968475396072,0.7558548326286274
0.8277723331057515,0.776710769032354
0.7479348853987609,0.8568241307359238
0.7251606713821328,0.9014321776094161
0.7226062899514615,0.9037701097703159
0.6716573988159664,0.943113926064484
0.6676397864765087,0.9350029441847526
0.5858785922711508,0.9714750624491946
0.6152425330674084,0.952363985018783
0.6706315350682147,0.9474024100423294
0.5557372533291043,0.8509545889508583
0.658658160056688,0.7884159627060517
0.6579087213445384,0.9026729243732841
0.7278544158189624,0.9355348272815549
0.6112405339198693,0.9276530728957552
0.6815415615325486,0.9476354030803091
0.6448545477913084,0.9223959027115212
0.30935875756348724,0.9212262305915623
0.632851879419414,0.7948950519339129
0.5746623703807088,0.9732735197981509
0.5115319417511278,0.9238605586187727
0.5858631724451402,0.8559260863288581
0.511770163963467,0.9719484000525739
0.4709001949697269,0.9651482733581982
0.530047002976293,1.0
0.6338873034607445,0.9647001027775802
0.6235873472417947,0.9216498710432247
0.642247805671941,0.8815386040779214
0.5994088522412979,0.8481132664955862
0.5772598425712925,0.8580053392629748
0.6493400464079518,0.7846152520205383
0.9119455160556589,0.7265405325042178
1.0,0.0
0.9546776597555232,0.3777043754807599
0.9335541703139298,0.7191500272565281
0.7876391232350825,0.8055327520043782
0.8378107137391096,0.9863480346211774
0.8347707266883565,0.7243212262636579
0.962851269609226,0.37390785354302547
0.9140500897360813,0.46224916991482606
0.8473155715992634,0.54334003434538
0.9707662760153235,0.36056400543837763
0.8021904086390511,0.47740724700447523
0.6847917260693206,0.49375039053325837
0.6835507895779189,0.5701936398561545
0.6104014040952113,0.5665781098836695
0.6317617364627935,0.582893242751164
0.61257391204999,0.6513728456030803
0.5491559338242182,0.6598902413010737
0.6748173088761404,0.6883189078427697
0.5675252419015325,0.755471236282856
0.5211275605335981,0.7319271981366446
0.5836765789191647,0.7297229745598556
0.577034825644744,0.71989123244755
0.536223210987342,0.7730985608984097
0.5140982743866075,0.7604312779971947
0.6262670467858706,0.7362839333001515
0.5632321302760602,0.7233042237922557
0.41685748566039227,0.808497572768466
0.5470106093803454,0.8048712694647162
0.6249328736866087,0.7577013158546807
0.4423291974051041,0.7913335013973011
0.6606764326600998,0.8294883314049071
0.639645250585533,0.7885087339396564
0.5802376187961498,0.839070132231868
0.577720551511837,0.759593112824789
0.5863105394560784,0.8586625124701309
0.543324930366141,0.8204107224811413
0.5969734816775614,0.7993316225283285
0.4962803429881629,0.8201543171970378
0.48994133639358756,0.820871821059277
0.5040812600039573,0.8089371246840721
0.6019179947899344,0.8102902550909377
0.5852776933038041,0.8595997922901732
0.5765675857157342,0.8893988265687587
0.630609141040098,0.908374972258672
0.5199439214882522,0.915666362858725
0.5289746837445881,0.8717240992956397
0.46263419158902425,0.8535300974555546
0.5814868822411974,0.8376114231786067
0.5595917164125775,0.8517546524631068
0.5234192818788292,0.8430993581249232
0.6271421225824175,0.8333861226565311
0.6130953756147436,0.8200207278893535
0.5942863401114629,0.8369197753114032
0.7168285442427133,0.8753417839343774
0.7008538586491142,0.901676114878186
0.5466622628203626,0.8591257657145196
0.5284140790968714,0.9073730524510406
0.5388780364091192,0.8401259186958236
0.6580808436450385,0.8589124537554755
0.6814869761037239,0.8796855911003665
0.5537890235436576,0.8567577875025048
0.6109927268666729,0.7530343087507461
0.7515273172858061,0.9214452852881461
0.7614972693348204,0.9252543866438825
0.7249146711561647,0.9569418230100087
0.745002778370663,0.9437714717807958
0.6535512990807848,0.9439515816924973
0.791266770539502,0.9407483045852113
0.7483840303957109,0.9355117205408656
0.6972917041232871,0.9394860466916339
0.6672316694463024,0.9229799408167761
0.6353358783980309,0.9170928771739713
0.7414424779230364,0.9391109417515614
0.6839874096581058,0.9432222109756896
0.7381898853321069,0.9340827493405893
0.7355362700865967,0.8989657820938001
0.706636538945384,0.8889719147618679
0.7147671304427156,0.9071838550070556
0.6147198509681236,0.936022280042631
0.6585578312783336,0.9217891314832126
0.7604395687925815,0.9392419307782535
0.8763119666365982,0.9465535000863337
0.7369526775884733,0.9635761195096247
0.8948692318080447,0.9427027204039226
0.7604924062051468,0.9617110143909308
0.6718164930160363,0.9635761195096247
0.6290704251740749,0.9724848618363471
0.5515033810633625,0.9677618143171006
0.6857705106716426,0.969088078212357
0.6554745579414953,0.9624656898060767
0.6697379099127295,0.9479958678916125
0.6540208510468634,0.9535450393860188
0.6022812994045935,0.9803337838561978
0.6208861435606992,0.9752951718635571
0.5690845578931807,0.967880895250457
0.6256048917787168,0.9481283454299715
0.6602708406767077,0.9546495150428989
0.6629124930672186,0.978468678737504
0.7060855654276949,1.0
0.7885266594849253,0.9620042511893209
0.7036312796116263,0.9727572594713997
0.7547712446122379,0.9653340517882979
0.6754088264558342,0.9722079986662936
0.6691108507445744,0.976048358767036
0.7021236420337043,0.9430956874839985
0.5718295422930061,0.9694021541740844
0.604957247916059,0.9563270676915566
0.719305992185593,0.9435422409840848
0.7608990792852004,0.9323441677135865
0.7078738730530473,0.9545780664828851
0.7511751323913121,0.9411665763636256
0.7353133746645295,0.9527635707608676
0.7435967343708374,0.9719073193095688
0.778942332074126,0.9543726518728454
0.7170692399171307,0.9490080558251416
0.8262067816164618,0.9589155894803904
0.6985745572756549,0.9562913434115496
0.6426755353480829,0.9565265282549285
0.6809757602389318,0.9111939054378309
0.7004799968154846,0.8971140735801088
0.801712437101032,0.8942799473662274
0.8901741981491619,0.8140417259590481
1.0,0.3747357891791156
0.9190622001734835,0.300679356724798
0.9602525782277759,0.0
0.9876886526146081,0.26029752371199083
0.8781487558336105,0.3108295177817604
0.8934064978244723,0.3338806094562169
0.8571295871916705,0.5006028472251165
0.959074122329595,0.5756149041696189
0.8933559578863363,0.6082698731192655
0.7363362987728022,0.5795698796687169
0.7819951563340721,0.5565515352509333
0.9196616606492746,0.5383008937024049
0.940086097328149,0.500294725310057
0.9606312706117465,0.4750227742285044
0.9586694628832161,0.002124106148743994
0.8296412183331785,0.9168679340366157
0.7972218295044464,0.9316959337353554
0.7329787850345642,0.9131999717667062
0.7760989487352269,0.8918696394695138
0.7468991882488738,0.7654270699716444
0.8588807809911979,0.7799869322436439
0.7318894591451116,0.9038758870715569
0.7939259942924579,0.9067055255631576
0.7928547816467358,0.8809919349782513
0.7833292075763204,0.8431885010053182
0.7896645018700557,0.7327162755080514
0.804165072824138,0.6299526067098237
0.8143974152946335,0.17192301459022488
0.863191835929772,0.0
0.8922111560412678,0.5845995268951697
0.8017145240760858,0.33914770941631606
0.8514427536905937,0.605065904630615
0.7815108751943788,0.6853210137329737
0.7473065944642155,0.7722905994567063
0.8429200416887519,0.7824597113658329
0.7559749625643496,0.792136712232942
0.6520689907267317,0.8642420208413758
0.6369035731621155,0.8504057353018301
0.8039483527887462,0.8809083391922675
0.819549956056686,0.8791425753732335
0.8877263714362473,0.8977225274476117
0.8698557541663724,0.9255575582617281
0.9311887241029703,0.923921525638867
0.8972099572538722,0.9674500879924511
0.8526061144014044,0.9875667041138985
0.8716760425982667,0.9594662961112581
0.8478901297648561,0.9592222121889754
0.7612583401477272,0.9547246011751517
0.7429467462444745,0.9586421678437769
0.6970282723981862,0.96380775650598
0.6759684092230439,0.9689157744853831
0.5687058270125546,0.9665037206039558
0.6069947880443143,0.9756014657653569
0.7212754176208432,0.9701981022967943
0.7913603113256702,0.9615175474258215
0.7210047381986624,0.9775375757143201
0.7506121530507995,0.9802623251536959
0.7393240250988273,0.9776751933053971
0.7636527132026286,0.9847488952146539
0.8554418278663252,1.0
0.8370006790322696,0.9668333719109484
0.8171974090374504,0.9281892482412354
0.7721720540497182,0.8920597015867032
0.7737361689442183,0.8098491608678662
0.8020774408615723,0.7668789552734943
1.0,0.44680961808949715
0.9271079849057164,0.7730240341827901
0.8232571191622614,0.796877618529558
0.8877287662077522,0.8370315925036662
0.8182421714965841,0.8397930136793463
0.814955104244261,0.8563867771971201
0.79955502010878,0.8022936002299673
0.9158913694207123,0.5835392011003098
0.8718083187409801,0.12745163372585236
0.9396227129212611,0.19927815827442524
0.8204951754601102,0.7487575970627911
0.8558251076092135,0.4570986032011666
0.8045703242405513,0.683798545196732
0.8374031848170959,0.7413262471446321
0.8622237349313576,0.7233066234281922
0.7246135118693872,0.7448404247139112
0.7921157787873573,0.7601479172228218
0.7998663891407911,0.7847349362956736
0.8193934200682786,0.855891905916886
0.7699579365737812,0.8664151169572081
0.8891882846772928,0.8971251330336241
0.8504957929370803,0.929457380541819
0.8227499724750351,0.924420340116553
0.8625974198688408,0.9014508206385378
0.8260059707931446,0.8421293581696939
0.88032602625957,0.41526891527649645
0.8958122755478023,0.44122737753808366
0.939993862008817,0.2646035424605012
0.8742405213099493,0.48747729054917505
0.7207182759258393,0.6321475238582875
0.632391491809619,0.8442311482885831
0.5769301312573072,0.9317882548061615
0.5605068358598607,0.9252991738094766
0.6164627446961549,0.8136505133609132
0.6527157052140062,0.8732352914876833
0.868559965126718,0.7098114158217566
0.7561387368380167,0.7370921094936682
0.8241406295472044,0.4366057880378685
0.8815314077235934,0.3468822203223974
0.8716664329086199,0.5120812528891009
0.6770460865609996,0.0
0.9566274178862318,0.1664757770393602
0.8166695443198964,0.4783419972342387
0.7527962343990102,0.628768077655922
0.6786779105920644,0.6549378403501794
0.7739186426233671,0.7546117728747783
0.7521340380645759,0.8157203634134176
0.7198425714656218,0.8228804739350127
0.8066751526448511,0.8484460767905039
0.7793062691268681,0.8110878881503417
0.6924127886378177,0.923175672497159
0.6574189166391794,0.921635920218244
0.7038049333269232,0.9598509739064377
0.7050513533481647,0.988091169819067
0.685072450795989,0.9470699219762947
0.773063006087941,0.8769786331913908
0.7711362022258809,0.8084199043063689
0.8164020058984289,0.7053247320255644
0.6822564999614162,0.7989319900301963
0.731338049502046,0.7235447776135842
0.8385849543578993,0.7439845468820648
0.6638029514517022,0.9078852578390127
0.7603911769935374,0.8276575743332373
0.8390192233302556,0.8715757958173012
0.8034379826423089,1.0
0.7116254176998511,0.9043819860841072
0.7351244699304554,0.8660508823882742
0.7738576122651923,0.735191766319994
0.9102285745202936,0.6744830331778613
0.8600690683508195,0.7767926810350961
0.7312301518890032,0.9072023706081292
0.6010893942729284,0.960804255711235
0.5481897869467705,0.9652555607781299
0.6948521674123863,0.936522395318811
0.8742924771982993,0.8467624769309302
0.8554199089895735,0.9578674324023284
0.7800824420888934,0.9970198280282735
0.6519700326209151,0.9679239333993477
0.6005795222105255,0.9496070822773172
0.46464068601773256,0.9212327582151548
0.6088763999098739,0.9296573667261885
0.5414819691313654,0.8513195294084716
0.7486431949930028,0.811158256831691
0.8016062601812755,0.8348814443230164
0.8497756253679125,0.8141613666608739
0.7659766972965165,0.7476734597714689
0.9996863301473818,0.7204067620803781
0.961425363714181,0.7840212163518154
0.8358130343845066,0.9622370942477685
0.6743868905822461,0.9256016425061048
0.8876423686810223,0.6910082043662017
0.9040120193781442,0.6446062794523062
0.8509548472558743,0.6091595141373013
0.7725609158735951,0.6566436005127194
0.8072717779200959,0.5728218657653255
0.7255044119629953,0.608047805605157
0.8206369944313173,0.608912834975334
0.8091726362789737,0.6412769855145486
0.8694317441453636,0.6824634636864558
1.0,0.5232825084840914
0.866282260395608,0.7607952273302266
0.6845264958501378,0.6874913287249758
0.9089002493000292,0.7042870783720038
0.7707835012827909,0.7038137287706785
0.7514261995911699,0.6751842390905158
0.8452532508329053,0.7374297116648032
0.7663106885848556,0.7542091389117855
0.8709953020370935,0.857905346402135
0.8899220132806687,0.8545837379928345
0.8895275188393148,0.7186344680121766
0.7984240326286233,0.839403905950331
0.854183942108574,0.7776481053774147
0.8451042911350306,0.8194008046943223
0.8779492313627622,0.7872864826044021
0.809738653202558,0.7825774701912169
0.866184153728069,0.7173123536084746
0.7488481263177434,0.8016665170446663
0.7213827821112536,0.7094041507863317
0.8378125458297068,0.6791342599015759
0.7523412247518053,0.7190017220132048
0.7638955334967469,0.8751907680505342
0.8471526730274815,0.8042699398519558
0.7454654260751501,0.6786853939003191
0.8432310846243545,0.7259713868327199
0.9233123730108037,0.6783018174992451
0.8805936311560741,0.8088157282646841
0.8385417508916655,0.8219307767014061
0.8002973454215894,0.8149447894818455
0.6292686282402722,0.7240698272273955
0.8969603601552009,0.6538998294309195
0.9350659813575297,0.8559058523965364
0.8254869948442978,0.8246484563090157
0.8686203427228043,0.8896524144910267
0.819661993168316,0.8592356220058598
0.8380177510171742,0.8199802498959446
0.7887824649671227,0.8585011140038031
0.8864245253590451,0.8853351396789384
0.5884423471755544,0.8406199247537358
0.857722090756053,0.890680725693906
0.68210878933885,0.7886167582081269
0.848448785533011,0.8747827080493916
0.8038517975866029,0.8971117513119129
0.8139131686960913,1.0
0.8593527121900842,0.8624511348148631
1.0,0.7916200798165363
0.7691694404482725,0.8349723743379226
0.7749820306894103,0.7344345512564168
0.7960403534817814,0.9313887914078887
0.6674115935410003,0.880193583664542
0.7675398842557427,0.8738604924468094
0.8176747860366869,0.8733055308452555
0.767008101856643,0.8167157698868042
0.7697195881314078,0.8407341815540557
0.7342618123696611,0.9530486162685361
0.7531005832088351,0.8770188768556528
0.9479655460826555,0.6251071157502999
0.854382761251421,0.8228448311039656
0.7809169284310088,0.8136961258783492
0.8756086537873874,0.7674629277488962
0.80003103265797,0.6675861618692412
0.8681460855678886,0.6880054843264154
0.9147177624228513,0.6644685834605121
0.8891933961191791,0.5947882576654071
0.8916269061735665,0.7009083415625433
0.8103025368777714,0.6426373733993846
0.7999973823460382,0.6614734230521255
0.8363765600501969,0.6703201638768964
0.825820979813842,0.7416245684765488
0.7309389840558111,0.5804000620251202
0.6361892010278288,0.5450457435261281
0.8115099852380447,0.5575731855612049
0.8706828648053614,0.4550929968742604
0.8634479091850157,0.40486081073361024
0.7170066906821774,0.34085251895438706
0.8855172111040496,0.0
0.6880480345717158,0.6739723012485128
0.7228978495133829,0.7240563984538023
0.7964161788301004,0.8188162173631051
0.8266721267235647,0.858048138348288
0.8198897255098921,0.8023118346230248
0.8160733471491767,0.75410489708409
0.9785733479662692,0.503500501417574
0.9303526983924749,0.6139446469669796
0.758344308114092,0.7869753534701827
0.6003116052121642,0.8189108102312551
0.4240790100962695,0.7951936270787348
0.7111121945511029,0.8247978030335292
0.7383185209817399,0.8283448471571452
0.6955955772737927,0.7694474080611967
0.7511473555041857,0.6511746662963349
0.7078789681482229,0.6160313430265271
0.7666167240881357,0.627086272087529
0.8881451222012491,0.6224836318536019
0.9503392996754189,0.5603753113367856
1.0,0.6094365996012024
0.9034193089468865,0.6551275929657577
0.7257549168051927,0.6359991060785528
0.6460519359853694,0.6342255840167448
0.7650107091414435,0.6987594013439724
0.8232358359122605,0.6458005854205633
0.8033449128537672,0.7527229367354606
0.725200994096405,0.794286515390938
0.7256152657518272,0.726446093182643
0.8288982496584582,0.6736410377779796
0.859725948006519,0.6464322095122739
0.8646256366998818,0.6917169434670057
0.8450351238222418,0.7402943383341932
0.8893930948942829,0.6780424326270776
0.8515187007622361,0.7337689378879109
0.7594648721982598,0.752988625867117
0.6944295135110582,0.7960185824109273
0.7288238957581579,0.7602398664092435
0.7050610635341273,0.8330492406755363
0.6252191643623919,0.8674000189185737
0.678818543261668,0.902783027702897
0.6632403688569573,0.9295399960127787
0.6323413205570426,0.9357277263002468
0.6270574775000769,0.9904747619821087
0.6044975814976867,1.0
0.5652502442301045,0.9545818561834152
0.3818790627602768,0.9894014532630205
0.5519280426389909,0.977272838618914
0.5592110588718553,0.9776214378342077
0.5750111689623328,0.9977154503317722
0.46929811475698063,0.9938171689447468
0.4968902552825097,0.9914644068895264
0.6317434676584126,0.9818679415725103
0.6390180392721002,0.960972716175795
0.692489938234217,0.930643076989173
0.81891591761055,0.811908299940041
0.8788945116248259,0.486977275476667
0.9346034383870622,0.06303126049330746
0.9488649191100287,0.0
0.9356728974400211,0.34999361215491975
0.955001075775678,0.3159149297318198
0.828298380737457,0.4828163198701176
0.7481344873648994,0.5106062724493183
0.8062489375502375,0.6296519623120909
0.7598548773413772,0.6557237918399142
0.7281638495953292,0.7468758915189391
0.6879739409121115,0.7239320333283462
0.5332351546004654,0.735522863020859
0.647104105706002,0.7237322953995833
0.5571094048879931,0.7274342306339946
0.5623158900719265,0.736035398083345
0.6379952425691874,0.7398620753072289
0.6925243135563193,0.6808545919184527
0.6945478075503221,0.7085047279475194
0.8782087584905359,0.5306388561121879
0.8933975505687759,0.30688376043960436
0.6566120972932543,0.8252023714728869
0.546532792616593,0.808491110750501
0.5850735137799672,0.6342535181502209
0.7281594438954075,0.5398897287750535
0.7196643929006703,0.774727435344909
0.6618883021410475,0.852186744055279
0.5782957356423251,0.9688327175705611
0.6556787546037066,0.9774996886592725
0.8215032257304414,1.0
0.716194285014092,0.4374356090768087
0.8404325411704415,0.2495812938943253
0.8627101492674274,0.4290237486933124
0.9162681691802889,0.47385454915975744
0.8938899569164863,0.8446285233392331
0.8369217067495573,0.8808882079227724
0.7099270515572321,0.7633410445198371
0.6945108344495343,0.7778914119018956
0.726532098567786,0.8436201567647736
0.6416262497234173,0.8122068208149202
0.809274067999578,0.8316925991478699
0.7548504126660477,0.9048512546087862
0.8343500223507906,0.8937086530079288
0.8322827535506352,0.9417230539317617
0.7355617298173475,0.9191314159776287
0.7617553917641935,0.49992641037349567
0.9073224279754635,0.7525312944603993
0.8791698892017393,0.1808236754810686
0.9296892534945502,0.4754040825260488
0.8970171232747497,0.717592449326938
0.7908393391759185,0.7728095764633958
0.650514496349586,0.6808232980983686
0.5600451845410453,0.540407497839484
0.7537597442154313,0.02784555990384289
0.8359942706914212,0.6298268190789598
0.754633362861634,0.6123313571059276
0.8103774392475863,0.8275330870282245
0.7327708947942614,0.7620345456123601
0.6143149053455982,0.8916028575418046
0.7693908915907479,0.451592743685444
0.8199300710134775,0.2978915628549756
0.8602209664771319,0.0
0.8579261906742741,0.6497254540857338
0.958849074486765,0.6446821116826362
0.8060257367454449,0.684389564613579
0.867601330807816,0.8262847050565508
0.7992188322599845,0.719542763120653
0.6772036613443138,0.5570681892800671
0.756251559078313,0.7898234981111996
0.7436754210232372,0.8282463403312665
0.8462964114296347,0.9990437122381436
0.6683464198378775,0.9625470313189902
0.8162340687754187,0.929948713691067
0.8243911017536237,0.6432805123347536
0.8459686465233396,0.628001041576252
0.9204122445002731,0.4256544759475136
0.949495968996778,0.32534388998539526
1.0,0.5907662000958552
0.8891165921160646,0.8209190778276342
0.7643870835604464,0.7168142861994921
0.6141850876784377,0.5933950479842103
0.8783813237491664,0.0686134582218482
0.7615686567073652,0.3422136514417906
0.8265626746634595,0.6199997735703799
0.6272711080372936,0.6857549352222595
0.7910359606065486,0.7314899446379579
0.7347895436931985,0.5078416351237627
0.8609507290407327,0.44261933784431456
0.764017848836478,0.013023476977768384
0.8726847332267906,0.02800406063785224
0.9316399107850003,0.2945826713411804
0.879200741712484,0.5330032492650472
0.9231667390550149,0.7279229233573474
0.8490271284779193,0.8109622126702468
0.6537237152989951,0.7409705528279172
0.7353891268758542,0.492474611578856


==> figures/suppl/ssim_scatter_csvs_old/angular_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.7765597749626926,0.901392682360802
0.7394609754053375,0.912933444013455
0.7794302908965575,0.8110557710502625
0.7001698602666265,0.9255682557169853
0.7847860983404706,0.785022352794163
0.6193574446851194,0.9711103205388133
0.6964885488382135,0.9667022424200693
0.6405801663229549,0.9611446466779388
0.7425166316415313,0.8360416810117285
0.7565220600680943,0.8357911205979787
0.6841314019271891,0.8696751130390874
0.6962625066988202,0.8853478900645464
0.675729274222777,0.9326732054646397
0.6588704996605554,0.957458284560123
0.5713494412527611,0.9887209560314291
0.578054841542644,0.996261039322046
0.6196254026567206,0.9898529408014363
0.6456467522901305,0.9805209998954404
0.6576204213892284,1.0
0.6751553959942639,0.982407216139916
0.6367052075841456,0.9809656968129735
0.6333732598977034,0.9809743038500871
0.6613280859494065,0.9417163324586033
0.7095460731499172,0.9309030248316209
0.6569666649784961,0.9371048732406578
0.5734723144288283,0.9377991742344838
0.5937090851252228,0.9329323729155031
0.5931824313981687,0.9318172834405707
0.579324953160878,0.9223198961545034
0.6248115728176975,0.9146443317241362
0.5653489113265894,0.9253278962361108
0.6488614232073869,0.9285701989946981
0.6614525679411143,0.9326049867260361
0.6908094715879954,0.9430564800150973
0.695730619748407,0.9377845103934754
0.7010499643076089,0.9739822019223658
0.6388278345000276,0.9937634046633564
0.6792048873834965,0.9783220613025061
0.636634815430511,0.9647500388910566
0.6486872264287236,0.959614506746642
0.5186185401065746,0.9761648827785301
0.6591426051554533,0.9566941709319318
0.588925527155589,0.9612364550738165
0.6621735695933207,0.9570123125259805
0.628875125496385,0.9675607146773573
0.6260728455221355,0.9699474141910278
0.6635984399295658,0.9345342381560794
0.6680535413271644,0.9210403166369564
0.6461504941390513,0.9048613183175601
0.6492146459638493,0.8801409513900046
0.695922368161718,0.8653492799416507
0.7700401562232336,0.8146034642368044
0.7309759180930719,0.8520523639386822
0.6819348031554514,0.8538445403332134
0.6786639424147024,0.8927330466871195
0.6876054566203186,0.8586612933252746
0.7571604699058966,0.8026093986295046
0.808366570966376,0.6442552171396074
0.9269414245512312,0.2363654968746892
0.8108755733485967,0.48309099742171424
0.755212861374159,0.5390622409919387
0.7332852619555527,0.582805435057036
0.6883062585481866,0.6133645609390979
0.7180913935068597,0.5965056066877316
0.8414616925643801,0.4501783250578265
0.9346770766174735,0.08536746310450091
0.8180328329159285,0.3975520311332471
0.8011933315877209,0.44623279548914746
0.7632546943887931,0.22452890816865204
0.9598990570724527,0.0
1.0,0.150481930322528
0.8916759360728551,0.35302719058657916
0.7883470879065437,0.4318160083239612
0.7946890357424878,0.4261296258042798
0.7634615198627887,0.2789932826857016
0.9673965187532346,0.7200274243248946
0.8877251497294742,0.8193649443878033
0.7827496260335809,0.8822813388494584
0.7380728222190464,0.8785022567405987
0.7239569851844637,0.8890407252491983
0.7052738836485923,0.9350845699519884
0.6929827003196801,0.9598527653388976
0.7634441934583819,0.9551945587300662
0.8572158160539111,0.9691172193458082
0.9003193304458459,0.962006918178817
0.998312683318468,0.9023872722745018
1.0,0.8551489993733212
0.965798368997596,0.7687622492255226
0.9841539878850764,0.26020095541582894
0.9390138109902915,0.0
0.8567058516517898,0.2391772449072053
0.7446522538108179,0.7238616338890645
0.618922992016641,0.8447622264141618
0.623608210193303,0.9141612294309642
0.6037478948052876,0.9296732082468139
0.5828251086066851,0.9757072947563652
0.5911705519172659,0.9846493481970471
0.6988964315924396,0.9815173483567265
0.7047726318332174,0.9892765060092095
0.6896814261260645,1.0
0.6939891758508641,0.9867123823234765
0.6649996203492027,0.98212210287797
0.7259570820881917,0.9674345012961288
0.6242917632646219,0.9786052246887358
0.6127407354252309,0.9846431384377132
0.47747934691910393,0.97801998655397
0.5234747636730048,0.963803819762369
0.4670035840122747,0.9596460690639295
0.5329176493281922,0.9558396133220882
0.6502092191695267,0.9486010616153865
0.6850399643536053,0.9362615094404183
0.5199091264021227,0.918136362513077
0.7195383598030229,0.8326118818042012
0.7104414997067149,0.8163549853278594
0.7943931771532315,0.7727826248399244
0.8427012673297359,0.7769668620628694
0.8064458510141055,0.7474565649512313
0.7765597749626926,0.9065670933709422
0.7394609754053375,0.909141196460931
0.7794302908965575,0.8223142722978937
0.7001698602666265,0.9288029420165206
0.7847860983404706,0.7826493317046171
0.6193574446851194,0.97363157988159
0.6964885488382135,0.9654274331099496
0.6405801663229549,0.951760417355832
0.7425166316415313,0.8455609146844255
0.7565220600680943,0.8739202628321912
0.6841314019271891,0.8506523201944132
0.6962625066988202,0.8922975386914223
0.675729274222777,0.9421966045463127
0.6588704996605554,0.9691165720795661
0.5713494412527611,0.9923338459378646
0.578054841542644,0.996983755331114
0.6196254026567206,0.9944206250978278
0.6456467522901305,0.9851750251326828
0.6576204213892284,1.0
0.6751553959942639,0.9840054477006217
0.6367052075841456,0.9865534095731721
0.6333732598977034,0.9878320701100997
0.6613280859494065,0.9462246111493906
0.7095460731499172,0.9395553733917907
0.6569666649784961,0.9419803747230564
0.5734723144288283,0.940442238398221
0.5937090851252228,0.9373988843186583
0.5931824313981687,0.9359517581582383
0.579324953160878,0.9309955769705557
0.6248115728176975,0.9248636864603017
0.5653489113265894,0.9315493835029555
0.6488614232073869,0.9285883258486617
0.6614525679411143,0.9275678501753236
0.6908094715879954,0.9285786439162771
0.695730619748407,0.9270408303225213
0.7010499643076089,0.9570093156326094
0.6388278345000276,0.974426143799287
0.6792048873834965,0.9788743462678571
0.636634815430511,0.9686783032736227
0.6486872264287236,0.9593904255370649
0.5186185401065746,0.9766210378708785
0.6591426051554533,0.9577122239237322
0.588925527155589,0.9511769195641194
0.6621735695933207,0.9418590278371692
0.628875125496385,0.9604218740671054
0.6260728455221355,0.9703613458531477
0.6635984399295658,0.931260861917894
0.6680535413271644,0.9186992001110195
0.6461504941390513,0.907572077952465
0.6492146459638493,0.8905167085948127
0.695922368161718,0.8630748849060288
0.7700401562232336,0.8048764666110494
0.7309759180930719,0.8401241869193866
0.6819348031554514,0.8578679416695847
0.6786639424147024,0.8904169846912512
0.6876054566203186,0.8755526366322366
0.7571604699058966,0.8014884357385943
0.808366570966376,0.5819599781188328
0.9269414245512312,0.16381184132603746
0.8108755733485967,0.4218995628607528
0.755212861374159,0.5032913729141487
0.7332852619555527,0.5660619224122212
0.6883062585481866,0.5906491897029422
0.7180913935068597,0.5889829291395505
0.8414616925643801,0.37208634347300595
0.9346770766174735,0.03538810832791414
0.8180328329159285,0.34770368768667975
0.8011933315877209,0.3462249338804701
0.7632546943887931,0.3169551613574715
0.9598990570724527,0.0
1.0,0.11402928139084186
0.8916759360728551,0.25791151036531546
0.7883470879065437,0.44498838974941546
0.7946890357424878,0.41250582933012325
0.7634615198627887,0.20242371040694776
0.9673965187532346,0.7789255818351136
0.8877251497294742,0.8272505676203206
0.7827496260335809,0.8975975380885216
0.7380728222190464,0.8986597295886583
0.7239569851844637,0.9166680266240805
0.7052738836485923,0.9428845085308186
0.6929827003196801,0.9713925834398633
0.7634441934583819,0.9582368734967613
0.8572158160539111,0.9649878316191394
0.9003193304458459,0.9552852478295727
0.998312683318468,0.8912808597003172
1.0,0.8186074554160628
0.965798368997596,0.7129534000878144
0.9841539878850764,0.24395887488780352
0.9390138109902915,0.0
0.8567058516517898,0.29422393706376126
0.7446522538108179,0.7513092504303294
0.618922992016641,0.8628644847768957
0.623608210193303,0.9218679856958384
0.6037478948052876,0.9370600052066941
0.5828251086066851,0.9724344403386682
0.5911705519172659,0.9858923198671645
0.6988964315924396,0.9821739372580409
0.7047726318332174,0.9934688368996597
0.6896814261260645,1.0
0.6939891758508641,0.9865611598752984
0.6649996203492027,0.9802519936328089
0.7259570820881917,0.9587215364151264
0.6242917632646219,0.9741947433112761
0.6127407354252309,0.9842695668729916
0.47747934691910393,0.9784314639747281
0.5234747636730048,0.9698832897499362
0.4670035840122747,0.9666248317862198
0.5329176493281922,0.9605978890870541
0.6502092191695267,0.9488569234136744
0.6850399643536053,0.9335335708725616
0.5199091264021227,0.9109009005508475
0.7195383598030229,0.8186443685458688
0.7104414997067149,0.8007771185222314
0.7943931771532315,0.7752140637729363
0.8427012673297359,0.7719342350498586
0.8064458510141055,0.756446910500555
0.7765597749626926,0.8853753884981261
0.7394609754053375,0.8905453213908691
0.7794302908965575,0.7962671879459751
0.7001698602666265,0.9231998176267815
0.7847860983404706,0.7863065416764111
0.6193574446851194,0.9660429266553429
0.6964885488382135,0.9698627635319407
0.6405801663229549,0.9578404799595996
0.7425166316415313,0.8403529319321157
0.7565220600680943,0.8385705070329535
0.6841314019271891,0.8671933500860776
0.6962625066988202,0.8860158067142042
0.675729274222777,0.9366774842061749
0.6588704996605554,0.9537473317201751
0.5713494412527611,0.9903036582415333
0.578054841542644,0.9958382133387748
0.6196254026567206,0.9909490457551173
0.6456467522901305,0.9825453425103835
0.6576204213892284,1.0
0.6751553959942639,0.9837367315874328
0.6367052075841456,0.9828341829279164
0.6333732598977034,0.9817828659243157
0.6613280859494065,0.9431540317618862
0.7095460731499172,0.9305133812311497
0.6569666649784961,0.9331492829769571
0.5734723144288283,0.932081505175368
0.5937090851252228,0.9279809029896847
0.5931824313981687,0.9272448257966173
0.579324953160878,0.9265578204164209
0.6248115728176975,0.9194268784953961
0.5653489113265894,0.9175199105774914
0.6488614232073869,0.9222174496260759
0.6614525679411143,0.9272600442702291
0.6908094715879954,0.9354823681559962
0.695730619748407,0.9326747150651398
0.7010499643076089,0.9616972759863978
0.6388278345000276,0.9714442424632063
0.6792048873834965,0.9664814671602422
0.636634815430511,0.9634989569133954
0.6486872264287236,0.9538569668464
0.5186185401065746,0.9749292729203413
0.6591426051554533,0.9532519548750517
0.588925527155589,0.9521478390854505
0.6621735695933207,0.9441544134660509
0.628875125496385,0.9587138339962686
0.6260728455221355,0.9668880178124469
0.6635984399295658,0.929162353471722
0.6680535413271644,0.9097706016980711
0.6461504941390513,0.8993288653137133
0.6492146459638493,0.8908692574720376
0.695922368161718,0.8789625100667097
0.7700401562232336,0.8255394560669066
0.7309759180930719,0.8445206196341293
0.6819348031554514,0.8549906188980521
0.6786639424147024,0.8753116293053139
0.6876054566203186,0.8511922121169487
0.7571604699058966,0.7932399540215749
0.808366570966376,0.6573967527504285
0.9269414245512312,0.19914677161823
0.8108755733485967,0.4343249877087532
0.755212861374159,0.5626077134057049
0.7332852619555527,0.6058837724794713
0.6883062585481866,0.6224253215523713
0.7180913935068597,0.5942969236010884
0.8414616925643801,0.36655184483617004
0.9346770766174735,0.09981020389338248
0.8180328329159285,0.2915791216207612
0.8011933315877209,0.37263985544313555
0.7632546943887931,0.3141201656888021
0.9598990570724527,0.0
1.0,0.15968371663699063
0.8916759360728551,0.40340135991037873
0.7883470879065437,0.49980759501219185
0.7946890357424878,0.4983217750579156
0.7634615198627887,0.3095189067793952
0.9673965187532346,0.8031411100671093
0.8877251497294742,0.8467296474741077
0.7827496260335809,0.9245177993775874
0.7380728222190464,0.912563155372988
0.7239569851844637,0.9146543372517993
0.7052738836485923,0.9470745169011136
0.6929827003196801,0.9826561207564511
0.7634441934583819,0.9728678918755247
0.8572158160539111,0.9830965898932915
0.9003193304458459,0.9661970170309113
0.998312683318468,0.9003488578355047
1.0,0.8385657357453786
0.965798368997596,0.7030035681139648
0.9841539878850764,0.24312070755529572
0.9390138109902915,0.0
0.8567058516517898,0.2555871585572031
0.7446522538108179,0.7439120810579491
0.618922992016641,0.8809406574234427
0.623608210193303,0.9185740241931278
0.6037478948052876,0.9279381794357077
0.5828251086066851,0.9849877699465047
0.5911705519172659,0.9865777844600093
0.6988964315924396,0.984894397001182
0.7047726318332174,0.9934818009676019
0.6896814261260645,1.0
0.6939891758508641,0.9830894968052906
0.6649996203492027,0.9831022876197184
0.7259570820881917,0.9698606551234218
0.6242917632646219,0.9722355605222676
0.6127407354252309,0.9810570363927159
0.47747934691910393,0.9763793192763446
0.5234747636730048,0.9690265777425991
0.4670035840122747,0.9663195762891557
0.5329176493281922,0.9634257126649354
0.6502092191695267,0.9581743856615436
0.6850399643536053,0.943482739929661
0.5199091264021227,0.9185453030007309
0.7195383598030229,0.8370906060014618
0.7104414997067149,0.8107679238700027
0.7943931771532315,0.7807070680819587
0.8427012673297359,0.786955729770324
0.8064458510141055,0.7701699951563511


==> figures/suppl/ssim_scatter_csvs_old/angular_scatter_data_RTGS.csv <==
velocity,lpips
0.7765597749626926,0.8629903992264125
0.7394609754053375,0.8904898811990607
0.7794302908965575,0.832965533913524
0.7001698602666265,0.9131989052355298
0.7847860983404706,0.8189192222682691
0.6193574446851194,0.9047088686282636
0.6964885488382135,0.8854667426440116
0.6405801663229549,0.7340179928166873
0.7425166316415313,0.6673962218538472
0.7565220600680943,0.6753483733941152
0.6841314019271891,0.7185212045862688
0.6962625066988202,0.7836773898328498
0.675729274222777,0.8513352154993784
0.6588704996605554,0.9163191566514712
0.5713494412527611,0.9457292961735047
0.578054841542644,0.969641007045172
0.6196254026567206,0.9393342485149883
0.6456467522901305,0.9690375051802735
0.6576204213892284,1.0
0.6751553959942639,0.9435648052217157
0.6367052075841456,0.9444199820417185
0.6333732598977034,0.9581874222958973
0.6613280859494065,0.8707383616521619
0.7095460731499172,0.8880901194916425
0.6569666649784961,0.9120519063406548
0.5734723144288283,0.8810488327117005
0.5937090851252228,0.8947597216466363
0.5931824313981687,0.8802070382649537
0.579324953160878,0.8822152576322696
0.6248115728176975,0.9077747271722614
0.5653489113265894,0.8954504247824285
0.6488614232073869,0.8560496960906202
0.6614525679411143,0.8592688043928719
0.6908094715879954,0.8834067205415113
0.695730619748407,0.8825476585163696
0.7010499643076089,0.9109946988534328
0.6388278345000276,0.9046328912833265
0.6792048873834965,0.9295038161348252
0.636634815430511,0.9295033844453654
0.6486872264287236,0.9340598666942947
0.5186185401065746,0.9236267958281531
0.6591426051554533,0.871313372012709
0.588925527155589,0.8999861859372842
0.6621735695933207,0.9019486462218539
0.628875125496385,0.923277990744578
0.6260728455221355,0.8899886897361514
0.6635984399295658,0.861732024450891
0.6680535413271644,0.8769542581848322
0.6461504941390513,0.876193621356541
0.6492146459638493,0.8730457418151678
0.695922368161718,0.8055269201547175
0.7700401562232336,0.7427614311368974
0.7309759180930719,0.7988327117005111
0.6819348031554514,0.7317481696366902
0.6786639424147024,0.7363374602845697
0.6876054566203186,0.6981467571487775
0.7571604699058966,0.6037751243265644
0.808366570966376,0.5163005940046967
0.9269414245512312,0.23239311368973614
0.8108755733485967,0.21992635377814615
0.755212861374159,0.295066652852604
0.7332852619555527,0.33230893424506147
0.6883062585481866,0.4481186973338859
0.7180913935068597,0.47639176681862133
0.8414616925643801,0.44147931344108304
0.9346770766174735,0.41843832020997374
0.8180328329159285,0.6470999102085924
0.8011933315877209,0.5202250828843763
0.7632546943887931,0.39781651471197677
0.9598990570724527,0.07759229520652024
1.0,0.0
0.8916759360728551,0.1968331261223926
0.7883470879065437,0.33028431067827047
0.7946890357424878,0.3072631751623152
0.7634615198627887,0.03940072869180826
0.9673965187532346,0.36138156547618117
0.8877251497294742,0.43207761575698655
0.7827496260335809,0.4938360371822867
0.7380728222190464,0.5101505704420516
0.7239569851844637,0.5669821982065346
0.7052738836485923,0.5908588595535562
0.6929827003196801,0.5556937134925684
0.7634441934583819,0.4739608326156241
0.8572158160539111,0.5811099978585954
0.9003193304458459,0.5134822521324169
0.998312683318468,0.15974096819623393
1.0,0.0
0.965798368997596,0.1131333751193794
0.9841539878850764,0.4175223167184303
0.9390138109902915,0.4136990498103216
0.8567058516517898,0.5988148810426296
0.7446522538108179,0.48500391548798233
0.618922992016641,0.4120851810112119
0.623608210193303,0.462853663912018
0.6037478948052876,0.5808169224108152
0.5828251086066851,0.8114719890210029
0.5911705519172659,0.843404708276607
0.6988964315924396,0.8532567325291864
0.7047726318332174,0.932295663890135
0.6896814261260645,1.0
0.6939891758508641,0.890838383348938
0.6649996203492027,0.8190575631440822
0.7259570820881917,0.7083914925277484
0.6242917632646219,0.594055335770679
0.6127407354252309,0.7997481895752673
0.47747934691910393,0.7431729051357759
0.5234747636730048,0.7291310742817307
0.4670035840122747,0.7464694177724077
0.5329176493281922,0.7009989574329404
0.6502092191695267,0.7062735339584567
0.6850399643536053,0.6583818796530612
0.5199091264021227,0.6505704420515594
0.7195383598030229,0.3379331850501823
0.7104414997067149,0.2876336228658246
0.7943931771532315,0.2442475151109701
0.8427012673297359,0.42466085309182877
0.8064458510141055,0.3933439830438269
0.9507696507136852,0.0
0.9931658193964041,0.4033887843737482
0.9576576419505631,0.360115359777136
0.9897492937654461,0.4215281793427859
0.9130666594755763,0.6573138171440506
0.9083559581676578,0.7154134980914514
0.7821847465892614,0.7637000126249441
0.625507932393485,0.7759197115901663
0.7233566583367509,0.8118800204285104
0.8372851672172361,0.7829777307416349
0.8771533723146447,0.8067853619228569
0.813543179221787,0.8152435549140906
0.6950661016042221,0.8202602816661393
0.7948524696889503,0.8792437086994177
0.5804220884359005,0.8988430251859841
0.6934701737808577,0.8660909068710348
0.6905130825108343,0.9440450009118015
0.5307780049221452,0.9714463250242498
0.7364224711140305,0.9645446889250145
0.8068174808724049,0.9797606040438267
0.7322096472517026,0.982595241694943
0.6537520229482952,1.0
0.701294297267784,0.9984761744445154
0.7327834937377524,0.9941686266502698
0.6939224744872796,0.9857348522751656
0.7491667436372599,0.9775878667533268
0.7660977975550269,0.9735369742009528
0.6536987529135666,0.9686480555248158
0.8447686359157779,0.9341918295310431
1.0,0.792594509136459
0.7434539224057207,0.9101706653449442
0.9586411970294365,0.9223046393812011
0.8625500778128115,0.929235889546806
0.7179446780434956,0.9481540825068671
0.854246011733556,0.9032731856059012
0.7942442802081043,0.8971726879337227
0.8712063357627747,0.883989232948922
0.771583700633156,0.922779503533166
0.6846860060836829,0.9421616501996871
0.722725369240277,0.9438044515656749
0.7619763342540962,0.9354880943660018
0.7764356376987973,0.9488710546400306
0.7363249858703877,0.9513342175989642
0.6928152604819241,0.9548317947007446
0.84118019186621,0.9643306363751136
0.8783170437978959,0.9553565351750165
0.8661961172253577,0.9608683883349673
0.8710115793511213,0.9455251846852675
0.9107260258240707,0.8439988133591652
0.958225499769645,0.8084588164452625
0.8399380863635351,0.8659714115155076
0.9249191963600764,0.8313333447633239
0.9038693798488578,0.7244421515190718
0.9261423770679723,0.6414848388968812
0.9178563259390358,0.6597219083304369
0.8872729332465961,0.6931250165604976
0.867968475396072,0.7406259790176547
0.8277723331057515,0.7841394334153695
0.7479348853987609,0.8548172993945742
0.7251606713821328,0.9133050804749265
0.7226062899514615,0.8985027231952435
0.6716573988159664,0.9185504070375491
0.6676397864765087,0.9142911769305384
0.5858785922711508,0.930338883632825
0.6152425330674084,0.9333371779665112
0.6706315350682147,0.9267202525404453
0.5557372533291043,0.7762018245382154
0.658658160056688,0.7073283384274723
0.6579087213445384,0.8425108364103387
0.7278544158189624,0.8576836292921562
0.6112405339198693,0.8624452594374055
0.6815415615325486,0.9289719606745981
0.6448545477913084,0.91912398474408
0.30935875756348724,0.9165875659367578
0.632851879419414,0.8115163389116883
0.5746623703807088,0.8812139308811912
0.5115319417511278,0.9014193323781852
0.5858631724451402,0.866004311556847
0.511770163963467,0.9720311181928953
0.4709001949697269,0.9635914465139322
0.530047002976293,1.0
0.6338873034607445,0.9657458859445924
0.6235873472417947,0.902675307633598
0.642247805671941,0.8898611464456436
0.5994088522412979,0.799267570933144
0.5772598425712925,0.8077005476480591
0.6493400464079518,0.6388187405433633
0.9119455160556589,0.2749969872661784
1.0,0.0
0.9546776597555232,0.42301728639717207
0.9335541703139298,0.426647295904021
0.7876391232350825,0.47895505001138144
0.8378107137391096,0.7539279354069869
0.8347707266883565,0.8262188182049462
0.962851269609226,0.5266057871269231
0.9140500897360813,0.4372949667260287
0.8473155715992634,0.3757789590669898
0.9707662760153235,0.5440796432923155
0.8021904086390511,0.6123736325535932
0.6847917260693206,0.6358100237001727
0.6835507895779189,0.66510450838879
0.6104014040952113,0.693417511347964
0.6317617364627935,0.698730634816491
0.61257391204999,0.7455538743756946
0.5491559338242182,0.7631067311168539
0.6748173088761404,0.773082227548438
0.5675252419015325,0.7973354043088788
0.5211275605335981,0.799599641149927
0.5836765789191647,0.8008984641752473
0.577034825644744,0.794933251208441
0.536223210987342,0.8500127204316913
0.5140982743866075,0.8233547125851934
0.6262670467858706,0.8240536668318091
0.5632321302760602,0.816038455873492
0.41685748566039227,0.8412463345071837
0.5470106093803454,0.8234096112903874
0.6249328736866087,0.7962896509245745
0.4423291974051041,0.8288405661261599
0.6606764326600998,0.8623568951434731
0.639645250585533,0.8326955264250231
0.5802376187961498,0.8365933344937938
0.577720551511837,0.8277412530294712
0.5863105394560784,0.8742980330195627
0.543324930366141,0.8389727247164682
0.5969734816775614,0.8271735200781972
0.4962803429881629,0.8267852121634107
0.48994133639358756,0.8290106182129802
0.5040812600039573,0.8025266794317315
0.6019179947899344,0.8143888167320541
0.5852776933038041,0.854108699436284
0.5765675857157342,0.8636061754348379
0.630609141040098,0.8690036554503703
0.5199439214882522,0.8811791170681413
0.5289746837445881,0.878456944686207
0.46263419158902425,0.8491986128034492
0.5814868822411974,0.8335163290173132
0.5595917164125775,0.8304085267062116
0.5234192818788292,0.8370753719052528
0.6271421225824175,0.8310967690103505
0.6130953756147436,0.8294752487179143
0.5942863401114629,0.8048029672080661
0.7168285442427133,0.8457533843043263
0.7008538586491142,0.8725693933023579
0.5466622628203626,0.8315948743355248
0.5284140790968714,0.8586813598810974
0.5388780364091192,0.8245665010778892
0.6580808436450385,0.8213904101334976
0.6814869761037239,0.7778610928859312
0.5537890235436576,0.7254140835263715
0.6109927268666729,0.5924360296185209
0.7515273172858061,0.8231795465521066
0.7614972693348204,0.8624098837986682
0.7249146711561647,0.9048995842424261
0.745002778370663,0.8788293978200649
0.6535512990807848,0.8951183485473654
0.791266770539502,0.8970532021827666
0.7483840303957109,0.9007813347973201
0.6972917041232871,0.9192379508169645
0.6672316694463024,0.9134758623076354
0.6353358783980309,0.9131345100809021
0.7414424779230364,0.9146084595576264
0.6839874096581058,0.9305183048165271
0.7381898853321069,0.9072780384674072
0.7355362700865967,0.8819424672058039
0.706636538945384,0.8775788216898666
0.7147671304427156,0.8683072547573017
0.6147198509681236,0.9165165713135139
0.6585578312783336,0.8957632997591658
0.7604395687925815,0.8729398921201119
0.8763119666365982,0.8518405491838221
0.7369526775884733,0.8500834503946
0.8948692318080447,0.8622069601247115
0.7604924062051468,0.9091892963267669
0.6718164930160363,0.9077310773674035
0.6290704251740749,0.9387139043616005
0.5515033810633625,0.943558903708784
0.6857705106716426,0.9514619156309432
0.6554745579414953,0.9718140589925862
0.6697379099127295,0.9496686366517908
0.6540208510468634,0.9593020054836584
0.6022812994045935,0.9706735964839147
0.6208861435606992,0.9766055745807424
0.5690845578931807,0.9793332462911373
0.6256048917787168,0.9538623925802295
0.6602708406767077,0.9299630175536843
0.6629124930672186,0.9693270641978144
0.7060855654276949,1.0
0.7885266594849253,0.9318475335335303
0.7036312796116263,0.9642759950732019
0.7547712446122379,0.9368057926057131
0.6754088264558342,0.9341819423099006
0.6691108507445744,0.9328023759373422
0.7021236420337043,0.9192080628339786
0.5718295422930061,0.9562109588222247
0.604957247916059,0.9460852247969583
0.719305992185593,0.9253335262943463
0.7608990792852004,0.8803064934002615
0.7078738730530473,0.9046478959646503
0.7511751323913121,0.9077814150229587
0.7353133746645295,0.8921641573869723
0.7435967343708374,0.92660612514885
0.778942332074126,0.8747992392721804
0.7170692399171307,0.8994977245806637
0.8262067816164618,0.8797512061374186
0.6985745572756549,0.8937450743817513
0.6426755353480829,0.8900861560435861
0.6809757602389318,0.8503382847758479
0.7004799968154846,0.7977102658929349
0.801712437101032,0.7312378186806185
0.8901741981491619,0.681776352942472
1.0,0.3102954663075914
0.9190622001734835,0.508363129554968
0.9602525782277759,0.5184227954073182
0.9876886526146081,0.0
0.8781487558336105,0.028497405251161307
0.8934064978244723,0.29778341279866355
0.8571295871916705,0.5143407261521424
0.959074122329595,0.44947751086585486
0.8933559578863363,0.5962102037573914
0.7363362987728022,0.5491838221067252
0.7819951563340721,0.4674480538990447
0.9196616606492746,0.34318168590246767
0.940086097328149,0.36492755310229397
0.9606312706117465,0.36942333496406365
0.9586694628832161,0.16061015530739792
0.8296412183331785,0.9180071029447875
0.7972218295044464,0.9291921448377881
0.7329787850345642,0.9120903778854466
0.7760989487352269,0.8835668042138549
0.7468991882488738,0.8493301312188198
0.8588807809911979,0.818376623765519
0.7318894591451116,0.8974928082184944
0.7939259942924579,0.8916950644715014
0.7928547816467358,0.857821723671891
0.7833292075763204,0.8043555944174607
0.7896645018700557,0.7993268372730921
0.804165072824138,0.647182877870474
0.8143974152946335,0.20932565943795303
0.863191835929772,0.0
0.8922111560412678,0.5153567742489304
0.8017145240760858,0.44208305135161574
0.8514427536905937,0.5831338000754613
0.7815108751943788,0.736136181698039
0.7473065944642155,0.7470417372868667
0.8429200416887519,0.7654127713263023
0.7559749625643496,0.7860803842537416
0.6520689907267317,0.851185920278528
0.6369035731621155,0.840390961412923
0.8039483527887462,0.8642850440889644
0.819549956056686,0.8630648867381753
0.8877263714362473,0.9194843876954159
0.8698557541663724,0.9164056464218766
0.9311887241029703,0.9154306384864619
0.8972099572538722,0.9645024445069962
0.8526061144014044,0.9944458086037863
0.8716760425982667,0.9810324623342297
0.8478901297648561,0.9789942086445114
0.7612583401477272,0.9715702538733807
0.7429467462444745,0.9708463843455728
0.6970282723981862,0.981942389887387
0.6759684092230439,0.9852630864471102
0.5687058270125546,0.9852870424160394
0.6069947880443143,0.9895236555211521
0.7212754176208432,0.9831341993416102
0.7913603113256702,0.9606391452510286
0.7210047381986624,0.9876754525182714
0.7506121530507995,0.9954846991230119
0.7393240250988273,0.9907701644377634
0.7636527132026286,0.9936185291434344
0.8554418278663252,1.0
0.8370006790322696,0.9926223601021322
0.8171974090374504,0.9381197359253691
0.7721720540497182,0.8996871749724007
0.7737361689442183,0.8167496142090837
0.8020774408615723,0.7712911668353566
1.0,0.4644411571531525
0.9271079849057164,0.7861698198710769
0.8232571191622614,0.7203096708250236
0.8877287662077522,0.7951604950101713
0.8182421714965841,0.8067240412122518
0.814955104244261,0.8246259375268257
0.79955502010878,0.7945456251409908
0.9158913694207123,0.5757262152164322
0.8718083187409801,0.015302274419616745
0.9396227129212611,0.25189421842653203
0.8204951754601102,0.7318412757351987
0.8558251076092135,0.5524290354328744
0.8045703242405513,0.6254991325942917
0.8374031848170959,0.7130973271127667
0.8622237349313576,0.6858781559493651
0.7246135118693872,0.732940455442896
0.7921157787873573,0.7495327587893452
0.7998663891407911,0.752240581810632
0.8193934200682786,0.8172798396547146
0.7699579365737812,0.8330356804193891
0.8891882846772928,0.875173431233393
0.8504957929370803,0.8964044086968153
0.8227499724750351,0.8903754898496563
0.8625974198688408,0.8802560893078522
0.8260059707931446,0.7710524056783632
0.88032602625957,0.6855921962026124
0.8958122755478023,0.6460863409213885
0.939993862008817,0.5053718888568327
0.8742405213099493,0.7007140812938045
0.7207182759258393,0.7929808462147203
0.632391491809619,0.9249423277682961
0.5769301312573072,0.8819574841814135
0.5605068358598607,0.9290187204469641
0.6164627446961549,0.8997778851468078
0.6527157052140062,0.8764846761607152
0.868559965126718,0.8702897921018878
0.7561387368380167,0.7779210652243684
0.8241406295472044,0.6812261388745022
0.8815314077235934,0.47484911368410565
0.8716664329086199,0.4406320714382545
0.6770460865609996,0.0
0.9566274178862318,0.3430456731632654
0.8166695443198964,0.5314284985986024
0.7527962343990102,0.6074504065153691
0.6786779105920644,0.709118990762015
0.7739186426233671,0.7483657699807779
0.7521340380645759,0.7816880960574324
0.7198425714656218,0.8065248700274718
0.8066751526448511,0.8602395874248465
0.7793062691268681,0.8115872811728406
0.6924127886378177,0.9264402416034908
0.6574189166391794,0.8963950655047638
0.7038049333269232,0.9733819043017518
0.7050513533481647,0.9507092728606238
0.685072450795989,0.9412824265091818
0.773063006087941,0.8597126294945815
0.7711362022258809,0.9079309022358635
0.8164020058984289,0.8406218752425941
0.6822564999614162,0.6014986090303533
0.731338049502046,0.5547712981726796
0.8385849543578993,0.786861738428187
0.6638029514517022,0.8992235828736356
0.7603911769935374,0.8742607468481589
0.8390192233302556,0.7930955534158993
0.8034379826423089,0.9798075931532546
0.7116254176998511,0.7779966097649429
0.7351244699304554,0.8184884835128675
0.7738576122651923,0.7634554443629521
0.9102285745202936,0.6858885810719214
0.8600690683508195,0.8397209023169696
0.7312301518890032,0.9092464432077695
0.6010893942729284,0.9574788515839442
0.5481897869467705,0.9598636027098707
0.6948521674123863,0.9272327640843643
0.8742924771982993,0.8877517040971327
0.8554199089895735,1.0
0.7800824420888934,0.9930088857527862
0.6519700326209151,0.920546145316644
0.6005795222105255,0.8991466479427437
0.46464068601773256,0.8550448574676126
0.6088763999098739,0.8939044129830013
0.5414819691313654,0.8431428846196182
0.7486431949930028,0.8384966636425677
0.8016062601812755,0.8772482321766445
0.8497756253679125,0.8482217487170752
0.7659766972965165,0.7557452665899634
0.9996863301473818,0.7467478191148543
0.961425363714181,0.7626684834433479
0.8358130343845066,0.8440848740596038
0.6743868905822461,0.81232998133401
0.8876423686810223,0.6881525999719604
0.9040120193781442,0.6911514401547041
0.8509548472558743,0.6570762177212198
0.7725609158735951,0.6600222230719052
0.8072717779200959,0.558993913566386
0.7255044119629953,0.5254954713828707
0.8206369944313173,0.4605681830031736
0.8091726362789737,0.43269317445806643
0.8694317441453636,0.5468029712641082
1.0,0.5175996765025195
0.866282260395608,0.7604175150990106
0.6845264958501378,0.8397715464792834
0.9089002493000292,0.8084505095530397
0.7707835012827909,0.8795238412573829
0.7514261995911699,0.8932271034334669
0.8452532508329053,0.9031713475450379
0.7663106885848556,0.9402654266596571
0.8709953020370935,0.9463297125326107
0.8899220132806687,0.9788922373685393
0.8895275188393148,0.9027048640163491
0.7984240326286233,0.9550620867363183
0.854183942108574,0.922990727097263
0.8451042911350306,0.9246221853642644
0.8779492313627622,0.9409713223697364
0.809738653202558,0.9755750211645304
0.866184153728069,0.935822726386431
0.7488481263177434,0.9390041934154245
0.7213827821112536,0.9222453407180885
0.8378125458297068,0.9020754814776422
0.7523412247518053,0.9470183310749607
0.7638955334967469,0.9305926808981165
0.8471526730274815,0.9266608911563115
0.7454654260751501,0.8846675009070513
0.8432310846243545,0.894179815825392
0.9233123730108037,0.8955422439091814
0.8805936311560741,0.9348107779908629
0.8385417508916655,0.9780481243166264
0.8002973454215894,0.9597762853595749
0.6292686282402722,0.9476995451168554
0.8969603601552009,0.8379722528686269
0.9350659813575297,0.9585298611162532
0.8254869948442978,0.9157293803173568
0.8686203427228043,0.8946068086849854
0.819661993168316,0.9146927502536042
0.8380177510171742,0.9195624433864236
0.7887824649671227,0.9377503646716474
0.8864245253590451,0.9493310033838567
0.5884423471755544,0.9274827907068582
0.857722090756053,1.0
0.68210878933885,0.8975562680330438
0.848448785533011,0.9679483856954924
0.8038517975866029,0.9504293376180709
0.8139131686960913,0.9946835686730394
0.8593527121900842,0.921134665649782
1.0,0.8749824143114184
0.7691694404482725,0.9132636816657165
0.7749820306894103,0.9101908139767351
0.7960403534817814,0.9921290160159345
0.6674115935410003,0.9787095930239733
0.7675398842557427,0.9914428656404028
0.8176747860366869,0.9423214096194333
0.767008101856643,0.9767251869019323
0.7697195881314078,0.949493902393875
0.7342618123696611,0.961541024634773
0.7531005832088351,0.9060813162240009
0.9479655460826555,0.8412623192376326
0.854382761251421,0.8901344904099379
0.7809169284310088,0.8562292828247675
0.8756086537873874,0.8490296402153229
0.80003103265797,0.8748910921391355
0.8681460855678886,0.839650606305179
0.9147177624228513,0.8305973704150716
0.8891933961191791,0.796625522325803
0.8916269061735665,0.7850917787831444
0.8103025368777714,0.819369679557902
0.7999973823460382,0.7827050614696947
0.8363765600501969,0.7749426768256413
0.825820979813842,0.8121083327779958
0.7309389840558111,0.7205294711458958
0.6361892010278288,0.6434412169049681
0.8115099852380447,0.5758702139160181
0.8706828648053614,0.5448231435066233
0.8634479091850157,0.5348295360586831
0.7170066906821774,0.4863868259127898
0.8855172111040496,0.0
0.6880480345717158,0.7884717349138806
0.7228978495133829,0.7994706636621121
0.7964161788301004,0.8699798599257157
0.8266721267235647,0.8875868701323645
0.8198897255098921,0.8086527250643157
0.8160733471491767,0.771298568147573
0.9785733479662692,0.5773867814024201
0.9303526983924749,0.6947913087937326
0.758344308114092,0.7928889577207225
0.6003116052121642,0.8064124968552269
0.4240790100962695,0.7983246812620212
0.7111121945511029,0.8416877219939349
0.7383185209817399,0.8606138461996261
0.6955955772737927,0.8398072828889172
0.7511473555041857,0.7516978393717487
0.7078789681482229,0.7373309599876644
0.7666167240881357,0.7539620760642859
0.8881451222012491,0.7522980514579575
0.9503392996754189,0.6637780966885877
1.0,0.6514208288134263
0.9034193089468865,0.7446877003524851
0.7257549168051927,0.6772296103727469
0.6460519359853694,0.7649498459399288
0.7650107091414435,0.7999596251700882
0.8232358359122605,0.7320768217366722
0.8033449128537672,0.8024030801193526
0.725200994096405,0.8375795661430337
0.7256152657518272,0.7872016523246975
0.8288982496584582,0.717924327965352
0.859725948006519,0.6939141537787324
0.8646256366998818,0.7497609296084791
0.8450351238222418,0.8334957569232351
0.8893930948942829,0.8141811010628657
0.8515187007622361,0.8818309207625364
0.7594648721982598,0.8731384971636175
0.6944295135110582,0.8482359513175585
0.7288238957581579,0.7991186519540877
0.7050610635341273,0.8759305823443642
0.6252191643623919,0.9004097673273621
0.678818543261668,0.9280648350786261
0.6632403688569573,0.9575347412899927
0.6323413205570426,0.964561111396658
0.6270574775000769,1.0
0.6044975814976867,0.9878868747311726
0.5652502442301045,0.947433932711322
0.3818790627602768,0.9773978726454778
0.5519280426389909,0.9680007493352017
0.5592110588718553,0.9630282880801599
0.5750111689623328,0.978959100364929
0.46929811475698063,0.9729904561206077
0.4968902552825097,0.9616675819196507
0.6317434676584126,0.9561256800149326
0.6390180392721002,0.9340355082088725
0.692489938234217,0.9043004942366114
0.81891591761055,0.8256520839363634
0.8788945116248259,0.5546199761403016
0.9346034383870622,0.07408882733098704
0.9488649191100287,0.0
0.9356728974400211,0.45631707158721097
0.955001075775678,0.4709047613894893
0.828298380737457,0.5162953354559989
0.7481344873648994,0.6057377570260319
0.8062489375502375,0.6873686296363425
0.7598548773413772,0.7198909947221914
0.7281638495953292,0.8046619064494226
0.6879739409121115,0.7759656820708704
0.5332351546004654,0.7713479377050866
0.647104105706002,0.7618152171854753
0.5571094048879931,0.7537645978342319
0.5623158900719265,0.7563964010268868
0.6379952425691874,0.7559882568082649
0.6925243135563193,0.7105841568355872
0.6945478075503221,0.7439644025201468
0.8782087584905359,0.6267482233722248
0.8933975505687759,0.39534566805803156
0.6566120972932543,0.9392171142803051
0.546532792616593,0.922080052060893
0.5850735137799672,0.7669278324854277
0.7281594438954075,0.7115814920149918
0.7196643929006703,0.9115734761562481
0.6618883021410475,0.9343216394962455
0.5782957356423251,0.9904611280950048
0.6556787546037066,1.0
0.8215032257304414,0.9636549362660126
0.716194285014092,0.42755904971994596
0.8404325411704415,0.11970683051363197
0.8627101492674274,0.37584410420405423
0.9162681691802889,0.6215196275157008
0.8938899569164863,0.8484211658750127
0.8369217067495573,0.9076172279789331
0.7099270515572321,0.7809534758503798
0.6945108344495343,0.8587194349241473
0.726532098567786,0.8226364686767136
0.6416262497234173,0.8032760603741824
0.809274067999578,0.7040914103217892
0.7548504126660477,0.9249974027562953
0.8343500223507906,0.9399501434680507
0.8322827535506352,0.9687270763579102
0.7355617298173475,0.9042110153719912
0.7617553917641935,0.4641435344979884
0.9073224279754635,0.5070505278601191
0.8791698892017393,0.3015312926996094
0.9296892534945502,0.4038120681917541
0.8970171232747497,0.7627769887899271
0.7908393391759185,0.796832259190683
0.650514496349586,0.763710414446265
0.5600451845410453,0.6530256438923111
0.7537597442154313,0.3302143556647072
0.8359942706914212,0.6716635701896542
0.754633362861634,0.7260464255334633
0.8103774392475863,0.8897919620976448
0.7327708947942614,0.846321749186944
0.6143149053455982,0.9047114791843441
0.7693908915907479,0.4499707579363594
0.8199300710134775,0.2235343503278328
0.8602209664771319,0.1118491795083009
0.8579261906742741,0.6815394245773612
0.958849074486765,0.7693521023962672
0.8060257367454449,0.8097119511707637
0.867601330807816,0.8592947837326584
0.7992188322599845,0.8471402105534054
0.6772036613443138,0.7557857888316939
0.756251559078313,0.8331820691568214
0.7436754210232372,0.8634245330630442
0.8462964114296347,0.9227033905500408
0.6683464198378775,0.9330296096329528
0.8162340687754187,0.8359296102130478
0.8243911017536237,0.6995239529152676
0.8459686465233396,0.6662338806090576
0.9204122445002731,0.2977822966595491
0.949495968996778,0.4757127390453007
1.0,0.5764557353205632
0.8891165921160646,0.836109439675653
0.7643870835604464,0.7518168840353099
0.6141850876784377,0.7141750442058789
0.8783813237491664,0.23195416616347816
0.7615686567073652,0.4999406720981141
0.8265626746634595,0.7097831973889395
0.6272711080372936,0.8045818015747999
0.7910359606065486,0.8170628100542072
0.7347895436931985,0.643633905183993
0.8609507290407327,0.5680717799056133
0.764017848836478,0.1347360382989293
0.8726847332267906,0.0
0.9316399107850003,0.5022367937408799
0.879200741712484,0.5233285220602234
0.9231667390550149,0.785442884105976
0.8490271284779193,0.8081267096323727
0.6537237152989951,0.839317365250514
0.7353891268758542,0.636730246840987
0.7765597749626926,0.9756258783404711
0.7394609754053375,0.8937381614979976
0.7794302908965575,0.729602133754011
0.7001698602666265,0.8209578748372929
0.7847860983404706,0.8308272277676867
0.6193574446851194,0.8893166025096235
0.6964885488382135,0.8511172398214342
0.6405801663229549,0.7468088120115316
0.7425166316415313,0.702070152440097
0.7565220600680943,0.6446810756164353
0.6841314019271891,0.621642864681409
0.6962625066988202,0.7753272194356032
0.675729274222777,0.8717169276460383
0.6588704996605554,0.934168208102118
0.5713494412527611,0.9742163675448683
0.578054841542644,0.983590887292832
0.6196254026567206,0.9385869897293184
0.6456467522901305,0.9631541379904125
0.6576204213892284,1.0
0.6751553959942639,0.9590445692405398
0.6367052075841456,0.9401025031430471
0.6333732598977034,0.9687472805005175
0.6613280859494065,0.9138457935013452
0.7095460731499172,0.9271507422034843
0.6569666649784961,0.9311621775252231
0.5734723144288283,0.875003471701467
0.5937090851252228,0.9114790188879075
0.5931824313981687,0.9124048059457748
0.579324953160878,0.9168221988923884
0.6248115728176975,0.9177914979419753
0.5653489113265894,0.9279853392361516
0.6488614232073869,0.9059395720271589
0.6614525679411143,0.8990706949513129
0.6908094715879954,0.9060914011046491
0.695730619748407,0.9251144735697053
0.7010499643076089,0.985654929538347
0.6388278345000276,0.9959607910665252
0.6792048873834965,0.9973837257744672
0.636634815430511,0.9624445222105573
0.6486872264287236,0.9719384684889859
0.5186185401065746,0.9868181809765573
0.6591426051554533,0.9490002425562092
0.588925527155589,0.9598967562273066
0.6621735695933207,0.9776954753083333
0.628875125496385,0.9758119615391024
0.6260728455221355,0.9578905756729084
0.6635984399295658,0.922836111620294
0.6680535413271644,0.9300368833563855
0.6461504941390513,0.9338654757341954
0.6492146459638493,0.92188717988598
0.695922368161718,0.8861050472058821
0.7700401562232336,0.8493526896891392
0.7309759180930719,0.8424551132144993
0.6819348031554514,0.8379094987603711
0.6786639424147024,0.8312109665031727
0.6876054566203186,0.7357299182900343
0.7571604699058966,0.6597200234779598
0.808366570966376,0.6163320872239535
0.9269414245512312,0.30320220485445704
0.8108755733485967,0.2780008924587238
0.755212861374159,0.3648582342278288
0.7332852619555527,0.48140649272979424
0.6883062585481866,0.5074812852146252
0.7180913935068597,0.46755810702468703
0.8414616925643801,0.46747848933771047
0.9346770766174735,0.46098409312677174
0.8180328329159285,0.6796137986709401
0.8011933315877209,0.588168719136574
0.7632546943887931,0.45883950740722224
0.9598990570724527,0.0
1.0,0.05474456609286385
0.8916759360728551,0.2837838213156915
0.7883470879065437,0.4666503728144482
0.7946890357424878,0.42171081745145633
0.7634615198627887,0.113057578400277
0.9673965187532346,0.3995784339745291
0.8877251497294742,0.47138159033475263
0.7827496260335809,0.5033506036933184
0.7380728222190464,0.5085178646296103
0.7239569851844637,0.5726605201109304
0.7052738836485923,0.5737859783139667
0.6929827003196801,0.5573172092021401
0.7634441934583819,0.4328367624036956
0.8572158160539111,0.5510567998676836
0.9003193304458459,0.5381305700757357
0.998312683318468,0.16621625260113163
1.0,0.0
0.965798368997596,0.1327109849490159
0.9841539878850764,0.39656054434328397
0.9390138109902915,0.4658643065123489
0.8567058516517898,0.6321213310101045
0.7446522538108179,0.5302623633083702
0.618922992016641,0.4623202286303335
0.623608210193303,0.4656773712127331
0.6037478948052876,0.5724935861190924
0.5828251086066851,0.8245954543181669
0.5911705519172659,0.8640334175696103
0.6988964315924396,0.8880634503025198
0.7047726318332174,0.9093356104052958
0.6896814261260645,1.0
0.6939891758508641,0.8855509783331987
0.6649996203492027,0.8245439124865857
0.7259570820881917,0.7185885230957408
0.6242917632646219,0.5943088586561429
0.6127407354252309,0.8603139436040049
0.47747934691910393,0.7907578572445121
0.5234747636730048,0.7907355480935292
0.4670035840122747,0.8114830585076717
0.5329176493281922,0.7797640614963286
0.6502092191695267,0.7767277091194424
0.6850399643536053,0.7426154787043768
0.5199091264021227,0.7260297788701568
0.7195383598030229,0.36670551536061974
0.7104414997067149,0.30202667097464064
0.7943931771532315,0.30432220568267926
0.8427012673297359,0.4794867356711785
0.8064458510141055,0.4668166764750003
0.9507696507136852,0.0
0.9931658193964041,0.2359888910640916
0.9576576419505631,0.26534987189947484
0.9897492937654461,0.3545478422326821
0.9130666594755763,0.6575423668015968
0.9083559581676578,0.7055347695345702
0.7821847465892614,0.7400623296907469
0.625507932393485,0.7575920992313968
0.7233566583367509,0.7851844781317143
0.8372851672172361,0.7658599636916784
0.8771533723146447,0.7834523547515142
0.813543179221787,0.7932821093359566
0.6950661016042221,0.7981270693980187
0.7948524696889503,0.8724709721899657
0.5804220884359005,0.8923189538923226
0.6934701737808577,0.8488334766129905
0.6905130825108343,0.9437373009030874
0.5307780049221452,0.9891445900479207
0.7364224711140305,0.9752213336316469
0.8068174808724049,0.9881177187284549
0.7322096472517026,0.9854468805363806
0.6537520229482952,1.0
0.701294297267784,0.9919649903149437
0.7327834937377524,0.9905411107233576
0.6939224744872796,0.9828556871890963
0.7491667436372599,0.9783998317122669
0.7660977975550269,0.9696662577015349
0.6536987529135666,0.9635895384368452
0.8447686359157779,0.9362458216855281
1.0,0.7916016639084826
0.7434539224057207,0.9019954985463295
0.9586411970294365,0.9197781860673807
0.8625500778128115,0.9241349414701587
0.7179446780434956,0.9537780231298357
0.854246011733556,0.9120745232556867
0.7942442802081043,0.8992997333417639
0.8712063357627747,0.8879919893093515
0.771583700633156,0.9276356667854246
0.6846860060836829,0.9473438140274635
0.722725369240277,0.9454736801146886
0.7619763342540962,0.9481439103308483
0.7764356376987973,0.9483196153701176
0.7363249858703877,0.9577268266940336
0.6928152604819241,0.9612999011431164
0.84118019186621,0.9709265917721404
0.8783170437978959,0.959762938031447
0.8661961172253577,0.9609235640520866
0.8710115793511213,0.9470726567696294
0.9107260258240707,0.8296463647296148
0.958225499769645,0.7962192409785493
0.8399380863635351,0.8291697116127047
0.9249191963600764,0.8238596499761065
0.9038693798488578,0.7015622549097095
0.9261423770679723,0.6090374403727622
0.9178563259390358,0.6379862135381644
0.8872729332465961,0.6779873808519201
0.867968475396072,0.740416171672943
0.8277723331057515,0.7831970048674551
0.7479348853987609,0.851390623309067
0.7251606713821328,0.8777804258506495
0.7226062899514615,0.8810318810410007
0.6716573988159664,0.9108944420057855
0.6676397864765087,0.8898584753666399
0.5858785922711508,0.9280983364563029
0.6152425330674084,0.9206232725884331
0.6706315350682147,0.9124295811897116
0.5557372533291043,0.7668029343349534
0.658658160056688,0.6469040042509676
0.6579087213445384,0.8593836826560279
0.7278544158189624,0.8789282843770861
0.6112405339198693,0.8606136179309121
0.6815415615325486,0.9288497946865337
0.6448545477913084,0.9216379843896104
0.30935875756348724,0.9337014424836546
0.632851879419414,0.7710277589643009
0.5746623703807088,0.8887882653904375
0.5115319417511278,0.9246742773286444
0.5858631724451402,0.8994639044414625
0.511770163963467,0.9739461524732448
0.4709001949697269,0.9638945260082364
0.530047002976293,1.0
0.6338873034607445,0.9605721878119237
0.6235873472417947,0.9227467130269238
0.642247805671941,0.8888768434481984
0.5994088522412979,0.801225550142452
0.5772598425712925,0.7885535996403995
0.6493400464079518,0.7125139642647029
0.9119455160556589,0.3238228703256896
1.0,0.0
0.9546776597555232,0.37090409111641404
0.9335541703139298,0.5022679948968463
0.7876391232350825,0.4831946271458695
0.8378107137391096,0.7915890506944123
0.8347707266883565,0.8818659562794572
0.962851269609226,0.6862499091083363
0.9140500897360813,0.4836520601008732
0.8473155715992634,0.34813953027188177
0.9707662760153235,0.5302956788450479
0.8021904086390511,0.5717184804235882
0.6847917260693206,0.6163750421406805
0.6835507895779189,0.6521103391746376
0.6104014040952113,0.6769862307392301
0.6317617364627935,0.6865235756450003
0.61257391204999,0.7356619226726776
0.5491559338242182,0.7543003324982317
0.6748173088761404,0.7898254219025773
0.5675252419015325,0.7896350451814198
0.5211275605335981,0.8058752371446136
0.5836765789191647,0.8008104231254833
0.577034825644744,0.8024167267102505
0.536223210987342,0.8624462086608188
0.5140982743866075,0.8454683069031392
0.6262670467858706,0.8458292294370006
0.5632321302760602,0.8267756925944778
0.41685748566039227,0.8864574726168206
0.5470106093803454,0.866545918468525
0.6249328736866087,0.8395309329120367
0.4423291974051041,0.8499329054263975
0.6606764326600998,0.880869122614507
0.639645250585533,0.8867879877577192
0.5802376187961498,0.8593790281532797
0.577720551511837,0.8546870352130831
0.5863105394560784,0.9037037526689098
0.543324930366141,0.8815380852596858
0.5969734816775614,0.8428056769280601
0.4962803429881629,0.8549448370229841
0.48994133639358756,0.866083197271267
0.5040812600039573,0.8540960741411564
0.6019179947899344,0.8737392499950423
0.5852776933038041,0.902901261906808
0.5765675857157342,0.9240581971060094
0.630609141040098,0.9248791967160016
0.5199439214882522,0.9165964872850826
0.5289746837445881,0.9337184936441938
0.46263419158902425,0.8940963385532691
0.5814868822411974,0.8863728607407505
0.5595917164125775,0.8725824470018971
0.5234192818788292,0.8784629723887651
0.6271421225824175,0.8630768315496533
0.6130953756147436,0.8696963887915705
0.5942863401114629,0.8349804004521447
0.7168285442427133,0.8651233813020974
0.7008538586491142,0.8924596275755392
0.5466622628203626,0.8470323045498714
0.5284140790968714,0.8817456487681701
0.5388780364091192,0.8503057265053312
0.6580808436450385,0.8398931775064615
0.6814869761037239,0.8041988643499759
0.5537890235436576,0.7828436200662352
0.6109927268666729,0.6521790863239445
0.7515273172858061,0.8115444827768546
0.7614972693348204,0.8518522672828339
0.7249146711561647,0.8785286336694585
0.745002778370663,0.8848227691311754
0.6535512990807848,0.9170081064234472
0.791266770539502,0.9014073674073385
0.7483840303957109,0.895765399240153
0.6972917041232871,0.9169103614480998
0.6672316694463024,0.9035529497350471
0.6353358783980309,0.9217126842532845
0.7414424779230364,0.929879998013053
0.6839874096581058,0.9328940684823731
0.7381898853321069,0.8968630272420054
0.7355362700865967,0.8578195179089626
0.706636538945384,0.8601173260179498
0.7147671304427156,0.8795189024360932
0.6147198509681236,0.9027597732957523
0.6585578312783336,0.870519955197549
0.7604395687925815,0.8532495397173087
0.8763119666365982,0.8498124418136981
0.7369526775884733,0.8467054334989657
0.8948692318080447,0.8621795847601162
0.7604924062051468,0.8807463229461938
0.6718164930160363,0.8916809411719462
0.6290704251740749,0.9249703159726507
0.5515033810633625,0.929639641516297
0.6857705106716426,0.9364914040504877
0.6554745579414953,0.9381851161642949
0.6697379099127295,0.9317435620512344
0.6540208510468634,0.9442469070124809
0.6022812994045935,0.964196496243228
0.6208861435606992,0.9740543173635136
0.5690845578931807,0.9618105574187635
0.6256048917787168,0.9361981691244454
0.6602708406767077,0.9435931373413047
0.6629124930672186,0.9651018390476755
0.7060855654276949,1.0
0.7885266594849253,0.938111406838623
0.7036312796116263,0.9636260501575937
0.7547712446122379,0.9292630830047126
0.6754088264558342,0.932206648901651
0.6691108507445744,0.9285804705539256
0.7021236420337043,0.910331002943566
0.5718295422930061,0.9397025668471477
0.604957247916059,0.9242139941961918
0.719305992185593,0.9063426874740615
0.7608990792852004,0.8771521921313693
0.7078738730530473,0.908850406923549
0.7511751323913121,0.8866606951430361
0.7353133746645295,0.8850182590818703
0.7435967343708374,0.8982538901699
0.778942332074126,0.8597583936494608
0.7170692399171307,0.8733817998855903
0.8262067816164618,0.8705888573932857
0.6985745572756549,0.8880002820182895
0.6426755353480829,0.8865004574785321
0.6809757602389318,0.8348895081184413
0.7004799968154846,0.7959213104877154
0.801712437101032,0.6928404209122971
0.8901741981491619,0.6259411959818804
1.0,0.273049787444738
0.9190622001734835,0.5329777125432441
0.9602525782277759,0.5262493330107215
0.9876886526146081,0.0326548336492686
0.8781487558336105,0.0
0.8934064978244723,0.2987230660515677
0.8571295871916705,0.4395030709548402
0.959074122329595,0.4361669227798671
0.8933559578863363,0.5724202136609019
0.7363362987728022,0.5448625401195053
0.7819951563340721,0.47909619547713167
0.9196616606492746,0.3305558804819308
0.940086097328149,0.345132700821859
0.9606312706117465,0.3340746995944385
0.9586694628832161,0.1390205953470187
0.8296412183331785,0.9292967800723698
0.7972218295044464,0.9394179392702313
0.7329787850345642,0.9327021515068497
0.7760989487352269,0.8963565022618658
0.7468991882488738,0.8570123817940818
0.8588807809911979,0.8412508893249009
0.7318894591451116,0.922618622665643
0.7939259942924579,0.9145207105877404
0.7928547816467358,0.8864428375539706
0.7833292075763204,0.8359640000576765
0.7896645018700557,0.8148456328916045
0.804165072824138,0.6644944220909185
0.8143974152946335,0.189396046843112
0.863191835929772,0.0
0.8922111560412678,0.5055265629874143
0.8017145240760858,0.5018816936755328
0.8514427536905937,0.6277267501544779
0.7815108751943788,0.7709946617646386
0.7473065944642155,0.7904407640158132
0.8429200416887519,0.805957131638373
0.7559749625643496,0.8225971346769364
0.6520689907267317,0.8820988173165758
0.6369035731621155,0.8697757547260387
0.8039483527887462,0.8914314974525656
0.819549956056686,0.8880880226794995
0.8877263714362473,0.9304861806911254
0.8698557541663724,0.9357037878998358
0.9311887241029703,0.9249671789435998
0.8972099572538722,0.95729939239283
0.8526061144014044,0.9881415140556415
0.8716760425982667,0.9744285900679069
0.8478901297648561,0.9778223558783716
0.7612583401477272,0.9719407663017694
0.7429467462444745,0.9702621710465003
0.6970282723981862,0.9778624480340601
0.6759684092230439,0.9871363966788221
0.5687058270125546,0.9889124088387026
0.6069947880443143,0.9928315929000309
0.7212754176208432,0.9867495425449867
0.7913603113256702,0.9683331756609667
0.7210047381986624,0.9917557867223924
0.7506121530507995,0.9958110731017156
0.7393240250988273,0.9879779802627021
0.7636527132026286,0.996150449682762
0.8554418278663252,1.0
0.8370006790322696,0.991452633755696
0.8171974090374504,0.9465037002597901
0.7721720540497182,0.8905621307081646
0.7737361689442183,0.8351864232486673
0.8020774408615723,0.7676459117079294
1.0,0.5101761979905389
0.9271079849057164,0.7954698677556727
0.8232571191622614,0.754816070202068
0.8877287662077522,0.8075474538140125
0.8182421714965841,0.8196208196454376
0.814955104244261,0.8448004518456284
0.79955502010878,0.8213514643659865
0.9158913694207123,0.6451826637298577
0.8718083187409801,0.07322058528216965
0.9396227129212611,0.27699529690878927
0.8204951754601102,0.7443375984587731
0.8558251076092135,0.5722687482701466
0.8045703242405513,0.6465531824203634
0.8374031848170959,0.7332760320301155
0.8622237349313576,0.7168020245835252
0.7246135118693872,0.7665739740716292
0.7921157787873573,0.7863228776039239
0.7998663891407911,0.7947949831349181
0.8193934200682786,0.8522663849430744
0.7699579365737812,0.8635097728146346
0.8891882846772928,0.8927450430797247
0.8504957929370803,0.9089753324219988
0.8227499724750351,0.9059300870175622
0.8625974198688408,0.9015041240409095
0.8260059707931446,0.8218860264418317
0.88032602625957,0.6182626441039255
0.8958122755478023,0.5660341012521408
0.939993862008817,0.4375432538991132
0.8742405213099493,0.6606365023229089
0.7207182759258393,0.7297039737503973
0.632391491809619,0.8770252578386817
0.5769301312573072,0.8835615011147924
0.5605068358598607,0.9260242501142724
0.6164627446961549,0.8593169286617127
0.6527157052140062,0.9016834716793086
0.868559965126718,0.8812991088311328
0.7561387368380167,0.7669687179821394
0.8241406295472044,0.5898829878119878
0.8815314077235934,0.4205198935793369
0.8716664329086199,0.4363049898097028
0.6770460865609996,0.0
0.9566274178862318,0.32676827259721125
0.8166695443198964,0.5262777550932644
0.7527962343990102,0.6232868574205181
0.6786779105920644,0.7136710473639339
0.7739186426233671,0.7330026862306186
0.7521340380645759,0.7488979538273355
0.7198425714656218,0.7806751886546103
0.8066751526448511,0.8099375459139724
0.7793062691268681,0.7946299328287174
0.6924127886378177,0.9480629568398685
0.6574189166391794,0.90405581365655
0.7038049333269232,0.9605763846678699
0.7050513533481647,0.9769535688650842
0.685072450795989,0.9468085106382979
0.773063006087941,0.9184574501336021
0.7711362022258809,0.8903302791259177
0.8164020058984289,0.8325348680182498
0.6822564999614162,0.6628913577324117
0.731338049502046,0.5175542666022929
0.8385849543578993,0.7817507449313413
0.6638029514517022,0.9567292537563559
0.7603911769935374,0.8632013005984721
0.8390192233302556,0.8860619699526995
0.8034379826423089,0.9977520164463461
0.7116254176998511,0.8568426172105852
0.7351244699304554,0.8423769173032001
0.7738576122651923,0.7406710123396364
0.9102285745202936,0.659911632367239
0.8600690683508195,0.7810560224722987
0.7312301518890032,0.9103072074240871
0.6010893942729284,0.9565346250648947
0.5481897869467705,0.9653948856545354
0.6948521674123863,0.9664283241050959
0.8742924771982993,0.8518693886309356
0.8554199089895735,0.9633016296938655
0.7800824420888934,1.0
0.6519700326209151,0.937045376859225
0.6005795222105255,0.8722810172297377
0.46464068601773256,0.8734716216737447
0.6088763999098739,0.8891217191875959
0.5414819691313654,0.8133468731060832
0.7486431949930028,0.7879267699573103
0.8016062601812755,0.837383073156004
0.8497756253679125,0.8445748028109881
0.7659766972965165,0.7620573361051296
0.9996863301473818,0.7080585145175713
0.961425363714181,0.7452767074677565
0.8358130343845066,0.9456735460593897
0.6743868905822461,0.7931280998165879
0.8876423686810223,0.6724022279000007
0.9040120193781442,0.6882981605150257
0.8509548472558743,0.6471949306097731
0.7725609158735951,0.6265882299739712
0.8072717779200959,0.5261780023470712
0.7255044119629953,0.6018998686367169
0.8206369944313173,0.4752892497130446
0.8091726362789737,0.4612447280673637
0.8694317441453636,0.5775524400186737
1.0,0.46417391204113184
0.866282260395608,0.7887260843758457
0.6845264958501378,0.8512995681372136
0.9089002493000292,0.8458575057479367
0.7707835012827909,0.9309451632050177
0.7514261995911699,0.9246593878418914
0.8452532508329053,0.9392003602267791
0.7663106885848556,0.9502232087018418
0.8709953020370935,0.9901915524091303
0.8899220132806687,1.0
0.8895275188393148,0.9374424353513462
0.7984240326286233,0.9719641683514394
0.854183942108574,0.9829688235548288
0.8451042911350306,0.9670269692510968
0.8779492313627622,0.9903098086750067
0.809738653202558,0.9979691760494676
0.866184153728069,0.9385908856257235
0.7488481263177434,0.9624854738096483
0.7213827821112536,0.9355662542100368
0.8378125458297068,0.9121765293150461
0.7523412247518053,0.929887679289007
0.7638955334967469,0.9590128330790065
0.8471526730274815,0.9252643141250287
0.7454654260751501,0.8863034228366494
0.8432310846243545,0.9129633883149164
0.9233123730108037,0.8937899541302138
0.8805936311560741,0.9383998562731538
0.8385417508916655,0.9460182887863496
0.8002973454215894,0.9259351910179818
0.6292686282402722,0.9524268687332708
0.8969603601552009,0.8405155063528631
0.9350659813575297,0.9573481487208992
0.8254869948442978,0.906870916463319
0.8686203427228043,0.9009990380307603
0.819661993168316,0.9294897014711534
0.8380177510171742,0.9112009151215652
0.7887824649671227,0.9455111513384562
0.8864245253590451,0.9630676585031941
0.5884423471755544,0.9197881393513644
0.857722090756053,0.977485826304287
0.68210878933885,0.9173388701523459
0.848448785533011,0.9761372500415034
0.8038517975866029,0.9390138791921278
0.8139131686960913,0.9515399467391972
0.8593527121900842,0.9014788855711436
1.0,0.8778549223033592
0.7691694404482725,0.9169590856061657
0.7749820306894103,0.9032663745130457
0.7960403534817814,0.9702062434760065
0.6674115935410003,0.9609344973994992
0.7675398842557427,0.9552513741605511
0.8176747860366869,0.9255713255845157
0.767008101856643,0.9378722513946279
0.7697195881314078,0.940844577154254
0.7342618123696611,0.9552149876172045
0.7531005832088351,0.895886728690562
0.9479655460826555,0.7948185562274432
0.854382761251421,0.838964529942714
0.7809169284310088,0.8390532221421213
0.8756086537873874,0.8103033045803836
0.80003103265797,0.8147470111865879
0.8681460855678886,0.7800706353772716
0.9147177624228513,0.7686748248329062
0.8891933961191791,0.7500994944544633
0.8916269061735665,0.7285268225678438
0.8103025368777714,0.7619774266981714
0.7999973823460382,0.7385740568494257
0.8363765600501969,0.7392494820602971
0.825820979813842,0.7894583635606962
0.7309389840558111,0.73902434032334
0.6361892010278288,0.6186349133431729
0.8115099852380447,0.6276746952058455
0.8706828648053614,0.5734064399633405
0.8634479091850157,0.5045471808388463
0.7170066906821774,0.4239100524648472
0.8855172111040496,0.0
0.6880480345717158,0.7901116689470906
0.7228978495133829,0.7767742191792628
0.7964161788301004,0.8528520561522964
0.8266721267235647,0.8853504535709283
0.8198897255098921,0.8167007159094581
0.8160733471491767,0.7647386984345877
0.9785733479662692,0.6040425451685538
0.9303526983924749,0.7209926038849804
0.758344308114092,0.8216825218974564
0.6003116052121642,0.8460841799631541
0.4240790100962695,0.8385628211896271
0.7111121945511029,0.8670577952789839
0.7383185209817399,0.900602247384695
0.6955955772737927,0.875350817181827
0.7511473555041857,0.7847982363524709
0.7078789681482229,0.7537172480849826
0.7666167240881357,0.7807103071569399
0.8881451222012491,0.7820230098363482
0.9503392996754189,0.6745682457255519
1.0,0.691904405348043
0.9034193089468865,0.7638502084702485
0.7257549168051927,0.7258148250896906
0.6460519359853694,0.7910567206067723
0.7650107091414435,0.810904152167121
0.8232358359122605,0.7388051611200293
0.8033449128537672,0.8357155458472942
0.725200994096405,0.852440973830789
0.7256152657518272,0.7946450214934442
0.8288982496584582,0.7247337560197804
0.859725948006519,0.7003923630937632
0.8646256366998818,0.7652019656535839
0.8450351238222418,0.8272720294336289
0.8893930948942829,0.8198429200917916
0.8515187007622361,0.8857093509949472
0.7594648721982598,0.8890879022613905
0.6944295135110582,0.874568043719497
0.7288238957581579,0.8031929077020868
0.7050610635341273,0.8815298457212424
0.6252191643623919,0.9131107989743479
0.678818543261668,0.9357146031523719
0.6632403688569573,0.956709429103955
0.6323413205570426,0.9659400957778042
0.6270574775000769,0.9983004557256596
0.6044975814976867,1.0
0.5652502442301045,0.95628285965158
0.3818790627602768,0.9851283142460057
0.5519280426389909,0.9853586011484717
0.5592110588718553,0.9837987777286978
0.5750111689623328,0.9953595842446051
0.46929811475698063,0.9927324955019985
0.4968902552825097,0.9873062761934518
0.6317434676584126,0.9825369132397461
0.6390180392721002,0.9654488843878947
0.692489938234217,0.932434361499262
0.81891591761055,0.8352337614066085
0.8788945116248259,0.5433090881177345
0.9346034383870622,0.14186716889860912
0.9488649191100287,0.0
0.9356728974400211,0.4676467102640623
0.955001075775678,0.4815501136620735
0.828298380737457,0.597143365043795
0.7481344873648994,0.6599847552763981
0.8062489375502375,0.7355976416466457
0.7598548773413772,0.748831058296254
0.7281638495953292,0.8211337387819304
0.6879739409121115,0.7745332986780724
0.5332351546004654,0.7704914941983861
0.647104105706002,0.7708315377239574
0.5571094048879931,0.7667442818819423
0.5623158900719265,0.7759210802745128
0.6379952425691874,0.7716436020642325
0.6925243135563193,0.7377429459485666
0.6945478075503221,0.7645414058544048
0.8782087584905359,0.6453803908682489
0.8933975505687759,0.4357290802529655
0.6566120972932543,0.946575074551331
0.546532792616593,0.9269049150447509
0.5850735137799672,0.699292493250559
0.7281594438954075,0.699961388560126
0.7196643929006703,0.9299116675101368
0.6618883021410475,0.9312912955902308
0.5782957356423251,0.9860903043952521
0.6556787546037066,1.0
0.8215032257304414,0.9840775696770148
0.716194285014092,0.34904792052697053
0.8404325411704415,0.050826970342784904
0.8627101492674274,0.3552524663939335
0.9162681691802889,0.6634725697475841
0.8938899569164863,0.8590858867626273
0.8369217067495573,0.9120415269564306
0.7099270515572321,0.8018270368794698
0.6945108344495343,0.8959824948030817
0.726532098567786,0.8267354481245728
0.6416262497234173,0.8313567233303829
0.809274067999578,0.8165694491770622
0.7548504126660477,0.9421559297291957
0.8343500223507906,0.9480610605141068
0.8322827535506352,0.9709799240675286
0.7355617298173475,0.9319445648601621
0.7617553917641935,0.4800309294771628
0.9073224279754635,0.5430991376442384
0.8791698892017393,0.3591226835656405
0.9296892534945502,0.4490545741954606
0.8970171232747497,0.8157760496162043
0.7908393391759185,0.8214538467277057
0.650514496349586,0.7901266616528922
0.5600451845410453,0.6853192853556789
0.7537597442154313,0.36930178822381327
0.8359942706914212,0.6808245306643386
0.754633362861634,0.7607345851639323
0.8103774392475863,0.895368542665137
0.7327708947942614,0.8494481487679624
0.6143149053455982,0.8827951254821389
0.7693908915907479,0.41089376914189857
0.8199300710134775,0.18420731621257058
0.8602209664771319,0.0
0.8579261906742741,0.6172477201104106
0.958849074486765,0.7633728655333923
0.8060257367454449,0.8422939429437846
0.867601330807816,0.8497909135083584
0.7992188322599845,0.8716794665774135
0.6772036613443138,0.7640236144743501
0.756251559078313,0.8574023070083292
0.7436754210232372,0.8744215845005817
0.8462964114296347,0.9578253190232414
0.6683464198378775,0.9551472174560001
0.8162340687754187,0.8436670181685475
0.8243911017536237,0.6786283159968305
0.8459686465233396,0.6295842263698996
0.9204122445002731,0.44090635062413425
0.949495968996778,0.42190307016394235
1.0,0.5954352809763552
0.8891165921160646,0.8476768615653864
0.7643870835604464,0.7753419078285451
0.6141850876784377,0.7006176822248255
0.8783813237491664,0.31725044206570197
0.7615686567073652,0.5433093330806283
0.8265626746634595,0.7489722098446066
0.6272711080372936,0.8337853123292477
0.7910359606065486,0.845632370702083
0.7347895436931985,0.6945729252147824
0.8609507290407327,0.5954332647131765
0.764017848836478,0.1930380448699208
0.8726847332267906,0.16841443079882332
0.9316399107850003,0.4493701193829428
0.879200741712484,0.580306250214228
0.9231667390550149,0.8226071492659794
0.8490271284779193,0.8098900733314918
0.6537237152989951,0.865131147838465
0.7353891268758542,0.672637998092615
0.7765597749626926,0.874660766622881
0.7394609754053375,0.9125824347501702
0.7794302908965575,0.8261564823721408
0.7001698602666265,0.8816218573019972
0.7847860983404706,0.7619032155740246
0.6193574446851194,0.8557068627610162
0.6964885488382135,0.8213492984061724
0.6405801663229549,0.7181328531561525
0.7425166316415313,0.6356123664896627
0.7565220600680943,0.6627439084516384
0.6841314019271891,0.6437139703759615
0.6962625066988202,0.6892006467660312
0.675729274222777,0.8286335344939904
0.6588704996605554,0.8815755239529555
0.5713494412527611,0.9558419422939919
0.578054841542644,0.9878250215133264
0.6196254026567206,0.949343393082233
0.6456467522901305,0.9645363754411074
0.6576204213892284,1.0
0.6751553959942639,0.9602455905106133
0.6367052075841456,0.9442182118574565
0.6333732598977034,0.9633150758817494
0.6613280859494065,0.9150784954254728
0.7095460731499172,0.9013471916248313
0.6569666649784961,0.9246100969475827
0.5734723144288283,0.8876780616344425
0.5937090851252228,0.8970801673861536
0.5931824313981687,0.923419686287586
0.579324953160878,0.9064220793852634
0.6248115728176975,0.9101315193893186
0.5653489113265894,0.8992776353676314
0.6488614232073869,0.8895975295216696
0.6614525679411143,0.8819176779151102
0.6908094715879954,0.8851926932704572
0.695730619748407,0.8856785994181007
0.7010499643076089,0.9292462039324737
0.6388278345000276,0.9488499627155145
0.6792048873834965,0.9721275204648858
0.636634815430511,0.9530837219856493
0.6486872264287236,0.9601652001699682
0.5186185401065746,0.9564213071627794
0.6591426051554533,0.916222968747958
0.588925527155589,0.9063317887563614
0.6621735695933207,0.9242323019477036
0.628875125496385,0.9449444970039748
0.6260728455221355,0.938365953463101
0.6635984399295658,0.9082128435251521
0.6680535413271644,0.8999061056661726
0.6461504941390513,0.9028488673476217
0.6492146459638493,0.908148689657248
0.695922368161718,0.8484135184080019
0.7700401562232336,0.8059076208062874
0.7309759180930719,0.8255969180798668
0.6819348031554514,0.7681083202418522
0.6786639424147024,0.7929089383366487
0.6876054566203186,0.7656185957510339
0.7571604699058966,0.6929924571683829
0.808366570966376,0.5746816364305263
0.9269414245512312,0.3446828917870773
0.8108755733485967,0.2835038624984605
0.755212861374159,0.3457786556913391
0.7332852619555527,0.46412670151304125
0.6883062585481866,0.510971697451943
0.7180913935068597,0.5074230381291782
0.8414616925643801,0.47153924533666725
0.9346770766174735,0.5371714242831894
0.8180328329159285,0.6595061181801369
0.8011933315877209,0.545740717786739
0.7632546943887931,0.3458701343548319
0.9598990570724527,0.04970578323358463
1.0,0.026935912266021537
0.8916759360728551,0.21879399440594113
0.7883470879065437,0.3176970820682415
0.7946890357424878,0.21353812937617492
0.7634615198627887,0.0
0.9673965187532346,0.31093288629269206
0.8877251497294742,0.41943166225928086
0.7827496260335809,0.5070013737411768
0.7380728222190464,0.5283320932066754
0.7239569851844637,0.5492311349958333
0.7052738836485923,0.5687832126069355
0.6929827003196801,0.5544778038966213
0.7634441934583819,0.4586161484776465
0.8572158160539111,0.5026010202847937
0.9003193304458459,0.45251099276939893
0.998312683318468,0.03166420669895594
1.0,0.0
0.965798368997596,0.035940412252180906
0.9841539878850764,0.35291435174103236
0.9390138109902915,0.3645461177003264
0.8567058516517898,0.5443114700491155
0.7446522538108179,0.42741201930215894
0.618922992016641,0.36398542357560565
0.623608210193303,0.43600094449777305
0.6037478948052876,0.5827591830905687
0.5828251086066851,0.827606436541353
0.5911705519172659,0.8255259448831995
0.6988964315924396,0.8434316427851
0.7047726318332174,0.8909965181787421
0.6896814261260645,1.0
0.6939891758508641,0.8943655514722887
0.6649996203492027,0.8076259269507247
0.7259570820881917,0.7044152025193099
0.6242917632646219,0.6147033311397833
0.6127407354252309,0.8286620994302991
0.47747934691910393,0.7748736003946768
0.5234747636730048,0.766007168121415
0.4670035840122747,0.7785339349773329
0.5329176493281922,0.7285575068504488
0.6502092191695267,0.7333449096519721
0.6850399643536053,0.7000846315444404
0.5199091264021227,0.6515541613484572
0.7195383598030229,0.28860492648091
0.7104414997067149,0.2794220387682256
0.7943931771532315,0.215472885854523
0.8427012673297359,0.4283337971975031
0.8064458510141055,0.3948601145244121
0.9507696507136852,0.0
0.9931658193964041,0.3313286365183293
0.9576576419505631,0.28842518987334625
0.9897492937654461,0.36478201461870974
0.9130666594755763,0.6314174143361784
0.9083559581676578,0.7257386252362659
0.7821847465892614,0.7574717567453928
0.625507932393485,0.7738632008890198
0.7233566583367509,0.8073244803845044
0.8372851672172361,0.7826868016789336
0.8771533723146447,0.8071162221849728
0.813543179221787,0.817241860010983
0.6950661016042221,0.81023050062675
0.7948524696889503,0.8842118273725773
0.5804220884359005,0.8996517177915149
0.6934701737808577,0.8682707627498887
0.6905130825108343,0.9494440521966161
0.5307780049221452,0.9822348418789744
0.7364224711140305,0.9733361778355708
0.8068174808724049,0.9932651894444134
0.7322096472517026,0.9932420496444654
0.6537520229482952,1.0
0.701294297267784,0.996419539247076
0.7327834937377524,0.9958365291654603
0.6939224744872796,0.9894358347457077
0.7491667436372599,0.9882545761776323
0.7660977975550269,0.9833257987887162
0.6536987529135666,0.9749757173196888
0.8447686359157779,0.9363841748601311
1.0,0.7831050112340907
0.7434539224057207,0.9150052572496711
0.9586411970294365,0.9071399828088218
0.8625500778128115,0.9276503113431863
0.7179446780434956,0.9534438512754263
0.854246011733556,0.9016874558015712
0.7942442802081043,0.9073425971547077
0.8712063357627747,0.8759847819130293
0.771583700633156,0.923205212211719
0.6846860060836829,0.9532886453001655
0.722725369240277,0.9501608216096383
0.7619763342540962,0.9428198611724881
0.7764356376987973,0.9575875686222055
0.7363249858703877,0.9726521427736945
0.6928152604819241,0.9694904559612922
0.84118019186621,0.9794930577778229
0.8783170437978959,0.9597344905490849
0.8661961172253577,0.9635790836526343
0.8710115793511213,0.958649177492989
0.9107260258240707,0.8616939800963858
0.958225499769645,0.8070592192631497
0.8399380863635351,0.860439915816279
0.9249191963600764,0.8335836382425266
0.9038693798488578,0.7114703988342056
0.9261423770679723,0.6156129309717192
0.9178563259390358,0.6661654924629157
0.8872729332465961,0.6910864926215079
0.867968475396072,0.7328837439519054
0.8277723331057515,0.7724053934922981
0.7479348853987609,0.8539822184747033
0.7251606713821328,0.9010875141590179
0.7226062899514615,0.9107966355859647
0.6716573988159664,0.9023562524586037
0.6676397864765087,0.8835701212130448
0.5858785922711508,0.9320220403772578
0.6152425330674084,0.9350065101851804
0.6706315350682147,0.9451231178453573
0.5557372533291043,0.750241415839701
0.658658160056688,0.6827341536110222
0.6579087213445384,0.8454938625913528
0.7278544158189624,0.8630101267665967
0.6112405339198693,0.8790262546427751
0.6815415615325486,0.92147198475708
0.6448545477913084,0.9023551236878746
0.30935875756348724,0.9071998076574678
0.632851879419414,0.7506020580876704
0.5746623703807088,0.8941167406743336
0.5115319417511278,0.904074857471039
0.5858631724451402,0.8751600386614184
0.511770163963467,0.9716132737536596
0.4709001949697269,0.9565577329840732
0.530047002976293,1.0
0.6338873034607445,0.9620263626048831
0.6235873472417947,0.9077042681645632
0.642247805671941,0.8806762946672456
0.5994088522412979,0.7998333076524394
0.5772598425712925,0.8342391684993486
0.6493400464079518,0.6798134166328146
0.9119455160556589,0.31723374749611283
1.0,0.0
0.9546776597555232,0.36492316743475883
0.9335541703139298,0.3929653027777389
0.7876391232350825,0.448007396097438
0.8378107137391096,0.7502556416254605
0.8347707266883565,0.8486195352225133
0.962851269609226,0.5600666769390242
0.9140500897360813,0.44867976859179987
0.8473155715992634,0.34959307456330807
0.9707662760153235,0.5485158777962992
0.8021904086390511,0.5864180756138901
0.6847917260693206,0.6117258961464651
0.6835507895779189,0.6278684391152699
0.6104014040952113,0.6841404137892393
0.6317617364627935,0.7087114261300761
0.61257391204999,0.7443163512585973
0.5491559338242182,0.7672624634047263
0.6748173088761404,0.8164395074871479
0.5675252419015325,0.835502668478337
0.5211275605335981,0.8228648671363935
0.5836765789191647,0.8176511787530292
0.577034825644744,0.8087100253540461
0.536223210987342,0.8686674417627366
0.5140982743866075,0.8321310005743182
0.6262670467858706,0.8444746389499783
0.5632321302760602,0.8167336704534311
0.41685748566039227,0.8685301657118043
0.5470106093803454,0.854568631021586
0.6249328736866087,0.8300410427376766
0.4423291974051041,0.8360027455210186
0.6606764326600998,0.8803134936754963
0.639645250585533,0.8694854949642101
0.5802376187961498,0.8638011458347925
0.577720551511837,0.8496154869797868
0.5863105394560784,0.9161999747860314
0.543324930366141,0.8936418776001905
0.5969734816775614,0.8539845074171091
0.4962803429881629,0.8626959335471851
0.48994133639358756,0.8828082757847848
0.5040812600039573,0.8599966381375281
0.6019179947899344,0.8683872865567525
0.5852776933038041,0.9004146297048565
0.5765675857157342,0.9209289946630433
0.630609141040098,0.9218521060667609
0.5199439214882522,0.9177562369552732
0.5289746837445881,0.9163400523890235
0.46263419158902425,0.8989172001288714
0.5814868822411974,0.8948815643866702
0.5595917164125775,0.8782599560156327
0.5234192818788292,0.8807183179481433
0.6271421225824175,0.8736247881326255
0.6130953756147436,0.8588872235218311
0.5942863401114629,0.8264340444606312
0.7168285442427133,0.8669977167350712
0.7008538586491142,0.8980683298547395
0.5466622628203626,0.8703819916233594
0.5284140790968714,0.8903038283208897
0.5388780364091192,0.8443779854039137
0.6580808436450385,0.8382579949291907
0.6814869761037239,0.8079101822409614
0.5537890235436576,0.773386656207539
0.6109927268666729,0.6452226533499559
0.7515273172858061,0.8167998631811104
0.7614972693348204,0.847765825919341
0.7249146711561647,0.9029565706915411
0.745002778370663,0.8969351143542256
0.6535512990807848,0.9273309983859647
0.791266770539502,0.919098705565037
0.7483840303957109,0.9284212739121295
0.6972917041232871,0.9500789202709299
0.6672316694463024,0.9280631932246146
0.6353358783980309,0.9388448067611335
0.7414424779230364,0.9454327788130249
0.6839874096581058,0.9748488400679819
0.7381898853321069,0.911527347744448
0.7355362700865967,0.8772531470126095
0.706636538945384,0.8812258829984715
0.7147671304427156,0.8815714932142819
0.6147198509681236,0.9234598076696964
0.6585578312783336,0.8833066702771651
0.7604395687925815,0.8744740133184637
0.8763119666365982,0.8731432358379979
0.7369526775884733,0.878079761137022
0.8948692318080447,0.8617559136758318
0.7604924062051468,0.8995752913636639
0.6718164930160363,0.933453999992874
0.6290704251740749,0.9597364098580861
0.5515033810633625,0.9535332409330763
0.6857705106716426,0.959396144130149
0.6554745579414953,0.9701510352273011
0.6697379099127295,0.9550582014729408
0.6540208510468634,0.9387005055885528
0.6022812994045935,0.9591502976879746
0.6208861435606992,0.9773322454331351
0.5690845578931807,0.9661284173546211
0.6256048917787168,0.9493930443271824
0.6602708406767077,0.9540409672810453
0.6629124930672186,0.9826553553549987
0.7060855654276949,1.0
0.7885266594849253,0.9327699055450843
0.7036312796116263,0.9606253763410211
0.7547712446122379,0.9392028874486483
0.6754088264558342,0.9493591959039845
0.6691108507445744,0.9614840573926737
0.7021236420337043,0.9223962545828983
0.5718295422930061,0.9610279944274807
0.604957247916059,0.9375674741594011
0.719305992185593,0.9142690700234801
0.7608990792852004,0.890988480847137
0.7078738730530473,0.9247139808239775
0.7511751323913121,0.9015794743161728
0.7353133746645295,0.9148195522744359
0.7435967343708374,0.943294983663682
0.778942332074126,0.9032344840609556
0.7170692399171307,0.9316796300189195
0.8262067816164618,0.9400134681094409
0.6985745572756549,0.9412141963849884
0.6426755353480829,0.9258541382369604
0.6809757602389318,0.8890965321399685
0.7004799968154846,0.8334479429066175
0.801712437101032,0.7393546709042517
0.8901741981491619,0.6880101759049109
1.0,0.3684988758760506
0.9190622001734835,0.6147247766894817
0.9602525782277759,0.628312246359513
0.9876886526146081,0.10332498405561118
0.8781487558336105,0.0
0.8934064978244723,0.2852068138657393
0.8571295871916705,0.5094722140075464
0.959074122329595,0.4913062997260059
0.8933559578863363,0.6043190588000555
0.7363362987728022,0.5615453408536216
0.7819951563340721,0.45540737468066683
0.9196616606492746,0.4037903107997848
0.940086097328149,0.415084995172146
0.9606312706117465,0.40656766299797265
0.9586694628832161,0.09045723875252527
0.8296412183331785,0.9101494246625285
0.7972218295044464,0.9262113803725991
0.7329787850345642,0.9054446261440638
0.7760989487352269,0.8762332674337288
0.7468991882488738,0.8401198209307335
0.8588807809911979,0.831358456927449
0.7318894591451116,0.9116277720034447
0.7939259942924579,0.9062567566849542
0.7928547816467358,0.8754043792923469
0.7833292075763204,0.8252043303274558
0.7896645018700557,0.8041755853205055
0.804165072824138,0.67852791427956
0.8143974152946335,0.23979881070083145
0.863191835929772,0.0
0.8922111560412678,0.5401914698908835
0.8017145240760858,0.4700486501752804
0.8514427536905937,0.5999061574372478
0.7815108751943788,0.7362864585100204
0.7473065944642155,0.759341238288583
0.8429200416887519,0.7874044970042724
0.7559749625643496,0.7927677466054619
0.6520689907267317,0.8651470929037284
0.6369035731621155,0.8508732957826841
0.8039483527887462,0.8775816411903455
0.819549956056686,0.8728956438821883
0.8877263714362473,0.9187595615394267
0.8698557541663724,0.9201161097353076
0.9311887241029703,0.917174946488077
0.8972099572538722,0.9612053374183731
0.8526061144014044,0.987464497388471
0.8716760425982667,0.9723070433829754
0.8478901297648561,0.974226810444154
0.7612583401477272,0.9734600480411796
0.7429467462444745,0.9705908198594733
0.6970282723981862,0.9744896186664955
0.6759684092230439,0.9854266096799258
0.5687058270125546,0.9915823711677718
0.6069947880443143,0.9934265246657574
0.7212754176208432,0.9881143653099687
0.7913603113256702,0.9655267547353504
0.7210047381986624,0.9910011685360928
0.7506121530507995,1.0
0.7393240250988273,0.9905319557223323
0.7636527132026286,0.9989442711690388
0.8554418278663252,0.9996644392682078
0.8370006790322696,0.9936648095703066
0.8171974090374504,0.9338933096710564
0.7721720540497182,0.8847530767567585
0.7737361689442183,0.8144083483913317
0.8020774408615723,0.7490933525051182
1.0,0.45427361728338045
0.9271079849057164,0.793831241153724
0.8232571191622614,0.7508014015893563
0.8877287662077522,0.8050690515320739
0.8182421714965841,0.8132815019387726
0.814955104244261,0.8303775242157545
0.79955502010878,0.7938753831257502
0.9158913694207123,0.6001546603908772
0.8718083187409801,0.11089362561313404
0.9396227129212611,0.2635884725692385
0.8204951754601102,0.74349059183349
0.8558251076092135,0.5529272462643834
0.8045703242405513,0.6469602734513422
0.8374031848170959,0.7094317906395313
0.8622237349313576,0.6940066237481357
0.7246135118693872,0.7386096341488835
0.7921157787873573,0.7593400121226934
0.7998663891407911,0.7609687691460695
0.8193934200682786,0.8352919971013438
0.7699579365737812,0.8430331910844661
0.8891882846772928,0.8724767038699022
0.8504957929370803,0.8970944364357647
0.8227499724750351,0.8920512161317654
0.8625974198688408,0.8776274180502246
0.8260059707931446,0.7659956405715405
0.88032602625957,0.6060437045583494
0.8958122755478023,0.6142530531305709
0.939993862008817,0.4921992276108421
0.8742405213099493,0.7219945142688322
0.7207182759258393,0.7564436078698197
0.632391491809619,0.9078916417018524
0.5769301312573072,0.8535732790504829
0.5605068358598607,0.8897549326257762
0.6164627446961549,0.8399025952589048
0.6527157052140062,0.8496938756097588
0.868559965126718,0.8669180866861909
0.7561387368380167,0.7469253830891314
0.8241406295472044,0.6121053143999884
0.8815314077235934,0.4580719814769844
0.8716664329086199,0.49447207950841043
0.6770460865609996,0.0
0.9566274178862318,0.4307283757334172
0.8166695443198964,0.5480061907516973
0.7527962343990102,0.5685269882977783
0.6786779105920644,0.64883442201186
0.7739186426233671,0.6872533407341838
0.7521340380645759,0.7259056995873951
0.7198425714656218,0.7351137153350917
0.8066751526448511,0.7689808872291686
0.7793062691268681,0.7489160029588481
0.6924127886378177,0.9129163118249848
0.6574189166391794,0.9284319112435108
0.7038049333269232,0.9595488316243114
0.7050513533481647,0.9650994694440745
0.685072450795989,0.9185345420891661
0.773063006087941,0.8979060890273067
0.7711362022258809,0.8436783718725904
0.8164020058984289,0.7738972303883992
0.6822564999614162,0.5721411697297757
0.731338049502046,0.4221367493629636
0.8385849543578993,0.7346638450924416
0.6638029514517022,0.9113556425702587
0.7603911769935374,0.8593602666096681
0.8390192233302556,0.8052330428574146
0.8034379826423089,0.9701013103310128
0.7116254176998511,0.7365367377245294
0.7351244699304554,0.8439420271690292
0.7738576122651923,0.7631408552682379
0.9102285745202936,0.6508852483966379
0.8600690683508195,0.8212540188967884
0.7312301518890032,0.9072721189000337
0.6010893942729284,0.9559671035182763
0.5481897869467705,0.9524717684041133
0.6948521674123863,0.9414342803363059
0.8742924771982993,0.858260434583607
0.8554199089895735,0.9732347349066856
0.7800824420888934,1.0
0.6519700326209151,0.9273448367317934
0.6005795222105255,0.8725365407664133
0.46464068601773256,0.8513449665450973
0.6088763999098739,0.8868327903929203
0.5414819691313654,0.8425389244072512
0.7486431949930028,0.8254888422108101
0.8016062601812755,0.851762159645744
0.8497756253679125,0.8393623033356423
0.7659766972965165,0.7319048647535618
0.9996863301473818,0.7514668343794868
0.961425363714181,0.7467031337602997
0.8358130343845066,0.8931567126347513
0.6743868905822461,0.839367227288547
0.8876423686810223,0.709089728969965
0.9040120193781442,0.6946737377614591
0.8509548472558743,0.6565433179161384
0.7725609158735951,0.615562600787161
0.8072717779200959,0.5468801722488252
0.7255044119629953,0.5598187537699014
0.8206369944313173,0.501257734243071
0.8091726362789737,0.4805578838640944
0.8694317441453636,0.6220181268611703
1.0,0.5447818968633301
0.866282260395608,0.7756353760901692
0.6845264958501378,0.8657664991467022
0.9089002493000292,0.847700356792856
0.7707835012827909,0.9225080003677815
0.7514261995911699,0.8890443737287432
0.8452532508329053,0.9150088469378831
0.7663106885848556,0.905437559007618
0.8709953020370935,0.9702007324232985
0.8899220132806687,0.9937409876725938
0.8895275188393148,0.9325614408062487
0.7984240326286233,0.9433795975484227
0.854183942108574,0.981702872956178
0.8451042911350306,0.954536382331241
0.8779492313627622,0.9504885438321481
0.809738653202558,0.9760964484421989
0.866184153728069,0.9389841607294631
0.7488481263177434,0.9599230350042721
0.7213827821112536,0.9420250853858454
0.8378125458297068,0.9066418189932207
0.7523412247518053,0.9222209514326657
0.7638955334967469,0.9592569917720114
0.8471526730274815,0.9421775801326255
0.7454654260751501,0.9005711825294842
0.8432310846243545,0.9017485316774198
0.9233123730108037,0.8756652022685836
0.8805936311560741,0.9196576941448745
0.8385417508916655,0.955810161980817
0.8002973454215894,0.9282736473379575
0.6292686282402722,0.924602560566204
0.8969603601552009,0.8658696573577594
0.9350659813575297,0.9688372499814988
0.8254869948442978,0.9377911135928884
0.8686203427228043,0.9357122513831049
0.819661993168316,0.947902860846301
0.8380177510171742,0.9484836864259493
0.7887824649671227,0.9530024645842163
0.8864245253590451,0.9624279854771179
0.5884423471755544,0.9439335122904038
0.857722090756053,1.0
0.68210878933885,0.8999028967274179
0.848448785533011,0.9680299248514859
0.8038517975866029,0.9576266435233463
0.8139131686960913,0.9634595675876901
0.8593527121900842,0.8862882554376711
1.0,0.8796704319413703
0.7691694404482725,0.9146388229199605
0.7749820306894103,0.9325547130968319
0.7960403534817814,0.9670499218464422
0.6674115935410003,0.9641256108199509
0.7675398842557427,0.9575930049762624
0.8176747860366869,0.9477212126920481
0.767008101856643,0.920698246534669
0.7697195881314078,0.9577836234097377
0.7342618123696611,0.9585057308871382
0.7531005832088351,0.8864160819165898
0.9479655460826555,0.8169188436413054
0.854382761251421,0.8655848509924493
0.7809169284310088,0.8444732988426097
0.8756086537873874,0.8180311582648789
0.80003103265797,0.8586306420253097
0.8681460855678886,0.8155060246637827
0.9147177624228513,0.8157011282368692
0.8891933961191791,0.77982673905682
0.8916269061735665,0.7683627222106356
0.8103025368777714,0.7982427223003384
0.7999973823460382,0.7809682070878661
0.8363765600501969,0.7781223860045704
0.825820979813842,0.794241977767163
0.7309389840558111,0.7267966908639949
0.6361892010278288,0.6370154086971342
0.8115099852380447,0.6243067656088465
0.8706828648053614,0.5989702119452723
0.8634479091850157,0.5191930336811559
0.7170066906821774,0.43178887550822237
0.8855172111040496,0.0
0.6880480345717158,0.7890770627654037
0.7228978495133829,0.7840114249734224
0.7964161788301004,0.863808294056185
0.8266721267235647,0.8749689824887503
0.8198897255098921,0.8010355198324299
0.8160733471491767,0.7645413777987271
0.9785733479662692,0.5903382602185809
0.9303526983924749,0.6700059701031554
0.758344308114092,0.7892125395330685
0.6003116052121642,0.8061983779991345
0.4240790100962695,0.7954142869025904
0.7111121945511029,0.8320151256652313
0.7383185209817399,0.8570569181421993
0.6955955772737927,0.8371148081371699
0.7511473555041857,0.7211912689785929
0.7078789681482229,0.7081079335686511
0.7666167240881357,0.7284905185566319
0.8881451222012491,0.7362835914820912
0.9503392996754189,0.6354544806835049
1.0,0.6562322647398547
0.9034193089468865,0.7203787593486867
0.7257549168051927,0.6885276799041976
0.6460519359853694,0.7538264289903436
0.7650107091414435,0.7614057574818449
0.8232358359122605,0.7130872312444524
0.8033449128537672,0.7998973043983971
0.725200994096405,0.8322092154385955
0.7256152657518272,0.7675478389174213
0.8288982496584582,0.7210456139045492
0.859725948006519,0.6679267877931923
0.8646256366998818,0.7399102273377376
0.8450351238222418,0.8202430368977646
0.8893930948942829,0.8186239842313466
0.8515187007622361,0.876904615581162
0.7594648721982598,0.869733823249147
0.6944295135110582,0.8372734493262488
0.7288238957581579,0.7733185876582068
0.7050610635341273,0.8641118883671435
0.6252191643623919,0.8761201840378183
0.678818543261668,0.9063322051792136
0.6632403688569573,0.9224739461679905
0.6323413205570426,0.9505492249219692
0.6270574775000769,1.0
0.6044975814976867,0.9874908614602641
0.5652502442301045,0.9447932171766291
0.3818790627602768,0.9699066087743319
0.5519280426389909,0.9634353117738086
0.5592110588718553,0.9599283587621354
0.5750111689623328,0.9754186881426592
0.46929811475698063,0.9701937072094348
0.4968902552825097,0.9666456899961638
0.6317434676584126,0.960999888740582
0.6390180392721002,0.9381155462398704
0.692489938234217,0.9063567735049559
0.81891591761055,0.8073418580743978
0.8788945116248259,0.5021021712433362
0.9346034383870622,0.043464877998959005
0.9488649191100287,0.0
0.9356728974400211,0.47288762412707863
0.955001075775678,0.43725021470961817
0.828298380737457,0.5313139105509377
0.7481344873648994,0.6105404435003968
0.8062489375502375,0.7114214987591241
0.7598548773413772,0.7189836294226057
0.7281638495953292,0.7862710089895504
0.6879739409121115,0.7570466345429958
0.5332351546004654,0.7526425866656465
0.647104105706002,0.7428507049530095
0.5571094048879931,0.7433283834006564
0.5623158900719265,0.7538369582728046
0.6379952425691874,0.7532950512021457
0.6925243135563193,0.7059381994295235
0.6945478075503221,0.7351134372245934
0.8782087584905359,0.5912339511799289
0.8933975505687759,0.40442728249397986
0.6566120972932543,0.9119091980492258
0.546532792616593,0.8989195118254081
0.5850735137799672,0.6723844853152166
0.7281594438954075,0.6736060964211381
0.7196643929006703,0.9019981508029687
0.6618883021410475,0.9241845997573558
0.5782957356423251,1.0
0.6556787546037066,0.9959072671877158
0.8215032257304414,0.9617217333229668
0.716194285014092,0.29629327168597436
0.8404325411704415,0.03241856065796959
0.8627101492674274,0.24532121268394785
0.9162681691802889,0.618457402745157
0.8938899569164863,0.843612523303742
0.8369217067495573,0.8886750945154471
0.7099270515572321,0.7821538502843993
0.6945108344495343,0.8639408256950011
0.726532098567786,0.7755871312443261
0.6416262497234173,0.8021448671917432
0.809274067999578,0.7678150221249209
0.7548504126660477,0.9124657470649731
0.8343500223507906,0.9213582257105509
0.8322827535506352,0.9382308900924766
0.7355617298173475,0.9062150583705252
0.7617553917641935,0.41169357026473274
0.9073224279754635,0.5097317769351545
0.8791698892017393,0.23867338851092654
0.9296892534945502,0.2986425238127467
0.8970171232747497,0.7742877710799232
0.7908393391759185,0.769203877608439
0.650514496349586,0.7280388275441981
0.5600451845410453,0.6285776452998457
0.7537597442154313,0.28315200276540536
0.8359942706914212,0.6468693698354908
0.754633362861634,0.6949865281577444
0.8103774392475863,0.8809790564172898
0.7327708947942614,0.8335571648554119
0.6143149053455982,0.886679908244924
0.7693908915907479,0.42483260180232385
0.8199300710134775,0.20968193922932224
0.8602209664771319,0.04331685314321544
0.8579261906742741,0.6000448595287065
0.958849074486765,0.732806690670057
0.8060257367454449,0.7932199464929861
0.867601330807816,0.799800649176671
0.7992188322599845,0.8233653260454312
0.6772036613443138,0.7314128010748387
0.756251559078313,0.7952816949071011
0.7436754210232372,0.8195377231160257
0.8462964114296347,0.9352848160563552
0.6683464198378775,0.9162637046699217
0.8162340687754187,0.844470000330014
0.8243911017536237,0.6632962356590743
0.8459686465233396,0.649379154190926
0.9204122445002731,0.3780696195274312
0.949495968996778,0.36882475306283746
1.0,0.5551696691413986
0.8891165921160646,0.8143514693733034
0.7643870835604464,0.7250754137899981
0.6141850876784377,0.6627900277603292
0.8783813237491664,0.31309881457856376
0.7615686567073652,0.4591395136936228
0.8265626746634595,0.7110660402740123
0.6272711080372936,0.8074720760620717
0.7910359606065486,0.8125408671984553
0.7347895436931985,0.6332341986225551
0.8609507290407327,0.5435789066244995
0.764017848836478,0.03414526097114727
0.8726847332267906,0.0
0.9316399107850003,0.3885377751351799
0.879200741712484,0.5083244630420689
0.9231667390550149,0.7848252855599862
0.8490271284779193,0.7786680076048648
0.6537237152989951,0.8240303881356056
0.7353891268758542,0.6072011289834507


==> figures/suppl/ssim_scatter_csvs_old/linear_scatter_data_4DGS.csv <==
velocity,lpips
0.6404521777603362,0.9330009596332359
0.6752768201785888,0.9372120340718879
0.678538381051985,0.8858279512695157
0.6890565675495831,0.9098753411652742
0.7508547145464741,0.8131370190790793
0.657794173381924,0.9260119503084803
0.6685743258071316,0.9433764973527117
0.6185821438659698,0.9030368442136173
0.6588024539470325,0.7077736836127083
0.6643591036224195,0.7635137440700696
0.6655954090245328,0.7961595038513872
0.6460539030316554,0.8070856737929445
0.6767019201198088,0.8721406739121391
0.6686118663128277,0.9187784752348718
0.6032872089904535,0.9252631278808279
0.5420849084345497,0.9732246901992606
0.5248021958186166,0.9851782706876219
0.46670462426545484,0.9684573743817657
0.46679699816108716,1.0
0.5642178864674168,0.9776040393407558
0.5153964174658314,0.9523815311034753
0.49684287485541356,0.9793181041611062
0.5665257167413263,0.9694090613122903
0.6122894174970016,0.9561527541660844
0.5822127336657675,0.9258745259678249
0.45183554913210855,0.8808063536788355
0.5785713202266409,0.8931623911648302
0.5440023268651664,0.9057147491374753
0.5272662675427496,0.899268425729389
0.5697705515607845,0.8891911081777298
0.5009661780451931,0.8969186564760753
0.4222464647532961,0.905729239459109
0.5075737784372902,0.8971126398140752
0.5735815526760263,0.951040942637491
0.6315785408070566,0.953586564947725
0.6365106806531988,0.9730648292315596
0.5957897376452488,0.9563981547743974
0.5900822032064129,0.9804427400917751
0.5283764398465065,0.951967388362589
0.5567053141222569,0.951052628380744
0.49683928003990374,0.9423046809815463
0.5062907997665659,0.9134684735007075
0.502686426563076,0.9359036982572817
0.5363103384597381,0.9385180327378434
0.4046354603640432,0.9348314144563863
0.5744889676843861,0.9157018527512213
0.60334299509751,0.898311129642103
0.6042155127867778,0.8883492672337836
0.6023465374046686,0.8813677367847098
0.5936967308956316,0.8698091344183001
0.654762853930108,0.8643229116758805
0.707245794985958,0.87961721244541
0.6925393129541346,0.8578985574651099
0.6799851448807294,0.8037239191739208
0.706091839477407,0.8011203355771519
0.7078682138703417,0.778710352026004
0.7295256882619872,0.6687274085368561
0.7242751581961107,0.5339482527242974
0.8449665870552421,0.20695217586202222
0.8030954605356814,0.32504081830118275
0.7760794913102198,0.39363706605576715
0.7844256174306559,0.47778750550982796
0.7396985086353421,0.44301120101862285
0.7206083514329966,0.44524130826102587
0.7904848400485658,0.3969553497098897
0.8815673189133011,0.23847516943159142
0.8971196453954573,0.5956779577434176
0.9118882866616718,0.4281539470467556
0.9442554627629403,0.2823303615709191
0.979331744898924,0.0
1.0,0.13567802318357974
0.9430991074551852,0.4317064129956683
0.9371791427742278,0.5204306523589542
0.9316044335022966,0.4447818248363178
0.9477169612637304,0.2525831335460762
0.9844721358758985,0.4712586659262014
0.9553361533228456,0.5430451160202966
0.9396328838547752,0.6430454200434348
0.9358207396518935,0.7253434701403675
0.9483102442372146,0.7784725269491177
0.915213098347489,0.8167794423607599
0.8471322334570847,0.809705330640364
0.8085013269738169,0.7556571105438264
0.8404433504545155,0.7860999607810152
0.8309464693744005,0.7758665419496193
0.9426741993704182,0.37550201820693235
0.9740585976347526,0.2853642247866011
0.9845898564231582,0.0
1.0,0.21484048412644524
0.9978407705025901,0.08074347845033326
0.9773115502224315,0.2660856108888927
0.9429878976828713,0.49136371605454987
0.9092913521841285,0.4043021300874472
0.888662127906789,0.41401009559500873
0.8955151833630386,0.6563712608954292
0.8518842572959298,0.8382586770737165
0.8168880097188834,0.8742266411422353
0.8037500426444867,0.9384738241145073
0.7974799965291368,0.9732150548204389
0.774717051008806,1.0
0.7664078622729881,0.9618881661020281
0.7383319126015476,0.9378784454688898
0.7247783012418804,0.8520339654649983
0.6880351769075647,0.856100274938258
0.5400219467966816,0.940054744433083
0.6090873808089567,0.9179456751188477
0.6050819441835313,0.911985301494679
0.6215600519473818,0.9303711007765765
0.6229400856517106,0.9112536191421076
0.6360046193978737,0.9137531960432402
0.7478970291263688,0.8300758943093962
0.7974040474885162,0.7600522717115591
0.8329879906911389,0.42881551571951637
0.8757049125680719,0.24329147610327465
0.8889874467754294,0.3398897612100932
0.8860068996120436,0.4389455666839284
0.839779362985454,0.5160970117565747
1.0,0.0
0.9960240281913498,0.18789876943310288
0.9567973795657921,0.29951258735256786
0.9185659103426982,0.3696495443049901
0.8482980613938168,0.6468145876610324
0.7718160371436119,0.6411473589178187
0.6552318230486514,0.6354575438610077
0.621225532822304,0.7123568431044952
0.7092031913569606,0.729279799898168
0.7587736915777368,0.7278026549888972
0.7572329701755763,0.7466228621247526
0.716595917949771,0.7922517328542453
0.7016429751021697,0.8203910529803932
0.6941866475115461,0.8812211580841902
0.6511565979649471,0.9026394366069936
0.6430905954118034,0.8780739166152022
0.6070883176387967,0.9674137573881445
0.5221459282261075,0.9638270507888754
0.5429448050117388,0.9745626483033484
0.5944008314839183,0.9939417053699283
0.5076498013991814,0.9827053370168384
0.5406616963179867,0.990908040792173
0.566681865222421,0.9959163945015879
0.5539256627680534,0.9858364454046854
0.47669371600938526,0.9929149960861146
0.5193152045684803,0.9944276337738955
0.5107173247634271,0.9736075698998007
0.5511621817268408,0.9776247071039119
0.6032210438584421,0.9805983566198226
0.7498575417482024,0.9376933953101778
0.6129531903273788,0.9259498028860146
0.7135286139530034,0.9729545027752127
0.6802911605974945,0.9463375001855304
0.587745513175788,0.974514894383171
0.6828968502074665,0.9639309478314235
0.636876563665943,0.9404031076186217
0.6836897244484759,0.9654603639235911
0.6161076475283384,0.9824839911435838
0.6086965557883396,0.9923671166505659
0.5765239869718014,0.9658624003056251
0.5601434013761193,0.997098626687601
0.5799099091946454,0.9912965253860485
0.5754882503352989,1.0
0.5587453765090954,0.9767838509148425
0.48741813304496806,0.9720078135738582
0.6942728780999824,0.9847826325445548
0.7854338180708508,0.9482683073364864
0.8171684931743433,0.9148663761421415
0.8482221952082575,0.8435265366598456
0.8669221730146948,0.786889096682974
0.8726422618204157,0.8230956027028719
0.9203812346772632,0.7653159405812169
0.9360827654059263,0.6953061123081857
0.9229136500825744,0.6991296525386048
0.8941408510174255,0.5973428170037512
0.8524609537991469,0.6384776566506045
0.841925046873993,0.7165449909687012
0.8033209429176807,0.7405258480999425
0.740804914881835,0.7989676118716246
0.5874420382319138,0.7888708843703355
0.5134436826512757,0.871266401696942
0.4563087821626048,0.8918560851723433
0.46324637909654987,0.8890882937717918
0.3789319380823441,0.9293893757852777
0.46193435186541587,0.8998490588928447
0.6188733895247405,0.8972690565567746
0.5542330335951435,0.8322172467799983
0.6273513899413029,0.6876583865241018
0.6091888515419264,0.7977737638671899
0.4929079561371595,0.8439769722853026
0.5918331678203593,0.8435659013778296
0.6585178701941472,0.8530637689071644
0.5883041043680489,0.8414402066066903
0.5044257319046469,0.8455586595603671
0.5358586534987904,0.7618666878332692
0.5843847256037812,0.9547337985728837
0.6726137363982732,0.9313120623372978
0.5671648110751417,0.8708170688800175
0.5735104268608163,0.9743148613469784
0.5503727800046075,0.9674581649171702
0.5275623276187713,0.9782220239859708
0.6374281348377637,0.9764849942237527
0.6446170566110895,0.9119581709196654
0.6193761496532477,0.8742033996285841
0.6142319304806603,0.7708764474093692
0.6164425605501475,0.770421181235646
0.6910968488661524,0.7095484923117271
0.9552451276138849,0.36633320497228233
1.0,0.04354487049847491
0.9471662984426161,0.0
0.911637492506199,0.09958324214157947
0.6604708215694284,0.42242144349851274
0.8446151073946248,0.5127525318986447
0.7898556879402503,0.40546577977491566
0.8593029553746663,0.5525370700251089
0.9287233766597753,0.19155070307687905
0.9025543016557185,0.27990835575034423
0.9524351323597442,0.3019883034455246
0.8497074194213723,0.6065142771656772
0.8433856335086003,0.6712054764919202
0.7872495232677558,0.7577291360193115
0.696847429209067,0.7810160469782977
0.5639702939642715,0.7830439668920834
0.4951263662813511,0.8269305178860504
0.6685098259805202,0.8550582103514415
0.6372587266711325,0.8828359111741527
0.623758744377815,0.9193772549758377
0.5224267800854042,0.9111566069464568
0.612792920996767,0.9119729462924434
0.5720157321610736,0.9059612164933792
0.5920300476053905,0.9425247233542312
0.5824090612109367,0.9311061305792039
0.5974885044973826,0.9343853398751296
0.5656928709051198,0.9272746917256989
0.5823282579977405,0.9538029500878673
0.5717074205119569,0.9415920279476176
0.6018680771423683,0.9296276698406014
0.6304588963106296,0.946071736281759
0.6997583460108723,0.9784150272928839
0.649551952478925,0.9632379490674431
0.6605202275890785,0.9654653365137323
0.6143885619293173,0.9532978170310181
0.5973282138170724,0.9705979316325032
0.5047672370109604,0.9602099211087439
0.41815725913537727,0.9423862042344372
0.5465385015022197,0.9617844217704037
0.5485272312308794,0.969820377640059
0.5967062514426528,0.9598617763876615
0.6038292124856837,0.969664312765091
0.5958361467833871,0.9786782136204927
0.5534357776697149,1.0
0.6284818760458859,0.9878343274388831
0.6164394025460365,0.999819001683469
0.5834362003184359,0.9947371969086226
0.5410883086031741,0.9752724901951549
0.5580007295760884,0.9714271994296706
0.5873629016208496,0.9575115686551549
0.5713588908696884,0.9633515347456743
0.42824395296115614,0.9537770931855057
0.520679463307528,0.9722703191388175
0.5115210745813632,0.9545177087460048
0.748507343821842,0.9771092537236248
0.7033528408347532,0.971270211093904
0.6498990859580062,0.9291049910285784
0.5620467773854898,0.9470256712867411
0.6074246437949006,0.9436190244006046
0.6330015959263902,0.9194871468108743
0.6312045931846443,0.923091414307917
0.524074005729263,0.9159890773056738
0.6618278664257654,0.8039030994114784
0.6700901143985658,0.9308784991638528
0.6755833967166065,0.9341897701716504
0.6852571352097787,0.9492468268054052
0.7289564611735799,0.9355327314782185
0.6629536137242004,0.9353571726051271
0.7473841407858943,0.933213304030806
0.7385375756540064,0.9283322547782128
0.6942127976371671,0.9340846911381213
0.6737291614688974,0.9092206851921857
0.6361957495145641,0.8924644236991665
0.6681443053774013,0.9141504296066584
0.6705397453823598,0.9251465660299988
0.7319667816200961,0.8966470818142792
0.7292527817617623,0.8672877435559001
0.717247940528019,0.8498407796351707
0.6717092855834468,0.8898182260865108
0.5539568486485212,0.9172643570636817
0.6850929988282326,0.9061131649933044
0.7576781344633806,0.9258987781358723
0.8227837427149118,0.940673915411378
0.7521632315348784,0.9474989267842612
0.830158318753425,0.9414735412275025
0.7266476956873247,0.9599636067737533
0.6246873240303269,0.9602916583906249
0.5356922744547064,0.9610951285616346
0.5614650080168897,0.9565357236677708
0.6556640758611203,0.9623227592216462
0.6478218561069091,0.9663798350771754
0.6727524051079169,0.9408789476719227
0.6326103263659327,0.9431496799574558
0.6423271291867627,0.9746349464673583
0.655511325377124,0.9730882343518737
0.6394242147006067,0.9562243309220685
0.6742727053974303,0.9565190647966015
0.640784765993153,0.9506436090803663
0.6852156567309072,0.9719618383705061
0.7092922227703428,1.0
0.7450358768110036,0.959114004344121
0.6815181912547116,0.9522672082935549
0.739897427836519,0.9553298776854421
0.6584928771259568,0.9677509883195684
0.6344802387531536,0.9638899745631851
0.6490111580432792,0.9339232282329423
0.6676286526878543,0.9623881132546949
0.6845355813828198,0.9609951753346191
0.7333477179362818,0.9507128074683001
0.7047188197577233,0.9334401209690337
0.6534247429948296,0.9580068301371794
0.6532291454638129,0.9442171291639169
0.705065167692412,0.9528643647523916
0.7351305420524494,0.9759471529348446
0.7464750126649045,0.9724129093437045
0.6882635160310135,0.9452307574019849
0.7777810989656498,0.9296226765680162
0.7436692033542198,0.9276466781570163
0.6554675809786074,0.945015473528413
0.7177668837315664,0.9117938400620222
0.684955139247618,0.9168261006067674
0.739507041273877,0.9260704926540786
0.8542471071896944,0.8288211285744491
0.938004083457018,0.5965964644749572
0.9763309148169604,0.535230308893915
0.9940191570244064,0.44465218199176026
0.9996151343472355,0.11472836429106892
0.9852931363171706,0.09787214957103407
1.0,0.16467550441139722
0.9848048201907295,0.33314923144938585
0.9878560780149189,0.26399825722578535
0.939520290702363,0.47636682834314714
0.8499418168927247,0.49458394469254774
0.7852522501244944,0.42096070428581495
0.9450851720226807,0.27916423724795447
0.9736984385224761,0.09842573667450488
0.9925418632866824,0.2797780525779603
0.9806364594673737,0.0
0.6707125959971969,0.8872692853016443
0.48821848455242395,0.885695393153845
0.695276570258988,0.8671416715727651
0.7889846591622918,0.8524221940072303
0.8063081450247959,0.7970293869386655
0.7580381159212368,0.8182950578840805
0.8357809890591708,0.8603724378935222
0.8549490183152354,0.8652718372609706
0.7887222465667082,0.8363514705291257
0.8241181398264834,0.7829644498982921
0.8802488504942237,0.7497034667398049
0.80692955163143,0.633960131743521
0.9970042290200254,0.1021402411199618
0.9007107831162874,0.09937075839218681
0.8356816008791597,0.444274602803057
0.9785804321844659,0.4587008966535286
0.7732119168730031,0.614083142803325
0.8401927515541474,0.7114347165772535
0.7799436666445766,0.7359537810059511
0.8277046189188911,0.7888178785320954
0.847370529541309,0.7628813654164588
0.8249023028915634,0.8352524256617716
0.7944630201521721,0.8243061121711436
0.7547427775987207,0.8649691960067117
0.7085881484831454,0.8749118281502077
0.7085159540439072,0.8997378685386289
0.6284822158366796,0.8851519787142318
0.609303372800611,0.9060653563246112
0.6793333006812632,0.9428567600519849
0.6966315627620293,0.9545049017637522
0.6446329178139498,0.9563018342109142
0.5895388361401961,0.934445461129908
0.48521247454893635,0.9333475984549533
0.5734773789487421,0.9296481243729454
0.6897777563300217,0.9352178268308811
0.7467929249495601,0.9468844895569064
0.7572629281708507,0.9411327294694557
0.7435783967907482,0.950754199344435
0.6710613667398173,0.9400667859892862
0.48847597009251803,0.921720342142243
0.5082063632109635,0.9446060107390357
0.6656061117629813,0.9653787074538807
0.6484451364103708,0.9675235985306136
0.5991870687180093,0.9819743243573406
0.5701829857904793,1.0
0.5719754912434932,0.9842969383581239
0.757429622538288,0.9275225424387368
0.8326812591013061,0.8847985031867966
0.8322753868546681,0.8203370982220615
0.7835735475041171,0.7795128421560352
0.729184085027694,0.5069871511448745
0.7864251722298147,0.8024785057718573
0.804096701040117,0.7417291849413908
0.8527111594863801,0.7866304285289822
0.8156497221954123,0.7842286076374357
0.8498710107801914,0.7930367291415943
0.8544334961583187,0.7670367717005208
0.8542210333146293,0.5448251892098935
0.9951889121105908,0.159468297146424
0.8886989985225054,0.0
0.8085397616235485,0.6745183945196713
1.0,0.5148908954634549
0.7536538616579309,0.6253782030517903
0.9124488611134541,0.6989539173521412
0.8044157909378018,0.6892603337407956
0.7941572339068564,0.7185538792067332
0.8003358560048214,0.7489594736564187
0.8015924066400912,0.7603743294013614
0.7901180165212793,0.8339819628964975
0.7771194617082173,0.8381610130285484
0.7728203377620118,0.8692270589653925
0.6933339736730353,0.88689965314475
0.5901966715778434,0.8663519670499334
0.5806167878466418,0.8692755288537699
0.6357807943367164,0.7833829460076969
0.773649065337915,0.6875379544188573
0.8130543536909617,0.736383553916963
0.80068993317941,0.45492748424127505
0.7453403396435213,0.6185743775977738
0.7417162514153414,0.6081995277825508
0.6716179207968078,0.7155715529348794
0.5388706741852143,0.578361869697058
0.5506156387844003,0.6668857262579095
0.6064126559022273,0.6923036728656512
0.4947913777041669,0.620737507322921
0.6859993511228122,0.7890563321452533
0.6518987904611349,0.5598680819122094
0.6818913242721075,0.6306507912104181
0.7062601125627532,0.45800972637983256
0.6177665920112085,0.28598229636752975
0.6600289728794216,0.051221424697930555
0.8588221585425743,0.5317463906247855
0.8279461676633005,0.5889296527302562
0.7543113262630903,0.39579244807132097
0.7524483735886179,0.5007873082098109
0.7261255322811787,0.5065840135401605
0.6673867830233813,0.48837426632621994
0.6199225773370514,0.473671147339682
0.6278382849605773,0.6506800058549872
0.7024424887228182,0.5611539684118749
0.6908207854810636,0.6452417007733071
0.6411903334781077,0.6136954448668208
0.6544592253713775,0.6546944235935889
0.4864520022856653,0.5851778385383433
0.5490118469173315,0.6945605895717586
0.6492120570430947,0.700383756228879
0.6882859687051345,0.6824302484450621
0.7214794865829479,0.5901488834827393
0.6409574733928323,0.2506554202678355
0.65342195219796,0.28581080017377386
0.7022439947624577,0.5414359255719917
0.7010478234092452,0.4452774738074734
0.7309847175241437,0.39509540983068436
0.756068788198081,0.5731550174862476
0.6224365656465031,0.4066191501626702
0.6484321366107505,0.0
0.6803924995503678,0.15250533497192587
0.7238378985220718,0.26050573289668794
0.7970614676419708,0.559122140460072
0.842552301355996,0.7396620788085302
0.7350232150607595,0.5786840949673571
0.6837757174436815,0.5768917587705062
0.7254737966373854,0.5507643806425011
0.7991647654328419,0.5913426577689618
0.8225399731466574,0.9443417811956434
0.7649982400841954,1.0
0.6565778654361542,0.916060652040587
0.5148317972236618,0.74314693505821
0.6053671836661129,0.7948339451259073
0.5444489015183839,0.6982926415069692
0.6315027245321584,0.7450407621665999
0.7264947701119374,0.7087987930955364
0.7253052605193114,0.7211418296969107
0.708152510844023,0.8534300411088435
0.6982627161970932,0.759702011965209
0.6393962183720341,0.591683640435453
0.7320717259576764,0.7204394322002191
0.7269132965824293,0.5742988837004591
0.5019070210982786,0.21508101352910697
0.6702077296714372,0.3144436305074311
0.8028475784062818,0.6746449241648521
0.8615784872967972,0.7586814086402596
0.8570962462031442,0.7131458196630435
0.8781847744425197,0.40383434673515795
0.893044122600269,0.3787600624219349
0.7904937033788413,0.01927288963382548
0.7023298091554318,0.025418951468251936
0.8286083456594603,0.34148275207177115
0.9408749732528658,0.4734011748159179
1.0,0.5186671262228734
0.9345201846739792,0.8092313589369563
0.9056456646236466,0.8184243869717522
0.9660056008881037,0.8477709515646461
0.7657686845547533,0.8695684579265112
0.8127547076189042,0.8889319520011926
0.9121288856247802,0.8965917439495735
0.8139550131024471,0.8933101928257328
0.9058082038201646,0.9304805204484715
0.8320017592580528,0.9329486046486867
0.9126862108476681,0.9051650890661102
0.8616612470125546,0.9086425536898817
0.8505691714043955,0.8967237726125704
0.82627933224298,0.9011084019208041
0.8573002603619742,0.9039981260447832
0.87447242942095,0.9103355018686314
0.8855180628915478,0.8997412664104175
0.8622745155906874,0.924590338483161
0.7547237003179736,0.9195008464740894
0.9384671353658122,0.9334660718278517
0.8605224034386599,0.9390453475867503
0.901008276726311,0.9657619863925297
0.9433705672283842,0.908044165717267
0.8816085057995001,0.8193784005366326
0.8012905978135868,0.8194337673953087
0.9566666011359595,0.8086223234915193
0.9404858219721645,0.8089289707088023
0.9465557915454624,0.8653584471725636
0.8686583056047416,0.8726732610015013
0.8627703776591966,0.8708993920293019
0.9471859347530663,0.9405934901351164
0.9223071065264947,1.0
0.9178588931554266,0.9840884166143166
0.9481723395587606,0.9874594065098649
0.8949671521897197,0.967122733419223
0.9247915402685885,0.9778788104643363
0.9083091905070135,0.9466859740840512
0.8982297005538908,0.9418754458629245
0.7861274279907031,0.906427879342838
0.8869989419327118,0.934268891278655
0.8338955396210681,0.8934869408745835
0.9015006052457729,0.9362301557725274
0.7672495857349291,0.9222862253644097
0.8692825917098561,0.9241005547333341
0.8968874934943596,0.956560440379476
0.9880687251437346,0.9155783174863447
0.8748421027355167,0.940806439591563
0.937543683666502,0.952769940054728
0.8299571411006917,0.9950979035126013
0.8070288952519181,0.9892652179005313
0.7128297512251841,0.9591669417263813
0.7073024423210821,0.973560195487601
0.8591430548251683,0.9535067451740329
0.7817111613278271,0.8949286086947263
0.8492753969515972,0.9173734814041887
0.8719706632564804,0.924928928118911
0.9909885802765082,0.9076054898369872
0.9408294586003574,0.9049563985987926
0.7219125283126784,0.9518925882941683
0.9205134834322227,0.9711559961243199
0.8854528128009533,0.9440539188023722
0.9415866719206838,0.9184424876755503
0.9753527638238689,0.9041365431914735
0.9640924505325411,0.859165876979099
1.0,0.8653477996997413
0.7427201195312544,0.8199405871016514
0.901964710529982,0.7477954407521374
0.9078236807394878,0.7372863850765021
0.8773617972982422,0.7694609184510056
0.884091426459262,0.70663869930472
0.9004990592421445,0.6530116376877948
0.90411068629044,0.3163215110893429
0.7878756924970668,0.15903704255794887
0.8905071815966539,0.28642127790968813
0.849659404437676,0.15586409565689582
0.949152892779977,0.0
0.9369869303138572,0.7943900913810127
0.9201323716825064,0.8350014681979657
0.8899182858225082,0.8738859719176584
0.8234123718126092,0.9002129737955284
0.7397337170101341,0.8380953589163863
0.7851254920278301,0.8031683371737514
0.8197665875537657,0.5383923711876747
0.8038228380585444,0.7333238857089106
0.7176424855484181,0.84824340711041
0.6165719450407905,0.8643926564729274
0.5801361210496749,0.8530223992242222
0.6941287303603628,0.8924217778469503
0.7885137404380939,0.9032511689114573
0.8328890952755045,0.8849183425112467
0.8987869714166802,0.7745126402716955
0.9113787922674892,0.5943243705700724
0.8917246148057658,0.7731159183292062
0.85394129771485,0.7793615613086362
0.7906299561303591,0.7181425021496955
0.8949597972131861,0.641664395008065
0.8161727102681052,0.7264377433008247
0.8084053955662571,0.6768612310027715
0.8841052274531852,0.7710811723181716
0.9524987629265197,0.8029074961020813
1.0,0.7218914350374228
0.9594992994183786,0.7974626321184781
0.8659660090530845,0.7922340527245515
0.8532920758280961,0.7690529241274279
0.828684130367983,0.6957361612672358
0.7935987791304275,0.6824007775106108
0.8413924262211975,0.6808091209594
0.8800269168822584,0.7550952967229636
0.9250409362677193,0.6834289802166126
0.9450910394375572,0.6501025882055897
0.9485340514146203,0.7497584203241917
0.9092794223979849,0.7602904587553951
0.8798769094328303,0.7239147325079451
0.824004925513531,0.8494813965857977
0.8122493737549353,0.8849675402934477
0.8435684169391485,0.922095776014565
0.8463755433950849,0.9171660963540111
0.7851032445332469,0.9525383734965668
0.702980573041498,1.0
0.5941320310314447,0.9916818617678465
0.5176579639639445,0.9469313734257097
0.40953435304100033,0.9775559098758514
0.5090185825281804,0.9822024702237385
0.49670298515729844,0.9514420983875195
0.4038097265892425,0.9845395195882981
0.3452419367027138,0.9828414225523252
0.37260035401807373,0.9811801464979998
0.3739804328417655,0.9735684141574509
0.4151069032919844,0.9542240937319859
0.5966499774331543,0.9338249604793287
0.722554185681868,0.8541777735559136
0.7968856568747185,0.5154751778623594
0.8446441963518078,0.0
0.8716117065354404,0.1131372621217611
0.9067617428892064,0.3933201788571448
0.9433291787533156,0.33288890305344954
0.8994322503950021,0.5711141564916473
0.9637115090824654,0.5464744219492657
0.9679620611398598,0.6341058829098972
0.9235965644269539,0.6413141315523943
0.8596514500283282,0.7820166944474269
0.7547818423872259,0.7831500999581354
0.7110069216097737,0.7909945161490947
0.6358161968311541,0.7910270052505483
0.5659688023819603,0.7780929392518781
0.6112554667028247,0.7900783234881041
0.6588564754119575,0.7865175179687938
0.7421733450079534,0.7750380354552017
0.7614163571722571,0.7992770710796562
0.8282902920404553,0.6614320020124678
0.8370213652958476,0.5725526501360055
0.8259304885747034,0.8824494337907534
0.835414455114826,0.8635176456279087
0.8457421327052329,0.6381632714027522
0.8434603363830452,0.6524929423889827
0.8969683569757014,0.8312558813425145
0.9371344600385573,0.9096705808045783
0.9162287991956802,0.9992616981369614
0.8845998484473586,0.9989832345730119
0.9530573522440319,1.0
0.91753219469764,0.5037677933949722
0.8899027032828994,0.2717452303779209
0.9406045573741745,0.28515309094555985
0.7817907747802042,0.585344281254601
0.7782977570211385,0.8654119446999101
0.6958308868126762,0.8836587765100513
0.8405781707309935,0.80716718269557
0.835092163331975,0.8254492225425324
0.8109718770658756,0.8071074357239946
0.8538630240496502,0.8134134085007138
0.9105314222757386,0.6579315171676522
0.9226217390937033,0.8922057941759506
0.9059671659757217,0.915980287767021
0.837511044276488,0.9484533002733424
0.9572599989093453,0.9560454333042423
0.9669643497808866,0.5923805540678085
0.8386783208826994,0.5531065224488576
0.9357574326872956,0.13051672595131047
0.9941689967223233,0.6503484528735093
0.8442993013322049,0.8245199437524939
0.5833603957453503,0.7846879180954373
0.7732283043540743,0.7195119739332498
0.8556602175399579,0.5911706778934072
0.9175141193532245,0.08806596919190088
0.9023545568135376,0.7337189502457094
0.9406096757651297,0.7435174535840715
0.9432528835363158,0.8656925420842732
0.9226915362359852,0.8234471655396538
0.8935045941067734,0.916478001378448
0.9624268533567671,0.5017177254327921
0.9108621153494108,0.3934167372605587
0.9609881630019517,0.23889239783801317
0.9458702472410129,0.6655423211271693
0.8113995041674669,0.777591364855551
0.7743079317324436,0.8077267770989858
0.7938290178931566,0.7285588390309895
0.8910413043629665,0.8101310592497915
0.9485323504550783,0.6220603956529811
0.9089336152090576,0.7851178829087386
0.9299853483787239,0.8988681149617086
0.9068403093592051,0.9969433022577954
0.8698765822728598,0.8549375537456017
0.8778634879457257,0.9729052818456693
1.0,0.786587018263369
0.8570300478461973,0.5051377061003792
0.8822569523668379,0.4004156682165316
0.9919114805295268,0.3959442475402385
0.8806154412604508,0.3065841162676067
0.8653272229931969,0.8835840927955821
0.7376457098082455,0.7760459454211415
0.8699393043602517,0.5939857204737935
0.8817955096957056,0.0
0.8750916621902916,0.5513605238955879
0.9030153346726002,0.7776175041556153
0.9282467199736738,0.8259981478438811
0.9210183104153326,0.8299569181658534
0.9127332576319823,0.6936100613900132
0.9811027650575912,0.6611466510755521
0.9550204354934596,0.27878683774216195
0.9212626442568072,0.01599885200461759
0.957525301181342,0.5847841533960819
0.9727367181643259,0.7486002138088054
0.8319082714032277,0.787436812243008
0.7539364516453196,0.8458234733048398
0.8518674949250904,0.8197503216734273
0.9333888444519968,0.6005520193409483
0.6404521777603362,0.9380272223330341
0.6752768201785888,0.923903896978159
0.678538381051985,0.8756456525713906
0.6890565675495831,0.8579237101492636
0.7508547145464741,0.8217702827366111
0.657794173381924,0.89162022954689
0.6685743258071316,0.9128914431036202
0.6185821438659698,0.8341987051627273
0.6588024539470325,0.793748545593564
0.6643591036224195,0.7335548186562947
0.6655954090245328,0.8049770827100163
0.6460539030316554,0.8172096796981483
0.6767019201198088,0.912532516372461
0.6686118663128277,0.9265722133572687
0.6032872089904535,0.9531094170739005
0.5420849084345497,0.9848778090821448
0.5248021958186166,0.9854980095409063
0.46670462426545484,0.9907094594594594
0.46679699816108716,1.0
0.5642178864674168,0.9866771176157707
0.5153964174658314,0.9835428717462851
0.49684287485541356,0.9820344444998504
0.5665257167413263,0.953755069645291
0.6122894174970016,0.9471364814999501
0.5822127336657675,0.9176899454805358
0.45183554913210855,0.880584401283202
0.5785713202266409,0.8972363161131611
0.5440023268651664,0.8778412868588146
0.5272662675427496,0.8954079194508161
0.5697705515607845,0.887667360626309
0.5009661780451931,0.8936953558724776
0.4222464647532961,0.9057643321365646
0.5075737784372902,0.8991073061068449
0.5735815526760263,0.9455802666134769
0.6315785408070566,0.9706002127588843
0.6365106806531988,0.9886088810212427
0.5957897376452488,0.9667278556231508
0.5900822032064129,0.9862480677171637
0.5283764398465065,0.9571687693228283
0.5567053141222569,0.948069898773312
0.49683928003990374,0.9459620483029154
0.5062907997665659,0.8981157125760447
0.502686426563076,0.9252622087031681
0.5363103384597381,0.9510446793657126
0.4046354603640432,0.9647825870150594
0.5744889676843861,0.9257452794122536
0.60334299509751,0.9103805142781157
0.6042155127867778,0.8859589524949304
0.6023465374046686,0.8788022339682856
0.5936967308956316,0.8749122161829727
0.654762853930108,0.849868895648416
0.707245794985958,0.8710502476646388
0.6925393129541346,0.8591371006615471
0.6799851448807294,0.7771828562880223
0.706091839477407,0.7977704988198531
0.7078682138703417,0.7359161513912437
0.7295256882619872,0.6789979555200958
0.7242751581961107,0.5646197973804062
0.8449665870552421,0.08723322030517602
0.8030954605356814,0.2855955586582893
0.7760794913102198,0.34862849473089325
0.7844256174306559,0.4427592375585918
0.7396985086353421,0.3922684792726306
0.7206083514329966,0.3993711769887969
0.7904848400485658,0.364760978690868
0.8815673189133011,0.09901339300555168
0.8971196453954573,0.5334305707921944
0.9118882866616718,0.373204327482464
0.9442554627629403,0.22342176124463947
0.979331744898924,0.0
1.0,0.1711072811741631
0.9430991074551852,0.3918918918918919
0.9371791427742278,0.4856585136797314
0.9316044335022966,0.42309981799142315
0.9477169612637304,0.21254124281107675
0.9844721358758985,0.5425381285314954
0.9553361533228456,0.5278427915994396
0.9396328838547752,0.5421849789853196
0.9358207396518935,0.6948182047553599
0.9483102442372146,0.7680284710741058
0.915213098347489,0.8027234428221421
0.8471322334570847,0.7998870419430446
0.8085013269738169,0.7667349726775956
0.8404433504545155,0.7992147713616052
0.8309464693744005,0.7630561586624969
0.9426741993704182,0.463414785968966
0.9740585976347526,0.3409648493781912
0.9845898564231582,0.0
1.0,0.2978075679408269
0.9978407705025901,0.21861243351990917
0.9773115502224315,0.4425959770000465
0.9429878976828713,0.5206548911419636
0.9092913521841285,0.32643384525493163
0.888662127906789,0.6157483948502414
0.8955151833630386,0.6637655286204676
0.8518842572959298,0.8522726895471054
0.8168880097188834,0.8961009966203879
0.8037500426444867,0.8954100518561308
0.7974799965291368,0.9171177519271757
0.774717051008806,1.0
0.7664078622729881,0.9476019029407273
0.7383319126015476,0.9046487925688372
0.7247783012418804,0.8450291815230165
0.6880351769075647,0.8394198719864019
0.5400219467966816,0.9313259001786082
0.6090873808089567,0.8987801193819759
0.6050819441835313,0.9079537079457403
0.6215600519473818,0.9056796074603776
0.6229400856517106,0.9035449408733873
0.6360046193978737,0.893401954730461
0.7478970291263688,0.839925734849843
0.7974040474885162,0.7577605753972206
0.8329879906911389,0.5040713868361121
0.8757049125680719,0.22392586100432246
0.8889874467754294,0.3353049120570484
0.8860068996120436,0.5102002536369008
0.839779362985454,0.5526595356187213
1.0,0.036973901466451735
0.9960240281913498,0.0
0.9567973795657921,0.0718894189666312
0.9185659103426982,0.3424324694733957
0.8482980613938168,0.48090871713209815
0.7718160371436119,0.6293792869402912
0.6552318230486514,0.65915863392222
0.621225532822304,0.6823053378321053
0.7092031913569606,0.6651314716074843
0.7587736915777368,0.5892962728500851
0.7572329701755763,0.7027658310872105
0.716595917949771,0.7683600148798841
0.7016429751021697,0.7964131647816638
0.6941866475115461,0.882523967708041
0.6511565979649471,0.899225984976538
0.6430905954118034,0.8747074601734681
0.6070883176387967,0.9658226030660393
0.5221459282261075,0.9746369765119725
0.5429448050117388,0.9812004411755109
0.5944008314839183,0.9962748079646537
0.5076498013991814,0.9864090532347433
0.5406616963179867,0.9973248839956405
0.566681865222421,1.0
0.5539256627680534,0.98984904749163
0.47669371600938526,0.987664706611759
0.5193152045684803,0.9848022868032397
0.5107173247634271,0.9637903241595802
0.5511621817268408,0.9629934672087818
0.6032210438584421,0.9710834252448981
0.7498575417482024,0.9292233092079072
0.6129531903273788,0.9262120905584524
0.7135286139530034,0.9594745051459599
0.6802911605974945,0.9373811403995379
0.587745513175788,0.9562107200428123
0.6828968502074665,0.9273489659133182
0.636876563665943,0.9072363225802241
0.6836897244484759,0.9256005795323279
0.6161076475283384,0.964670717301781
0.6086965557883396,0.9738100987423888
0.5765239869718014,0.940156108257683
0.5601434013761193,0.9738211933928094
0.5799099091946454,0.9667388906654832
0.5754882503352989,0.9879760094500316
0.5587453765090954,0.9717256097163033
0.48741813304496806,0.9754540648841261
0.6942728780999824,0.9865199997389494
0.7854338180708508,0.9413595515150724
0.8171684931743433,0.8896885013737788
0.8482221952082575,0.722452961945349
0.8669221730146948,0.7487890515379143
0.8726422618204157,0.7632747492282692
0.9203812346772632,0.7250347523608763
0.9360827654059263,0.6424879427254988
0.9229136500825744,0.5910374803396268
0.8941408510174255,0.49972589687196123
0.8524609537991469,0.5445404530533131
0.841925046873993,0.6306134036429611
0.8033209429176807,0.6935487870936584
0.740804914881835,0.7492922265658141
0.5874420382319138,0.7780815391543265
0.5134436826512757,0.8830976263974365
0.4563087821626048,0.8887793926657834
0.46324637909654987,0.870486924628166
0.3789319380823441,0.9207469962865552
0.46193435186541587,0.8964536276243743
0.6188733895247405,0.8883545328173234
0.5542330335951435,0.8217938091850653
0.6273513899413029,0.6935494397201537
0.6091888515419264,0.8115240786545452
0.4929079561371595,0.8429486970312021
0.5918331678203593,0.8437468592349913
0.6585178701941472,0.8815711330248586
0.5883041043680489,0.852728305063729
0.5044257319046469,0.8587389950857225
0.5358586534987904,0.778534461942086
0.5843847256037812,0.9652164909710744
0.6726137363982732,0.9546341070586295
0.5671648110751417,0.9154045855974353
0.5735104268608163,0.9851694769013664
0.5503727800046075,0.977924094902463
0.5275623276187713,0.9921870745821079
0.6374281348377637,0.9786833759630023
0.6446170566110895,0.9341043743025543
0.6193761496532477,0.8952353196074747
0.6142319304806603,0.8023829154091873
0.6164425605501475,0.776174680660958
0.6910968488661524,0.6611290279285049
0.9552451276138849,0.26631974936055497
1.0,0.13093686846414315
0.9471662984426161,0.015116595659826745
0.911637492506199,0.3152327886706062
0.6604708215694284,0.4665214573594659
0.8446151073946248,0.5714088498425834
0.7898556879402503,0.5453325305917407
0.8593029553746663,0.5919117393288416
0.9287233766597753,0.42662468890567656
0.9025543016557185,0.0
0.9524351323597442,0.4103369597312605
0.8497074194213723,0.655679844155645
0.8433856335086003,0.712408109735287
0.7872495232677558,0.7886061823885141
0.696847429209067,0.8128671296491584
0.5639702939642715,0.8186361318081243
0.4951263662813511,0.847448930679173
0.6685098259805202,0.8687555843588102
0.6372587266711325,0.8954669386784675
0.623758744377815,0.9247107637677213
0.5224267800854042,0.9148163345131589
0.612792920996767,0.9236861178112765
0.5720157321610736,0.9209856848676818
0.5920300476053905,0.948927227895526
0.5824090612109367,0.9344832478822578
0.5974885044973826,0.9394899011784196
0.5656928709051198,0.9294359462060873
0.5823282579977405,0.9605841095512189
0.5717074205119569,0.942860648916874
0.6018680771423683,0.9302251383387083
0.6304588963106296,0.9506022479321096
0.6997583460108723,0.9777645691846932
0.649551952478925,0.9740118800642704
0.6605202275890785,0.9738339475329117
0.6143885619293173,0.9620313452696406
0.5973282138170724,0.9740402572352199
0.5047672370109604,0.9685082428012103
0.41815725913537727,0.9549408872851101
0.5465385015022197,0.9641887772123647
0.5485272312308794,0.9730278824878342
0.5967062514426528,0.966167509673164
0.6038292124856837,0.9741039141322146
0.5958361467833871,0.9823164207950976
0.5534357776697149,0.9932446994128994
0.6284818760458859,0.9886000467839845
0.6164394025460365,0.9909929325505324
0.5834362003184359,1.0
0.5410883086031741,0.9910274453260115
0.5580007295760884,0.9763418758843899
0.5873629016208496,0.96642673896454
0.5713588908696884,0.9840934452569859
0.42824395296115614,0.9746423134296879
0.520679463307528,0.9850444639590755
0.5115210745813632,0.9689093579473335
0.748507343821842,0.9801252430274606
0.7033528408347532,0.9700751228079594
0.6498990859580062,0.9392176337274181
0.5620467773854898,0.9602044690209492
0.6074246437949006,0.9462283288530637
0.6330015959263902,0.9342930441418399
0.6312045931846443,0.934830676488747
0.524074005729263,0.9223577594306159
0.6618278664257654,0.8281762299011017
0.6700901143985658,0.9539119505343872
0.6755833967166065,0.9539726859389103
0.6852571352097787,0.9688494858579297
0.7289564611735799,0.9641239339671185
0.6629536137242004,0.9639206390714231
0.7473841407858943,0.9546171560646832
0.7385375756540064,0.9546905446784819
0.6942127976371671,0.9581887352695555
0.6737291614688974,0.9412663331843066
0.6361957495145641,0.9348916463512362
0.6681443053774013,0.9463233991581398
0.6705397453823598,0.950440753456435
0.7319667816200961,0.9438745813896599
0.7292527817617623,0.9151366124828128
0.717247940528019,0.9046673471281432
0.6717092855834468,0.9258268872261635
0.5539568486485212,0.9444524112799143
0.6850929988282326,0.9411111204838587
0.7576781344633806,0.9511341493247404
0.8227837427149118,0.9625751811517794
0.7521632315348784,0.9627194277375218
0.830158318753425,0.9662935375842493
0.7266476956873247,0.9763579002420981
0.6246873240303269,0.9709237686318507
0.5356922744547064,0.9756231705568256
0.5614650080168897,0.9755843673817136
0.6556640758611203,0.9655663998245422
0.6478218561069091,0.9735573232557551
0.6727524051079169,0.9640058373472125
0.6326103263659327,0.9664622470412579
0.6423271291867627,0.9830193931520831
0.655511325377124,0.9853779513610635
0.6394242147006067,0.9714079647734654
0.6742727053974303,0.9627362986832226
0.640784765993153,0.972712932423427
0.6852156567309072,0.9862830775979148
0.7092922227703428,1.0
0.7450358768110036,0.9734982749458021
0.6815181912547116,0.9772613393843792
0.739897427836519,0.9761537617991176
0.6584928771259568,0.9790117000008436
0.6344802387531536,0.9804820029186736
0.6490111580432792,0.9601499827072807
0.6676286526878543,0.9795068622571639
0.6845355813828198,0.9719571140560284
0.7333477179362818,0.9615747340717183
0.7047188197577233,0.9564645246189275
0.6534247429948296,0.9703383468160308
0.6532291454638129,0.9616236598142509
0.705065167692412,0.9739065518317629
0.7351305420524494,0.977591166372831
0.7464750126649045,0.9779454562325491
0.6882635160310135,0.9695665010502164
0.7777810989656498,0.963506457354467
0.7436692033542198,0.9568238757623558
0.6554675809786074,0.9588956278944216
0.7177668837315664,0.9425873282326841
0.684955139247618,0.9418002986157389
0.739507041273877,0.9482610272718838
0.8542471071896944,0.8890659400912718
0.938004083457018,0.7157954229124314
0.9763309148169604,0.0
0.9940191570244064,0.42345061452419713
0.9996151343472355,0.12211274853011886
0.9852931363171706,0.2573966443689001
1.0,0.34985280099876
0.9848048201907295,0.5207681341577602
0.9878560780149189,0.5197803402869748
0.939520290702363,0.5743823125005272
0.8499418168927247,0.5802812386648334
0.7852522501244944,0.5240410976237273
0.9450851720226807,0.4934220182712342
0.9736984385224761,0.45568002564383747
0.9925418632866824,0.42506432048048454
0.9806364594673737,0.2196436856267978
0.6707125959971969,0.9097644038718526
0.48821848455242395,0.9091794369077936
0.695276570258988,0.8969296409799427
0.7889846591622918,0.8829116183937942
0.8063081450247959,0.8287813313533751
0.7580381159212368,0.8499576821504097
0.8357809890591708,0.8794998805806343
0.8549490183152354,0.8873716498084335
0.7887222465667082,0.8651439302331223
0.8241181398264834,0.8160514661588752
0.8802488504942237,0.7881756718663351
0.80692955163143,0.6859636288589624
0.9970042290200254,0.14394595069261523
0.9007107831162874,0.19506837313921907
0.8356816008791597,0.49377567131963696
0.9785804321844659,0.5094522392583221
0.7732119168730031,0.6576856697786317
0.8401927515541474,0.739431386142775
0.7799436666445766,0.7660976108951464
0.8277046189188911,0.8129868816374701
0.847370529541309,0.7936272769548642
0.8249023028915634,0.8600982484818023
0.7944630201521721,0.8482010728266786
0.7547427775987207,0.8801056904096511
0.7085881484831454,0.8887295112074818
0.7085159540439072,0.9217463177320503
0.6284822158366796,0.9112312632040404
0.609303372800611,0.9200023508018181
0.6793333006812632,0.9465783703681431
0.6966315627620293,0.966416335885844
0.6446329178139498,0.9657456056577786
0.5895388361401961,0.9524967189572007
0.48521247454893635,0.9564746309873265
0.5734773789487421,0.9533984291313549
0.6897777563300217,0.9548277029693566
0.7467929249495601,0.9619576712164477
0.7572629281708507,0.9592990100322518
0.7435783967907482,0.9648223692460453
0.6710613667398173,0.9521191555837865
0.48847597009251803,0.9408199309725315
0.5082063632109635,0.9616484451051899
0.6656061117629813,0.9791116907629548
0.6484451364103708,0.9768726203683994
0.5991870687180093,0.9864422288744751
0.5701829857904793,1.0
0.5719754912434932,0.9796276370922359
0.757429622538288,0.9455478444548241
0.8326812591013061,0.9142961894117563
0.8322753868546681,0.8568952810045304
0.7835735475041171,0.8032406213087201
0.729184085027694,0.5788572711359464
0.7864251722298147,0.8323089008258899
0.804096701040117,0.7788189339318766
0.8527111594863801,0.8232125278602476
0.8156497221954123,0.8181535203428071
0.8498710107801914,0.8203625223420137
0.8544334961583187,0.8129482710843517
0.8542210333146293,0.5666044000312984
0.9951889121105908,0.2591348980971831
0.8886989985225054,0.0
0.8085397616235485,0.7013313123727005
1.0,0.5810372297987365
0.7536538616579309,0.6977521482672575
0.9124488611134541,0.7422031454958398
0.8044157909378018,0.7401137337054069
0.7941572339068564,0.7504183094659751
0.8003358560048214,0.7777241709921306
0.8015924066400912,0.7954351392252126
0.7901180165212793,0.8567131622008836
0.7771194617082173,0.8606565639136203
0.7728203377620118,0.8945675635135056
0.6933339736730353,0.905218267506896
0.5901966715778434,0.8951812321276704
0.5806167878466418,0.8939043503842775
0.6357807943367164,0.8254307553898453
0.773649065337915,0.7538412185962254
0.8130543536909617,0.656541161919795
0.80068993317941,0.6121312721475071
0.7453403396435213,0.744371090253243
0.7417162514153414,0.7256046368735798
0.6716179207968078,0.7819940436779296
0.5388706741852143,0.6564305899115953
0.5506156387844003,0.7550151357850745
0.6064126559022273,0.7257853923121336
0.4947913777041669,0.6675864447987457
0.6859993511228122,0.8510694365727179
0.6518987904611349,0.5777648961020387
0.6818913242721075,0.6478999925843922
0.7062601125627532,0.39072439893850874
0.6177665920112085,0.26786499356431187
0.6600289728794216,0.014709718683623689
0.8588221585425743,0.5490545762245023
0.8279461676633005,0.5985011202864543
0.7543113262630903,0.431212955066714
0.7524483735886179,0.518909137617789
0.7261255322811787,0.5137860782558491
0.6673867830233813,0.4967920875465462
0.6199225773370514,0.47939156262745575
0.6278382849605773,0.642456141977107
0.7024424887228182,0.5644985724955109
0.6908207854810636,0.6261149895916649
0.6411903334781077,0.635989996874851
0.6544592253713775,0.632184863155553
0.4864520022856653,0.5564950130037979
0.5490118469173315,0.6920754961836104
0.6492120570430947,0.6757588417880089
0.6882859687051345,0.6504239476458094
0.7214794865829479,0.5984948302620358
0.6409574733928323,0.2445664120641344
0.65342195219796,0.26933189346949804
0.7022439947624577,0.521650264048604
0.7010478234092452,0.4044641296460107
0.7309847175241437,0.36570632339465337
0.756068788198081,0.5577116361479096
0.6224365656465031,0.38888473232304505
0.6484321366107505,0.0
0.6803924995503678,0.13229411094808544
0.7238378985220718,0.24640144392476337
0.7970614676419708,0.5700033370234809
0.842552301355996,0.7538309559248058
0.7350232150607595,0.5768068260669206
0.6837757174436815,0.5611721427398552
0.7254737966373854,0.5562328183017199
0.7991647654328419,0.5932194860983839
0.8225399731466574,0.9284774565524839
0.7649982400841954,1.0
0.6565778654361542,0.9081831893469497
0.5148317972236618,0.7381724367157333
0.6053671836661129,0.7681351335603922
0.5444489015183839,0.6836471945166878
0.6315027245321584,0.7411840341965454
0.7264947701119374,0.6996337881572744
0.7253052605193114,0.7266706304855634
0.708152510844023,0.8368473603084893
0.6982627161970932,0.746425941914604
0.6393962183720341,0.6193604965279065
0.7320717259576764,0.7060165076725056
0.7269132965824293,0.5582896562865814
0.5019070210982786,0.22256688613334322
0.6702077296714372,0.3044163254604298
0.8028475784062818,0.6036023300898877
0.8615784872967972,0.7645177074119
0.8570962462031442,0.700151556483095
0.8781847744425197,0.4356662923550381
0.893044122600269,0.38597708577209716
0.7904937033788413,0.06660837910705489
0.7023298091554318,0.03167159716300035
0.8286083456594603,0.3245424172762473
0.9408749732528658,0.470534877192239
1.0,0.5811164859553687
0.9345201846739792,0.7568483304907022
0.9056456646236466,0.7844709443120627
0.9660056008881037,0.839536266034997
0.7657686845547533,0.8298125274488811
0.8127547076189042,0.8827189781343756
0.9121288856247802,0.909861842836305
0.8139550131024471,0.9128267629457302
0.9058082038201646,0.9276443083587466
0.8320017592580528,0.9264466993436962
0.9126862108476681,0.9047627446588226
0.8616612470125546,0.8486426803865508
0.8505691714043955,0.8935821208791402
0.82627933224298,0.9030236541008849
0.8573002603619742,0.8863364981489091
0.87447242942095,0.8800397909563763
0.8855180628915478,0.8857809063378034
0.8622745155906874,0.9425182948446371
0.7547237003179736,0.9388707905101391
0.9384671353658122,0.9436453525185947
0.8605224034386599,0.945393261994169
0.901008276726311,0.988247910357466
0.9433705672283842,0.937283385335551
0.8816085057995001,0.8616329460652635
0.8012905978135868,0.8744644712265174
0.9566666011359595,0.8629346183084258
0.9404858219721645,0.8909823039598704
0.9465557915454624,0.9173561590438882
0.8686583056047416,0.8798016801801881
0.8627703776591966,0.9002509863959377
0.9471859347530663,0.9418004349490179
0.9223071065264947,0.974093547550722
0.9178588931554266,0.9832599305422047
0.9481723395587606,1.0
0.8949671521897197,0.955443300532839
0.9247915402685885,0.9486615528702931
0.9083091905070135,0.9422166878614654
0.8982297005538908,0.9661900335648005
0.7861274279907031,0.9279512066925002
0.8869989419327118,0.9524025377317391
0.8338955396210681,0.9110259399643363
0.9015006052457729,0.9617117871889347
0.7672495857349291,0.9293357767614465
0.8692825917098561,0.8599538241472547
0.8968874934943596,0.9420632386945885
0.9880687251437346,0.9132430158581777
0.8748421027355167,0.8417797986817482
0.937543683666502,0.9004591128521614
0.8299571411006917,0.9517481740431033
0.8070288952519181,0.9367313210914998
0.7128297512251841,0.9194850457613636
0.7073024423210821,0.9291682173263511
0.8591430548251683,0.9033905210745675
0.7817111613278271,0.8269622532687319
0.8492753969515972,0.8575074563948617
0.8719706632564804,0.8810980610727684
0.9909885802765082,0.8594088150373128
0.9408294586003574,0.8862871122101442
0.7219125283126784,0.9319796882688994
0.9205134834322227,0.8988487784917182
0.8854528128009533,0.8818600155565707
0.9415866719206838,0.8469300465815229
0.9753527638238689,0.829117596739117
0.9640924505325411,0.8298936614911379
1.0,0.830764970553634
0.7427201195312544,0.7994966161813029
0.901964710529982,0.7615787979109748
0.9078236807394878,0.710323248607052
0.8773617972982422,0.7714295289110576
0.884091426459262,0.7129512860627589
0.9004990592421445,0.664604215795387
0.90411068629044,0.3429253760827426
0.7878756924970668,0.17619139167811657
0.8905071815966539,0.25221928062325055
0.849659404437676,0.16467741281177078
0.949152892779977,0.0
0.9369869303138572,0.727209905712074
0.9201323716825064,0.7684249659384434
0.8899182858225082,0.810400282413854
0.8234123718126092,0.8693031253569109
0.7397337170101341,0.8028995296563388
0.7851254920278301,0.7807626904534196
0.8197665875537657,0.5625581872906844
0.8038228380585444,0.6986876062080287
0.7176424855484181,0.8106589887322871
0.6165719450407905,0.8533587982644469
0.5801361210496749,0.8442726401196106
0.6941287303603628,0.8809824033557411
0.7885137404380939,0.8480857462912993
0.8328890952755045,0.8370124236715416
0.8987869714166802,0.7227147031712723
0.9113787922674892,0.47396554966296073
0.8917246148057658,0.7307738231890846
0.85394129771485,0.7329141348826103
0.7906299561303591,0.7334159732260591
0.8949597972131861,0.6526358626370393
0.8161727102681052,0.692013444652999
0.8084053955662571,0.58325007815988
0.8841052274531852,0.6990210114522971
0.9524987629265197,0.7170075898723254
1.0,0.5113020340027203
0.9594992994183786,0.6914357537323506
0.8659660090530845,0.7470705907733272
0.8532920758280961,0.7514703286637372
0.828684130367983,0.6783060475558166
0.7935987791304275,0.658364895311907
0.8413924262211975,0.6691601879528802
0.8800269168822584,0.6690283832845146
0.9250409362677193,0.5870109816073363
0.9450910394375572,0.6231496874181629
0.9485340514146203,0.7453871250200447
0.9092794223979849,0.7467464147399727
0.8798769094328303,0.6836523563905941
0.824004925513531,0.7552032560656105
0.8122493737549353,0.8710713844854657
0.8435684169391485,0.9228887891621376
0.8463755433950849,0.8865187762527789
0.7851032445332469,0.9558240935472818
0.702980573041498,1.0
0.5941320310314447,0.9972485414962627
0.5176579639639445,0.9655482208965486
0.40953435304100033,0.990984791414065
0.5090185825281804,0.9771109801075896
0.49670298515729844,0.9737532778119387
0.4038097265892425,0.98952859497954
0.3452419367027138,0.9837963897634208
0.37260035401807373,0.968198734905914
0.3739804328417655,0.9666764919307855
0.4151069032919844,0.9445180217647866
0.5966499774331543,0.933633609555925
0.722554185681868,0.8444306903565129
0.7968856568747185,0.5157542630302038
0.8446441963518078,0.0
0.8716117065354404,0.09922613066486081
0.9067617428892064,0.33353387639548554
0.9433291787533156,0.13597944423999178
0.8994322503950021,0.10606180341088563
0.9637115090824654,0.39529027598801586
0.9679620611398598,0.6106991934823313
0.9235965644269539,0.6778220908085135
0.8596514500283282,0.7675158886634141
0.7547818423872259,0.7633673583575696
0.7110069216097737,0.7845824301204527
0.6358161968311541,0.7643147945404603
0.5659688023819603,0.7468525506654838
0.6112554667028247,0.7803456454852431
0.6588564754119575,0.7618399239513021
0.7421733450079534,0.7545491357420805
0.7614163571722571,0.7843404517468012
0.8282902920404553,0.6573733319643337
0.8370213652958476,0.5007394905244845
0.8259304885747034,0.8917575179135016
0.835414455114826,0.8768995777941396
0.8457421327052329,0.700699358572731
0.8434603363830452,0.7230717264203177
0.8969683569757014,0.865738806282308
0.9371344600385573,0.9186996221421718
0.9162287991956802,1.0
0.8845998484473586,0.9948136190737918
0.9530573522440319,0.9920434412813612
0.91753219469764,0.5437968302401406
0.8899027032828994,0.42352010931385137
0.9406045573741745,0.4206622249668627
0.7817907747802042,0.6471772207636947
0.7782977570211385,0.8653947267221181
0.6958308868126762,0.8832023057378527
0.8405781707309935,0.8235218184672223
0.835092163331975,0.8483603147181044
0.8109718770658756,0.8184775671371186
0.8538630240496502,0.8364295246349721
0.9105314222757386,0.7412881529134543
0.9226217390937033,0.8954205034536142
0.9059671659757217,0.9342812537809396
0.837511044276488,0.944879803789193
0.9572599989093453,0.9426655506195006
0.9669643497808866,0.6677666717791342
0.8386783208826994,0.639174784770364
0.9357574326872956,0.30282869380652294
0.9941689967223233,0.7077820001862077
0.8442993013322049,0.8441468018816879
0.5833603957453503,0.8256398193155021
0.7732283043540743,0.762924235479955
0.8556602175399579,0.6522902880058363
0.9175141193532245,0.24376709996703133
0.9023545568135376,0.7685442016297227
0.9406096757651297,0.7866337909516521
0.9432528835363158,0.8817954026472986
0.9226915362359852,0.8522868696990945
0.8935045941067734,0.9193661919568142
0.9624268533567671,0.5364731080459294
0.9108621153494108,0.46055926196958336
0.9609881630019517,0.4077972476333848
0.9458702472410129,0.7587462550425647
0.8113995041674669,0.8035485622197045
0.7743079317324436,0.8304659287022174
0.7938290178931566,0.7381073285348103
0.8910413043629665,0.7966323381712869
0.9485323504550783,0.6507223646766574
0.9089336152090576,0.8342400092114372
0.9299853483787239,0.8934189949008758
0.9068403093592051,0.9829282564881486
0.8698765822728598,0.8758363044865726
0.8778634879457257,0.9536329179341013
1.0,0.7958681667036234
0.8570300478461973,0.5849298549963275
0.8822569523668379,0.48612594751189997
0.9919114805295268,0.5411229047691226
0.8806154412604508,0.3167569444475679
0.8653272229931969,0.8997676001192809
0.7376457098082455,0.8115033218295318
0.8699393043602517,0.65425491482794
0.8817955096957056,0.21536636826947772
0.8750916621902916,0.6206803959658583
0.9030153346726002,0.8161558172159421
0.9282467199736738,0.851578470604586
0.9210183104153326,0.843213963962951
0.9127332576319823,0.7579033725644002
0.9811027650575912,0.7160826384650364
0.9550204354934596,0.38174660182078807
0.9212626442568072,0.0
0.957525301181342,0.6700591861821247
0.9727367181643259,0.7690484018741317
0.8319082714032277,0.8057313309851964
0.7539364516453196,0.8701362779946953
0.8518674949250904,0.8200418922486746
0.9333888444519968,0.6428656564970542
0.6404521777603362,0.9274000921980432
0.6752768201785888,0.8841726325841968
0.678538381051985,0.896885620515935
0.6890565675495831,0.8509884884471891
0.7508547145464741,0.7681444758739285
0.657794173381924,0.9202431915925947
0.6685743258071316,0.9219204698359469
0.6185821438659698,0.8589160898787893
0.6588024539470325,0.7525164674726844
0.6643591036224195,0.7193125194600584
0.6655954090245328,0.7596645663556358
0.6460539030316554,0.7820710012949534
0.6767019201198088,0.8651097519784622
0.6686118663128277,0.9229546722293552
0.6032872089904535,0.8831444813750051
0.5420849084345497,0.9730694796971767
0.5248021958186166,0.9613890438358786
0.46670462426545484,0.9799320727066286
0.46679699816108716,1.0
0.5642178864674168,0.9617895222094964
0.5153964174658314,0.9760461122241623
0.49684287485541356,0.9730969850799801
0.5665257167413263,0.9482513727936557
0.6122894174970016,0.9459409206381689
0.5822127336657675,0.9277318071146523
0.45183554913210855,0.8834756461839582
0.5785713202266409,0.8842083895818411
0.5440023268651664,0.8846836825966842
0.5272662675427496,0.8873803103267309
0.5697705515607845,0.8820635198308309
0.5009661780451931,0.8757900921210281
0.4222464647532961,0.8855253473104686
0.5075737784372902,0.8959955463284165
0.5735815526760263,0.9486452498754007
0.6315785408070566,0.9724137513711434
0.6365106806531988,0.9874195880133743
0.5957897376452488,0.9781497239009674
0.5900822032064129,0.9744706038971827
0.5283764398465065,0.9425737116753748
0.5567053141222569,0.9447796433762087
0.49683928003990374,0.9419146827034051
0.5062907997665659,0.9161734951530014
0.502686426563076,0.9133013830806689
0.5363103384597381,0.937757519146497
0.4046354603640432,0.9548196582071111
0.5744889676843861,0.8950724656815339
0.60334299509751,0.8831895902028027
0.6042155127867778,0.8847931540202417
0.6023465374046686,0.87113343081241
0.5936967308956316,0.8679697616823613
0.654762853930108,0.8523335016662761
0.707245794985958,0.8772401759024241
0.6925393129541346,0.8546384527452022
0.6799851448807294,0.7704664802901928
0.706091839477407,0.7659456955726236
0.7078682138703417,0.7578024519398446
0.7295256882619872,0.6716016824492553
0.7242751581961107,0.5492439870482654
0.8449665870552421,0.04969177468030494
0.8030954605356814,0.248066646642748
0.7760794913102198,0.3220984846734506
0.7844256174306559,0.41734412424511474
0.7396985086353421,0.3994837789755455
0.7206083514329966,0.3652087713565545
0.7904848400485658,0.34923529534729947
0.8815673189133011,0.127875825299011
0.8971196453954573,0.5580869676195631
0.9118882866616718,0.38354385953331066
0.9442554627629403,0.1958515281440578
0.979331744898924,0.0
1.0,0.21142012491844653
0.9430991074551852,0.3711394819966267
0.9371791427742278,0.48929325468994284
0.9316044335022966,0.4217312328022594
0.9477169612637304,0.17618682976258454
0.9844721358758985,0.41679876140053546
0.9553361533228456,0.43842250709827746
0.9396328838547752,0.5209818011539632
0.9358207396518935,0.6384842936202086
0.9483102442372146,0.7210148974169545
0.915213098347489,0.7313075278116198
0.8471322334570847,0.7351653429869224
0.8085013269738169,0.6802434778331887
0.8404433504545155,0.7586360241039162
0.8309464693744005,0.7269850329067024
0.9426741993704182,0.35525354504012024
0.9740585976347526,0.19846179225998292
0.9845898564231582,0.0
1.0,0.20561181464863143
0.9978407705025901,0.05051739808041675
0.9773115502224315,0.2396748369010012
0.9429878976828713,0.4191723680017542
0.9092913521841285,0.3047556153496984
0.888662127906789,0.5937561799330082
0.8955151833630386,0.6483522057173539
0.8518842572959298,0.8251784687803874
0.8168880097188834,0.8118410846557322
0.8037500426444867,0.9034111693227357
0.7974799965291368,0.937822060964751
0.774717051008806,1.0
0.7664078622729881,0.9276969611892523
0.7383319126015476,0.8706745592202807
0.7247783012418804,0.8107206275789213
0.6880351769075647,0.8012507928245662
0.5400219467966816,0.9193578300327582
0.6090873808089567,0.8815573892274225
0.6050819441835313,0.8867646712250024
0.6215600519473818,0.8913259100703833
0.6229400856517106,0.8776519277292377
0.6360046193978737,0.8726372803273968
0.7478970291263688,0.7988561808551952
0.7974040474885162,0.70888404114593
0.8329879906911389,0.3859147223039098
0.8757049125680719,0.27422456890324315
0.8889874467754294,0.26324644625033683
0.8860068996120436,0.41730545186645507
0.839779362985454,0.4758960838821199
1.0,0.0
0.9960240281913498,0.21510443626355596
0.9567973795657921,0.3254149846842527
0.9185659103426982,0.504563902338201
0.8482980613938168,0.706674202914842
0.7718160371436119,0.7194516790210975
0.6552318230486514,0.7002093167245785
0.621225532822304,0.7779325418157523
0.7092031913569606,0.780958523741448
0.7587736915777368,0.7788454129359368
0.7572329701755763,0.7934649487405189
0.716595917949771,0.8231604559097754
0.7016429751021697,0.8436823788678041
0.6941866475115461,0.901923012420305
0.6511565979649471,0.9224712246161545
0.6430905954118034,0.9147508006885967
0.6070883176387967,0.9730335876741548
0.5221459282261075,0.9803814296450137
0.5429448050117388,0.9954651064759458
0.5944008314839183,1.0
0.5076498013991814,0.9794241387781669
0.5406616963179867,0.9860154852676017
0.566681865222421,0.9879989629348942
0.5539256627680534,0.9841131416273764
0.47669371600938526,0.9873068307598587
0.5193152045684803,0.9861908979406462
0.5107173247634271,0.9649256241201037
0.5511621817268408,0.9639846507112145
0.6032210438584421,0.9649496470443191
0.7498575417482024,0.9391762222002642
0.6129531903273788,0.9376369419995957
0.7135286139530034,0.9481381327207639
0.6802911605974945,0.9439531580173564
0.587745513175788,0.9647293613618912
0.6828968502074665,0.9308234967768488
0.636876563665943,0.9030067635863235
0.6836897244484759,0.9320037929024497
0.6161076475283384,0.9704935033854193
0.6086965557883396,0.970490783809093
0.5765239869718014,0.9545078337396078
0.5601434013761193,0.9761153209145391
0.5799099091946454,0.9714254115398876
0.5754882503352989,0.9853274324570557
0.5587453765090954,0.9654396240457687
0.48741813304496806,0.9656757739234331
0.6942728780999824,0.968825949834695
0.7854338180708508,0.953337962656591
0.8171684931743433,0.9104393656860177
0.8482221952082575,0.8100892655602826
0.8669221730146948,0.7869588156426404
0.8726422618204157,0.789387397301999
0.9203812346772632,0.7158686372112376
0.9360827654059263,0.6145499146506296
0.9229136500825744,0.31731925922366977
0.8941408510174255,0.39207134717839426
0.8524609537991469,0.5656220169647171
0.841925046873993,0.6115706187852015
0.8033209429176807,0.6839525959715822
0.740804914881835,0.7755229971906776
0.5874420382319138,0.8144596247165975
0.5134436826512757,0.802592753416921
0.4563087821626048,0.8639871889824524
0.46324637909654987,0.8757321326101678
0.3789319380823441,0.9039137422911343
0.46193435186541587,0.8677198074902571
0.6188733895247405,0.8737568136718541
0.5542330335951435,0.7939902802342099
0.6273513899413029,0.6806623618795173
0.6091888515419264,0.8275983512115259
0.4929079561371595,0.8472504630078695
0.5918331678203593,0.8631046864645779
0.6585178701941472,0.8817074950617027
0.5883041043680489,0.8698424368129104
0.5044257319046469,0.861014238795119
0.5358586534987904,0.7967615285106784
0.5843847256037812,0.9464019403850872
0.6726137363982732,0.9382907759466065
0.5671648110751417,0.9114581284382146
0.5735104268608163,0.9592367494401223
0.5503727800046075,0.9481750952918767
0.5275623276187713,0.9692076164835456
0.6374281348377637,0.9578827428896775
0.6446170566110895,0.8927809921227289
0.6193761496532477,0.8286970708968702
0.6142319304806603,0.6886543120423612
0.6164425605501475,0.6024170411702393
0.6910968488661524,0.5159787793627372
0.9552451276138849,0.41645822499969604
1.0,0.0
0.9471662984426161,0.07295470265143522
0.911637492506199,0.29852876065842054
0.6604708215694284,0.47145463791947917
0.8446151073946248,0.5303113642849837
0.7898556879402503,0.5153400430449626
0.8593029553746663,0.45649189992225014
0.9287233766597753,0.3804665421619615
0.9025543016557185,0.34971063742737324
0.9524351323597442,0.4481175160381468
0.8497074194213723,0.5713392648309494
0.8433856335086003,0.692277155770836
0.7872495232677558,0.7910717108477168
0.696847429209067,0.8079263386103587
0.5639702939642715,0.8146870728495579
0.4951263662813511,0.8398931958488577
0.6685098259805202,0.8704316584327142
0.6372587266711325,0.8833494388347389
0.623758744377815,0.9199347959655898
0.5224267800854042,0.9134344200910826
0.612792920996767,0.9134143925245678
0.5720157321610736,0.9197552631371896
0.5920300476053905,0.9402885257064545
0.5824090612109367,0.9349061172056109
0.5974885044973826,0.935419681232668
0.5656928709051198,0.9269909368108818
0.5823282579977405,0.9562433435163972
0.5717074205119569,0.9433491670320505
0.6018680771423683,0.9296166938350143
0.6304588963106296,0.9548786079124624
0.6997583460108723,0.9789453054311184
0.649551952478925,0.9723011602398444
0.6605202275890785,0.9714750231211102
0.6143885619293173,0.9602424193872566
0.5973282138170724,0.9748489528086158
0.5047672370109604,0.9681168293787235
0.41815725913537727,0.9582489612488047
0.5465385015022197,0.9662771543402955
0.5485272312308794,0.9697733952375878
0.5967062514426528,0.9671533603753166
0.6038292124856837,0.9744426793164591
0.5958361467833871,0.9764633177237526
0.5534357776697149,0.9960052157505366
0.6284818760458859,0.9907501253511083
0.6164394025460365,1.0
0.5834362003184359,0.9974135828386643
0.5410883086031741,0.9841975347496161
0.5580007295760884,0.9812413228779899
0.5873629016208496,0.9713133720485267
0.5713588908696884,0.9736716180056406
0.42824395296115614,0.9678636237163581
0.520679463307528,0.9807628070923335
0.5115210745813632,0.9654188300610912
0.748507343821842,0.9846224052678222
0.7033528408347532,0.974744523354646
0.6498990859580062,0.9456916770440457
0.5620467773854898,0.9645454851070009
0.6074246437949006,0.9544344250979742
0.6330015959263902,0.9441960469875321
0.6312045931846443,0.9458454601440698
0.524074005729263,0.9387313824099314
0.6618278664257654,0.8629098766659538
0.6700901143985658,0.935887061704093
0.6755833967166065,0.9351472335159784
0.6852571352097787,0.9524164968474732
0.7289564611735799,0.9509236292535992
0.6629536137242004,0.9504568328968127
0.7473841407858943,0.9490839671965466
0.7385375756540064,0.9412497151331195
0.6942127976371671,0.9429209341651996
0.6737291614688974,0.9228806179326866
0.6361957495145641,0.9166735475091901
0.6681443053774013,0.9280539105754696
0.6705397453823598,0.9384357257747553
0.7319667816200961,0.9230997039586313
0.7292527817617623,0.8893967868116818
0.717247940528019,0.8753752811512255
0.6717092855834468,0.9044410609048142
0.5539568486485212,0.9207260885217639
0.6850929988282326,0.9203726884497627
0.7576781344633806,0.9320084683905104
0.8227837427149118,0.9357725644845037
0.7521632315348784,0.9535603681085609
0.830158318753425,0.9695558498721264
0.7266476956873247,0.9768033036851591
0.6246873240303269,0.9693565806726492
0.5356922744547064,0.9724656205584161
0.5614650080168897,0.9704156799538488
0.6556640758611203,0.9624548203879915
0.6478218561069091,0.9656959724502074
0.6727524051079169,0.9483133128339273
0.6326103263659327,0.955718200323895
0.6423271291867627,0.9748348322560686
0.655511325377124,0.9771523000179453
0.6394242147006067,0.9621575679909812
0.6742727053974303,0.9489507540852938
0.640784765993153,0.9626067493909078
0.6852156567309072,0.9778513936183213
0.7092922227703428,1.0
0.7450358768110036,0.970154758405362
0.6815181912547116,0.9744638172272077
0.739897427836519,0.9728487458701183
0.6584928771259568,0.9768792681866173
0.6344802387531536,0.979622797717542
0.6490111580432792,0.9563688527929065
0.6676286526878543,0.9792363696014286
0.6845355813828198,0.9702516406680913
0.7333477179362818,0.9571031763070023
0.7047188197577233,0.9474435743389712
0.6534247429948296,0.9581743858710431
0.6532291454638129,0.9467984265439785
0.705065167692412,0.9642570506617169
0.7351305420524494,0.9749757519109475
0.7464750126649045,0.9742216115703844
0.6882635160310135,0.9612801229523988
0.7777810989656498,0.9636438299760326
0.7436692033542198,0.9539765214643754
0.6554675809786074,0.9516040069623117
0.7177668837315664,0.926883616879092
0.684955139247618,0.9264597569796514
0.739507041273877,0.9295654940610072
0.8542471071896944,0.8590968591430984
0.938004083457018,0.6581685509165832
0.9763309148169604,0.5414133140449555
0.9940191570244064,0.5069507518834242
0.9996151343472355,0.22608907223123154
0.9852931363171706,0.0
1.0,0.2809673693933519
0.9848048201907295,0.41584949780858926
0.9878560780149189,0.5597846131149959
0.939520290702363,0.567644186678909
0.8499418168927247,0.5542920493791278
0.7852522501244944,0.4843683771890712
0.9450851720226807,0.4040617888649252
0.9736984385224761,0.34410708132275114
0.9925418632866824,0.33496932245169375
0.9806364594673737,0.16202787787110035
0.6707125959971969,0.8932979738544727
0.48821848455242395,0.895751764683075
0.695276570258988,0.8788656629399682
0.7889846591622918,0.8655024652789495
0.8063081450247959,0.8141254344843234
0.7580381159212368,0.8396818364910109
0.8357809890591708,0.8779279450695499
0.8549490183152354,0.8818568824255444
0.7887222465667082,0.8546469090133643
0.8241181398264834,0.8110656452769822
0.8802488504942237,0.7721212743485338
0.80692955163143,0.6283215927130849
0.9970042290200254,0.081272711476561
0.9007107831162874,0.139032470455784
0.8356816008791597,0.5305878399676035
0.9785804321844659,0.5049854854772201
0.7732119168730031,0.6526071213425593
0.8401927515541474,0.7395298342910357
0.7799436666445766,0.7689221916749895
0.8277046189188911,0.8064172643481246
0.847370529541309,0.7813975729908533
0.8249023028915634,0.8535853348392345
0.7944630201521721,0.8389785480881972
0.7547427775987207,0.8731162174213046
0.7085881484831454,0.8841433774931915
0.7085159540439072,0.9143014899374831
0.6284822158366796,0.9030162061485859
0.609303372800611,0.9129882541143628
0.6793333006812632,0.9407873527276748
0.6966315627620293,0.9669465220790914
0.6446329178139498,0.9618659006004697
0.5895388361401961,0.9488211392913122
0.48521247454893635,0.9470200173327025
0.5734773789487421,0.9474842092187863
0.6897777563300217,0.943850013965247
0.7467929249495601,0.9556895995887252
0.7572629281708507,0.9529012172382126
0.7435783967907482,0.9604489126852549
0.6710613667398173,0.9538310370254958
0.48847597009251803,0.9278887059565188
0.5082063632109635,0.9611805623865997
0.6656061117629813,0.9741764991818304
0.6484451364103708,0.9741143915280852
0.5991870687180093,0.9832948361614454
0.5701829857904793,1.0
0.5719754912434932,0.9791174681904702
0.757429622538288,0.9458245347490528
0.8326812591013061,0.9061460010928075
0.8322753868546681,0.8441022500202837
0.7835735475041171,0.7880229877299688
0.729184085027694,0.5606174290590583
0.7864251722298147,0.8215144502611035
0.804096701040117,0.7667261655596187
0.8527111594863801,0.8106456108556999
0.8156497221954123,0.8066621049253164
0.8498710107801914,0.8229217450742886
0.8544334961583187,0.7873836019997946
0.8542210333146293,0.5420192382945023
0.9951889121105908,0.19778487488359303
0.8886989985225054,0.0
0.8085397616235485,0.715788555390334
1.0,0.5561087006001825
0.7536538616579309,0.6743853675803791
0.9124488611134541,0.7358938440186021
0.8044157909378018,0.726269670714554
0.7941572339068564,0.7490933359564543
0.8003358560048214,0.7726314187183134
0.8015924066400912,0.7862243787978113
0.7901180165212793,0.8510654873153195
0.7771194617082173,0.8583385448715233
0.7728203377620118,0.8871715743679918
0.6933339736730353,0.9005853915618316
0.5901966715778434,0.8818385732328219
0.5806167878466418,0.871866525267045
0.6357807943367164,0.7893329925190793
0.773649065337915,0.7328939668323112
0.8130543536909617,0.6863278566689966
0.80068993317941,0.5176008847090476
0.7453403396435213,0.6642218918443825
0.7417162514153414,0.6651240204291754
0.6716179207968078,0.7357685083376961
0.5388706741852143,0.621366015945234
0.5506156387844003,0.7063959263713038
0.6064126559022273,0.7047022896201491
0.4947913777041669,0.6204740593529405
0.6859993511228122,0.7689107671494231
0.6518987904611349,0.5065858883312306
0.6818913242721075,0.644565152088771
0.7062601125627532,0.4443669889598915
0.6177665920112085,0.24224472987479231
0.6600289728794216,0.0
0.8588221585425743,0.5686960745327321
0.8279461676633005,0.6070470292536968
0.7543113262630903,0.4248685508375523
0.7524483735886179,0.5034745301254684
0.7261255322811787,0.5069546230593348
0.6673867830233813,0.500447408732592
0.6199225773370514,0.48885133728324515
0.6278382849605773,0.6345145877498058
0.7024424887228182,0.564552259088278
0.6908207854810636,0.6228972186911633
0.6411903334781077,0.6111151905039364
0.6544592253713775,0.6144338030568745
0.4864520022856653,0.5479140581068714
0.5490118469173315,0.6748757824884699
0.6492120570430947,0.6515383708218938
0.6882859687051345,0.6287648689895047
0.7214794865829479,0.6000045138216716
0.6409574733928323,0.2678044040277276
0.65342195219796,0.28623955105911103
0.7022439947624577,0.5387141266406709
0.7010478234092452,0.43470137096207656
0.7309847175241437,0.375290259395345
0.756068788198081,0.5659022732178113
0.6224365656465031,0.38771820910628557
0.6484321366107505,0.044156301565247136
0.6803924995503678,0.18880489577998996
0.7238378985220718,0.2597291134822449
0.7970614676419708,0.561910719786083
0.842552301355996,0.7329232113107471
0.7350232150607595,0.5838196022560208
0.6837757174436815,0.575585056452969
0.7254737966373854,0.5693206984471499
0.7991647654328419,0.6091221157235799
0.8225399731466574,0.9171100224959972
0.7649982400841954,1.0
0.6565778654361542,0.9260683691403363
0.5148317972236618,0.7691320079862856
0.6053671836661129,0.8095234008276823
0.5444489015183839,0.7067576678545646
0.6315027245321584,0.764283146311715
0.7264947701119374,0.7336009203110214
0.7253052605193114,0.7514006356859563
0.708152510844023,0.8802225631958874
0.6982627161970932,0.7811133436515483
0.6393962183720341,0.6188115743288154
0.7320717259576764,0.7009548640084071
0.7269132965824293,0.561320108471585
0.5019070210982786,0.2111362338134196
0.6702077296714372,0.31251825793184956
0.8028475784062818,0.6919660013865697
0.8615784872967972,0.7663763516432377
0.8570962462031442,0.718555589780072
0.8781847744425197,0.47408478292173317
0.893044122600269,0.43110080349204505
0.7904937033788413,0.10355406239182324
0.7023298091554318,0.0931166444631143
0.8286083456594603,0.3571011474325414
0.9408749732528658,0.5033807570696143
1.0,0.568569878250786
0.9345201846739792,0.8079491909528257
0.9056456646236466,0.8216401580887805
0.9660056008881037,0.8513871796139366
0.7657686845547533,0.8893820851795671
0.8127547076189042,0.8855963844606742
0.9121288856247802,0.9131292263901067
0.8139550131024471,0.9137926997119745
0.9058082038201646,0.9488813319422076
0.8320017592580528,0.9469793750861865
0.9126862108476681,0.9227300756359587
0.8616612470125546,0.9405527903606433
0.8505691714043955,0.9304159587449686
0.82627933224298,0.9320941559708696
0.8573002603619742,0.9357523657377173
0.87447242942095,0.9424287286550225
0.8855180628915478,0.9331843337036642
0.8622745155906874,0.9521518651405912
0.7547237003179736,0.932794055279036
0.9384671353658122,0.9497295370517327
0.8605224034386599,0.9474216906340983
0.901008276726311,0.9945829354661616
0.9433705672283842,0.9381590826895908
0.8816085057995001,0.860285527695458
0.8012905978135868,0.8529118673261504
0.9566666011359595,0.8353987734850042
0.9404858219721645,0.8775774637626482
0.9465557915454624,0.9127103275476726
0.8686583056047416,0.9264793503685529
0.8627703776591966,0.9312329415805235
0.9471859347530663,0.945225724031524
0.9223071065264947,1.0
0.9178588931554266,0.9855831149942369
0.9481723395587606,0.9997163976781036
0.8949671521897197,0.964286922290362
0.9247915402685885,0.9772962031112996
0.9083091905070135,0.9509237890310948
0.8982297005538908,0.9469481528122162
0.7861274279907031,0.9136521994791084
0.8869989419327118,0.9327966571352002
0.8338955396210681,0.8815088684267356
0.9015006052457729,0.933639658532397
0.7672495857349291,0.9354297355733581
0.8692825917098561,0.9725868434541202
0.8968874934943596,0.9406750776003601
0.9880687251437346,0.9505881495859146
0.8748421027355167,0.9890852133912333
0.937543683666502,0.945709669278063
0.8299571411006917,0.9998074626438501
0.8070288952519181,0.9814565711178355
0.7128297512251841,0.9692616712762885
0.7073024423210821,0.9609877686741721
0.8591430548251683,0.9561092883663206
0.7817111613278271,0.9437218511686237
0.8492753969515972,0.9700058021392461
0.8719706632564804,0.9562862145854852
0.9909885802765082,0.9423220525522908
0.9408294586003574,0.9861216992202237
0.7219125283126784,0.9828433604533474
0.9205134834322227,0.9714940638651615
0.8854528128009533,0.9475387741614868
0.9415866719206838,0.9257118028001176
0.9753527638238689,0.8941044541175674
0.9640924505325411,0.8754725621258206
1.0,0.8577955513463305
0.7427201195312544,0.841070819922933
0.901964710529982,0.7986605644466762
0.9078236807394878,0.7978149611933153
0.8773617972982422,0.7920414423649832
0.884091426459262,0.7138738776242972
0.9004990592421445,0.6248201466926505
0.90411068629044,0.3551611719800906
0.7878756924970668,0.2036238652654804
0.8905071815966539,0.32366049940027214
0.849659404437676,0.2299754644963717
0.949152892779977,0.0
0.9369869303138572,0.7938427550342209
0.9201323716825064,0.8147437651753116
0.8899182858225082,0.8708984718049204
0.8234123718126092,0.904563228203424
0.7397337170101341,0.8516963963212215
0.7851254920278301,0.8240524566134161
0.8197665875537657,0.5965040400391896
0.8038228380585444,0.7713498871753337
0.7176424855484181,0.8750651360402306
0.6165719450407905,0.9090782571958913
0.5801361210496749,0.8845287535135532
0.6941287303603628,0.9162261534987317
0.7885137404380939,0.9299162465768932
0.8328890952755045,0.9113362093362922
0.8987869714166802,0.8058648403094786
0.9113787922674892,0.7612528527105638
0.8917246148057658,0.8071290484273694
0.85394129771485,0.8001649626747878
0.7906299561303591,0.775119170506751
0.8949597972131861,0.6924131757736528
0.8161727102681052,0.7468558184208515
0.8084053955662571,0.7303633438581892
0.8841052274531852,0.7816701201654178
0.9524987629265197,0.8154877602596922
1.0,0.7383316770932958
0.9594992994183786,0.7948236614944907
0.8659660090530845,0.7946903259048584
0.8532920758280961,0.7484182080980509
0.828684130367983,0.731868839793642
0.7935987791304275,0.6767247994276782
0.8413924262211975,0.5648072235795675
0.8800269168822584,0.7550193409545661
0.9250409362677193,0.6738538536903032
0.9450910394375572,0.5850456404513921
0.9485340514146203,0.6382771758063303
0.9092794223979849,0.6571002514411622
0.8798769094328303,0.7064749746312264
0.824004925513531,0.827994171746743
0.8122493737549353,0.8666334835133607
0.8435684169391485,0.9204607984613599
0.8463755433950849,0.8316199077912916
0.7851032445332469,0.9125225167924067
0.702980573041498,1.0
0.5941320310314447,0.9989788302763402
0.5176579639639445,0.9710445866042372
0.40953435304100033,0.9980513164044789
0.5090185825281804,0.9828916142125819
0.49670298515729844,0.9853710143016279
0.4038097265892425,0.9977659724074105
0.3452419367027138,0.9986634347131184
0.37260035401807373,0.9803401487173233
0.3739804328417655,0.9901620508822615
0.4151069032919844,0.9664093513471562
0.5966499774331543,0.9422012101152988
0.722554185681868,0.8519954531688647
0.7968856568747185,0.5124162567885905
0.8446441963518078,0.0
0.8716117065354404,0.03034595479660925
0.9067617428892064,0.31891130469895623
0.9433291787533156,0.373089318506338
0.8994322503950021,0.6256324687624182
0.9637115090824654,0.630400747846353
0.9679620611398598,0.7008416189099625
0.9235965644269539,0.757883867910821
0.8596514500283282,0.8264352832228816
0.7547818423872259,0.766869869716249
0.7110069216097737,0.8335636314195835
0.6358161968311541,0.8150139375079141
0.5659688023819603,0.7924968533384372
0.6112554667028247,0.8035106064522755
0.6588564754119575,0.8026589509027432
0.7421733450079534,0.7901265725284338
0.7614163571722571,0.8108084688231049
0.8282902920404553,0.6868107469068769
0.8370213652958476,0.5494071088584431
0.8259304885747034,0.882856849538246
0.835414455114826,0.875428612238157
0.8457421327052329,0.6645589790972027
0.8434603363830452,0.744649321317461
0.8969683569757014,0.8566218972758964
0.9371344600385573,0.9118154590536385
0.9162287991956802,1.0
0.8845998484473586,0.9916991389815075
0.9530573522440319,0.9929230439614884
0.91753219469764,0.5454728460031155
0.8899027032828994,0.4933319049978352
0.9406045573741745,0.306658275195615
0.7817907747802042,0.6300021871387316
0.7782977570211385,0.8816347299776376
0.6958308868126762,0.8959850381856568
0.8405781707309935,0.8278512031494798
0.835092163331975,0.8427942705892331
0.8109718770658756,0.8596972821453599
0.8538630240496502,0.8429344260099895
0.9105314222757386,0.774129719644523
0.9226217390937033,0.8992657462829801
0.9059671659757217,0.9363332842343006
0.837511044276488,0.9487223092614167
0.9572599989093453,0.9589148221052772
0.9669643497808866,0.6412065864120658
0.8386783208826994,0.6083990590839906
0.9357574326872956,0.25497931145301894
0.9941689967223233,0.6641278003186973
0.8442993013322049,0.8265018724585671
0.5833603957453503,0.804097091105487
0.7732283043540743,0.7613032668710972
0.8556602175399579,0.6524971321701326
0.9175141193532245,0.20988318893754157
0.9023545568135376,0.7555957274914411
0.9406096757651297,0.771782339524275
0.9432528835363158,0.8879903765895811
0.9226915362359852,0.8572311716368278
0.8935045941067734,0.9341733731481854
0.9624268533567671,0.570573610608962
0.9108621153494108,0.4835272745126921
0.9609881630019517,0.3888424679851989
0.9458702472410129,0.6807353249686435
0.8113995041674669,0.8065047291295634
0.7743079317324436,0.8336480134977705
0.7938290178931566,0.7591701370755723
0.8910413043629665,0.8191316612880908
0.9485323504550783,0.6571829653137652
0.9089336152090576,0.8151604422483786
0.9299853483787239,0.913046059356267
0.9068403093592051,0.9911563714922089
0.8698765822728598,0.8725969371130662
0.8778634879457257,0.983650468449408
1.0,0.8041595807835313
0.8570300478461973,0.5510795091882145
0.8822569523668379,0.5010886594624995
0.9919114805295268,0.5595013323692068
0.8806154412604508,0.40522904698777434
0.8653272229931969,0.8900270937389806
0.7376457098082455,0.8122738654775774
0.8699393043602517,0.6793306462771774
0.8817955096957056,0.25938706552935453
0.8750916621902916,0.6081174091779483
0.9030153346726002,0.8056307663466302
0.9282467199736738,0.8451304918384017
0.9210183104153326,0.843641898436419
0.9127332576319823,0.7712609970674487
0.9811027650575912,0.7163227502600017
0.9550204354934596,0.3583519686480358
0.9212626442568072,0.0
0.957525301181342,0.6353986171926959
0.9727367181643259,0.7920285488557693
0.8319082714032277,0.8060226658989363
0.7539364516453196,0.8648062596803207
0.8518674949250904,0.838421332190665
0.9333888444519968,0.681898525689953


==> figures/suppl/ssim_scatter_csvs_old/linear_scatter_data_Def3DGS.csv <==
velocity,lpips
0.6404521777603362,0.9498803083846492
0.6752768201785888,0.9559524624415335
0.678538381051985,0.9198474202906459
0.6890565675495831,0.9438926826487717
0.7508547145464741,0.9089281638378098
0.657794173381924,0.953855575446642
0.6685743258071316,0.9525087250522699
0.6185821438659698,0.9288403079754054
0.6588024539470325,0.8758685772178392
0.6643591036224195,0.8750154988888301
0.6655954090245328,0.8890172376875487
0.6460539030316554,0.895523238832944
0.6767019201198088,0.9307057773767622
0.6686118663128277,0.9592697727454872
0.6032872089904535,0.9608212450120374
0.5420849084345497,0.978595334182839
0.5248021958186166,0.9721132055891977
0.46670462426545484,0.980964075950767
0.46679699816108716,1.0
0.5642178864674168,0.9724720246579099
0.5153964174658314,0.9807504409723145
0.49684287485541356,0.9832772774962468
0.5665257167413263,0.9668120375149842
0.6122894174970016,0.9516970582926302
0.5822127336657675,0.9510961033418406
0.45183554913210855,0.9366198366776424
0.5785713202266409,0.9389844372886336
0.5440023268651664,0.9479320158445537
0.5272662675427496,0.9407890073232706
0.5697705515607845,0.9340014075061637
0.5009661780451931,0.9295896137835242
0.4222464647532961,0.9367443149832173
0.5075737784372902,0.9327393290302652
0.5735815526760263,0.9501319445679348
0.6315785408070566,0.9633882751180047
0.6365106806531988,0.9667116753586302
0.5957897376452488,0.9732817426378146
0.5900822032064129,0.9796856764445878
0.5283764398465065,0.970536642783559
0.5567053141222569,0.9703578422428701
0.49683928003990374,0.9680529230112642
0.5062907997665659,0.9458451163458041
0.502686426563076,0.9581375317194352
0.5363103384597381,0.9697905037425096
0.4046354603640432,0.9791461080554515
0.5744889676843861,0.9666266598426896
0.60334299509751,0.9355567773321839
0.6042155127867778,0.9433090231181304
0.6023465374046686,0.9297357722636513
0.5936967308956316,0.9270454818394435
0.654762853930108,0.9238426623449228
0.707245794985958,0.9051080683622187
0.6925393129541346,0.91092761184595
0.6799851448807294,0.9109242014814136
0.706091839477407,0.9088943037899138
0.7078682138703417,0.9036043411991768
0.7295256882619872,0.8443166153203806
0.7242751581961107,0.7740755293433854
0.8449665870552421,0.6022918136878879
0.8030954605356814,0.5616753464504073
0.7760794913102198,0.569353051411489
0.7844256174306559,0.6259214987675186
0.7396985086353421,0.6448173542732963
0.7206083514329966,0.6356739233540059
0.7904848400485658,0.5783527598253211
0.8815673189133011,0.6474979007988292
0.8971196453954573,0.6544835453565085
0.9118882866616718,0.5502632923220758
0.9442554627629403,0.3350534562461192
0.979331744898924,0.0
1.0,0.0916598804472352
0.9430991074551852,0.16066446568235426
0.9371791427742278,0.2962766370785063
0.9316044335022966,0.3271034093170672
0.9477169612637304,0.15351561082186618
0.9844721358758985,0.3878259266088881
0.9553361533228456,0.5430578751876927
0.9396328838547752,0.630060325070467
0.9358207396518935,0.6563183267037223
0.9483102442372146,0.68280445720608
0.915213098347489,0.7670035035957957
0.8471322334570847,0.7788640973630832
0.8085013269738169,0.719002133768868
0.8404433504545155,0.7764026237454229
0.8309464693744005,0.7197792471220463
0.9426741993704182,0.3150312162482548
0.9740585976347526,0.0
0.9845898564231582,0.14215273570243145
1.0,0.4022649561391955
0.9978407705025901,0.4517494270435447
0.9773115502224315,0.6845167408656252
0.9429878976828713,0.72972787861226
0.9092913521841285,0.7176143937198703
0.888662127906789,0.7770301098495824
0.8955151833630386,0.7767708964463529
0.8518842572959298,0.9058681278153895
0.8168880097188834,0.9049092489660441
0.8037500426444867,0.9238075920023182
0.7974799965291368,0.9531845841784989
0.774717051008806,1.0
0.7664078622729881,0.9430731540265009
0.7383319126015476,0.9179384104739075
0.7247783012418804,0.8988830641974658
0.6880351769075647,0.8558499512657728
0.5400219467966816,0.949453386370222
0.6090873808089567,0.9212771001817655
0.6050819441835313,0.9271410131450699
0.6215600519473818,0.9392065540949922
0.6229400856517106,0.919629093016517
0.6360046193978737,0.8922741761281315
0.7478970291263688,0.8488074602881905
0.7974040474885162,0.8203361344537815
0.8329879906911389,0.643183793893733
0.8757049125680719,0.5985869708384921
0.8889874467754294,0.6012444350781064
0.8860068996120436,0.6896172387450278
0.839779362985454,0.6988983430362741
1.0,0.0
0.9960240281913498,0.20830380122168657
0.9567973795657921,0.17403181274928894
0.9185659103426982,0.3275359359739485
0.8482980613938168,0.6667899970998924
0.7718160371436119,0.7004182397257512
0.6552318230486514,0.7179599889197684
0.621225532822304,0.7410210459374436
0.7092031913569606,0.7565899416987347
0.7587736915777368,0.7463784419269719
0.7572329701755763,0.7694121885147938
0.716595917949771,0.779634092259834
0.7016429751021697,0.7858205548699048
0.6941866475115461,0.8645799330764419
0.6511565979649471,0.8880812082134167
0.6430905954118034,0.8674702869025681
0.6070883176387967,0.962746622935299
0.5221459282261075,0.9716725817589738
0.5429448050117388,0.9784728787924108
0.5944008314839183,0.992791997263755
0.5076498013991814,0.993746561811956
0.5406616963179867,0.9978847421830397
0.566681865222421,0.9974263171105046
0.5539256627680534,0.9934767087550735
0.47669371600938526,0.9931060672070664
0.5193152045684803,0.9922002712836032
0.5107173247634271,0.9785157951821801
0.5511621817268408,0.9747124927009625
0.6032210438584421,0.9459012897025374
0.7498575417482024,0.8543781870296266
0.6129531903273788,0.901744876368285
0.7135286139530034,0.9140794369369662
0.6802911605974945,0.9413378469237402
0.587745513175788,0.9632538166325719
0.6828968502074665,0.9458154569229988
0.636876563665943,0.9187911363349663
0.6836897244484759,0.9045598013881502
0.6161076475283384,0.958897152822663
0.6086965557883396,0.9766144690657362
0.5765239869718014,0.950579176187386
0.5601434013761193,0.9717233011287011
0.5799099091946454,0.9757821512035446
0.5754882503352989,0.9912678151786167
0.5587453765090954,0.9673893960103364
0.48741813304496806,0.989465977056638
0.6942728780999824,0.9818275099260407
0.7854338180708508,1.0
0.8171684931743433,0.9504608309913556
0.8482221952082575,0.8253784120155487
0.8669221730146948,0.8031516236050548
0.8726422618204157,0.8634146880693737
0.9203812346772632,0.7911701478794751
0.9360827654059263,0.6903855582446936
0.9229136500825744,0.6643333589097676
0.8941408510174255,0.6596216595117675
0.8524609537991469,0.6941602497993984
0.841925046873993,0.7634526625718362
0.8033209429176807,0.7592546593544075
0.740804914881835,0.8577282664249477
0.5874420382319138,0.8615790370342433
0.5134436826512757,0.8996380717796126
0.4563087821626048,0.9400789661571755
0.46324637909654987,0.9230756225802634
0.3789319380823441,0.9590954785632633
0.46193435186541587,0.9568937377184347
0.6188733895247405,0.9618336742802076
0.5542330335951435,0.7831226745494104
0.6273513899413029,0.7543355307391892
0.6091888515419264,0.8638815663701968
0.4929079561371595,0.8998350970235532
0.5918331678203593,0.8929782283854204
0.6585178701941472,0.9217042488526368
0.5883041043680489,0.9056619723072241
0.5044257319046469,0.9029198751003008
0.5358586534987904,0.7803864295774556
0.5843847256037812,0.9677559999207277
0.6726137363982732,0.9549181372146551
0.5671648110751417,0.9036586988587623
0.5735104268608163,0.9770619994167825
0.5503727800046075,0.980823186009575
0.5275623276187713,1.0
0.6374281348377637,0.9630067409749924
0.6446170566110895,0.9255873934424838
0.6193761496532477,0.9125768304111117
0.6142319304806603,0.8874800757616509
0.6164425605501475,0.8908264984584373
0.6910968488661524,0.8595479215091177
0.9552451276138849,0.6562357557621039
1.0,0.0
0.9471662984426161,0.6220212732826934
0.911637492506199,0.7924099622607322
0.6604708215694284,0.7908896331675221
0.8446151073946248,0.89256341074649
0.7898556879402503,0.7833460263353841
0.8593029553746663,0.5387457426538661
0.9287233766597753,0.4892840863728119
0.9025543016557185,0.6072412397052204
0.9524351323597442,0.5743743859937205
0.8497074194213723,0.6489356280771093
0.8433856335086003,0.6462785911050839
0.7872495232677558,0.6988106326777327
0.696847429209067,0.7094614297888243
0.5639702939642715,0.7245953574755176
0.4951263662813511,0.7735558996979159
0.6685098259805202,0.7831251964112306
0.6372587266711325,0.7962291874874368
0.623758744377815,0.8499375730791335
0.5224267800854042,0.827274194324671
0.612792920996767,0.8352920192631641
0.5720157321610736,0.8015659106544776
0.5920300476053905,0.8447084337212957
0.5824090612109367,0.8297840113472608
0.5974885044973826,0.8247417280790911
0.5656928709051198,0.8173694059958155
0.5823282579977405,0.8703317828052761
0.5717074205119569,0.8680272243660341
0.6018680771423683,0.8348574372970418
0.6304588963106296,0.8526498175321973
0.6997583460108723,0.885257620755748
0.649551952478925,0.8448443290592362
0.6605202275890785,0.8872903885191089
0.6143885619293173,0.8441563589109121
0.5973282138170724,0.895237434635758
0.5047672370109604,0.8680272243660341
0.41815725913537727,0.8504386871377894
0.5465385015022197,0.868289106006857
0.5485272312308794,0.872293771746793
0.5967062514426528,0.8696508905391365
0.6038292124856837,0.8623196201725305
0.5958361467833871,0.8826685314526929
0.5534357776697149,0.9242567515918158
0.6284818760458859,0.9324939908780254
0.6164394025460365,0.9461811994462265
0.5834362003184359,0.8984507931474776
0.5410883086031741,0.893670391520131
0.5580007295760884,0.9039984372036137
0.5873629016208496,0.8994657614527212
0.5713588908696884,0.8829884517274279
0.42824395296115614,0.8846446761585786
0.520679463307528,0.8812019942640843
0.5115210745813632,0.8714430103082276
0.748507343821842,0.8978435108560557
0.7033528408347532,0.9208169008501952
0.6498990859580062,0.8971682808956635
0.5620467773854898,0.9265414919609414
0.6074246437949006,0.8956592764139485
0.6330015959263902,0.9019642538638158
0.6312045931846443,0.9024370563937341
0.524074005729263,0.8831087757245628
0.6618278664257654,0.828093813081625
0.6700901143985658,0.9543034353273222
0.6755833967166065,0.946975764346643
0.6852571352097787,0.972806108690407
0.7289564611735799,0.9569321916711104
0.6629536137242004,0.9640226358934223
0.7473841407858943,0.9587783024701997
0.7385375756540064,0.9590793979712043
0.6942127976371671,0.9678638845577546
0.6737291614688974,0.9522059047159463
0.6361957495145641,0.9430686193605421
0.6681443053774013,0.9616676027323656
0.6705397453823598,0.9622525593117586
0.7319667816200961,0.9514901692825817
0.7292527817617623,0.9255148530309266
0.717247940528019,0.9273994878335114
0.6717092855834468,0.93450006995148
0.5539568486485212,0.9598944847820048
0.6850929988282326,0.9508312060648947
0.7576781344633806,0.955420631428693
0.8227837427149118,0.9662600694648611
0.7521632315348784,0.9716473472168435
0.830158318753425,0.9571917217999225
0.7266476956873247,0.9711232180113909
0.6246873240303269,0.9738888359465449
0.5356922744547064,0.9741625591292764
0.5614650080168897,0.9738401740473926
0.6556640758611203,0.9783474824563716
0.6478218561069091,0.976876473796581
0.6727524051079169,0.9621542217238883
0.6326103263659327,0.9700323804387275
0.6423271291867627,0.9831710932098402
0.655511325377124,0.9833728373334091
0.6394242147006067,0.9762874620589255
0.6742727053974303,0.966971749739963
0.640784765993153,0.9710390734774401
0.6852156567309072,0.9810441627010598
0.7092922227703428,1.0
0.7450358768110036,0.9745194130563931
0.6815181912547116,0.979871208173577
0.739897427836519,0.9741868900788525
0.6584928771259568,0.9786658123799926
0.6344802387531536,0.9765378680816466
0.6490111580432792,0.9566493443822879
0.6676286526878543,0.9726611367825158
0.6845355813828198,0.9703324621501666
0.7333477179362818,0.9645112824640764
0.7047188197577233,0.9576600925792631
0.6534247429948296,0.9712894795001612
0.6532291454638129,0.9550749291867988
0.705065167692412,0.9651672043130664
0.7351305420524494,0.9786455365886793
0.7464750126649045,0.9722394003231961
0.6882635160310135,0.967460396310617
0.7777810989656498,0.9697424366229453
0.7436692033542198,0.9627939229398276
0.6554675809786074,0.9672393901853005
0.7177668837315664,0.9345254146906219
0.684955139247618,0.9380686092226465
0.739507041273877,0.9311484816473675
0.8542471071896944,0.9174511708255694
0.938004083457018,0.6397316296261752
0.9763309148169604,0.6479656284785654
0.9940191570244064,0.48758107782051463
0.9996151343472355,0.0
0.9852931363171706,0.5184377908308817
1.0,0.6052070259672059
0.9848048201907295,0.6710009549897709
0.9878560780149189,0.6752152782142705
0.939520290702363,0.7315333161664966
0.8499418168927247,0.702284473407286
0.7852522501244944,0.6928055409682501
0.9450851720226807,0.602082526525804
0.9736984385224761,0.44202847126616235
0.9925418632866824,0.38384201914440214
0.9806364594673737,0.2661552436237705
0.6707125959971969,0.9289846309485362
0.48821848455242395,0.9494547399929654
0.695276570258988,0.9341049978097218
0.7889846591622918,0.9116865444982369
0.8063081450247959,0.8267003430615508
0.7580381159212368,0.8385683569354582
0.8357809890591708,0.9241690478290879
0.8549490183152354,0.929520368829975
0.7887222465667082,0.9061868070665909
0.8241181398264834,0.8722297334902812
0.8802488504942237,0.7760240828375707
0.80692955163143,0.6792573272093887
0.9970042290200254,0.14479537273915774
0.9007107831162874,0.0
0.8356816008791597,0.6277458459490455
0.9785804321844659,0.3543343844901801
0.7732119168730031,0.6728159783917792
0.8401927515541474,0.7203864733567897
0.7799436666445766,0.7734324744994447
0.8277046189188911,0.8021131925169345
0.847370529541309,0.8164066034710514
0.8249023028915634,0.8736487763027423
0.7944630201521721,0.8604045029242202
0.7547427775987207,0.8992483389286076
0.7085881484831454,0.8881663263563728
0.7085159540439072,0.92453251663911
0.6284822158366796,0.9338891882037712
0.609303372800611,0.9448833624802506
0.6793333006812632,0.979828238270464
0.6966315627620293,0.9994309441443092
0.6446329178139498,0.979004375634414
0.5895388361401961,0.9748827907741014
0.48521247454893635,0.9680049007711218
0.5734773789487421,0.9745969376995529
0.6897777563300217,0.9812480383096126
0.7467929249495601,0.9841887281506972
0.7572629281708507,0.976566105700516
0.7435783967907482,0.984320864207674
0.6710613667398173,0.9765282443661388
0.48847597009251803,0.9846449572299436
0.5082063632109635,0.9881217635658107
0.6656061117629813,0.9938838800446915
0.6484451364103708,0.9976454036150759
0.5991870687180093,0.9984276187833109
0.5701829857904793,1.0
0.5719754912434932,0.9753325834265038
0.757429622538288,0.9427813011956231
0.8326812591013061,0.899989663855715
0.8322753868546681,0.8253199188101545
0.7835735475041171,0.7866358576368394
0.729184085027694,0.49514825930622136
0.7864251722298147,0.803808244457006
0.804096701040117,0.8139887786577172
0.8527111594863801,0.8633523864188365
0.8156497221954123,0.8636268810930718
0.8498710107801914,0.8762721881617451
0.8544334961583187,0.8367169376844084
0.8542210333146293,0.5936187749813817
0.9951889121105908,0.122118326513876
0.8886989985225054,0.2820995018584236
0.8085397616235485,0.7652131574194775
1.0,0.5322421444356901
0.7536538616579309,0.6918734810505914
0.9124488611134541,0.7528184923843819
0.8044157909378018,0.7415785980477939
0.7941572339068564,0.7623209300863958
0.8003358560048214,0.777719513390986
0.8015924066400912,0.7924612025441302
0.7901180165212793,0.8677378647797587
0.7771194617082173,0.8790035048237234
0.7728203377620118,0.9152795851306424
0.6933339736730353,0.9292163423149252
0.5901966715778434,0.9358405613775771
0.5806167878466418,0.9186041889023129
0.6357807943367164,0.8484547085680578
0.773649065337915,0.3220178282292094
0.8130543536909617,0.45360348869473427
0.80068993317941,0.19386140694720322
0.7453403396435213,0.5514669217521305
0.7417162514153414,0.67485204425679
0.6716179207968078,0.8656300885432895
0.5388706741852143,0.9474753673012444
0.5506156387844003,0.9444829668649924
0.6064126559022273,0.8500614270102422
0.4947913777041669,0.917623435830277
0.6859993511228122,0.7483000058868697
0.6518987904611349,0.7906570425209887
0.6818913242721075,0.4021271222761536
0.7062601125627532,0.2589932939200372
0.6177665920112085,0.49439949618664714
0.6600289728794216,0.0
0.8588221585425743,0.1046494717497189
0.8279461676633005,0.45500129932935535
0.7543113262630903,0.6474676465156608
0.7524483735886179,0.6824352861541373
0.7261255322811787,0.75985037447644
0.6673867830233813,0.8053661477112822
0.6199225773370514,0.8245731148308222
0.6278382849605773,0.8561161000753189
0.7024424887228182,0.8401527798587628
0.6908207854810636,0.931823262598589
0.6411903334781077,0.9380637113357821
0.6544592253713775,0.9697460741822616
0.4864520022856653,0.9959521810118924
0.5490118469173315,0.9542014369463981
0.6492120570430947,0.879985064589598
0.6882859687051345,0.8093213539507039
0.7214794865829479,0.7165543729447534
0.6409574733928323,0.8065389368753338
0.65342195219796,0.7593594352126141
0.7022439947624577,0.7570466839776093
0.7010478234092452,0.898657812032065
0.7309847175241437,0.8442668032078122
0.756068788198081,0.857523813855344
0.6224365656465031,0.9977584046986391
0.6484321366107505,0.9345884408652928
0.6803924995503678,0.8834381446787191
0.7238378985220718,0.7526694937090269
0.7970614676419708,0.7018702090095515
0.842552301355996,0.7992685610161214
0.7350232150607595,0.9204762752729646
0.6837757174436815,0.9672196717547439
0.7254737966373854,0.9727694677957964
0.7991647654328419,0.9327312343188736
0.8225399731466574,0.8539619825583602
0.7649982400841954,0.9671806093478724
0.6565778654361542,1.0
0.5148317972236618,0.969037265719547
0.6053671836661129,0.9508803987959976
0.5444489015183839,0.9224002363550703
0.6315027245321584,0.9308848478757661
0.7264947701119374,0.8632914790952854
0.7253052605193114,0.8248117072784268
0.708152510844023,0.8591121683432019
0.6982627161970932,0.8604953076512986
0.6393962183720341,0.7913999618178728
0.7320717259576764,0.7483680441636271
0.7269132965824293,0.8078556884309072
0.5019070210982786,0.9835811350948583
0.6702077296714372,0.9344956447250254
0.8028475784062818,0.7297857087708675
0.8615784872967972,0.6693633176123956
0.8570962462031442,0.6798553333848052
0.8781847744425197,0.6859936330110715
0.893044122600269,0.6370917176143763
0.7904937033788413,0.6851637861045299
0.7023298091554318,0.6455721111286963
0.8286083456594603,0.6565539658154425
0.9408749732528658,0.7190613358646262
1.0,0.5384079740126794
0.9345201846739792,0.7917535961348413
0.9056456646236466,0.7028502407880908
0.9660056008881037,0.6718066165743777
0.7657686845547533,0.7495882288349621
0.8127547076189042,0.7400272945457967
0.9121288856247802,0.8119107750709815
0.8139550131024471,0.8350013333542486
0.9058082038201646,0.9040455536557436
0.8320017592580528,0.9274733721313275
0.9126862108476681,0.7971576024721957
0.8616612470125546,0.8205618911669202
0.8505691714043955,0.8202246309746035
0.82627933224298,0.8169696779557326
0.8573002603619742,0.7913300600793738
0.87447242942095,0.8667273212128818
0.8855180628915478,0.7672277212191564
0.8622745155906874,0.8401543553624371
0.7547237003179736,0.7552432195014823
0.9384671353658122,0.710717030855386
0.8605224034386599,0.7780514204144379
0.901008276726311,0.8836530769110104
0.9433705672283842,0.8029067122621532
0.8816085057995001,0.6887245290122198
0.8012905978135868,0.7381370688167658
0.9566666011359595,0.713273933708764
0.9404858219721645,0.8138794334028769
0.9465557915454624,0.8477152582785612
0.8686583056047416,0.8216050447850163
0.8627703776591966,0.7725219219125006
0.9471859347530663,0.6352099640778679
0.9223071065264947,0.8939904939685328
0.9178588931554266,0.8471191704967921
0.9481723395587606,0.884366813597076
0.8949671521897197,0.854476148645469
0.9247915402685885,0.7981380100080001
0.9083091905070135,0.8804765564950039
0.8982297005538908,0.9004768702254153
0.7861274279907031,0.8758255031451474
0.8869989419327118,0.9049396853283973
0.8338955396210681,0.7936046055624402
0.9015006052457729,0.9142653218089696
0.7672495857349291,0.904069083436603
0.8692825917098561,0.9358421308569547
0.8968874934943596,0.8331267941457905
0.9880687251437346,0.8418641861048801
0.8748421027355167,0.9043122245054824
0.937543683666502,0.8179030259298186
0.8299571411006917,1.0
0.8070288952519181,0.9567444195203062
0.7128297512251841,0.9227909457403254
0.7073024423210821,0.8881315785345653
0.8591430548251683,0.8693704999294106
0.7817111613278271,0.8811197038384916
0.8492753969515972,0.9959842507333448
0.8719706632564804,0.9079828703195344
0.9909885802765082,0.6873754882429528
0.9408294586003574,0.8451661986854696
0.7219125283126784,0.8513310012706081
0.9205134834322227,0.7631570691304962
0.8854528128009533,0.7045522282702473
0.9415866719206838,0.6625123531349512
0.9753527638238689,0.5987780200473732
0.9640924505325411,0.6506062840201415
1.0,0.6968423034086809
0.7427201195312544,0.6759478580056157
0.901964710529982,0.6627398076832578
0.9078236807394878,0.6724105476164332
0.8773617972982422,0.6988109617405763
0.884091426459262,0.6210293494799919
0.9004990592421445,0.5712638629625563
0.90411068629044,0.5800483144833645
0.7878756924970668,0.4476776106291863
0.8905071815966539,0.45229729093789706
0.849659404437676,0.33472681924422343
0.949152892779977,0.0
0.9369869303138572,0.7034227351794331
0.9201323716825064,0.7322743406913631
0.8899182858225082,0.8117029197917036
0.8234123718126092,0.8640021563572434
0.7397337170101341,0.8084401557506818
0.7851254920278301,0.7672514603777962
0.8197665875537657,0.5410160559799153
0.8038228380585444,0.6326065037028826
0.7176424855484181,0.7908254297309476
0.6165719450407905,0.8262273490403625
0.5801361210496749,0.8147959705311614
0.6941287303603628,0.8319256538695493
0.7885137404380939,0.8235115919692905
0.8328890952755045,0.7830723202424594
0.8987869714166802,0.669243233585746
0.9113787922674892,0.6192081032765683
0.8917246148057658,0.6235906997110743
0.85394129771485,0.6341821178636503
0.7906299561303591,0.5640967207465732
0.8949597972131861,0.6218601748287979
0.8161727102681052,0.708034599481772
0.8084053955662571,0.6664021709532758
0.8841052274531852,0.6845935091030704
0.9524987629265197,0.7068806867295558
1.0,0.6449511669768897
0.9594992994183786,0.7645949136269454
0.8659660090530845,0.8008299083720295
0.8532920758280961,0.7584776613575893
0.828684130367983,0.6906883853793195
0.7935987791304275,0.6748544441648402
0.8413924262211975,0.6869374804425215
0.8800269168822584,0.734267181062061
0.9250409362677193,0.7339057227118739
0.9450910394375572,0.7857113104448726
0.9485340514146203,0.7654823799381665
0.9092794223979849,0.7925538891369373
0.8798769094328303,0.7835811159011036
0.824004925513531,0.8840847822936356
0.8122493737549353,0.8866745453112139
0.8435684169391485,0.8871833409698582
0.8463755433950849,0.8974336112890672
0.7851032445332469,0.9381871796575372
0.702980573041498,1.0
0.5941320310314447,0.9896578159860291
0.5176579639639445,0.9459802216875699
0.40953435304100033,0.9728820175847767
0.5090185825281804,0.9699783021716073
0.49670298515729844,0.971834132615282
0.4038097265892425,0.9919587565695055
0.3452419367027138,0.9766649374040199
0.37260035401807373,0.9717528905480018
0.3739804328417655,0.9717174332050788
0.4151069032919844,0.9476842396241659
0.5966499774331543,0.9211060350118886
0.722554185681868,0.7899830596519879
0.7968856568747185,0.5779515914322667
0.8446441963518078,0.2606379774305406
0.8716117065354404,0.0
0.9067617428892064,0.45120536032405945
0.9433291787533156,0.3644773880262274
0.8994322503950021,0.5334058086012629
0.9637115090824654,0.5099409652452632
0.9679620611398598,0.6637996708319291
0.9235965644269539,0.6973257934268972
0.8596514500283282,0.7785045194342385
0.7547818423872259,0.7587898925229414
0.7110069216097737,0.777172975721359
0.6358161968311541,0.7620351000155255
0.5659688023819603,0.768499352301061
0.6112554667028247,0.7738771640597487
0.6588564754119575,0.783366650613326
0.7421733450079534,0.7351587783258557
0.7614163571722571,0.7551498348135339
0.8282902920404553,0.5968789276322516
0.8370213652958476,0.3555603826501369
0.8259304885747034,0.8785730351732389
0.835414455114826,0.8683846595358747
0.8457421327052329,0.6632764218268512
0.8434603363830452,0.6274435310965656
0.8969683569757014,0.8238805293091424
0.9371344600385573,0.8983890509141564
0.9162287991956802,0.9971175673402424
0.8845998484473586,0.9793082287624567
0.9530573522440319,1.0
0.91753219469764,0.41164540596937627
0.8899027032828994,0.3740206816905987
0.9406045573741745,0.5231838941633732
0.7817907747802042,0.570550295772243
0.7782977570211385,0.8790650963551561
0.6958308868126762,0.9114919912474854
0.8405781707309935,0.8063080857433935
0.835092163331975,0.8250876858066496
0.8109718770658756,0.8830003257306416
0.8538630240496502,0.8830759305217172
0.9105314222757386,0.8436366912571249
0.9226217390937033,0.9245180667098875
0.9059671659757217,0.9497719570489181
0.837511044276488,0.9729977488673457
0.9572599989093453,0.9504479898891193
0.9669643497808866,0.5459585773950495
0.8386783208826994,0.6122998914441208
0.9357574326872956,0.3519655040539919
0.9941689967223233,0.5171008586814146
0.8442993013322049,0.7471265454091826
0.5833603957453503,0.8293580964225703
0.7732283043540743,0.7455073428003133
0.8556602175399579,0.6281390951744612
0.9175141193532245,0.2546388264624329
0.9023545568135376,0.7087369526606901
0.9406096757651297,0.671908598847909
0.9432528835363158,0.8944513013789683
0.9226915362359852,0.8241426259182044
0.8935045941067734,0.9061347617598527
0.9624268533567671,0.49202904988089097
0.9108621153494108,0.322889791526089
0.9609881630019517,0.11432137454550495
0.9458702472410129,0.7347412205511463
0.8113995041674669,0.7118493498933027
0.7743079317324436,0.740190435867921
0.7938290178931566,0.8660711529289611
0.8910413043629665,0.7676507260265083
0.9485323504550783,0.587384962585079
0.9089336152090576,0.819781489552993
0.9299853483787239,0.8960213608736386
0.9068403093592051,0.9880399520917641
0.8698765822728598,0.9456225140987184
0.8778634879457257,0.8898116873666284
1.0,0.7427515481656073
0.8570300478461973,0.6036494432652197
0.8822569523668379,0.3979842502619391
0.9919114805295268,0.32498341419895777
0.8806154412604508,0.6602377392655373
0.8653272229931969,0.8704493003721646
0.7376457098082455,0.7815909894209996
0.8699393043602517,0.7065519741986049
0.8817955096957056,0.0
0.8750916621902916,0.4663253110349603
0.9030153346726002,0.7292447522399494
0.9282467199736738,0.7981478086266327
0.9210183104153326,0.8151305348219917
0.9127332576319823,0.6150865580351826
0.9811027650575912,0.4704734939053088
0.9550204354934596,0.1849545205679684
0.9212626442568072,0.20563054080737098
0.957525301181342,0.6608759697102006
0.9727367181643259,0.6225657619923375
0.8319082714032277,0.7808343114703179
0.7539364516453196,0.8272336017933456
0.8518674949250904,0.7901311806129154
0.9333888444519968,0.5895144975337087
0.6404521777603362,0.9308194642932667
0.6752768201785888,0.9568223776031191
0.678538381051985,0.9225332025851937
0.6890565675495831,0.9376837416262013
0.7508547145464741,0.9088380890182381
0.657794173381924,0.9624375315354481
0.6685743258071316,0.9627576808794616
0.6185821438659698,0.9476221411548785
0.6588024539470325,0.8421068679165113
0.6643591036224195,0.869716675207261
0.6655954090245328,0.8903894215968519
0.6460539030316554,0.9062886970069233
0.6767019201198088,0.9347396954696163
0.6686118663128277,0.9645322721357945
0.6032872089904535,0.9632806898308569
0.5420849084345497,0.9780791137715363
0.5248021958186166,0.980286718080717
0.46670462426545484,0.9814748606538916
0.46679699816108716,1.0
0.5642178864674168,0.984520459559384
0.5153964174658314,0.9811370071986883
0.49684287485541356,0.9834009204170695
0.5665257167413263,0.9723766687354248
0.6122894174970016,0.961400119797819
0.5822127336657675,0.9574176783418723
0.45183554913210855,0.9413792289466152
0.5785713202266409,0.9455603498725795
0.5440023268651664,0.9463816239194345
0.5272662675427496,0.948076792565847
0.5697705515607845,0.9403108350144043
0.5009661780451931,0.9340959543155246
0.4222464647532961,0.9442637696183682
0.5075737784372902,0.9460432786833649
0.5735815526760263,0.9534222046929665
0.6315785408070566,0.962910870619339
0.6365106806531988,0.9677981888694253
0.5957897376452488,0.9755457046383788
0.5900822032064129,0.981274951731708
0.5283764398465065,0.9764704985576067
0.5567053141222569,0.9719308693800512
0.49683928003990374,0.9740897873834602
0.5062907997665659,0.9478277055570254
0.502686426563076,0.9602599258591166
0.5363103384597381,0.9696394164331528
0.4046354603640432,0.9818709901417607
0.5744889676843861,0.9726545249249297
0.60334299509751,0.9416096282825144
0.6042155127867778,0.9408670391742803
0.6023465374046686,0.931482139010714
0.5936967308956316,0.9328084720073413
0.654762853930108,0.9303953032960137
0.707245794985958,0.919139422826304
0.6925393129541346,0.9180139823135929
0.6799851448807294,0.9167407616505346
0.706091839477407,0.9142400559449914
0.7078682138703417,0.8996479340777584
0.7295256882619872,0.8535405271694175
0.7242751581961107,0.7608376208428534
0.8449665870552421,0.6242794180855364
0.8030954605356814,0.574372266313109
0.7760794913102198,0.567520529392267
0.7844256174306559,0.6341224121261358
0.7396985086353421,0.6589455431375423
0.7206083514329966,0.642191552581702
0.7904848400485658,0.6215485589345272
0.8815673189133011,0.6616038646107604
0.8971196453954573,0.7046442801459212
0.9118882866616718,0.5770556686105125
0.9442554627629403,0.37724264369591026
0.979331744898924,0.059468601267024225
1.0,0.0
0.9430991074551852,0.12897789248293273
0.9371791427742278,0.2700361360580616
0.9316044335022966,0.2791911286665952
0.9477169612637304,0.1611585570362531
0.9844721358758985,0.4155735706509025
0.9553361533228456,0.5224444551925228
0.9396328838547752,0.6036821600215576
0.9358207396518935,0.6486875444797705
0.9483102442372146,0.7030597146780034
0.915213098347489,0.769314214476148
0.8471322334570847,0.7907459374731641
0.8085013269738169,0.7277907138577496
0.8404433504545155,0.7994059822268461
0.8309464693744005,0.729776695512096
0.9426741993704182,0.37056374438481454
0.9740585976347526,0.0
0.9845898564231582,0.10455522203610498
1.0,0.3018825368842791
0.9978407705025901,0.44954303667650114
0.9773115502224315,0.7093947197762118
0.9429878976828713,0.7085354767194979
0.9092913521841285,0.696976905560255
0.888662127906789,0.7585601040764939
0.8955151833630386,0.7856260135958804
0.8518842572959298,0.8941319769697197
0.8168880097188834,0.9030037478987781
0.8037500426444867,0.9322777294662625
0.7974799965291368,0.9524410695478536
0.774717051008806,1.0
0.7664078622729881,0.9313286631836313
0.7383319126015476,0.8939972421308439
0.7247783012418804,0.8771696997633996
0.6880351769075647,0.8697834668014344
0.5400219467966816,0.9384932992860534
0.6090873808089567,0.9028611165125688
0.6050819441835313,0.9018449295776038
0.6215600519473818,0.9140401598656007
0.6229400856517106,0.9071375904278053
0.6360046193978737,0.8973162596819073
0.7478970291263688,0.8285802698842465
0.7974040474885162,0.8228128291256251
0.8329879906911389,0.6793557601858058
0.8757049125680719,0.6198528083577057
0.8889874467754294,0.633972328524007
0.8860068996120436,0.7096079265542132
0.839779362985454,0.6756730079231982
1.0,0.0
0.9960240281913498,0.01481940036131451
0.9567973795657921,0.11662571683543801
0.9185659103426982,0.27992591900255687
0.8482980613938168,0.6547846004734731
0.7718160371436119,0.7014046709694931
0.6552318230486514,0.7192616995097544
0.621225532822304,0.73135331616812
0.7092031913569606,0.757367448661203
0.7587736915777368,0.7593046168107273
0.7572329701755763,0.777500937855697
0.716595917949771,0.7899670566183165
0.7016429751021697,0.7921148421905748
0.6941866475115461,0.8706367303981758
0.6511565979649471,0.8816880634336145
0.6430905954118034,0.8648924442760074
0.6070883176387967,0.9758308505230866
0.5221459282261075,0.9812537690275877
0.5429448050117388,0.9790541293178172
0.5944008314839183,0.9916220358318492
0.5076498013991814,0.9930534660969967
0.5406616963179867,1.0
0.566681865222421,0.9990986342516424
0.5539256627680534,0.9896631017480606
0.47669371600938526,0.9929548792182701
0.5193152045684803,0.9876817615554705
0.5107173247634271,0.9780708212286998
0.5511621817268408,0.9734756484007799
0.6032210438584421,0.9493429888724862
0.7498575417482024,0.8499923819230075
0.6129531903273788,0.9112666877497481
0.7135286139530034,0.9001705424967062
0.6802911605974945,0.9468527099228333
0.587745513175788,0.9602413201935376
0.6828968502074665,0.9357162336739488
0.636876563665943,0.9108339297626105
0.6836897244484759,0.9239741523128866
0.6161076475283384,0.9549547588654571
0.6086965557883396,0.9734954938114327
0.5765239869718014,0.9625632332399106
0.5601434013761193,0.9741920037078909
0.5799099091946454,0.9752828611192556
0.5754882503352989,0.9835443135216385
0.5587453765090954,0.9723399787718123
0.48741813304496806,0.9859283234981185
0.6942728780999824,0.9635727884850526
0.7854338180708508,0.9961916016782816
0.8171684931743433,0.9471593535261453
0.8482221952082575,0.8397098985067288
0.8669221730146948,0.8333740911122008
0.8726422618204157,0.863489181690496
0.9203812346772632,0.7961178535715978
0.9360827654059263,0.7116692294987306
0.9229136500825744,0.639267409866626
0.8941408510174255,0.6501939088673135
0.8524609537991469,0.6951898565624932
0.841925046873993,0.7807933555004436
0.8033209429176807,0.7887091136527463
0.740804914881835,0.8517374977113761
0.5874420382319138,0.8954940675025639
0.5134436826512757,0.9222751290911955
0.4563087821626048,0.9430846425969577
0.46324637909654987,0.9319769742022465
0.3789319380823441,0.9657673067985255
0.46193435186541587,0.9638781517392901
0.6188733895247405,0.9770817515687477
0.5542330335951435,0.8016476812238088
0.6273513899413029,0.7424859513697815
0.6091888515419264,0.8878542245757883
0.4929079561371595,0.9029207323084566
0.5918331678203593,0.9082508255050658
0.6585178701941472,0.9392128669960578
0.5883041043680489,0.9204314264241003
0.5044257319046469,0.9236969567382851
0.5358586534987904,0.8335283731756626
0.5843847256037812,0.9823085732912864
0.6726137363982732,0.9494636690537553
0.5671648110751417,0.8944335381834745
0.5735104268608163,0.9792452802731206
0.5503727800046075,0.9484653702364338
0.5275623276187713,1.0
0.6374281348377637,0.9588485510842311
0.6446170566110895,0.9523712507403564
0.6193761496532477,0.8935341961002315
0.6142319304806603,0.8666761742744507
0.6164425605501475,0.8985897210147722
0.6910968488661524,0.874354052642072
0.9552451276138849,0.7599396946020557
1.0,0.0
0.9471662984426161,0.35447175294578187
0.911637492506199,0.670244146636417
0.6604708215694284,0.7585455688484201
0.8446151073946248,0.8977340363142109
0.7898556879402503,0.7845610031884441
0.8593029553746663,0.5109267152621844
0.9287233766597753,0.43375792563401433
0.9025543016557185,0.6132421573150127
0.9524351323597442,0.5258589953854147
0.8497074194213723,0.5873649713534808
0.8433856335086003,0.6084092850521488
0.7872495232677558,0.6575936923813501
0.696847429209067,0.659175544880517
0.5639702939642715,0.6695718229431188
0.4951263662813511,0.7185641377885207
0.6685098259805202,0.7387207513726609
0.6372587266711325,0.7489584076115191
0.623758744377815,0.8052560578256586
0.5224267800854042,0.7837853570227994
0.612792920996767,0.791882346264165
0.5720157321610736,0.7639066954417326
0.5920300476053905,0.8098720984212036
0.5824090612109367,0.801615032110005
0.5974885044973826,0.7849480986482219
0.5656928709051198,0.7835132260040835
0.5823282579977405,0.842262965878845
0.5717074205119569,0.8322785224595405
0.6018680771423683,0.7954084075387569
0.6304588963106296,0.8119661975438357
0.6997583460108723,0.8526359600040164
0.649551952478925,0.8100671013971817
0.6605202275890785,0.8452374888855579
0.6143885619293173,0.8039681650365486
0.5973282138170724,0.8754527634395615
0.5047672370109604,0.8394339674810709
0.41815725913537727,0.8207646154002872
0.5465385015022197,0.8431433897629259
0.5485272312308794,0.8394019520671043
0.5967062514426528,0.8204415507684427
0.6038292124856837,0.8274209110131568
0.5958361467833871,0.8622827863305824
0.5534357776697149,0.888945805180385
0.6284818760458859,0.900126460885168
0.6164394025460365,0.9055370658455199
0.5834362003184359,0.8719208811806121
0.5410883086031741,0.8625578278414772
0.5580007295760884,0.8725728314286587
0.5873629016208496,0.8605597749607448
0.5713588908696884,0.8492859835062408
0.42824395296115614,0.8437618693509166
0.520679463307528,0.837561065764026
0.5115210745813632,0.8438593708389057
0.748507343821842,0.8683889989216627
0.7033528408347532,0.8913018485991073
0.6498990859580062,0.8592005751132545
0.5620467773854898,0.8999096292178489
0.6074246437949006,0.8678447368842308
0.6330015959263902,0.8630074988830986
0.6312045931846443,0.8665029999898133
0.524074005729263,0.8612670245601882
0.6618278664257654,0.8031270327968811
0.6700901143985658,0.9394789672835345
0.6755833967166065,0.937855199256019
0.6852571352097787,0.9614625721469657
0.7289564611735799,0.9543389049898884
0.6629536137242004,0.9615695932215066
0.7473841407858943,0.9522058642628339
0.7385375756540064,0.946613705586254
0.6942127976371671,0.9562394516584576
0.6737291614688974,0.9372438259911136
0.6361957495145641,0.9338277624968632
0.6681443053774013,0.9487270642766114
0.6705397453823598,0.9494171656883055
0.7319667816200961,0.9378982537112941
0.7292527817617623,0.908325993573815
0.717247940528019,0.911999153672422
0.6717092855834468,0.9261714502216689
0.5539568486485212,0.9447574435002534
0.6850929988282326,0.9306023687331165
0.7576781344633806,0.9444794347319061
0.8227837427149118,0.9587329196825287
0.7521632315348784,0.9709222510345371
0.830158318753425,0.9457993613179092
0.7266476956873247,0.9658012311113954
0.6246873240303269,0.9684964400116124
0.5356922744547064,0.9667927137100147
0.5614650080168897,0.969288641988673
0.6556640758611203,0.9757763333349735
0.6478218561069091,0.966567600415291
0.6727524051079169,0.9604735498029336
0.6326103263659327,0.9624491342364108
0.6423271291867627,0.985655485629653
0.655511325377124,0.9763102085803839
0.6394242147006067,0.9694707008281217
0.6742727053974303,0.9608278264634824
0.640784765993153,0.962071485157284
0.6852156567309072,0.9841178265126875
0.7092922227703428,1.0
0.7450358768110036,0.969944299836147
0.6815181912547116,0.974017251305165
0.739897427836519,0.9719284951606793
0.6584928771259568,0.9789193085700508
0.6344802387531536,0.9792625140849575
0.6490111580432792,0.9523165757192554
0.6676286526878543,0.9675012670311124
0.6845355813828198,0.963023603682509
0.7333477179362818,0.9530829450231509
0.7047188197577233,0.9467170362789141
0.6534247429948296,0.960590411895823
0.6532291454638129,0.945575478150479
0.705065167692412,0.9537447535070929
0.7351305420524494,0.975078851159518
0.7464750126649045,0.967749752744414
0.6882635160310135,0.9589961669233532
0.7777810989656498,0.9657126619462582
0.7436692033542198,0.9576356461366622
0.6554675809786074,0.9591745353809212
0.7177668837315664,0.9218942976219179
0.684955139247618,0.9256990813409371
0.739507041273877,0.9165088003306582
0.8542471071896944,0.9007078152447215
0.938004083457018,0.5973338221039113
0.9763309148169604,0.5719956601109083
0.9940191570244064,0.500399791370411
0.9996151343472355,0.0
0.9852931363171706,0.43175007749801947
1.0,0.49120581997825136
0.9848048201907295,0.6265973202907037
0.9878560780149189,0.6495219725337178
0.939520290702363,0.669175716303123
0.8499418168927247,0.6542247491770449
0.7852522501244944,0.6003267218091728
0.9450851720226807,0.5945611151841993
0.9736984385224761,0.502134270854348
0.9925418632866824,0.42445911302901623
0.9806364594673737,0.1795296977331214
0.6707125959971969,0.933120648264091
0.48821848455242395,0.9427162010192932
0.695276570258988,0.9342424290761758
0.7889846591622918,0.9064056755010728
0.8063081450247959,0.817316020768697
0.7580381159212368,0.811184310222442
0.8357809890591708,0.9127252135491023
0.8549490183152354,0.9188361873011063
0.7887222465667082,0.8825822891825715
0.8241181398264834,0.8464930890645314
0.8802488504942237,0.7201729129612939
0.80692955163143,0.7008171094503952
0.9970042290200254,0.30676577790893356
0.9007107831162874,0.0
0.8356816008791597,0.558159529753312
0.9785804321844659,0.36135259728347996
0.7732119168730031,0.6280066357741604
0.8401927515541474,0.6941538191592027
0.7799436666445766,0.7704604365892759
0.8277046189188911,0.7809257383495107
0.847370529541309,0.7961122498624194
0.8249023028915634,0.8713397564224244
0.7944630201521721,0.8548161204648232
0.7547427775987207,0.8847528732423573
0.7085881484831454,0.8852888396168479
0.7085159540439072,0.9015620389054163
0.6284822158366796,0.9281238784185801
0.609303372800611,0.9299395442690679
0.6793333006812632,0.9723367176844977
0.6966315627620293,0.9862686531452134
0.6446329178139498,0.9711626961022802
0.5895388361401961,0.9602890390091002
0.48521247454893635,0.9553484977787703
0.5734773789487421,0.9596493886633541
0.6897777563300217,0.9633461210231216
0.7467929249495601,0.9698068287858607
0.7572629281708507,0.972001738700441
0.7435783967907482,0.9647865306545649
0.6710613667398173,0.9612186056898573
0.48847597009251803,0.9609581994082038
0.5082063632109635,0.9723929462996785
0.6656061117629813,0.9757204042079741
0.6484451364103708,0.9711926049401425
0.5991870687180093,0.9800579832670022
0.5701829857904793,1.0
0.5719754912434932,0.9631168199328447
0.757429622538288,0.9309735924900902
0.8326812591013061,0.8839118367216724
0.8322753868546681,0.8069863057401042
0.7835735475041171,0.7735781338480312
0.729184085027694,0.4985101410899578
0.7864251722298147,0.7802354423716512
0.804096701040117,0.8018041010998477
0.8527111594863801,0.8395809572423254
0.8156497221954123,0.8335896188417703
0.8498710107801914,0.8530674504111468
0.8544334961583187,0.8156877836354791
0.8542210333146293,0.5768872476691046
0.9951889121105908,0.013230872301225863
0.8886989985225054,0.09706654118247582
0.8085397616235485,0.7589662708065815
1.0,0.4482700728180506
0.7536538616579309,0.6881114363420295
0.9124488611134541,0.7291120664215471
0.8044157909378018,0.7250133592809118
0.7941572339068564,0.7411916478573308
0.8003358560048214,0.7639167816495323
0.8015924066400912,0.7887985420438504
0.7901180165212793,0.8599819749403818
0.7771194617082173,0.8667852385927692
0.7728203377620118,0.8928693342691476
0.6933339736730353,0.9315729656008486
0.5901966715778434,0.9266786833730789
0.5806167878466418,0.9000881313755673
0.6357807943367164,0.8020357948971535
0.773649065337915,0.5799256586110665
0.8130543536909617,0.4628379710407404
0.80068993317941,0.21399730762681646
0.7453403396435213,0.3659445988108324
0.7417162514153414,0.4037881699358016
0.6716179207968078,0.3715908268670594
0.5388706741852143,0.30780510926988336
0.5506156387844003,0.36225395916206277
0.6064126559022273,0.33567186496019713
0.4947913777041669,0.28658826404321314
0.6859993511228122,0.3939931135211813
0.6518987904611349,0.304080024228759
0.6818913242721075,0.4687118853068088
0.7062601125627532,0.381953257385937
0.6177665920112085,0.3085221800163865
0.6600289728794216,0.0
0.8588221585425743,0.24227329190931893
0.8279461676633005,0.4508587734580704
0.7543113262630903,0.30236858649541315
0.7524483735886179,0.35177107808878766
0.7261255322811787,0.3367190915428546
0.6673867830233813,0.32792360141958343
0.6199225773370514,0.3136740408691331
0.6278382849605773,0.3388267596071232
0.7024424887228182,0.29053388625048254
0.6908207854810636,0.46751777837184644
0.6411903334781077,0.59433293139821
0.6544592253713775,0.7037665928221002
0.4864520022856653,0.7462228135949681
0.5490118469173315,0.8294363823932486
0.6492120570430947,0.7682966775144379
0.6882859687051345,0.6217924082355251
0.7214794865829479,0.535628450767569
0.6409574733928323,0.34014738295174046
0.65342195219796,0.34937636508823006
0.7022439947624577,0.4717324645873204
0.7010478234092452,0.41874765218905885
0.7309847175241437,0.3738629229363419
0.756068788198081,0.4142859990095325
0.6224365656465031,0.36430920090589214
0.6484321366107505,0.21129583566038315
0.6803924995503678,0.3823371393686571
0.7238378985220718,0.42517615893580635
0.7970614676419708,0.6273296675348061
0.842552301355996,0.7388675308199607
0.7350232150607595,0.6694903945015622
0.6837757174436815,0.6131494310444406
0.7254737966373854,0.6042999981369159
0.7991647654328419,0.5871661234115583
0.8225399731466574,0.5536576890564605
0.7649982400841954,0.6391184405899304
0.6565778654361542,0.6027997821491412
0.5148317972236618,0.5228164979131291
0.6053671836661129,0.464905994408148
0.5444489015183839,0.5795307281062703
0.6315027245321584,0.7196632497126301
0.7264947701119374,0.7763729305143282
0.7253052605193114,0.7868096677601093
0.708152510844023,0.8634480660970251
0.6982627161970932,0.8682361922720138
0.6393962183720341,0.7784218897652124
0.7320717259576764,0.7651606303463473
0.7269132965824293,0.8529231573123235
0.5019070210982786,1.0
0.6702077296714372,0.9718169532855488
0.8028475784062818,0.756001622183006
0.8615784872967972,0.7134260340441794
0.8570962462031442,0.6870993556761891
0.8781847744425197,0.723820743578534
0.893044122600269,0.6274884629599381
0.7904937033788413,0.6365402354678356
0.7023298091554318,0.6249139406785352
0.8286083456594603,0.6698926906877424
0.9408749732528658,0.7388398011959267
1.0,0.5157974368295334
0.9345201846739792,0.7554721865134542
0.9056456646236466,0.7286774929821339
0.9660056008881037,0.6839467953931316
0.7657686845547533,0.7615674545915646
0.8127547076189042,0.7329363101328367
0.9121288856247802,0.7571337373525374
0.8139550131024471,0.7963201021416516
0.9058082038201646,0.8433070108700405
0.8320017592580528,0.8979545434670444
0.9126862108476681,0.7396000034980018
0.8616612470125546,0.8300233491617913
0.8505691714043955,0.8303731493384404
0.82627933224298,0.8085281283067048
0.8573002603619742,0.8040157060279316
0.87447242942095,0.8249250115871308
0.8855180628915478,0.7317819695498946
0.8622745155906874,0.7811912445015785
0.7547237003179736,0.7069636470166417
0.9384671353658122,0.6894299131621061
0.8605224034386599,0.7440424657414452
0.901008276726311,0.8680291383547148
0.9433705672283842,0.8143960262699933
0.8816085057995001,0.6641830854124582
0.8012905978135868,0.7453717064127118
0.9566666011359595,0.6948430708957508
0.9404858219721645,0.8311864347491495
0.9465557915454624,0.8138450909917709
0.8686583056047416,0.8056335318449336
0.8627703776591966,0.7573261274496944
0.9471859347530663,0.613453314793924
0.9223071065264947,0.8609369397731546
0.9178588931554266,0.7581743928780684
0.9481723395587606,0.8885011936931028
0.8949671521897197,0.8686063086461858
0.9247915402685885,0.8223714702975925
0.9083091905070135,0.9217671904924312
0.8982297005538908,0.8959169574380635
0.7861274279907031,0.8667086426878645
0.8869989419327118,0.9111944801532125
0.8338955396210681,0.7725599251427622
0.9015006052457729,0.9677834037306189
0.7672495857349291,0.9053178371855077
0.8692825917098561,0.9300224746613497
0.8968874934943596,0.8442951963690741
0.9880687251437346,0.8731799459558727
0.8748421027355167,0.91694869305909
0.937543683666502,0.7962851221239867
0.8299571411006917,1.0
0.8070288952519181,0.950319629911413
0.7128297512251841,0.9241458316936451
0.7073024423210821,0.8711161249136431
0.8591430548251683,0.8292975137952444
0.7817111613278271,0.8522881304055059
0.8492753969515972,0.9918933809061573
0.8719706632564804,0.8997297793635386
0.9909885802765082,0.6645328855891072
0.9408294586003574,0.826586562426214
0.7219125283126784,0.8363022623326425
0.9205134834322227,0.7826604052435047
0.8854528128009533,0.647707497092286
0.9415866719206838,0.6139080550235678
0.9753527638238689,0.5962956161292862
0.9640924505325411,0.5835716347036756
1.0,0.7012356691240129
0.7427201195312544,0.6180356971080271
0.901964710529982,0.6316341789752604
0.9078236807394878,0.6670339568521482
0.8773617972982422,0.6846551407508461
0.884091426459262,0.5641577248996511
0.9004990592421445,0.492186338554101
0.90411068629044,0.5434845344596899
0.7878756924970668,0.3893101066016038
0.8905071815966539,0.4038355589369573
0.849659404437676,0.22571730898724104
0.949152892779977,0.0
0.9369869303138572,0.7001006943805171
0.9201323716825064,0.7380951200755703
0.8899182858225082,0.7949304415682265
0.8234123718126092,0.8496803555318887
0.7397337170101341,0.7800886422120473
0.7851254920278301,0.7459088482177378
0.8197665875537657,0.5211454658495929
0.8038228380585444,0.6469691841205953
0.7176424855484181,0.8083790187467161
0.6165719450407905,0.8364937820157854
0.5801361210496749,0.809787111402541
0.6941287303603628,0.835296000407876
0.7885137404380939,0.834379341648527
0.8328890952755045,0.7909989703964186
0.8987869714166802,0.687854855635982
0.9113787922674892,0.6299336351804355
0.8917246148057658,0.6573778106973971
0.85394129771485,0.6456503143335831
0.7906299561303591,0.5581039149012105
0.8949597972131861,0.6236073089108154
0.8161727102681052,0.6971545694146838
0.8084053955662571,0.655652835233686
0.8841052274531852,0.6480380882513309
0.9524987629265197,0.684392512643447
1.0,0.6347456510932634
0.9594992994183786,0.7578640045206253
0.8659660090530845,0.8032193168927215
0.8532920758280961,0.7446345898651319
0.828684130367983,0.6776607888151345
0.7935987791304275,0.6803937702610264
0.8413924262211975,0.722142283567272
0.8800269168822584,0.7774664812341647
0.9250409362677193,0.7436499517771638
0.9450910394375572,0.7961873510296744
0.9485340514146203,0.7981445891995009
0.9092794223979849,0.7898596085240414
0.8798769094328303,0.8075501666201669
0.824004925513531,0.8724297086660898
0.8122493737549353,0.8779034608559447
0.8435684169391485,0.8897867431811777
0.8463755433950849,0.9161046570088812
0.7851032445332469,0.9515473794676935
0.702980573041498,1.0
0.5941320310314447,0.9961007481974856
0.5176579639639445,0.9506530264255477
0.40953435304100033,0.9821458666443845
0.5090185825281804,0.9715573780939446
0.49670298515729844,0.9704541302398962
0.4038097265892425,0.9943265585323263
0.3452419367027138,0.9880129783868222
0.37260035401807373,0.9829403750476209
0.3739804328417655,0.9821918943148038
0.4151069032919844,0.9510853324684853
0.5966499774331543,0.9323524246668659
0.722554185681868,0.810144710995798
0.7968856568747185,0.5513870615510333
0.8446441963518078,0.11821782276372793
0.8716117065354404,0.0
0.9067617428892064,0.4278031205344308
0.9433291787533156,0.38548811282302575
0.8994322503950021,0.5688680167172498
0.9637115090824654,0.5487326812038572
0.9679620611398598,0.6451971188094554
0.9235965644269539,0.6824161552874464
0.8596514500283282,0.7739319102049719
0.7547818423872259,0.7550750817522238
0.7110069216097737,0.7674813092252197
0.6358161968311541,0.7520701829918552
0.5659688023819603,0.7525917119036053
0.6112554667028247,0.7642852186031097
0.6588564754119575,0.7645033189490962
0.7421733450079534,0.7219185182772339
0.7614163571722571,0.7396593527518174
0.8282902920404553,0.5880095086085906
0.8370213652958476,0.33811926689959027
0.8259304885747034,0.8500803850701026
0.835414455114826,0.8314792993041941
0.8457421327052329,0.7328011943295288
0.8434603363830452,0.6026662291263093
0.8969683569757014,0.787551890362417
0.9371344600385573,0.8572829392335564
0.9162287991956802,0.9608937496797892
0.8845998484473586,0.9472467708159716
0.9530573522440319,1.0
0.91753219469764,0.41335890263840724
0.8899027032828994,0.27958634277439065
0.9406045573741745,0.4961312050367294
0.7817907747802042,0.5404983160965348
0.7782977570211385,0.8656379280042906
0.6958308868126762,0.8844037399324104
0.8405781707309935,0.7760080884436815
0.835092163331975,0.8153847750223255
0.8109718770658756,0.8697444085520116
0.8538630240496502,0.8325357517382177
0.9105314222757386,0.8021333983590939
0.9226217390937033,0.8878396423237284
0.9059671659757217,0.9285250588052943
0.837511044276488,0.9532677066032492
0.9572599989093453,0.9680632289051612
0.9669643497808866,0.6069951548458351
0.8386783208826994,0.6278712775292113
0.9357574326872956,0.45877273820927095
0.9941689967223233,0.49315900030675386
0.8442993013322049,0.7375445295673734
0.5833603957453503,0.7926382970168352
0.7732283043540743,0.7099237136281067
0.8556602175399579,0.596929997217814
0.9175141193532245,0.1947938750402898
0.9023545568135376,0.6589896060385757
0.9406096757651297,0.6817795354333108
0.9432528835363158,0.8476503499133891
0.9226915362359852,0.776373858347174
0.8935045941067734,0.9053071008000892
0.9624268533567671,0.48965759656746993
0.9108621153494108,0.33452900315379264
0.9609881630019517,0.12717767662179066
0.9458702472410129,0.6947390744075858
0.8113995041674669,0.7009279789980628
0.7743079317324436,0.7234364471550041
0.7938290178931566,0.8467372222110531
0.8910413043629665,0.7472270555587621
0.9485323504550783,0.5766777586606077
0.9089336152090576,0.7903061896179715
0.9299853483787239,0.8709701268456301
0.9068403093592051,0.9818710427620038
0.8698765822728598,0.947470513044172
0.8778634879457257,0.7933153604552149
1.0,0.74664856840643
0.8570300478461973,0.658987011925785
0.8822569523668379,0.43103842983541
0.9919114805295268,0.46164442106860587
0.8806154412604508,0.6454055344099334
0.8653272229931969,0.8673506909743682
0.7376457098082455,0.7583700670513304
0.8699393043602517,0.6417938808770436
0.8817955096957056,0.0
0.8750916621902916,0.4228313054937472
0.9030153346726002,0.7015324072783022
0.9282467199736738,0.7290552954597189
0.9210183104153326,0.7612404528542699
0.9127332576319823,0.5661424180892674
0.9811027650575912,0.6190765866404488
0.9550204354934596,0.06315173030565782
0.9212626442568072,0.17264534003306198
0.957525301181342,0.4759308487353376
0.9727367181643259,0.5994209940251097
0.8319082714032277,0.7736344752401662
0.7539364516453196,0.8328541790832794
0.8518674949250904,0.75161694292887
0.9333888444519968,0.5937074606035333
0.6404521777603362,0.9600975362881129
0.6752768201785888,0.9733457974052345
0.678538381051985,0.9328073627201438
0.6890565675495831,0.9592589722992937
0.7508547145464741,0.9273470726524413
0.657794173381924,0.9755900691703495
0.6685743258071316,0.962452825914952
0.6185821438659698,0.9438675414977865
0.6588024539470325,0.8627749235342604
0.6643591036224195,0.9040622913250623
0.6655954090245328,0.9152725678071727
0.6460539030316554,0.9157526082635591
0.6767019201198088,0.9526970584057971
0.6686118663128277,0.971737302186245
0.6032872089904535,0.9787936441399241
0.5420849084345497,0.9846173184170175
0.5248021958186166,0.9798892407262901
0.46670462426545484,0.9888978249734388
0.46679699816108716,1.0
0.5642178864674168,0.987660296619895
0.5153964174658314,0.9906430024284915
0.49684287485541356,0.9908881749742603
0.5665257167413263,0.9819913862971489
0.6122894174970016,0.9716855845834104
0.5822127336657675,0.9656377358850072
0.45183554913210855,0.9535443716131411
0.5785713202266409,0.959898248532829
0.5440023268651664,0.9580972705062969
0.5272662675427496,0.9580111393105986
0.5697705515607845,0.9537063293693865
0.5009661780451931,0.952528101274732
0.4222464647532961,0.952077613734251
0.5075737784372902,0.9548546156939788
0.5735815526760263,0.9657549754132377
0.6315785408070566,0.9737686763005932
0.6365106806531988,0.9850499186662924
0.5957897376452488,0.9861474595234417
0.5900822032064129,0.9839362403616422
0.5283764398465065,0.9799349310896966
0.5567053141222569,0.9764010245140465
0.49683928003990374,0.9784749781585481
0.5062907997665659,0.9678456497864754
0.502686426563076,0.9736119680754626
0.5363103384597381,0.9793193749597171
0.4046354603640432,0.9867408509664921
0.5744889676843861,0.9785177521157797
0.60334299509751,0.956072118058455
0.6042155127867778,0.9556027710913766
0.6023465374046686,0.9516183769752454
0.5936967308956316,0.943861903112515
0.654762853930108,0.9482071538860188
0.707245794985958,0.9320601794581376
0.6925393129541346,0.9310128007871964
0.6799851448807294,0.9299088438364623
0.706091839477407,0.9309855809962307
0.7078682138703417,0.9178115910230296
0.7295256882619872,0.8840658551734081
0.7242751581961107,0.8158726961484871
0.8449665870552421,0.6977850770023583
0.8030954605356814,0.6737085886120366
0.7760794913102198,0.6726042428071459
0.7844256174306559,0.7227833441710227
0.7396985086353421,0.7292041040056547
0.7206083514329966,0.7260120002337014
0.7904848400485658,0.6822369379757205
0.8815673189133011,0.7191049782761765
0.8971196453954573,0.7302291235625885
0.9118882866616718,0.6414029741315744
0.9442554627629403,0.49051531244480095
0.979331744898924,0.17341466347637755
1.0,0.0
0.9430991074551852,0.42620738972606487
0.9371791427742278,0.5034975973187729
0.9316044335022966,0.4927632783244041
0.9477169612637304,0.36950253790526016
0.9844721358758985,0.3286116740612858
0.9553361533228456,0.505187806944354
0.9396328838547752,0.5728840937523035
0.9358207396518935,0.6266312052570346
0.9483102442372146,0.6928505268465804
0.915213098347489,0.7545128899268301
0.8471322334570847,0.7727823888056186
0.8085013269738169,0.7206847776967035
0.8404433504545155,0.7891556032267817
0.8309464693744005,0.6940251548810362
0.9426741993704182,0.2935063741866008
0.9740585976347526,0.0
0.9845898564231582,0.0385298293557654
1.0,0.2532891187458669
0.9978407705025901,0.38494681322719837
0.9773115502224315,0.6404431002488139
0.9429878976828713,0.6761509378328513
0.9092913521841285,0.6947227738955879
0.888662127906789,0.7134329585990358
0.8955151833630386,0.7564935723969356
0.8518842572959298,0.8960606426427902
0.8168880097188834,0.8997335586795877
0.8037500426444867,0.9053043616679184
0.7974799965291368,0.9472672671389394
0.774717051008806,1.0
0.7664078622729881,0.9329708848223529
0.7383319126015476,0.8914614851272541
0.7247783012418804,0.8745322053200661
0.6880351769075647,0.8525561380324153
0.5400219467966816,0.9538358896672261
0.6090873808089567,0.9062995103846947
0.6050819441835313,0.9169080200546771
0.6215600519473818,0.9311376317917698
0.6229400856517106,0.9152574513295892
0.6360046193978737,0.8929576802725522
0.7478970291263688,0.8304502687382284
0.7974040474885162,0.81335219290608
0.8329879906911389,0.6517721980126939
0.8757049125680719,0.6178997501177833
0.8889874467754294,0.5898892249377965
0.8860068996120436,0.6367023453032506
0.839779362985454,0.6337804647445998
1.0,0.0
0.9960240281913498,0.38766134767880095
0.9567973795657921,0.4251040349216555
0.9185659103426982,0.5416975166707695
0.8482980613938168,0.739136287747814
0.7718160371436119,0.7656231245825541
0.6552318230486514,0.7775556629781594
0.621225532822304,0.7985269191683607
0.7092031913569606,0.8079097135503573
0.7587736915777368,0.8089461795496127
0.7572329701755763,0.8225247313872688
0.716595917949771,0.8361192867871295
0.7016429751021697,0.8518554953643799
0.6941866475115461,0.9071012041739173
0.6511565979649471,0.914122061051707
0.6430905954118034,0.9028315479163127
0.6070883176387967,0.9710133126102892
0.5221459282261075,0.980520840638881
0.5429448050117388,0.9879116622194023
0.5944008314839183,0.9945385490511535
0.5076498013991814,0.9936522341208184
0.5406616963179867,0.9993433832566025
0.566681865222421,1.0
0.5539256627680534,0.9979233024574411
0.47669371600938526,0.9988227967919447
0.5193152045684803,0.9993156123692474
0.5107173247634271,0.9841691821285397
0.5511621817268408,0.9866817413946728
0.6032210438584421,0.9633847910617281
0.7498575417482024,0.9058180950395076
0.6129531903273788,0.9345044802913778
0.7135286139530034,0.958482994097039
0.6802911605974945,0.966632102110258
0.587745513175788,0.9690514641611991
0.6828968502074665,0.9472673211496018
0.636876563665943,0.9280155065103903
0.6836897244484759,0.9024653487576293
0.6161076475283384,0.9480750303479316
0.6086965557883396,0.9757353048466788
0.5765239869718014,0.9566265808812974
0.5601434013761193,0.975144585124124
0.5799099091946454,0.9746677731090262
0.5754882503352989,0.9813539672595359
0.5587453765090954,0.9740525773501584
0.48741813304496806,0.9862148139327013
0.6942728780999824,0.9813167825120603
0.7854338180708508,0.9836071746793521
0.8171684931743433,0.9425354443600859
0.8482221952082575,0.878126754802363
0.8669221730146948,0.8342944100027913
0.8726422618204157,0.863164836220015
0.9203812346772632,0.8222889141912529
0.9360827654059263,0.7501886302221624
0.9229136500825744,0.6235684460588169
0.8941408510174255,0.6497601583787826
0.8524609537991469,0.6869496127843986
0.841925046873993,0.7558548326286274
0.8033209429176807,0.776710769032354
0.740804914881835,0.8568241307359238
0.5874420382319138,0.9014321776094161
0.5134436826512757,0.9037701097703159
0.4563087821626048,0.943113926064484
0.46324637909654987,0.9350029441847526
0.3789319380823441,0.9714750624491946
0.46193435186541587,0.952363985018783
0.6188733895247405,0.9474024100423294
0.5542330335951435,0.8509545889508583
0.6273513899413029,0.7884159627060517
0.6091888515419264,0.9026729243732841
0.4929079561371595,0.9355348272815549
0.5918331678203593,0.9276530728957552
0.6585178701941472,0.9476354030803091
0.5883041043680489,0.9223959027115212
0.5044257319046469,0.9212262305915623
0.5358586534987904,0.7948950519339129
0.5843847256037812,0.9732735197981509
0.6726137363982732,0.9238605586187727
0.5671648110751417,0.8559260863288581
0.5735104268608163,0.9719484000525739
0.5503727800046075,0.9651482733581982
0.5275623276187713,1.0
0.6374281348377637,0.9647001027775802
0.6446170566110895,0.9216498710432247
0.6193761496532477,0.8815386040779214
0.6142319304806603,0.8481132664955862
0.6164425605501475,0.8580053392629748
0.6910968488661524,0.7846152520205383
0.9552451276138849,0.7265405325042178
1.0,0.0
0.9471662984426161,0.3777043754807599
0.911637492506199,0.7191500272565281
0.6604708215694284,0.8055327520043782
0.8446151073946248,0.9863480346211774
0.7898556879402503,0.7243212262636579
0.8593029553746663,0.37390785354302547
0.9287233766597753,0.46224916991482606
0.9025543016557185,0.54334003434538
0.9524351323597442,0.36056400543837763
0.8497074194213723,0.47740724700447523
0.8433856335086003,0.49375039053325837
0.7872495232677558,0.5701936398561545
0.696847429209067,0.5665781098836695
0.5639702939642715,0.582893242751164
0.4951263662813511,0.6513728456030803
0.6685098259805202,0.6598902413010737
0.6372587266711325,0.6883189078427697
0.623758744377815,0.755471236282856
0.5224267800854042,0.7319271981366446
0.612792920996767,0.7297229745598556
0.5720157321610736,0.71989123244755
0.5920300476053905,0.7730985608984097
0.5824090612109367,0.7604312779971947
0.5974885044973826,0.7362839333001515
0.5656928709051198,0.7233042237922557
0.5823282579977405,0.808497572768466
0.5717074205119569,0.8048712694647162
0.6018680771423683,0.7577013158546807
0.6304588963106296,0.7913335013973011
0.6997583460108723,0.8294883314049071
0.649551952478925,0.7885087339396564
0.6605202275890785,0.839070132231868
0.6143885619293173,0.759593112824789
0.5973282138170724,0.8586625124701309
0.5047672370109604,0.8204107224811413
0.41815725913537727,0.7993316225283285
0.5465385015022197,0.8201543171970378
0.5485272312308794,0.820871821059277
0.5967062514426528,0.8089371246840721
0.6038292124856837,0.8102902550909377
0.5958361467833871,0.8595997922901732
0.5534357776697149,0.8893988265687587
0.6284818760458859,0.908374972258672
0.6164394025460365,0.915666362858725
0.5834362003184359,0.8717240992956397
0.5410883086031741,0.8535300974555546
0.5580007295760884,0.8376114231786067
0.5873629016208496,0.8517546524631068
0.5713588908696884,0.8430993581249232
0.42824395296115614,0.8333861226565311
0.520679463307528,0.8200207278893535
0.5115210745813632,0.8369197753114032
0.748507343821842,0.8753417839343774
0.7033528408347532,0.901676114878186
0.6498990859580062,0.8591257657145196
0.5620467773854898,0.9073730524510406
0.6074246437949006,0.8401259186958236
0.6330015959263902,0.8589124537554755
0.6312045931846443,0.8796855911003665
0.524074005729263,0.8567577875025048
0.6618278664257654,0.7530343087507461
0.6700901143985658,0.9214452852881461
0.6755833967166065,0.9252543866438825
0.6852571352097787,0.9569418230100087
0.7289564611735799,0.9437714717807958
0.6629536137242004,0.9439515816924973
0.7473841407858943,0.9407483045852113
0.7385375756540064,0.9355117205408656
0.6942127976371671,0.9394860466916339
0.6737291614688974,0.9229799408167761
0.6361957495145641,0.9170928771739713
0.6681443053774013,0.9391109417515614
0.6705397453823598,0.9432222109756896
0.7319667816200961,0.9340827493405893
0.7292527817617623,0.8989657820938001
0.717247940528019,0.8889719147618679
0.6717092855834468,0.9071838550070556
0.5539568486485212,0.936022280042631
0.6850929988282326,0.9217891314832126
0.7576781344633806,0.9392419307782535
0.8227837427149118,0.9465535000863337
0.7521632315348784,0.9635761195096247
0.830158318753425,0.9427027204039226
0.7266476956873247,0.9617110143909308
0.6246873240303269,0.9635761195096247
0.5356922744547064,0.9724848618363471
0.5614650080168897,0.9677618143171006
0.6556640758611203,0.969088078212357
0.6478218561069091,0.9624656898060767
0.6727524051079169,0.9479958678916125
0.6326103263659327,0.9535450393860188
0.6423271291867627,0.9803337838561978
0.655511325377124,0.9752951718635571
0.6394242147006067,0.967880895250457
0.6742727053974303,0.9481283454299715
0.640784765993153,0.9546495150428989
0.6852156567309072,0.978468678737504
0.7092922227703428,1.0
0.7450358768110036,0.9620042511893209
0.6815181912547116,0.9727572594713997
0.739897427836519,0.9653340517882979
0.6584928771259568,0.9722079986662936
0.6344802387531536,0.976048358767036
0.6490111580432792,0.9430956874839985
0.6676286526878543,0.9694021541740844
0.6845355813828198,0.9563270676915566
0.7333477179362818,0.9435422409840848
0.7047188197577233,0.9323441677135865
0.6534247429948296,0.9545780664828851
0.6532291454638129,0.9411665763636256
0.705065167692412,0.9527635707608676
0.7351305420524494,0.9719073193095688
0.7464750126649045,0.9543726518728454
0.6882635160310135,0.9490080558251416
0.7777810989656498,0.9589155894803904
0.7436692033542198,0.9562913434115496
0.6554675809786074,0.9565265282549285
0.7177668837315664,0.9111939054378309
0.684955139247618,0.8971140735801088
0.739507041273877,0.8942799473662274
0.8542471071896944,0.8140417259590481
0.938004083457018,0.3747357891791156
0.9763309148169604,0.300679356724798
0.9940191570244064,0.0
0.9996151343472355,0.26029752371199083
0.9852931363171706,0.3108295177817604
1.0,0.3338806094562169
0.9848048201907295,0.5006028472251165
0.9878560780149189,0.5756149041696189
0.939520290702363,0.6082698731192655
0.8499418168927247,0.5795698796687169
0.7852522501244944,0.5565515352509333
0.9450851720226807,0.5383008937024049
0.9736984385224761,0.500294725310057
0.9925418632866824,0.4750227742285044
0.9806364594673737,0.002124106148743994
0.6707125959971969,0.9168679340366157
0.48821848455242395,0.9316959337353554
0.695276570258988,0.9131999717667062
0.7889846591622918,0.8918696394695138
0.8063081450247959,0.7654270699716444
0.7580381159212368,0.7799869322436439
0.8357809890591708,0.9038758870715569
0.8549490183152354,0.9067055255631576
0.7887222465667082,0.8809919349782513
0.8241181398264834,0.8431885010053182
0.8802488504942237,0.7327162755080514
0.80692955163143,0.6299526067098237
0.9970042290200254,0.17192301459022488
0.9007107831162874,0.0
0.8356816008791597,0.5845995268951697
0.9785804321844659,0.33914770941631606
0.7732119168730031,0.605065904630615
0.8401927515541474,0.6853210137329737
0.7799436666445766,0.7722905994567063
0.8277046189188911,0.7824597113658329
0.847370529541309,0.792136712232942
0.8249023028915634,0.8642420208413758
0.7944630201521721,0.8504057353018301
0.7547427775987207,0.8809083391922675
0.7085881484831454,0.8791425753732335
0.7085159540439072,0.8977225274476117
0.6284822158366796,0.9255575582617281
0.609303372800611,0.923921525638867
0.6793333006812632,0.9674500879924511
0.6966315627620293,0.9875667041138985
0.6446329178139498,0.9594662961112581
0.5895388361401961,0.9592222121889754
0.48521247454893635,0.9547246011751517
0.5734773789487421,0.9586421678437769
0.6897777563300217,0.96380775650598
0.7467929249495601,0.9689157744853831
0.7572629281708507,0.9665037206039558
0.7435783967907482,0.9756014657653569
0.6710613667398173,0.9701981022967943
0.48847597009251803,0.9615175474258215
0.5082063632109635,0.9775375757143201
0.6656061117629813,0.9802623251536959
0.6484451364103708,0.9776751933053971
0.5991870687180093,0.9847488952146539
0.5701829857904793,1.0
0.5719754912434932,0.9668333719109484
0.757429622538288,0.9281892482412354
0.8326812591013061,0.8920597015867032
0.8322753868546681,0.8098491608678662
0.7835735475041171,0.7668789552734943
0.729184085027694,0.44680961808949715
0.7864251722298147,0.7730240341827901
0.804096701040117,0.796877618529558
0.8527111594863801,0.8370315925036662
0.8156497221954123,0.8397930136793463
0.8498710107801914,0.8563867771971201
0.8544334961583187,0.8022936002299673
0.8542210333146293,0.5835392011003098
0.9951889121105908,0.12745163372585236
0.8886989985225054,0.19927815827442524
0.8085397616235485,0.7487575970627911
1.0,0.4570986032011666
0.7536538616579309,0.683798545196732
0.9124488611134541,0.7413262471446321
0.8044157909378018,0.7233066234281922
0.7941572339068564,0.7448404247139112
0.8003358560048214,0.7601479172228218
0.8015924066400912,0.7847349362956736
0.7901180165212793,0.855891905916886
0.7771194617082173,0.8664151169572081
0.7728203377620118,0.8971251330336241
0.6933339736730353,0.929457380541819
0.5901966715778434,0.924420340116553
0.5806167878466418,0.9014508206385378
0.6357807943367164,0.8421293581696939
0.773649065337915,0.41526891527649645
0.8130543536909617,0.44122737753808366
0.80068993317941,0.2646035424605012
0.7453403396435213,0.48747729054917505
0.7417162514153414,0.6321475238582875
0.6716179207968078,0.8442311482885831
0.5388706741852143,0.9317882548061615
0.5506156387844003,0.9252991738094766
0.6064126559022273,0.8136505133609132
0.4947913777041669,0.8732352914876833
0.6859993511228122,0.7098114158217566
0.6518987904611349,0.7370921094936682
0.6818913242721075,0.4366057880378685
0.7062601125627532,0.3468822203223974
0.6177665920112085,0.5120812528891009
0.6600289728794216,0.0
0.8588221585425743,0.1664757770393602
0.8279461676633005,0.4783419972342387
0.7543113262630903,0.628768077655922
0.7524483735886179,0.6549378403501794
0.7261255322811787,0.7546117728747783
0.6673867830233813,0.8157203634134176
0.6199225773370514,0.8228804739350127
0.6278382849605773,0.8484460767905039
0.7024424887228182,0.8110878881503417
0.6908207854810636,0.923175672497159
0.6411903334781077,0.921635920218244
0.6544592253713775,0.9598509739064377
0.4864520022856653,0.988091169819067
0.5490118469173315,0.9470699219762947
0.6492120570430947,0.8769786331913908
0.6882859687051345,0.8084199043063689
0.7214794865829479,0.7053247320255644
0.6409574733928323,0.7989319900301963
0.65342195219796,0.7235447776135842
0.7022439947624577,0.7439845468820648
0.7010478234092452,0.9078852578390127
0.7309847175241437,0.8276575743332373
0.756068788198081,0.8715757958173012
0.6224365656465031,1.0
0.6484321366107505,0.9043819860841072
0.6803924995503678,0.8660508823882742
0.7238378985220718,0.735191766319994
0.7970614676419708,0.6744830331778613
0.842552301355996,0.7767926810350961
0.7350232150607595,0.9072023706081292
0.6837757174436815,0.960804255711235
0.7254737966373854,0.9652555607781299
0.7991647654328419,0.936522395318811
0.8225399731466574,0.8467624769309302
0.7649982400841954,0.9578674324023284
0.6565778654361542,0.9970198280282735
0.5148317972236618,0.9679239333993477
0.6053671836661129,0.9496070822773172
0.5444489015183839,0.9212327582151548
0.6315027245321584,0.9296573667261885
0.7264947701119374,0.8513195294084716
0.7253052605193114,0.811158256831691
0.708152510844023,0.8348814443230164
0.6982627161970932,0.8141613666608739
0.6393962183720341,0.7476734597714689
0.7320717259576764,0.7204067620803781
0.7269132965824293,0.7840212163518154
0.5019070210982786,0.9622370942477685
0.6702077296714372,0.9256016425061048
0.8028475784062818,0.6910082043662017
0.8615784872967972,0.6446062794523062
0.8570962462031442,0.6091595141373013
0.8781847744425197,0.6566436005127194
0.893044122600269,0.5728218657653255
0.7904937033788413,0.608047805605157
0.7023298091554318,0.608912834975334
0.8286083456594603,0.6412769855145486
0.9408749732528658,0.6824634636864558
1.0,0.5232825084840914
0.9345201846739792,0.7607952273302266
0.9056456646236466,0.6874913287249758
0.9660056008881037,0.7042870783720038
0.7657686845547533,0.7038137287706785
0.8127547076189042,0.6751842390905158
0.9121288856247802,0.7374297116648032
0.8139550131024471,0.7542091389117855
0.9058082038201646,0.857905346402135
0.8320017592580528,0.8545837379928345
0.9126862108476681,0.7186344680121766
0.8616612470125546,0.839403905950331
0.8505691714043955,0.7776481053774147
0.82627933224298,0.8194008046943223
0.8573002603619742,0.7872864826044021
0.87447242942095,0.7825774701912169
0.8855180628915478,0.7173123536084746
0.8622745155906874,0.8016665170446663
0.7547237003179736,0.7094041507863317
0.9384671353658122,0.6791342599015759
0.8605224034386599,0.7190017220132048
0.901008276726311,0.8751907680505342
0.9433705672283842,0.8042699398519558
0.8816085057995001,0.6786853939003191
0.8012905978135868,0.7259713868327199
0.9566666011359595,0.6783018174992451
0.9404858219721645,0.8088157282646841
0.9465557915454624,0.8219307767014061
0.8686583056047416,0.8149447894818455
0.8627703776591966,0.7240698272273955
0.9471859347530663,0.6538998294309195
0.9223071065264947,0.8559058523965364
0.9178588931554266,0.8246484563090157
0.9481723395587606,0.8896524144910267
0.8949671521897197,0.8592356220058598
0.9247915402685885,0.8199802498959446
0.9083091905070135,0.8585011140038031
0.8982297005538908,0.8853351396789384
0.7861274279907031,0.8406199247537358
0.8869989419327118,0.890680725693906
0.8338955396210681,0.7886167582081269
0.9015006052457729,0.8747827080493916
0.7672495857349291,0.8971117513119129
0.8692825917098561,1.0
0.8968874934943596,0.8624511348148631
0.9880687251437346,0.7916200798165363
0.8748421027355167,0.8349723743379226
0.937543683666502,0.7344345512564168
0.8299571411006917,0.9313887914078887
0.8070288952519181,0.880193583664542
0.7128297512251841,0.8738604924468094
0.7073024423210821,0.8733055308452555
0.8591430548251683,0.8167157698868042
0.7817111613278271,0.8407341815540557
0.8492753969515972,0.9530486162685361
0.8719706632564804,0.8770188768556528
0.9909885802765082,0.6251071157502999
0.9408294586003574,0.8228448311039656
0.7219125283126784,0.8136961258783492
0.9205134834322227,0.7674629277488962
0.8854528128009533,0.6675861618692412
0.9415866719206838,0.6880054843264154
0.9753527638238689,0.6644685834605121
0.9640924505325411,0.5947882576654071
1.0,0.7009083415625433
0.7427201195312544,0.6426373733993846
0.901964710529982,0.6614734230521255
0.9078236807394878,0.6703201638768964
0.8773617972982422,0.7416245684765488
0.884091426459262,0.5804000620251202
0.9004990592421445,0.5450457435261281
0.90411068629044,0.5575731855612049
0.7878756924970668,0.4550929968742604
0.8905071815966539,0.40486081073361024
0.849659404437676,0.34085251895438706
0.949152892779977,0.0
0.9369869303138572,0.6739723012485128
0.9201323716825064,0.7240563984538023
0.8899182858225082,0.8188162173631051
0.8234123718126092,0.858048138348288
0.7397337170101341,0.8023118346230248
0.7851254920278301,0.75410489708409
0.8197665875537657,0.503500501417574
0.8038228380585444,0.6139446469669796
0.7176424855484181,0.7869753534701827
0.6165719450407905,0.8189108102312551
0.5801361210496749,0.7951936270787348
0.6941287303603628,0.8247978030335292
0.7885137404380939,0.8283448471571452
0.8328890952755045,0.7694474080611967
0.8987869714166802,0.6511746662963349
0.9113787922674892,0.6160313430265271
0.8917246148057658,0.627086272087529
0.85394129771485,0.6224836318536019
0.7906299561303591,0.5603753113367856
0.8949597972131861,0.6094365996012024
0.8161727102681052,0.6551275929657577
0.8084053955662571,0.6359991060785528
0.8841052274531852,0.6342255840167448
0.9524987629265197,0.6987594013439724
1.0,0.6458005854205633
0.9594992994183786,0.7527229367354606
0.8659660090530845,0.794286515390938
0.8532920758280961,0.726446093182643
0.828684130367983,0.6736410377779796
0.7935987791304275,0.6464322095122739
0.8413924262211975,0.6917169434670057
0.8800269168822584,0.7402943383341932
0.9250409362677193,0.6780424326270776
0.9450910394375572,0.7337689378879109
0.9485340514146203,0.752988625867117
0.9092794223979849,0.7960185824109273
0.8798769094328303,0.7602398664092435
0.824004925513531,0.8330492406755363
0.8122493737549353,0.8674000189185737
0.8435684169391485,0.902783027702897
0.8463755433950849,0.9295399960127787
0.7851032445332469,0.9357277263002468
0.702980573041498,0.9904747619821087
0.5941320310314447,1.0
0.5176579639639445,0.9545818561834152
0.40953435304100033,0.9894014532630205
0.5090185825281804,0.977272838618914
0.49670298515729844,0.9776214378342077
0.4038097265892425,0.9977154503317722
0.3452419367027138,0.9938171689447468
0.37260035401807373,0.9914644068895264
0.3739804328417655,0.9818679415725103
0.4151069032919844,0.960972716175795
0.5966499774331543,0.930643076989173
0.722554185681868,0.811908299940041
0.7968856568747185,0.486977275476667
0.8446441963518078,0.06303126049330746
0.8716117065354404,0.0
0.9067617428892064,0.34999361215491975
0.9433291787533156,0.3159149297318198
0.8994322503950021,0.4828163198701176
0.9637115090824654,0.5106062724493183
0.9679620611398598,0.6296519623120909
0.9235965644269539,0.6557237918399142
0.8596514500283282,0.7468758915189391
0.7547818423872259,0.7239320333283462
0.7110069216097737,0.735522863020859
0.6358161968311541,0.7237322953995833
0.5659688023819603,0.7274342306339946
0.6112554667028247,0.736035398083345
0.6588564754119575,0.7398620753072289
0.7421733450079534,0.6808545919184527
0.7614163571722571,0.7085047279475194
0.8282902920404553,0.5306388561121879
0.8370213652958476,0.30688376043960436
0.8259304885747034,0.8252023714728869
0.835414455114826,0.808491110750501
0.8457421327052329,0.6342535181502209
0.8434603363830452,0.5398897287750535
0.8969683569757014,0.774727435344909
0.9371344600385573,0.852186744055279
0.9162287991956802,0.9688327175705611
0.8845998484473586,0.9774996886592725
0.9530573522440319,1.0
0.91753219469764,0.4374356090768087
0.8899027032828994,0.2495812938943253
0.9406045573741745,0.4290237486933124
0.7817907747802042,0.47385454915975744
0.7782977570211385,0.8446285233392331
0.6958308868126762,0.8808882079227724
0.8405781707309935,0.7633410445198371
0.835092163331975,0.7778914119018956
0.8109718770658756,0.8436201567647736
0.8538630240496502,0.8122068208149202
0.9105314222757386,0.8316925991478699
0.9226217390937033,0.9048512546087862
0.9059671659757217,0.8937086530079288
0.837511044276488,0.9417230539317617
0.9572599989093453,0.9191314159776287
0.9669643497808866,0.49992641037349567
0.8386783208826994,0.7525312944603993
0.9357574326872956,0.1808236754810686
0.9941689967223233,0.4754040825260488
0.8442993013322049,0.717592449326938
0.5833603957453503,0.7728095764633958
0.7732283043540743,0.6808232980983686
0.8556602175399579,0.540407497839484
0.9175141193532245,0.02784555990384289
0.9023545568135376,0.6298268190789598
0.9406096757651297,0.6123313571059276
0.9432528835363158,0.8275330870282245
0.9226915362359852,0.7620345456123601
0.8935045941067734,0.8916028575418046
0.9624268533567671,0.451592743685444
0.9108621153494108,0.2978915628549756
0.9609881630019517,0.0
0.9458702472410129,0.6497254540857338
0.8113995041674669,0.6446821116826362
0.7743079317324436,0.684389564613579
0.7938290178931566,0.8262847050565508
0.8910413043629665,0.719542763120653
0.9485323504550783,0.5570681892800671
0.9089336152090576,0.7898234981111996
0.9299853483787239,0.8282463403312665
0.9068403093592051,0.9990437122381436
0.8698765822728598,0.9625470313189902
0.8778634879457257,0.929948713691067
1.0,0.6432805123347536
0.8570300478461973,0.628001041576252
0.8822569523668379,0.4256544759475136
0.9919114805295268,0.32534388998539526
0.8806154412604508,0.5907662000958552
0.8653272229931969,0.8209190778276342
0.7376457098082455,0.7168142861994921
0.8699393043602517,0.5933950479842103
0.8817955096957056,0.0686134582218482
0.8750916621902916,0.3422136514417906
0.9030153346726002,0.6199997735703799
0.9282467199736738,0.6857549352222595
0.9210183104153326,0.7314899446379579
0.9127332576319823,0.5078416351237627
0.9811027650575912,0.44261933784431456
0.9550204354934596,0.013023476977768384
0.9212626442568072,0.02800406063785224
0.957525301181342,0.2945826713411804
0.9727367181643259,0.5330032492650472
0.8319082714032277,0.7279229233573474
0.7539364516453196,0.8109622126702468
0.8518674949250904,0.7409705528279172
0.9333888444519968,0.492474611578856


==> figures/suppl/ssim_scatter_csvs_old/linear_scatter_data_EgoGaussian.csv <==
velocity,lpips
0.6404521777603362,0.901392682360802
0.6752768201785888,0.912933444013455
0.678538381051985,0.8110557710502625
0.6890565675495831,0.9255682557169853
0.7508547145464741,0.785022352794163
0.657794173381924,0.9711103205388133
0.6685743258071316,0.9667022424200693
0.6185821438659698,0.9611446466779388
0.6588024539470325,0.8360416810117285
0.6643591036224195,0.8357911205979787
0.6655954090245328,0.8696751130390874
0.6460539030316554,0.8853478900645464
0.6767019201198088,0.9326732054646397
0.6686118663128277,0.957458284560123
0.6032872089904535,0.9887209560314291
0.5420849084345497,0.996261039322046
0.5248021958186166,0.9898529408014363
0.46670462426545484,0.9805209998954404
0.46679699816108716,1.0
0.5642178864674168,0.982407216139916
0.5153964174658314,0.9809656968129735
0.49684287485541356,0.9809743038500871
0.5665257167413263,0.9417163324586033
0.6122894174970016,0.9309030248316209
0.5822127336657675,0.9371048732406578
0.45183554913210855,0.9377991742344838
0.5785713202266409,0.9329323729155031
0.5440023268651664,0.9318172834405707
0.5272662675427496,0.9223198961545034
0.5697705515607845,0.9146443317241362
0.5009661780451931,0.9253278962361108
0.4222464647532961,0.9285701989946981
0.5075737784372902,0.9326049867260361
0.5735815526760263,0.9430564800150973
0.6315785408070566,0.9377845103934754
0.6365106806531988,0.9739822019223658
0.5957897376452488,0.9937634046633564
0.5900822032064129,0.9783220613025061
0.5283764398465065,0.9647500388910566
0.5567053141222569,0.959614506746642
0.49683928003990374,0.9761648827785301
0.5062907997665659,0.9566941709319318
0.502686426563076,0.9612364550738165
0.5363103384597381,0.9570123125259805
0.4046354603640432,0.9675607146773573
0.5744889676843861,0.9699474141910278
0.60334299509751,0.9345342381560794
0.6042155127867778,0.9210403166369564
0.6023465374046686,0.9048613183175601
0.5936967308956316,0.8801409513900046
0.654762853930108,0.8653492799416507
0.707245794985958,0.8146034642368044
0.6925393129541346,0.8520523639386822
0.6799851448807294,0.8538445403332134
0.706091839477407,0.8927330466871195
0.7078682138703417,0.8586612933252746
0.7295256882619872,0.8026093986295046
0.7242751581961107,0.6442552171396074
0.8449665870552421,0.2363654968746892
0.8030954605356814,0.48309099742171424
0.7760794913102198,0.5390622409919387
0.7844256174306559,0.582805435057036
0.7396985086353421,0.6133645609390979
0.7206083514329966,0.5965056066877316
0.7904848400485658,0.4501783250578265
0.8815673189133011,0.08536746310450091
0.8971196453954573,0.3975520311332471
0.9118882866616718,0.44623279548914746
0.9442554627629403,0.22452890816865204
0.979331744898924,0.0
1.0,0.150481930322528
0.9430991074551852,0.35302719058657916
0.9371791427742278,0.4318160083239612
0.9316044335022966,0.4261296258042798
0.9477169612637304,0.2789932826857016
0.9844721358758985,0.7200274243248946
0.9553361533228456,0.8193649443878033
0.9396328838547752,0.8822813388494584
0.9358207396518935,0.8785022567405987
0.9483102442372146,0.8890407252491983
0.915213098347489,0.9350845699519884
0.8471322334570847,0.9598527653388976
0.8085013269738169,0.9551945587300662
0.8404433504545155,0.9691172193458082
0.8309464693744005,0.962006918178817
0.9426741993704182,0.9023872722745018
0.9740585976347526,0.8551489993733212
0.9845898564231582,0.7687622492255226
1.0,0.26020095541582894
0.9978407705025901,0.0
0.9773115502224315,0.2391772449072053
0.9429878976828713,0.7238616338890645
0.9092913521841285,0.8447622264141618
0.888662127906789,0.9141612294309642
0.8955151833630386,0.9296732082468139
0.8518842572959298,0.9757072947563652
0.8168880097188834,0.9846493481970471
0.8037500426444867,0.9815173483567265
0.7974799965291368,0.9892765060092095
0.774717051008806,1.0
0.7664078622729881,0.9867123823234765
0.7383319126015476,0.98212210287797
0.7247783012418804,0.9674345012961288
0.6880351769075647,0.9786052246887358
0.5400219467966816,0.9846431384377132
0.6090873808089567,0.97801998655397
0.6050819441835313,0.963803819762369
0.6215600519473818,0.9596460690639295
0.6229400856517106,0.9558396133220882
0.6360046193978737,0.9486010616153865
0.7478970291263688,0.9362615094404183
0.7974040474885162,0.918136362513077
0.8329879906911389,0.8326118818042012
0.8757049125680719,0.8163549853278594
0.8889874467754294,0.7727826248399244
0.8860068996120436,0.7769668620628694
0.839779362985454,0.7474565649512313
0.6404521777603362,0.9065670933709422
0.6752768201785888,0.909141196460931
0.678538381051985,0.8223142722978937
0.6890565675495831,0.9288029420165206
0.7508547145464741,0.7826493317046171
0.657794173381924,0.97363157988159
0.6685743258071316,0.9654274331099496
0.6185821438659698,0.951760417355832
0.6588024539470325,0.8455609146844255
0.6643591036224195,0.8739202628321912
0.6655954090245328,0.8506523201944132
0.6460539030316554,0.8922975386914223
0.6767019201198088,0.9421966045463127
0.6686118663128277,0.9691165720795661
0.6032872089904535,0.9923338459378646
0.5420849084345497,0.996983755331114
0.5248021958186166,0.9944206250978278
0.46670462426545484,0.9851750251326828
0.46679699816108716,1.0
0.5642178864674168,0.9840054477006217
0.5153964174658314,0.9865534095731721
0.49684287485541356,0.9878320701100997
0.5665257167413263,0.9462246111493906
0.6122894174970016,0.9395553733917907
0.5822127336657675,0.9419803747230564
0.45183554913210855,0.940442238398221
0.5785713202266409,0.9373988843186583
0.5440023268651664,0.9359517581582383
0.5272662675427496,0.9309955769705557
0.5697705515607845,0.9248636864603017
0.5009661780451931,0.9315493835029555
0.4222464647532961,0.9285883258486617
0.5075737784372902,0.9275678501753236
0.5735815526760263,0.9285786439162771
0.6315785408070566,0.9270408303225213
0.6365106806531988,0.9570093156326094
0.5957897376452488,0.974426143799287
0.5900822032064129,0.9788743462678571
0.5283764398465065,0.9686783032736227
0.5567053141222569,0.9593904255370649
0.49683928003990374,0.9766210378708785
0.5062907997665659,0.9577122239237322
0.502686426563076,0.9511769195641194
0.5363103384597381,0.9418590278371692
0.4046354603640432,0.9604218740671054
0.5744889676843861,0.9703613458531477
0.60334299509751,0.931260861917894
0.6042155127867778,0.9186992001110195
0.6023465374046686,0.907572077952465
0.5936967308956316,0.8905167085948127
0.654762853930108,0.8630748849060288
0.707245794985958,0.8048764666110494
0.6925393129541346,0.8401241869193866
0.6799851448807294,0.8578679416695847
0.706091839477407,0.8904169846912512
0.7078682138703417,0.8755526366322366
0.7295256882619872,0.8014884357385943
0.7242751581961107,0.5819599781188328
0.8449665870552421,0.16381184132603746
0.8030954605356814,0.4218995628607528
0.7760794913102198,0.5032913729141487
0.7844256174306559,0.5660619224122212
0.7396985086353421,0.5906491897029422
0.7206083514329966,0.5889829291395505
0.7904848400485658,0.37208634347300595
0.8815673189133011,0.03538810832791414
0.8971196453954573,0.34770368768667975
0.9118882866616718,0.3462249338804701
0.9442554627629403,0.3169551613574715
0.979331744898924,0.0
1.0,0.11402928139084186
0.9430991074551852,0.25791151036531546
0.9371791427742278,0.44498838974941546
0.9316044335022966,0.41250582933012325
0.9477169612637304,0.20242371040694776
0.9844721358758985,0.7789255818351136
0.9553361533228456,0.8272505676203206
0.9396328838547752,0.8975975380885216
0.9358207396518935,0.8986597295886583
0.9483102442372146,0.9166680266240805
0.915213098347489,0.9428845085308186
0.8471322334570847,0.9713925834398633
0.8085013269738169,0.9582368734967613
0.8404433504545155,0.9649878316191394
0.8309464693744005,0.9552852478295727
0.9426741993704182,0.8912808597003172
0.9740585976347526,0.8186074554160628
0.9845898564231582,0.7129534000878144
1.0,0.24395887488780352
0.9978407705025901,0.0
0.9773115502224315,0.29422393706376126
0.9429878976828713,0.7513092504303294
0.9092913521841285,0.8628644847768957
0.888662127906789,0.9218679856958384
0.8955151833630386,0.9370600052066941
0.8518842572959298,0.9724344403386682
0.8168880097188834,0.9858923198671645
0.8037500426444867,0.9821739372580409
0.7974799965291368,0.9934688368996597
0.774717051008806,1.0
0.7664078622729881,0.9865611598752984
0.7383319126015476,0.9802519936328089
0.7247783012418804,0.9587215364151264
0.6880351769075647,0.9741947433112761
0.5400219467966816,0.9842695668729916
0.6090873808089567,0.9784314639747281
0.6050819441835313,0.9698832897499362
0.6215600519473818,0.9666248317862198
0.6229400856517106,0.9605978890870541
0.6360046193978737,0.9488569234136744
0.7478970291263688,0.9335335708725616
0.7974040474885162,0.9109009005508475
0.8329879906911389,0.8186443685458688
0.8757049125680719,0.8007771185222314
0.8889874467754294,0.7752140637729363
0.8860068996120436,0.7719342350498586
0.839779362985454,0.756446910500555
0.6404521777603362,0.8853753884981261
0.6752768201785888,0.8905453213908691
0.678538381051985,0.7962671879459751
0.6890565675495831,0.9231998176267815
0.7508547145464741,0.7863065416764111
0.657794173381924,0.9660429266553429
0.6685743258071316,0.9698627635319407
0.6185821438659698,0.9578404799595996
0.6588024539470325,0.8403529319321157
0.6643591036224195,0.8385705070329535
0.6655954090245328,0.8671933500860776
0.6460539030316554,0.8860158067142042
0.6767019201198088,0.9366774842061749
0.6686118663128277,0.9537473317201751
0.6032872089904535,0.9903036582415333
0.5420849084345497,0.9958382133387748
0.5248021958186166,0.9909490457551173
0.46670462426545484,0.9825453425103835
0.46679699816108716,1.0
0.5642178864674168,0.9837367315874328
0.5153964174658314,0.9828341829279164
0.49684287485541356,0.9817828659243157
0.5665257167413263,0.9431540317618862
0.6122894174970016,0.9305133812311497
0.5822127336657675,0.9331492829769571
0.45183554913210855,0.932081505175368
0.5785713202266409,0.9279809029896847
0.5440023268651664,0.9272448257966173
0.5272662675427496,0.9265578204164209
0.5697705515607845,0.9194268784953961
0.5009661780451931,0.9175199105774914
0.4222464647532961,0.9222174496260759
0.5075737784372902,0.9272600442702291
0.5735815526760263,0.9354823681559962
0.6315785408070566,0.9326747150651398
0.6365106806531988,0.9616972759863978
0.5957897376452488,0.9714442424632063
0.5900822032064129,0.9664814671602422
0.5283764398465065,0.9634989569133954
0.5567053141222569,0.9538569668464
0.49683928003990374,0.9749292729203413
0.5062907997665659,0.9532519548750517
0.502686426563076,0.9521478390854505
0.5363103384597381,0.9441544134660509
0.4046354603640432,0.9587138339962686
0.5744889676843861,0.9668880178124469
0.60334299509751,0.929162353471722
0.6042155127867778,0.9097706016980711
0.6023465374046686,0.8993288653137133
0.5936967308956316,0.8908692574720376
0.654762853930108,0.8789625100667097
0.707245794985958,0.8255394560669066
0.6925393129541346,0.8445206196341293
0.6799851448807294,0.8549906188980521
0.706091839477407,0.8753116293053139
0.7078682138703417,0.8511922121169487
0.7295256882619872,0.7932399540215749
0.7242751581961107,0.6573967527504285
0.8449665870552421,0.19914677161823
0.8030954605356814,0.4343249877087532
0.7760794913102198,0.5626077134057049
0.7844256174306559,0.6058837724794713
0.7396985086353421,0.6224253215523713
0.7206083514329966,0.5942969236010884
0.7904848400485658,0.36655184483617004
0.8815673189133011,0.09981020389338248
0.8971196453954573,0.2915791216207612
0.9118882866616718,0.37263985544313555
0.9442554627629403,0.3141201656888021
0.979331744898924,0.0
1.0,0.15968371663699063
0.9430991074551852,0.40340135991037873
0.9371791427742278,0.49980759501219185
0.9316044335022966,0.4983217750579156
0.9477169612637304,0.3095189067793952
0.9844721358758985,0.8031411100671093
0.9553361533228456,0.8467296474741077
0.9396328838547752,0.9245177993775874
0.9358207396518935,0.912563155372988
0.9483102442372146,0.9146543372517993
0.915213098347489,0.9470745169011136
0.8471322334570847,0.9826561207564511
0.8085013269738169,0.9728678918755247
0.8404433504545155,0.9830965898932915
0.8309464693744005,0.9661970170309113
0.9426741993704182,0.9003488578355047
0.9740585976347526,0.8385657357453786
0.9845898564231582,0.7030035681139648
1.0,0.24312070755529572
0.9978407705025901,0.0
0.9773115502224315,0.2555871585572031
0.9429878976828713,0.7439120810579491
0.9092913521841285,0.8809406574234427
0.888662127906789,0.9185740241931278
0.8955151833630386,0.9279381794357077
0.8518842572959298,0.9849877699465047
0.8168880097188834,0.9865777844600093
0.8037500426444867,0.984894397001182
0.7974799965291368,0.9934818009676019
0.774717051008806,1.0
0.7664078622729881,0.9830894968052906
0.7383319126015476,0.9831022876197184
0.7247783012418804,0.9698606551234218
0.6880351769075647,0.9722355605222676
0.5400219467966816,0.9810570363927159
0.6090873808089567,0.9763793192763446
0.6050819441835313,0.9690265777425991
0.6215600519473818,0.9663195762891557
0.6229400856517106,0.9634257126649354
0.6360046193978737,0.9581743856615436
0.7478970291263688,0.943482739929661
0.7974040474885162,0.9185453030007309
0.8329879906911389,0.8370906060014618
0.8757049125680719,0.8107679238700027
0.8889874467754294,0.7807070680819587
0.8860068996120436,0.786955729770324
0.839779362985454,0.7701699951563511


==> figures/suppl/ssim_scatter_csvs_old/linear_scatter_data_RTGS.csv <==
velocity,lpips
0.6404521777603362,0.8629903992264125
0.6752768201785888,0.8904898811990607
0.678538381051985,0.832965533913524
0.6890565675495831,0.9131989052355298
0.7508547145464741,0.8189192222682691
0.657794173381924,0.9047088686282636
0.6685743258071316,0.8854667426440116
0.6185821438659698,0.7340179928166873
0.6588024539470325,0.6673962218538472
0.6643591036224195,0.6753483733941152
0.6655954090245328,0.7185212045862688
0.6460539030316554,0.7836773898328498
0.6767019201198088,0.8513352154993784
0.6686118663128277,0.9163191566514712
0.6032872089904535,0.9457292961735047
0.5420849084345497,0.969641007045172
0.5248021958186166,0.9393342485149883
0.46670462426545484,0.9690375051802735
0.46679699816108716,1.0
0.5642178864674168,0.9435648052217157
0.5153964174658314,0.9444199820417185
0.49684287485541356,0.9581874222958973
0.5665257167413263,0.8707383616521619
0.6122894174970016,0.8880901194916425
0.5822127336657675,0.9120519063406548
0.45183554913210855,0.8810488327117005
0.5785713202266409,0.8947597216466363
0.5440023268651664,0.8802070382649537
0.5272662675427496,0.8822152576322696
0.5697705515607845,0.9077747271722614
0.5009661780451931,0.8954504247824285
0.4222464647532961,0.8560496960906202
0.5075737784372902,0.8592688043928719
0.5735815526760263,0.8834067205415113
0.6315785408070566,0.8825476585163696
0.6365106806531988,0.9109946988534328
0.5957897376452488,0.9046328912833265
0.5900822032064129,0.9295038161348252
0.5283764398465065,0.9295033844453654
0.5567053141222569,0.9340598666942947
0.49683928003990374,0.9236267958281531
0.5062907997665659,0.871313372012709
0.502686426563076,0.8999861859372842
0.5363103384597381,0.9019486462218539
0.4046354603640432,0.923277990744578
0.5744889676843861,0.8899886897361514
0.60334299509751,0.861732024450891
0.6042155127867778,0.8769542581848322
0.6023465374046686,0.876193621356541
0.5936967308956316,0.8730457418151678
0.654762853930108,0.8055269201547175
0.707245794985958,0.7427614311368974
0.6925393129541346,0.7988327117005111
0.6799851448807294,0.7317481696366902
0.706091839477407,0.7363374602845697
0.7078682138703417,0.6981467571487775
0.7295256882619872,0.6037751243265644
0.7242751581961107,0.5163005940046967
0.8449665870552421,0.23239311368973614
0.8030954605356814,0.21992635377814615
0.7760794913102198,0.295066652852604
0.7844256174306559,0.33230893424506147
0.7396985086353421,0.4481186973338859
0.7206083514329966,0.47639176681862133
0.7904848400485658,0.44147931344108304
0.8815673189133011,0.41843832020997374
0.8971196453954573,0.6470999102085924
0.9118882866616718,0.5202250828843763
0.9442554627629403,0.39781651471197677
0.979331744898924,0.07759229520652024
1.0,0.0
0.9430991074551852,0.1968331261223926
0.9371791427742278,0.33028431067827047
0.9316044335022966,0.3072631751623152
0.9477169612637304,0.03940072869180826
0.9844721358758985,0.36138156547618117
0.9553361533228456,0.43207761575698655
0.9396328838547752,0.4938360371822867
0.9358207396518935,0.5101505704420516
0.9483102442372146,0.5669821982065346
0.915213098347489,0.5908588595535562
0.8471322334570847,0.5556937134925684
0.8085013269738169,0.4739608326156241
0.8404433504545155,0.5811099978585954
0.8309464693744005,0.5134822521324169
0.9426741993704182,0.15974096819623393
0.9740585976347526,0.0
0.9845898564231582,0.1131333751193794
1.0,0.4175223167184303
0.9978407705025901,0.4136990498103216
0.9773115502224315,0.5988148810426296
0.9429878976828713,0.48500391548798233
0.9092913521841285,0.4120851810112119
0.888662127906789,0.462853663912018
0.8955151833630386,0.5808169224108152
0.8518842572959298,0.8114719890210029
0.8168880097188834,0.843404708276607
0.8037500426444867,0.8532567325291864
0.7974799965291368,0.932295663890135
0.774717051008806,1.0
0.7664078622729881,0.890838383348938
0.7383319126015476,0.8190575631440822
0.7247783012418804,0.7083914925277484
0.6880351769075647,0.594055335770679
0.5400219467966816,0.7997481895752673
0.6090873808089567,0.7431729051357759
0.6050819441835313,0.7291310742817307
0.6215600519473818,0.7464694177724077
0.6229400856517106,0.7009989574329404
0.6360046193978737,0.7062735339584567
0.7478970291263688,0.6583818796530612
0.7974040474885162,0.6505704420515594
0.8329879906911389,0.3379331850501823
0.8757049125680719,0.2876336228658246
0.8889874467754294,0.2442475151109701
0.8860068996120436,0.42466085309182877
0.839779362985454,0.3933439830438269
1.0,0.0
0.9960240281913498,0.4033887843737482
0.9567973795657921,0.360115359777136
0.9185659103426982,0.4215281793427859
0.8482980613938168,0.6573138171440506
0.7718160371436119,0.7154134980914514
0.6552318230486514,0.7637000126249441
0.621225532822304,0.7759197115901663
0.7092031913569606,0.8118800204285104
0.7587736915777368,0.7829777307416349
0.7572329701755763,0.8067853619228569
0.716595917949771,0.8152435549140906
0.7016429751021697,0.8202602816661393
0.6941866475115461,0.8792437086994177
0.6511565979649471,0.8988430251859841
0.6430905954118034,0.8660909068710348
0.6070883176387967,0.9440450009118015
0.5221459282261075,0.9714463250242498
0.5429448050117388,0.9645446889250145
0.5944008314839183,0.9797606040438267
0.5076498013991814,0.982595241694943
0.5406616963179867,1.0
0.566681865222421,0.9984761744445154
0.5539256627680534,0.9941686266502698
0.47669371600938526,0.9857348522751656
0.5193152045684803,0.9775878667533268
0.5107173247634271,0.9735369742009528
0.5511621817268408,0.9686480555248158
0.6032210438584421,0.9341918295310431
0.7498575417482024,0.792594509136459
0.6129531903273788,0.9101706653449442
0.7135286139530034,0.9223046393812011
0.6802911605974945,0.929235889546806
0.587745513175788,0.9481540825068671
0.6828968502074665,0.9032731856059012
0.636876563665943,0.8971726879337227
0.6836897244484759,0.883989232948922
0.6161076475283384,0.922779503533166
0.6086965557883396,0.9421616501996871
0.5765239869718014,0.9438044515656749
0.5601434013761193,0.9354880943660018
0.5799099091946454,0.9488710546400306
0.5754882503352989,0.9513342175989642
0.5587453765090954,0.9548317947007446
0.48741813304496806,0.9643306363751136
0.6942728780999824,0.9553565351750165
0.7854338180708508,0.9608683883349673
0.8171684931743433,0.9455251846852675
0.8482221952082575,0.8439988133591652
0.8669221730146948,0.8084588164452625
0.8726422618204157,0.8659714115155076
0.9203812346772632,0.8313333447633239
0.9360827654059263,0.7244421515190718
0.9229136500825744,0.6414848388968812
0.8941408510174255,0.6597219083304369
0.8524609537991469,0.6931250165604976
0.841925046873993,0.7406259790176547
0.8033209429176807,0.7841394334153695
0.740804914881835,0.8548172993945742
0.5874420382319138,0.9133050804749265
0.5134436826512757,0.8985027231952435
0.4563087821626048,0.9185504070375491
0.46324637909654987,0.9142911769305384
0.3789319380823441,0.930338883632825
0.46193435186541587,0.9333371779665112
0.6188733895247405,0.9267202525404453
0.5542330335951435,0.7762018245382154
0.6273513899413029,0.7073283384274723
0.6091888515419264,0.8425108364103387
0.4929079561371595,0.8576836292921562
0.5918331678203593,0.8624452594374055
0.6585178701941472,0.9289719606745981
0.5883041043680489,0.91912398474408
0.5044257319046469,0.9165875659367578
0.5358586534987904,0.8115163389116883
0.5843847256037812,0.8812139308811912
0.6726137363982732,0.9014193323781852
0.5671648110751417,0.866004311556847
0.5735104268608163,0.9720311181928953
0.5503727800046075,0.9635914465139322
0.5275623276187713,1.0
0.6374281348377637,0.9657458859445924
0.6446170566110895,0.902675307633598
0.6193761496532477,0.8898611464456436
0.6142319304806603,0.799267570933144
0.6164425605501475,0.8077005476480591
0.6910968488661524,0.6388187405433633
0.9552451276138849,0.2749969872661784
1.0,0.0
0.9471662984426161,0.42301728639717207
0.911637492506199,0.426647295904021
0.6604708215694284,0.47895505001138144
0.8446151073946248,0.7539279354069869
0.7898556879402503,0.8262188182049462
0.8593029553746663,0.5266057871269231
0.9287233766597753,0.4372949667260287
0.9025543016557185,0.3757789590669898
0.9524351323597442,0.5440796432923155
0.8497074194213723,0.6123736325535932
0.8433856335086003,0.6358100237001727
0.7872495232677558,0.66510450838879
0.696847429209067,0.693417511347964
0.5639702939642715,0.698730634816491
0.4951263662813511,0.7455538743756946
0.6685098259805202,0.7631067311168539
0.6372587266711325,0.773082227548438
0.623758744377815,0.7973354043088788
0.5224267800854042,0.799599641149927
0.612792920996767,0.8008984641752473
0.5720157321610736,0.794933251208441
0.5920300476053905,0.8500127204316913
0.5824090612109367,0.8233547125851934
0.5974885044973826,0.8240536668318091
0.5656928709051198,0.816038455873492
0.5823282579977405,0.8412463345071837
0.5717074205119569,0.8234096112903874
0.6018680771423683,0.7962896509245745
0.6304588963106296,0.8288405661261599
0.6997583460108723,0.8623568951434731
0.649551952478925,0.8326955264250231
0.6605202275890785,0.8365933344937938
0.6143885619293173,0.8277412530294712
0.5973282138170724,0.8742980330195627
0.5047672370109604,0.8389727247164682
0.41815725913537727,0.8271735200781972
0.5465385015022197,0.8267852121634107
0.5485272312308794,0.8290106182129802
0.5967062514426528,0.8025266794317315
0.6038292124856837,0.8143888167320541
0.5958361467833871,0.854108699436284
0.5534357776697149,0.8636061754348379
0.6284818760458859,0.8690036554503703
0.6164394025460365,0.8811791170681413
0.5834362003184359,0.878456944686207
0.5410883086031741,0.8491986128034492
0.5580007295760884,0.8335163290173132
0.5873629016208496,0.8304085267062116
0.5713588908696884,0.8370753719052528
0.42824395296115614,0.8310967690103505
0.520679463307528,0.8294752487179143
0.5115210745813632,0.8048029672080661
0.748507343821842,0.8457533843043263
0.7033528408347532,0.8725693933023579
0.6498990859580062,0.8315948743355248
0.5620467773854898,0.8586813598810974
0.6074246437949006,0.8245665010778892
0.6330015959263902,0.8213904101334976
0.6312045931846443,0.7778610928859312
0.524074005729263,0.7254140835263715
0.6618278664257654,0.5924360296185209
0.6700901143985658,0.8231795465521066
0.6755833967166065,0.8624098837986682
0.6852571352097787,0.9048995842424261
0.7289564611735799,0.8788293978200649
0.6629536137242004,0.8951183485473654
0.7473841407858943,0.8970532021827666
0.7385375756540064,0.9007813347973201
0.6942127976371671,0.9192379508169645
0.6737291614688974,0.9134758623076354
0.6361957495145641,0.9131345100809021
0.6681443053774013,0.9146084595576264
0.6705397453823598,0.9305183048165271
0.7319667816200961,0.9072780384674072
0.7292527817617623,0.8819424672058039
0.717247940528019,0.8775788216898666
0.6717092855834468,0.8683072547573017
0.5539568486485212,0.9165165713135139
0.6850929988282326,0.8957632997591658
0.7576781344633806,0.8729398921201119
0.8227837427149118,0.8518405491838221
0.7521632315348784,0.8500834503946
0.830158318753425,0.8622069601247115
0.7266476956873247,0.9091892963267669
0.6246873240303269,0.9077310773674035
0.5356922744547064,0.9387139043616005
0.5614650080168897,0.943558903708784
0.6556640758611203,0.9514619156309432
0.6478218561069091,0.9718140589925862
0.6727524051079169,0.9496686366517908
0.6326103263659327,0.9593020054836584
0.6423271291867627,0.9706735964839147
0.655511325377124,0.9766055745807424
0.6394242147006067,0.9793332462911373
0.6742727053974303,0.9538623925802295
0.640784765993153,0.9299630175536843
0.6852156567309072,0.9693270641978144
0.7092922227703428,1.0
0.7450358768110036,0.9318475335335303
0.6815181912547116,0.9642759950732019
0.739897427836519,0.9368057926057131
0.6584928771259568,0.9341819423099006
0.6344802387531536,0.9328023759373422
0.6490111580432792,0.9192080628339786
0.6676286526878543,0.9562109588222247
0.6845355813828198,0.9460852247969583
0.7333477179362818,0.9253335262943463
0.7047188197577233,0.8803064934002615
0.6534247429948296,0.9046478959646503
0.6532291454638129,0.9077814150229587
0.705065167692412,0.8921641573869723
0.7351305420524494,0.92660612514885
0.7464750126649045,0.8747992392721804
0.6882635160310135,0.8994977245806637
0.7777810989656498,0.8797512061374186
0.7436692033542198,0.8937450743817513
0.6554675809786074,0.8900861560435861
0.7177668837315664,0.8503382847758479
0.684955139247618,0.7977102658929349
0.739507041273877,0.7312378186806185
0.8542471071896944,0.681776352942472
0.938004083457018,0.3102954663075914
0.9763309148169604,0.508363129554968
0.9940191570244064,0.5184227954073182
0.9996151343472355,0.0
0.9852931363171706,0.028497405251161307
1.0,0.29778341279866355
0.9848048201907295,0.5143407261521424
0.9878560780149189,0.44947751086585486
0.939520290702363,0.5962102037573914
0.8499418168927247,0.5491838221067252
0.7852522501244944,0.4674480538990447
0.9450851720226807,0.34318168590246767
0.9736984385224761,0.36492755310229397
0.9925418632866824,0.36942333496406365
0.9806364594673737,0.16061015530739792
0.6707125959971969,0.9180071029447875
0.48821848455242395,0.9291921448377881
0.695276570258988,0.9120903778854466
0.7889846591622918,0.8835668042138549
0.8063081450247959,0.8493301312188198
0.7580381159212368,0.818376623765519
0.8357809890591708,0.8974928082184944
0.8549490183152354,0.8916950644715014
0.7887222465667082,0.857821723671891
0.8241181398264834,0.8043555944174607
0.8802488504942237,0.7993268372730921
0.80692955163143,0.647182877870474
0.9970042290200254,0.20932565943795303
0.9007107831162874,0.0
0.8356816008791597,0.5153567742489304
0.9785804321844659,0.44208305135161574
0.7732119168730031,0.5831338000754613
0.8401927515541474,0.736136181698039
0.7799436666445766,0.7470417372868667
0.8277046189188911,0.7654127713263023
0.847370529541309,0.7860803842537416
0.8249023028915634,0.851185920278528
0.7944630201521721,0.840390961412923
0.7547427775987207,0.8642850440889644
0.7085881484831454,0.8630648867381753
0.7085159540439072,0.9194843876954159
0.6284822158366796,0.9164056464218766
0.609303372800611,0.9154306384864619
0.6793333006812632,0.9645024445069962
0.6966315627620293,0.9944458086037863
0.6446329178139498,0.9810324623342297
0.5895388361401961,0.9789942086445114
0.48521247454893635,0.9715702538733807
0.5734773789487421,0.9708463843455728
0.6897777563300217,0.981942389887387
0.7467929249495601,0.9852630864471102
0.7572629281708507,0.9852870424160394
0.7435783967907482,0.9895236555211521
0.6710613667398173,0.9831341993416102
0.48847597009251803,0.9606391452510286
0.5082063632109635,0.9876754525182714
0.6656061117629813,0.9954846991230119
0.6484451364103708,0.9907701644377634
0.5991870687180093,0.9936185291434344
0.5701829857904793,1.0
0.5719754912434932,0.9926223601021322
0.757429622538288,0.9381197359253691
0.8326812591013061,0.8996871749724007
0.8322753868546681,0.8167496142090837
0.7835735475041171,0.7712911668353566
0.729184085027694,0.4644411571531525
0.7864251722298147,0.7861698198710769
0.804096701040117,0.7203096708250236
0.8527111594863801,0.7951604950101713
0.8156497221954123,0.8067240412122518
0.8498710107801914,0.8246259375268257
0.8544334961583187,0.7945456251409908
0.8542210333146293,0.5757262152164322
0.9951889121105908,0.015302274419616745
0.8886989985225054,0.25189421842653203
0.8085397616235485,0.7318412757351987
1.0,0.5524290354328744
0.7536538616579309,0.6254991325942917
0.9124488611134541,0.7130973271127667
0.8044157909378018,0.6858781559493651
0.7941572339068564,0.732940455442896
0.8003358560048214,0.7495327587893452
0.8015924066400912,0.752240581810632
0.7901180165212793,0.8172798396547146
0.7771194617082173,0.8330356804193891
0.7728203377620118,0.875173431233393
0.6933339736730353,0.8964044086968153
0.5901966715778434,0.8903754898496563
0.5806167878466418,0.8802560893078522
0.6357807943367164,0.7710524056783632
0.773649065337915,0.6855921962026124
0.8130543536909617,0.6460863409213885
0.80068993317941,0.5053718888568327
0.7453403396435213,0.7007140812938045
0.7417162514153414,0.7929808462147203
0.6716179207968078,0.9249423277682961
0.5388706741852143,0.8819574841814135
0.5506156387844003,0.9290187204469641
0.6064126559022273,0.8997778851468078
0.4947913777041669,0.8764846761607152
0.6859993511228122,0.8702897921018878
0.6518987904611349,0.7779210652243684
0.6818913242721075,0.6812261388745022
0.7062601125627532,0.47484911368410565
0.6177665920112085,0.4406320714382545
0.6600289728794216,0.0
0.8588221585425743,0.3430456731632654
0.8279461676633005,0.5314284985986024
0.7543113262630903,0.6074504065153691
0.7524483735886179,0.709118990762015
0.7261255322811787,0.7483657699807779
0.6673867830233813,0.7816880960574324
0.6199225773370514,0.8065248700274718
0.6278382849605773,0.8602395874248465
0.7024424887228182,0.8115872811728406
0.6908207854810636,0.9264402416034908
0.6411903334781077,0.8963950655047638
0.6544592253713775,0.9733819043017518
0.4864520022856653,0.9507092728606238
0.5490118469173315,0.9412824265091818
0.6492120570430947,0.8597126294945815
0.6882859687051345,0.9079309022358635
0.7214794865829479,0.8406218752425941
0.6409574733928323,0.6014986090303533
0.65342195219796,0.5547712981726796
0.7022439947624577,0.786861738428187
0.7010478234092452,0.8992235828736356
0.7309847175241437,0.8742607468481589
0.756068788198081,0.7930955534158993
0.6224365656465031,0.9798075931532546
0.6484321366107505,0.7779966097649429
0.6803924995503678,0.8184884835128675
0.7238378985220718,0.7634554443629521
0.7970614676419708,0.6858885810719214
0.842552301355996,0.8397209023169696
0.7350232150607595,0.9092464432077695
0.6837757174436815,0.9574788515839442
0.7254737966373854,0.9598636027098707
0.7991647654328419,0.9272327640843643
0.8225399731466574,0.8877517040971327
0.7649982400841954,1.0
0.6565778654361542,0.9930088857527862
0.5148317972236618,0.920546145316644
0.6053671836661129,0.8991466479427437
0.5444489015183839,0.8550448574676126
0.6315027245321584,0.8939044129830013
0.7264947701119374,0.8431428846196182
0.7253052605193114,0.8384966636425677
0.708152510844023,0.8772482321766445
0.6982627161970932,0.8482217487170752
0.6393962183720341,0.7557452665899634
0.7320717259576764,0.7467478191148543
0.7269132965824293,0.7626684834433479
0.5019070210982786,0.8440848740596038
0.6702077296714372,0.81232998133401
0.8028475784062818,0.6881525999719604
0.8615784872967972,0.6911514401547041
0.8570962462031442,0.6570762177212198
0.8781847744425197,0.6600222230719052
0.893044122600269,0.558993913566386
0.7904937033788413,0.5254954713828707
0.7023298091554318,0.4605681830031736
0.8286083456594603,0.43269317445806643
0.9408749732528658,0.5468029712641082
1.0,0.5175996765025195
0.9345201846739792,0.7604175150990106
0.9056456646236466,0.8397715464792834
0.9660056008881037,0.8084505095530397
0.7657686845547533,0.8795238412573829
0.8127547076189042,0.8932271034334669
0.9121288856247802,0.9031713475450379
0.8139550131024471,0.9402654266596571
0.9058082038201646,0.9463297125326107
0.8320017592580528,0.9788922373685393
0.9126862108476681,0.9027048640163491
0.8616612470125546,0.9550620867363183
0.8505691714043955,0.922990727097263
0.82627933224298,0.9246221853642644
0.8573002603619742,0.9409713223697364
0.87447242942095,0.9755750211645304
0.8855180628915478,0.935822726386431
0.8622745155906874,0.9390041934154245
0.7547237003179736,0.9222453407180885
0.9384671353658122,0.9020754814776422
0.8605224034386599,0.9470183310749607
0.901008276726311,0.9305926808981165
0.9433705672283842,0.9266608911563115
0.8816085057995001,0.8846675009070513
0.8012905978135868,0.894179815825392
0.9566666011359595,0.8955422439091814
0.9404858219721645,0.9348107779908629
0.9465557915454624,0.9780481243166264
0.8686583056047416,0.9597762853595749
0.8627703776591966,0.9476995451168554
0.9471859347530663,0.8379722528686269
0.9223071065264947,0.9585298611162532
0.9178588931554266,0.9157293803173568
0.9481723395587606,0.8946068086849854
0.8949671521897197,0.9146927502536042
0.9247915402685885,0.9195624433864236
0.9083091905070135,0.9377503646716474
0.8982297005538908,0.9493310033838567
0.7861274279907031,0.9274827907068582
0.8869989419327118,1.0
0.8338955396210681,0.8975562680330438
0.9015006052457729,0.9679483856954924
0.7672495857349291,0.9504293376180709
0.8692825917098561,0.9946835686730394
0.8968874934943596,0.921134665649782
0.9880687251437346,0.8749824143114184
0.8748421027355167,0.9132636816657165
0.937543683666502,0.9101908139767351
0.8299571411006917,0.9921290160159345
0.8070288952519181,0.9787095930239733
0.7128297512251841,0.9914428656404028
0.7073024423210821,0.9423214096194333
0.8591430548251683,0.9767251869019323
0.7817111613278271,0.949493902393875
0.8492753969515972,0.961541024634773
0.8719706632564804,0.9060813162240009
0.9909885802765082,0.8412623192376326
0.9408294586003574,0.8901344904099379
0.7219125283126784,0.8562292828247675
0.9205134834322227,0.8490296402153229
0.8854528128009533,0.8748910921391355
0.9415866719206838,0.839650606305179
0.9753527638238689,0.8305973704150716
0.9640924505325411,0.796625522325803
1.0,0.7850917787831444
0.7427201195312544,0.819369679557902
0.901964710529982,0.7827050614696947
0.9078236807394878,0.7749426768256413
0.8773617972982422,0.8121083327779958
0.884091426459262,0.7205294711458958
0.9004990592421445,0.6434412169049681
0.90411068629044,0.5758702139160181
0.7878756924970668,0.5448231435066233
0.8905071815966539,0.5348295360586831
0.849659404437676,0.4863868259127898
0.949152892779977,0.0
0.9369869303138572,0.7884717349138806
0.9201323716825064,0.7994706636621121
0.8899182858225082,0.8699798599257157
0.8234123718126092,0.8875868701323645
0.7397337170101341,0.8086527250643157
0.7851254920278301,0.771298568147573
0.8197665875537657,0.5773867814024201
0.8038228380585444,0.6947913087937326
0.7176424855484181,0.7928889577207225
0.6165719450407905,0.8064124968552269
0.5801361210496749,0.7983246812620212
0.6941287303603628,0.8416877219939349
0.7885137404380939,0.8606138461996261
0.8328890952755045,0.8398072828889172
0.8987869714166802,0.7516978393717487
0.9113787922674892,0.7373309599876644
0.8917246148057658,0.7539620760642859
0.85394129771485,0.7522980514579575
0.7906299561303591,0.6637780966885877
0.8949597972131861,0.6514208288134263
0.8161727102681052,0.7446877003524851
0.8084053955662571,0.6772296103727469
0.8841052274531852,0.7649498459399288
0.9524987629265197,0.7999596251700882
1.0,0.7320768217366722
0.9594992994183786,0.8024030801193526
0.8659660090530845,0.8375795661430337
0.8532920758280961,0.7872016523246975
0.828684130367983,0.717924327965352
0.7935987791304275,0.6939141537787324
0.8413924262211975,0.7497609296084791
0.8800269168822584,0.8334957569232351
0.9250409362677193,0.8141811010628657
0.9450910394375572,0.8818309207625364
0.9485340514146203,0.8731384971636175
0.9092794223979849,0.8482359513175585
0.8798769094328303,0.7991186519540877
0.824004925513531,0.8759305823443642
0.8122493737549353,0.9004097673273621
0.8435684169391485,0.9280648350786261
0.8463755433950849,0.9575347412899927
0.7851032445332469,0.964561111396658
0.702980573041498,1.0
0.5941320310314447,0.9878868747311726
0.5176579639639445,0.947433932711322
0.40953435304100033,0.9773978726454778
0.5090185825281804,0.9680007493352017
0.49670298515729844,0.9630282880801599
0.4038097265892425,0.978959100364929
0.3452419367027138,0.9729904561206077
0.37260035401807373,0.9616675819196507
0.3739804328417655,0.9561256800149326
0.4151069032919844,0.9340355082088725
0.5966499774331543,0.9043004942366114
0.722554185681868,0.8256520839363634
0.7968856568747185,0.5546199761403016
0.8446441963518078,0.07408882733098704
0.8716117065354404,0.0
0.9067617428892064,0.45631707158721097
0.9433291787533156,0.4709047613894893
0.8994322503950021,0.5162953354559989
0.9637115090824654,0.6057377570260319
0.9679620611398598,0.6873686296363425
0.9235965644269539,0.7198909947221914
0.8596514500283282,0.8046619064494226
0.7547818423872259,0.7759656820708704
0.7110069216097737,0.7713479377050866
0.6358161968311541,0.7618152171854753
0.5659688023819603,0.7537645978342319
0.6112554667028247,0.7563964010268868
0.6588564754119575,0.7559882568082649
0.7421733450079534,0.7105841568355872
0.7614163571722571,0.7439644025201468
0.8282902920404553,0.6267482233722248
0.8370213652958476,0.39534566805803156
0.8259304885747034,0.9392171142803051
0.835414455114826,0.922080052060893
0.8457421327052329,0.7669278324854277
0.8434603363830452,0.7115814920149918
0.8969683569757014,0.9115734761562481
0.9371344600385573,0.9343216394962455
0.9162287991956802,0.9904611280950048
0.8845998484473586,1.0
0.9530573522440319,0.9636549362660126
0.91753219469764,0.42755904971994596
0.8899027032828994,0.11970683051363197
0.9406045573741745,0.37584410420405423
0.7817907747802042,0.6215196275157008
0.7782977570211385,0.8484211658750127
0.6958308868126762,0.9076172279789331
0.8405781707309935,0.7809534758503798
0.835092163331975,0.8587194349241473
0.8109718770658756,0.8226364686767136
0.8538630240496502,0.8032760603741824
0.9105314222757386,0.7040914103217892
0.9226217390937033,0.9249974027562953
0.9059671659757217,0.9399501434680507
0.837511044276488,0.9687270763579102
0.9572599989093453,0.9042110153719912
0.9669643497808866,0.4641435344979884
0.8386783208826994,0.5070505278601191
0.9357574326872956,0.3015312926996094
0.9941689967223233,0.4038120681917541
0.8442993013322049,0.7627769887899271
0.5833603957453503,0.796832259190683
0.7732283043540743,0.763710414446265
0.8556602175399579,0.6530256438923111
0.9175141193532245,0.3302143556647072
0.9023545568135376,0.6716635701896542
0.9406096757651297,0.7260464255334633
0.9432528835363158,0.8897919620976448
0.9226915362359852,0.846321749186944
0.8935045941067734,0.9047114791843441
0.9624268533567671,0.4499707579363594
0.9108621153494108,0.2235343503278328
0.9609881630019517,0.1118491795083009
0.9458702472410129,0.6815394245773612
0.8113995041674669,0.7693521023962672
0.7743079317324436,0.8097119511707637
0.7938290178931566,0.8592947837326584
0.8910413043629665,0.8471402105534054
0.9485323504550783,0.7557857888316939
0.9089336152090576,0.8331820691568214
0.9299853483787239,0.8634245330630442
0.9068403093592051,0.9227033905500408
0.8698765822728598,0.9330296096329528
0.8778634879457257,0.8359296102130478
1.0,0.6995239529152676
0.8570300478461973,0.6662338806090576
0.8822569523668379,0.2977822966595491
0.9919114805295268,0.4757127390453007
0.8806154412604508,0.5764557353205632
0.8653272229931969,0.836109439675653
0.7376457098082455,0.7518168840353099
0.8699393043602517,0.7141750442058789
0.8817955096957056,0.23195416616347816
0.8750916621902916,0.4999406720981141
0.9030153346726002,0.7097831973889395
0.9282467199736738,0.8045818015747999
0.9210183104153326,0.8170628100542072
0.9127332576319823,0.643633905183993
0.9811027650575912,0.5680717799056133
0.9550204354934596,0.1347360382989293
0.9212626442568072,0.0
0.957525301181342,0.5022367937408799
0.9727367181643259,0.5233285220602234
0.8319082714032277,0.785442884105976
0.7539364516453196,0.8081267096323727
0.8518674949250904,0.839317365250514
0.9333888444519968,0.636730246840987
0.6404521777603362,0.9756258783404711
0.6752768201785888,0.8937381614979976
0.678538381051985,0.729602133754011
0.6890565675495831,0.8209578748372929
0.7508547145464741,0.8308272277676867
0.657794173381924,0.8893166025096235
0.6685743258071316,0.8511172398214342
0.6185821438659698,0.7468088120115316
0.6588024539470325,0.702070152440097
0.6643591036224195,0.6446810756164353
0.6655954090245328,0.621642864681409
0.6460539030316554,0.7753272194356032
0.6767019201198088,0.8717169276460383
0.6686118663128277,0.934168208102118
0.6032872089904535,0.9742163675448683
0.5420849084345497,0.983590887292832
0.5248021958186166,0.9385869897293184
0.46670462426545484,0.9631541379904125
0.46679699816108716,1.0
0.5642178864674168,0.9590445692405398
0.5153964174658314,0.9401025031430471
0.49684287485541356,0.9687472805005175
0.5665257167413263,0.9138457935013452
0.6122894174970016,0.9271507422034843
0.5822127336657675,0.9311621775252231
0.45183554913210855,0.875003471701467
0.5785713202266409,0.9114790188879075
0.5440023268651664,0.9124048059457748
0.5272662675427496,0.9168221988923884
0.5697705515607845,0.9177914979419753
0.5009661780451931,0.9279853392361516
0.4222464647532961,0.9059395720271589
0.5075737784372902,0.8990706949513129
0.5735815526760263,0.9060914011046491
0.6315785408070566,0.9251144735697053
0.6365106806531988,0.985654929538347
0.5957897376452488,0.9959607910665252
0.5900822032064129,0.9973837257744672
0.5283764398465065,0.9624445222105573
0.5567053141222569,0.9719384684889859
0.49683928003990374,0.9868181809765573
0.5062907997665659,0.9490002425562092
0.502686426563076,0.9598967562273066
0.5363103384597381,0.9776954753083333
0.4046354603640432,0.9758119615391024
0.5744889676843861,0.9578905756729084
0.60334299509751,0.922836111620294
0.6042155127867778,0.9300368833563855
0.6023465374046686,0.9338654757341954
0.5936967308956316,0.92188717988598
0.654762853930108,0.8861050472058821
0.707245794985958,0.8493526896891392
0.6925393129541346,0.8424551132144993
0.6799851448807294,0.8379094987603711
0.706091839477407,0.8312109665031727
0.7078682138703417,0.7357299182900343
0.7295256882619872,0.6597200234779598
0.7242751581961107,0.6163320872239535
0.8449665870552421,0.30320220485445704
0.8030954605356814,0.2780008924587238
0.7760794913102198,0.3648582342278288
0.7844256174306559,0.48140649272979424
0.7396985086353421,0.5074812852146252
0.7206083514329966,0.46755810702468703
0.7904848400485658,0.46747848933771047
0.8815673189133011,0.46098409312677174
0.8971196453954573,0.6796137986709401
0.9118882866616718,0.588168719136574
0.9442554627629403,0.45883950740722224
0.979331744898924,0.0
1.0,0.05474456609286385
0.9430991074551852,0.2837838213156915
0.9371791427742278,0.4666503728144482
0.9316044335022966,0.42171081745145633
0.9477169612637304,0.113057578400277
0.9844721358758985,0.3995784339745291
0.9553361533228456,0.47138159033475263
0.9396328838547752,0.5033506036933184
0.9358207396518935,0.5085178646296103
0.9483102442372146,0.5726605201109304
0.915213098347489,0.5737859783139667
0.8471322334570847,0.5573172092021401
0.8085013269738169,0.4328367624036956
0.8404433504545155,0.5510567998676836
0.8309464693744005,0.5381305700757357
0.9426741993704182,0.16621625260113163
0.9740585976347526,0.0
0.9845898564231582,0.1327109849490159
1.0,0.39656054434328397
0.9978407705025901,0.4658643065123489
0.9773115502224315,0.6321213310101045
0.9429878976828713,0.5302623633083702
0.9092913521841285,0.4623202286303335
0.888662127906789,0.4656773712127331
0.8955151833630386,0.5724935861190924
0.8518842572959298,0.8245954543181669
0.8168880097188834,0.8640334175696103
0.8037500426444867,0.8880634503025198
0.7974799965291368,0.9093356104052958
0.774717051008806,1.0
0.7664078622729881,0.8855509783331987
0.7383319126015476,0.8245439124865857
0.7247783012418804,0.7185885230957408
0.6880351769075647,0.5943088586561429
0.5400219467966816,0.8603139436040049
0.6090873808089567,0.7907578572445121
0.6050819441835313,0.7907355480935292
0.6215600519473818,0.8114830585076717
0.6229400856517106,0.7797640614963286
0.6360046193978737,0.7767277091194424
0.7478970291263688,0.7426154787043768
0.7974040474885162,0.7260297788701568
0.8329879906911389,0.36670551536061974
0.8757049125680719,0.30202667097464064
0.8889874467754294,0.30432220568267926
0.8860068996120436,0.4794867356711785
0.839779362985454,0.4668166764750003
1.0,0.0
0.9960240281913498,0.2359888910640916
0.9567973795657921,0.26534987189947484
0.9185659103426982,0.3545478422326821
0.8482980613938168,0.6575423668015968
0.7718160371436119,0.7055347695345702
0.6552318230486514,0.7400623296907469
0.621225532822304,0.7575920992313968
0.7092031913569606,0.7851844781317143
0.7587736915777368,0.7658599636916784
0.7572329701755763,0.7834523547515142
0.716595917949771,0.7932821093359566
0.7016429751021697,0.7981270693980187
0.6941866475115461,0.8724709721899657
0.6511565979649471,0.8923189538923226
0.6430905954118034,0.8488334766129905
0.6070883176387967,0.9437373009030874
0.5221459282261075,0.9891445900479207
0.5429448050117388,0.9752213336316469
0.5944008314839183,0.9881177187284549
0.5076498013991814,0.9854468805363806
0.5406616963179867,1.0
0.566681865222421,0.9919649903149437
0.5539256627680534,0.9905411107233576
0.47669371600938526,0.9828556871890963
0.5193152045684803,0.9783998317122669
0.5107173247634271,0.9696662577015349
0.5511621817268408,0.9635895384368452
0.6032210438584421,0.9362458216855281
0.7498575417482024,0.7916016639084826
0.6129531903273788,0.9019954985463295
0.7135286139530034,0.9197781860673807
0.6802911605974945,0.9241349414701587
0.587745513175788,0.9537780231298357
0.6828968502074665,0.9120745232556867
0.636876563665943,0.8992997333417639
0.6836897244484759,0.8879919893093515
0.6161076475283384,0.9276356667854246
0.6086965557883396,0.9473438140274635
0.5765239869718014,0.9454736801146886
0.5601434013761193,0.9481439103308483
0.5799099091946454,0.9483196153701176
0.5754882503352989,0.9577268266940336
0.5587453765090954,0.9612999011431164
0.48741813304496806,0.9709265917721404
0.6942728780999824,0.959762938031447
0.7854338180708508,0.9609235640520866
0.8171684931743433,0.9470726567696294
0.8482221952082575,0.8296463647296148
0.8669221730146948,0.7962192409785493
0.8726422618204157,0.8291697116127047
0.9203812346772632,0.8238596499761065
0.9360827654059263,0.7015622549097095
0.9229136500825744,0.6090374403727622
0.8941408510174255,0.6379862135381644
0.8524609537991469,0.6779873808519201
0.841925046873993,0.740416171672943
0.8033209429176807,0.7831970048674551
0.740804914881835,0.851390623309067
0.5874420382319138,0.8777804258506495
0.5134436826512757,0.8810318810410007
0.4563087821626048,0.9108944420057855
0.46324637909654987,0.8898584753666399
0.3789319380823441,0.9280983364563029
0.46193435186541587,0.9206232725884331
0.6188733895247405,0.9124295811897116
0.5542330335951435,0.7668029343349534
0.6273513899413029,0.6469040042509676
0.6091888515419264,0.8593836826560279
0.4929079561371595,0.8789282843770861
0.5918331678203593,0.8606136179309121
0.6585178701941472,0.9288497946865337
0.5883041043680489,0.9216379843896104
0.5044257319046469,0.9337014424836546
0.5358586534987904,0.7710277589643009
0.5843847256037812,0.8887882653904375
0.6726137363982732,0.9246742773286444
0.5671648110751417,0.8994639044414625
0.5735104268608163,0.9739461524732448
0.5503727800046075,0.9638945260082364
0.5275623276187713,1.0
0.6374281348377637,0.9605721878119237
0.6446170566110895,0.9227467130269238
0.6193761496532477,0.8888768434481984
0.6142319304806603,0.801225550142452
0.6164425605501475,0.7885535996403995
0.6910968488661524,0.7125139642647029
0.9552451276138849,0.3238228703256896
1.0,0.0
0.9471662984426161,0.37090409111641404
0.911637492506199,0.5022679948968463
0.6604708215694284,0.4831946271458695
0.8446151073946248,0.7915890506944123
0.7898556879402503,0.8818659562794572
0.8593029553746663,0.6862499091083363
0.9287233766597753,0.4836520601008732
0.9025543016557185,0.34813953027188177
0.9524351323597442,0.5302956788450479
0.8497074194213723,0.5717184804235882
0.8433856335086003,0.6163750421406805
0.7872495232677558,0.6521103391746376
0.696847429209067,0.6769862307392301
0.5639702939642715,0.6865235756450003
0.4951263662813511,0.7356619226726776
0.6685098259805202,0.7543003324982317
0.6372587266711325,0.7898254219025773
0.623758744377815,0.7896350451814198
0.5224267800854042,0.8058752371446136
0.612792920996767,0.8008104231254833
0.5720157321610736,0.8024167267102505
0.5920300476053905,0.8624462086608188
0.5824090612109367,0.8454683069031392
0.5974885044973826,0.8458292294370006
0.5656928709051198,0.8267756925944778
0.5823282579977405,0.8864574726168206
0.5717074205119569,0.866545918468525
0.6018680771423683,0.8395309329120367
0.6304588963106296,0.8499329054263975
0.6997583460108723,0.880869122614507
0.649551952478925,0.8867879877577192
0.6605202275890785,0.8593790281532797
0.6143885619293173,0.8546870352130831
0.5973282138170724,0.9037037526689098
0.5047672370109604,0.8815380852596858
0.41815725913537727,0.8428056769280601
0.5465385015022197,0.8549448370229841
0.5485272312308794,0.866083197271267
0.5967062514426528,0.8540960741411564
0.6038292124856837,0.8737392499950423
0.5958361467833871,0.902901261906808
0.5534357776697149,0.9240581971060094
0.6284818760458859,0.9248791967160016
0.6164394025460365,0.9165964872850826
0.5834362003184359,0.9337184936441938
0.5410883086031741,0.8940963385532691
0.5580007295760884,0.8863728607407505
0.5873629016208496,0.8725824470018971
0.5713588908696884,0.8784629723887651
0.42824395296115614,0.8630768315496533
0.520679463307528,0.8696963887915705
0.5115210745813632,0.8349804004521447
0.748507343821842,0.8651233813020974
0.7033528408347532,0.8924596275755392
0.6498990859580062,0.8470323045498714
0.5620467773854898,0.8817456487681701
0.6074246437949006,0.8503057265053312
0.6330015959263902,0.8398931775064615
0.6312045931846443,0.8041988643499759
0.524074005729263,0.7828436200662352
0.6618278664257654,0.6521790863239445
0.6700901143985658,0.8115444827768546
0.6755833967166065,0.8518522672828339
0.6852571352097787,0.8785286336694585
0.7289564611735799,0.8848227691311754
0.6629536137242004,0.9170081064234472
0.7473841407858943,0.9014073674073385
0.7385375756540064,0.895765399240153
0.6942127976371671,0.9169103614480998
0.6737291614688974,0.9035529497350471
0.6361957495145641,0.9217126842532845
0.6681443053774013,0.929879998013053
0.6705397453823598,0.9328940684823731
0.7319667816200961,0.8968630272420054
0.7292527817617623,0.8578195179089626
0.717247940528019,0.8601173260179498
0.6717092855834468,0.8795189024360932
0.5539568486485212,0.9027597732957523
0.6850929988282326,0.870519955197549
0.7576781344633806,0.8532495397173087
0.8227837427149118,0.8498124418136981
0.7521632315348784,0.8467054334989657
0.830158318753425,0.8621795847601162
0.7266476956873247,0.8807463229461938
0.6246873240303269,0.8916809411719462
0.5356922744547064,0.9249703159726507
0.5614650080168897,0.929639641516297
0.6556640758611203,0.9364914040504877
0.6478218561069091,0.9381851161642949
0.6727524051079169,0.9317435620512344
0.6326103263659327,0.9442469070124809
0.6423271291867627,0.964196496243228
0.655511325377124,0.9740543173635136
0.6394242147006067,0.9618105574187635
0.6742727053974303,0.9361981691244454
0.640784765993153,0.9435931373413047
0.6852156567309072,0.9651018390476755
0.7092922227703428,1.0
0.7450358768110036,0.938111406838623
0.6815181912547116,0.9636260501575937
0.739897427836519,0.9292630830047126
0.6584928771259568,0.932206648901651
0.6344802387531536,0.9285804705539256
0.6490111580432792,0.910331002943566
0.6676286526878543,0.9397025668471477
0.6845355813828198,0.9242139941961918
0.7333477179362818,0.9063426874740615
0.7047188197577233,0.8771521921313693
0.6534247429948296,0.908850406923549
0.6532291454638129,0.8866606951430361
0.705065167692412,0.8850182590818703
0.7351305420524494,0.8982538901699
0.7464750126649045,0.8597583936494608
0.6882635160310135,0.8733817998855903
0.7777810989656498,0.8705888573932857
0.7436692033542198,0.8880002820182895
0.6554675809786074,0.8865004574785321
0.7177668837315664,0.8348895081184413
0.684955139247618,0.7959213104877154
0.739507041273877,0.6928404209122971
0.8542471071896944,0.6259411959818804
0.938004083457018,0.273049787444738
0.9763309148169604,0.5329777125432441
0.9940191570244064,0.5262493330107215
0.9996151343472355,0.0326548336492686
0.9852931363171706,0.0
1.0,0.2987230660515677
0.9848048201907295,0.4395030709548402
0.9878560780149189,0.4361669227798671
0.939520290702363,0.5724202136609019
0.8499418168927247,0.5448625401195053
0.7852522501244944,0.47909619547713167
0.9450851720226807,0.3305558804819308
0.9736984385224761,0.345132700821859
0.9925418632866824,0.3340746995944385
0.9806364594673737,0.1390205953470187
0.6707125959971969,0.9292967800723698
0.48821848455242395,0.9394179392702313
0.695276570258988,0.9327021515068497
0.7889846591622918,0.8963565022618658
0.8063081450247959,0.8570123817940818
0.7580381159212368,0.8412508893249009
0.8357809890591708,0.922618622665643
0.8549490183152354,0.9145207105877404
0.7887222465667082,0.8864428375539706
0.8241181398264834,0.8359640000576765
0.8802488504942237,0.8148456328916045
0.80692955163143,0.6644944220909185
0.9970042290200254,0.189396046843112
0.9007107831162874,0.0
0.8356816008791597,0.5055265629874143
0.9785804321844659,0.5018816936755328
0.7732119168730031,0.6277267501544779
0.8401927515541474,0.7709946617646386
0.7799436666445766,0.7904407640158132
0.8277046189188911,0.805957131638373
0.847370529541309,0.8225971346769364
0.8249023028915634,0.8820988173165758
0.7944630201521721,0.8697757547260387
0.7547427775987207,0.8914314974525656
0.7085881484831454,0.8880880226794995
0.7085159540439072,0.9304861806911254
0.6284822158366796,0.9357037878998358
0.609303372800611,0.9249671789435998
0.6793333006812632,0.95729939239283
0.6966315627620293,0.9881415140556415
0.6446329178139498,0.9744285900679069
0.5895388361401961,0.9778223558783716
0.48521247454893635,0.9719407663017694
0.5734773789487421,0.9702621710465003
0.6897777563300217,0.9778624480340601
0.7467929249495601,0.9871363966788221
0.7572629281708507,0.9889124088387026
0.7435783967907482,0.9928315929000309
0.6710613667398173,0.9867495425449867
0.48847597009251803,0.9683331756609667
0.5082063632109635,0.9917557867223924
0.6656061117629813,0.9958110731017156
0.6484451364103708,0.9879779802627021
0.5991870687180093,0.996150449682762
0.5701829857904793,1.0
0.5719754912434932,0.991452633755696
0.757429622538288,0.9465037002597901
0.8326812591013061,0.8905621307081646
0.8322753868546681,0.8351864232486673
0.7835735475041171,0.7676459117079294
0.729184085027694,0.5101761979905389
0.7864251722298147,0.7954698677556727
0.804096701040117,0.754816070202068
0.8527111594863801,0.8075474538140125
0.8156497221954123,0.8196208196454376
0.8498710107801914,0.8448004518456284
0.8544334961583187,0.8213514643659865
0.8542210333146293,0.6451826637298577
0.9951889121105908,0.07322058528216965
0.8886989985225054,0.27699529690878927
0.8085397616235485,0.7443375984587731
1.0,0.5722687482701466
0.7536538616579309,0.6465531824203634
0.9124488611134541,0.7332760320301155
0.8044157909378018,0.7168020245835252
0.7941572339068564,0.7665739740716292
0.8003358560048214,0.7863228776039239
0.8015924066400912,0.7947949831349181
0.7901180165212793,0.8522663849430744
0.7771194617082173,0.8635097728146346
0.7728203377620118,0.8927450430797247
0.6933339736730353,0.9089753324219988
0.5901966715778434,0.9059300870175622
0.5806167878466418,0.9015041240409095
0.6357807943367164,0.8218860264418317
0.773649065337915,0.6182626441039255
0.8130543536909617,0.5660341012521408
0.80068993317941,0.4375432538991132
0.7453403396435213,0.6606365023229089
0.7417162514153414,0.7297039737503973
0.6716179207968078,0.8770252578386817
0.5388706741852143,0.8835615011147924
0.5506156387844003,0.9260242501142724
0.6064126559022273,0.8593169286617127
0.4947913777041669,0.9016834716793086
0.6859993511228122,0.8812991088311328
0.6518987904611349,0.7669687179821394
0.6818913242721075,0.5898829878119878
0.7062601125627532,0.4205198935793369
0.6177665920112085,0.4363049898097028
0.6600289728794216,0.0
0.8588221585425743,0.32676827259721125
0.8279461676633005,0.5262777550932644
0.7543113262630903,0.6232868574205181
0.7524483735886179,0.7136710473639339
0.7261255322811787,0.7330026862306186
0.6673867830233813,0.7488979538273355
0.6199225773370514,0.7806751886546103
0.6278382849605773,0.8099375459139724
0.7024424887228182,0.7946299328287174
0.6908207854810636,0.9480629568398685
0.6411903334781077,0.90405581365655
0.6544592253713775,0.9605763846678699
0.4864520022856653,0.9769535688650842
0.5490118469173315,0.9468085106382979
0.6492120570430947,0.9184574501336021
0.6882859687051345,0.8903302791259177
0.7214794865829479,0.8325348680182498
0.6409574733928323,0.6628913577324117
0.65342195219796,0.5175542666022929
0.7022439947624577,0.7817507449313413
0.7010478234092452,0.9567292537563559
0.7309847175241437,0.8632013005984721
0.756068788198081,0.8860619699526995
0.6224365656465031,0.9977520164463461
0.6484321366107505,0.8568426172105852
0.6803924995503678,0.8423769173032001
0.7238378985220718,0.7406710123396364
0.7970614676419708,0.659911632367239
0.842552301355996,0.7810560224722987
0.7350232150607595,0.9103072074240871
0.6837757174436815,0.9565346250648947
0.7254737966373854,0.9653948856545354
0.7991647654328419,0.9664283241050959
0.8225399731466574,0.8518693886309356
0.7649982400841954,0.9633016296938655
0.6565778654361542,1.0
0.5148317972236618,0.937045376859225
0.6053671836661129,0.8722810172297377
0.5444489015183839,0.8734716216737447
0.6315027245321584,0.8891217191875959
0.7264947701119374,0.8133468731060832
0.7253052605193114,0.7879267699573103
0.708152510844023,0.837383073156004
0.6982627161970932,0.8445748028109881
0.6393962183720341,0.7620573361051296
0.7320717259576764,0.7080585145175713
0.7269132965824293,0.7452767074677565
0.5019070210982786,0.9456735460593897
0.6702077296714372,0.7931280998165879
0.8028475784062818,0.6724022279000007
0.8615784872967972,0.6882981605150257
0.8570962462031442,0.6471949306097731
0.8781847744425197,0.6265882299739712
0.893044122600269,0.5261780023470712
0.7904937033788413,0.6018998686367169
0.7023298091554318,0.4752892497130446
0.8286083456594603,0.4612447280673637
0.9408749732528658,0.5775524400186737
1.0,0.46417391204113184
0.9345201846739792,0.7887260843758457
0.9056456646236466,0.8512995681372136
0.9660056008881037,0.8458575057479367
0.7657686845547533,0.9309451632050177
0.8127547076189042,0.9246593878418914
0.9121288856247802,0.9392003602267791
0.8139550131024471,0.9502232087018418
0.9058082038201646,0.9901915524091303
0.8320017592580528,1.0
0.9126862108476681,0.9374424353513462
0.8616612470125546,0.9719641683514394
0.8505691714043955,0.9829688235548288
0.82627933224298,0.9670269692510968
0.8573002603619742,0.9903098086750067
0.87447242942095,0.9979691760494676
0.8855180628915478,0.9385908856257235
0.8622745155906874,0.9624854738096483
0.7547237003179736,0.9355662542100368
0.9384671353658122,0.9121765293150461
0.8605224034386599,0.929887679289007
0.901008276726311,0.9590128330790065
0.9433705672283842,0.9252643141250287
0.8816085057995001,0.8863034228366494
0.8012905978135868,0.9129633883149164
0.9566666011359595,0.8937899541302138
0.9404858219721645,0.9383998562731538
0.9465557915454624,0.9460182887863496
0.8686583056047416,0.9259351910179818
0.8627703776591966,0.9524268687332708
0.9471859347530663,0.8405155063528631
0.9223071065264947,0.9573481487208992
0.9178588931554266,0.906870916463319
0.9481723395587606,0.9009990380307603
0.8949671521897197,0.9294897014711534
0.9247915402685885,0.9112009151215652
0.9083091905070135,0.9455111513384562
0.8982297005538908,0.9630676585031941
0.7861274279907031,0.9197881393513644
0.8869989419327118,0.977485826304287
0.8338955396210681,0.9173388701523459
0.9015006052457729,0.9761372500415034
0.7672495857349291,0.9390138791921278
0.8692825917098561,0.9515399467391972
0.8968874934943596,0.9014788855711436
0.9880687251437346,0.8778549223033592
0.8748421027355167,0.9169590856061657
0.937543683666502,0.9032663745130457
0.8299571411006917,0.9702062434760065
0.8070288952519181,0.9609344973994992
0.7128297512251841,0.9552513741605511
0.7073024423210821,0.9255713255845157
0.8591430548251683,0.9378722513946279
0.7817111613278271,0.940844577154254
0.8492753969515972,0.9552149876172045
0.8719706632564804,0.895886728690562
0.9909885802765082,0.7948185562274432
0.9408294586003574,0.838964529942714
0.7219125283126784,0.8390532221421213
0.9205134834322227,0.8103033045803836
0.8854528128009533,0.8147470111865879
0.9415866719206838,0.7800706353772716
0.9753527638238689,0.7686748248329062
0.9640924505325411,0.7500994944544633
1.0,0.7285268225678438
0.7427201195312544,0.7619774266981714
0.901964710529982,0.7385740568494257
0.9078236807394878,0.7392494820602971
0.8773617972982422,0.7894583635606962
0.884091426459262,0.73902434032334
0.9004990592421445,0.6186349133431729
0.90411068629044,0.6276746952058455
0.7878756924970668,0.5734064399633405
0.8905071815966539,0.5045471808388463
0.849659404437676,0.4239100524648472
0.949152892779977,0.0
0.9369869303138572,0.7901116689470906
0.9201323716825064,0.7767742191792628
0.8899182858225082,0.8528520561522964
0.8234123718126092,0.8853504535709283
0.7397337170101341,0.8167007159094581
0.7851254920278301,0.7647386984345877
0.8197665875537657,0.6040425451685538
0.8038228380585444,0.7209926038849804
0.7176424855484181,0.8216825218974564
0.6165719450407905,0.8460841799631541
0.5801361210496749,0.8385628211896271
0.6941287303603628,0.8670577952789839
0.7885137404380939,0.900602247384695
0.8328890952755045,0.875350817181827
0.8987869714166802,0.7847982363524709
0.9113787922674892,0.7537172480849826
0.8917246148057658,0.7807103071569399
0.85394129771485,0.7820230098363482
0.7906299561303591,0.6745682457255519
0.8949597972131861,0.691904405348043
0.8161727102681052,0.7638502084702485
0.8084053955662571,0.7258148250896906
0.8841052274531852,0.7910567206067723
0.9524987629265197,0.810904152167121
1.0,0.7388051611200293
0.9594992994183786,0.8357155458472942
0.8659660090530845,0.852440973830789
0.8532920758280961,0.7946450214934442
0.828684130367983,0.7247337560197804
0.7935987791304275,0.7003923630937632
0.8413924262211975,0.7652019656535839
0.8800269168822584,0.8272720294336289
0.9250409362677193,0.8198429200917916
0.9450910394375572,0.8857093509949472
0.9485340514146203,0.8890879022613905
0.9092794223979849,0.874568043719497
0.8798769094328303,0.8031929077020868
0.824004925513531,0.8815298457212424
0.8122493737549353,0.9131107989743479
0.8435684169391485,0.9357146031523719
0.8463755433950849,0.956709429103955
0.7851032445332469,0.9659400957778042
0.702980573041498,0.9983004557256596
0.5941320310314447,1.0
0.5176579639639445,0.95628285965158
0.40953435304100033,0.9851283142460057
0.5090185825281804,0.9853586011484717
0.49670298515729844,0.9837987777286978
0.4038097265892425,0.9953595842446051
0.3452419367027138,0.9927324955019985
0.37260035401807373,0.9873062761934518
0.3739804328417655,0.9825369132397461
0.4151069032919844,0.9654488843878947
0.5966499774331543,0.932434361499262
0.722554185681868,0.8352337614066085
0.7968856568747185,0.5433090881177345
0.8446441963518078,0.14186716889860912
0.8716117065354404,0.0
0.9067617428892064,0.4676467102640623
0.9433291787533156,0.4815501136620735
0.8994322503950021,0.597143365043795
0.9637115090824654,0.6599847552763981
0.9679620611398598,0.7355976416466457
0.9235965644269539,0.748831058296254
0.8596514500283282,0.8211337387819304
0.7547818423872259,0.7745332986780724
0.7110069216097737,0.7704914941983861
0.6358161968311541,0.7708315377239574
0.5659688023819603,0.7667442818819423
0.6112554667028247,0.7759210802745128
0.6588564754119575,0.7716436020642325
0.7421733450079534,0.7377429459485666
0.7614163571722571,0.7645414058544048
0.8282902920404553,0.6453803908682489
0.8370213652958476,0.4357290802529655
0.8259304885747034,0.946575074551331
0.835414455114826,0.9269049150447509
0.8457421327052329,0.699292493250559
0.8434603363830452,0.699961388560126
0.8969683569757014,0.9299116675101368
0.9371344600385573,0.9312912955902308
0.9162287991956802,0.9860903043952521
0.8845998484473586,1.0
0.9530573522440319,0.9840775696770148
0.91753219469764,0.34904792052697053
0.8899027032828994,0.050826970342784904
0.9406045573741745,0.3552524663939335
0.7817907747802042,0.6634725697475841
0.7782977570211385,0.8590858867626273
0.6958308868126762,0.9120415269564306
0.8405781707309935,0.8018270368794698
0.835092163331975,0.8959824948030817
0.8109718770658756,0.8267354481245728
0.8538630240496502,0.8313567233303829
0.9105314222757386,0.8165694491770622
0.9226217390937033,0.9421559297291957
0.9059671659757217,0.9480610605141068
0.837511044276488,0.9709799240675286
0.9572599989093453,0.9319445648601621
0.9669643497808866,0.4800309294771628
0.8386783208826994,0.5430991376442384
0.9357574326872956,0.3591226835656405
0.9941689967223233,0.4490545741954606
0.8442993013322049,0.8157760496162043
0.5833603957453503,0.8214538467277057
0.7732283043540743,0.7901266616528922
0.8556602175399579,0.6853192853556789
0.9175141193532245,0.36930178822381327
0.9023545568135376,0.6808245306643386
0.9406096757651297,0.7607345851639323
0.9432528835363158,0.895368542665137
0.9226915362359852,0.8494481487679624
0.8935045941067734,0.8827951254821389
0.9624268533567671,0.41089376914189857
0.9108621153494108,0.18420731621257058
0.9609881630019517,0.0
0.9458702472410129,0.6172477201104106
0.8113995041674669,0.7633728655333923
0.7743079317324436,0.8422939429437846
0.7938290178931566,0.8497909135083584
0.8910413043629665,0.8716794665774135
0.9485323504550783,0.7640236144743501
0.9089336152090576,0.8574023070083292
0.9299853483787239,0.8744215845005817
0.9068403093592051,0.9578253190232414
0.8698765822728598,0.9551472174560001
0.8778634879457257,0.8436670181685475
1.0,0.6786283159968305
0.8570300478461973,0.6295842263698996
0.8822569523668379,0.44090635062413425
0.9919114805295268,0.42190307016394235
0.8806154412604508,0.5954352809763552
0.8653272229931969,0.8476768615653864
0.7376457098082455,0.7753419078285451
0.8699393043602517,0.7006176822248255
0.8817955096957056,0.31725044206570197
0.8750916621902916,0.5433093330806283
0.9030153346726002,0.7489722098446066
0.9282467199736738,0.8337853123292477
0.9210183104153326,0.845632370702083
0.9127332576319823,0.6945729252147824
0.9811027650575912,0.5954332647131765
0.9550204354934596,0.1930380448699208
0.9212626442568072,0.16841443079882332
0.957525301181342,0.4493701193829428
0.9727367181643259,0.580306250214228
0.8319082714032277,0.8226071492659794
0.7539364516453196,0.8098900733314918
0.8518674949250904,0.865131147838465
0.9333888444519968,0.672637998092615
0.6404521777603362,0.874660766622881
0.6752768201785888,0.9125824347501702
0.678538381051985,0.8261564823721408
0.6890565675495831,0.8816218573019972
0.7508547145464741,0.7619032155740246
0.657794173381924,0.8557068627610162
0.6685743258071316,0.8213492984061724
0.6185821438659698,0.7181328531561525
0.6588024539470325,0.6356123664896627
0.6643591036224195,0.6627439084516384
0.6655954090245328,0.6437139703759615
0.6460539030316554,0.6892006467660312
0.6767019201198088,0.8286335344939904
0.6686118663128277,0.8815755239529555
0.6032872089904535,0.9558419422939919
0.5420849084345497,0.9878250215133264
0.5248021958186166,0.949343393082233
0.46670462426545484,0.9645363754411074
0.46679699816108716,1.0
0.5642178864674168,0.9602455905106133
0.5153964174658314,0.9442182118574565
0.49684287485541356,0.9633150758817494
0.5665257167413263,0.9150784954254728
0.6122894174970016,0.9013471916248313
0.5822127336657675,0.9246100969475827
0.45183554913210855,0.8876780616344425
0.5785713202266409,0.8970801673861536
0.5440023268651664,0.923419686287586
0.5272662675427496,0.9064220793852634
0.5697705515607845,0.9101315193893186
0.5009661780451931,0.8992776353676314
0.4222464647532961,0.8895975295216696
0.5075737784372902,0.8819176779151102
0.5735815526760263,0.8851926932704572
0.6315785408070566,0.8856785994181007
0.6365106806531988,0.9292462039324737
0.5957897376452488,0.9488499627155145
0.5900822032064129,0.9721275204648858
0.5283764398465065,0.9530837219856493
0.5567053141222569,0.9601652001699682
0.49683928003990374,0.9564213071627794
0.5062907997665659,0.916222968747958
0.502686426563076,0.9063317887563614
0.5363103384597381,0.9242323019477036
0.4046354603640432,0.9449444970039748
0.5744889676843861,0.938365953463101
0.60334299509751,0.9082128435251521
0.6042155127867778,0.8999061056661726
0.6023465374046686,0.9028488673476217
0.5936967308956316,0.908148689657248
0.654762853930108,0.8484135184080019
0.707245794985958,0.8059076208062874
0.6925393129541346,0.8255969180798668
0.6799851448807294,0.7681083202418522
0.706091839477407,0.7929089383366487
0.7078682138703417,0.7656185957510339
0.7295256882619872,0.6929924571683829
0.7242751581961107,0.5746816364305263
0.8449665870552421,0.3446828917870773
0.8030954605356814,0.2835038624984605
0.7760794913102198,0.3457786556913391
0.7844256174306559,0.46412670151304125
0.7396985086353421,0.510971697451943
0.7206083514329966,0.5074230381291782
0.7904848400485658,0.47153924533666725
0.8815673189133011,0.5371714242831894
0.8971196453954573,0.6595061181801369
0.9118882866616718,0.545740717786739
0.9442554627629403,0.3458701343548319
0.979331744898924,0.04970578323358463
1.0,0.026935912266021537
0.9430991074551852,0.21879399440594113
0.9371791427742278,0.3176970820682415
0.9316044335022966,0.21353812937617492
0.9477169612637304,0.0
0.9844721358758985,0.31093288629269206
0.9553361533228456,0.41943166225928086
0.9396328838547752,0.5070013737411768
0.9358207396518935,0.5283320932066754
0.9483102442372146,0.5492311349958333
0.915213098347489,0.5687832126069355
0.8471322334570847,0.5544778038966213
0.8085013269738169,0.4586161484776465
0.8404433504545155,0.5026010202847937
0.8309464693744005,0.45251099276939893
0.9426741993704182,0.03166420669895594
0.9740585976347526,0.0
0.9845898564231582,0.035940412252180906
1.0,0.35291435174103236
0.9978407705025901,0.3645461177003264
0.9773115502224315,0.5443114700491155
0.9429878976828713,0.42741201930215894
0.9092913521841285,0.36398542357560565
0.888662127906789,0.43600094449777305
0.8955151833630386,0.5827591830905687
0.8518842572959298,0.827606436541353
0.8168880097188834,0.8255259448831995
0.8037500426444867,0.8434316427851
0.7974799965291368,0.8909965181787421
0.774717051008806,1.0
0.7664078622729881,0.8943655514722887
0.7383319126015476,0.8076259269507247
0.7247783012418804,0.7044152025193099
0.6880351769075647,0.6147033311397833
0.5400219467966816,0.8286620994302991
0.6090873808089567,0.7748736003946768
0.6050819441835313,0.766007168121415
0.6215600519473818,0.7785339349773329
0.6229400856517106,0.7285575068504488
0.6360046193978737,0.7333449096519721
0.7478970291263688,0.7000846315444404
0.7974040474885162,0.6515541613484572
0.8329879906911389,0.28860492648091
0.8757049125680719,0.2794220387682256
0.8889874467754294,0.215472885854523
0.8860068996120436,0.4283337971975031
0.839779362985454,0.3948601145244121
1.0,0.0
0.9960240281913498,0.3313286365183293
0.9567973795657921,0.28842518987334625
0.9185659103426982,0.36478201461870974
0.8482980613938168,0.6314174143361784
0.7718160371436119,0.7257386252362659
0.6552318230486514,0.7574717567453928
0.621225532822304,0.7738632008890198
0.7092031913569606,0.8073244803845044
0.7587736915777368,0.7826868016789336
0.7572329701755763,0.8071162221849728
0.716595917949771,0.817241860010983
0.7016429751021697,0.81023050062675
0.6941866475115461,0.8842118273725773
0.6511565979649471,0.8996517177915149
0.6430905954118034,0.8682707627498887
0.6070883176387967,0.9494440521966161
0.5221459282261075,0.9822348418789744
0.5429448050117388,0.9733361778355708
0.5944008314839183,0.9932651894444134
0.5076498013991814,0.9932420496444654
0.5406616963179867,1.0
0.566681865222421,0.996419539247076
0.5539256627680534,0.9958365291654603
0.47669371600938526,0.9894358347457077
0.5193152045684803,0.9882545761776323
0.5107173247634271,0.9833257987887162
0.5511621817268408,0.9749757173196888
0.6032210438584421,0.9363841748601311
0.7498575417482024,0.7831050112340907
0.6129531903273788,0.9150052572496711
0.7135286139530034,0.9071399828088218
0.6802911605974945,0.9276503113431863
0.587745513175788,0.9534438512754263
0.6828968502074665,0.9016874558015712
0.636876563665943,0.9073425971547077
0.6836897244484759,0.8759847819130293
0.6161076475283384,0.923205212211719
0.6086965557883396,0.9532886453001655
0.5765239869718014,0.9501608216096383
0.5601434013761193,0.9428198611724881
0.5799099091946454,0.9575875686222055
0.5754882503352989,0.9726521427736945
0.5587453765090954,0.9694904559612922
0.48741813304496806,0.9794930577778229
0.6942728780999824,0.9597344905490849
0.7854338180708508,0.9635790836526343
0.8171684931743433,0.958649177492989
0.8482221952082575,0.8616939800963858
0.8669221730146948,0.8070592192631497
0.8726422618204157,0.860439915816279
0.9203812346772632,0.8335836382425266
0.9360827654059263,0.7114703988342056
0.9229136500825744,0.6156129309717192
0.8941408510174255,0.6661654924629157
0.8524609537991469,0.6910864926215079
0.841925046873993,0.7328837439519054
0.8033209429176807,0.7724053934922981
0.740804914881835,0.8539822184747033
0.5874420382319138,0.9010875141590179
0.5134436826512757,0.9107966355859647
0.4563087821626048,0.9023562524586037
0.46324637909654987,0.8835701212130448
0.3789319380823441,0.9320220403772578
0.46193435186541587,0.9350065101851804
0.6188733895247405,0.9451231178453573
0.5542330335951435,0.750241415839701
0.6273513899413029,0.6827341536110222
0.6091888515419264,0.8454938625913528
0.4929079561371595,0.8630101267665967
0.5918331678203593,0.8790262546427751
0.6585178701941472,0.92147198475708
0.5883041043680489,0.9023551236878746
0.5044257319046469,0.9071998076574678
0.5358586534987904,0.7506020580876704
0.5843847256037812,0.8941167406743336
0.6726137363982732,0.904074857471039
0.5671648110751417,0.8751600386614184
0.5735104268608163,0.9716132737536596
0.5503727800046075,0.9565577329840732
0.5275623276187713,1.0
0.6374281348377637,0.9620263626048831
0.6446170566110895,0.9077042681645632
0.6193761496532477,0.8806762946672456
0.6142319304806603,0.7998333076524394
0.6164425605501475,0.8342391684993486
0.6910968488661524,0.6798134166328146
0.9552451276138849,0.31723374749611283
1.0,0.0
0.9471662984426161,0.36492316743475883
0.911637492506199,0.3929653027777389
0.6604708215694284,0.448007396097438
0.8446151073946248,0.7502556416254605
0.7898556879402503,0.8486195352225133
0.8593029553746663,0.5600666769390242
0.9287233766597753,0.44867976859179987
0.9025543016557185,0.34959307456330807
0.9524351323597442,0.5485158777962992
0.8497074194213723,0.5864180756138901
0.8433856335086003,0.6117258961464651
0.7872495232677558,0.6278684391152699
0.696847429209067,0.6841404137892393
0.5639702939642715,0.7087114261300761
0.4951263662813511,0.7443163512585973
0.6685098259805202,0.7672624634047263
0.6372587266711325,0.8164395074871479
0.623758744377815,0.835502668478337
0.5224267800854042,0.8228648671363935
0.612792920996767,0.8176511787530292
0.5720157321610736,0.8087100253540461
0.5920300476053905,0.8686674417627366
0.5824090612109367,0.8321310005743182
0.5974885044973826,0.8444746389499783
0.5656928709051198,0.8167336704534311
0.5823282579977405,0.8685301657118043
0.5717074205119569,0.854568631021586
0.6018680771423683,0.8300410427376766
0.6304588963106296,0.8360027455210186
0.6997583460108723,0.8803134936754963
0.649551952478925,0.8694854949642101
0.6605202275890785,0.8638011458347925
0.6143885619293173,0.8496154869797868
0.5973282138170724,0.9161999747860314
0.5047672370109604,0.8936418776001905
0.41815725913537727,0.8539845074171091
0.5465385015022197,0.8626959335471851
0.5485272312308794,0.8828082757847848
0.5967062514426528,0.8599966381375281
0.6038292124856837,0.8683872865567525
0.5958361467833871,0.9004146297048565
0.5534357776697149,0.9209289946630433
0.6284818760458859,0.9218521060667609
0.6164394025460365,0.9177562369552732
0.5834362003184359,0.9163400523890235
0.5410883086031741,0.8989172001288714
0.5580007295760884,0.8948815643866702
0.5873629016208496,0.8782599560156327
0.5713588908696884,0.8807183179481433
0.42824395296115614,0.8736247881326255
0.520679463307528,0.8588872235218311
0.5115210745813632,0.8264340444606312
0.748507343821842,0.8669977167350712
0.7033528408347532,0.8980683298547395
0.6498990859580062,0.8703819916233594
0.5620467773854898,0.8903038283208897
0.6074246437949006,0.8443779854039137
0.6330015959263902,0.8382579949291907
0.6312045931846443,0.8079101822409614
0.524074005729263,0.773386656207539
0.6618278664257654,0.6452226533499559
0.6700901143985658,0.8167998631811104
0.6755833967166065,0.847765825919341
0.6852571352097787,0.9029565706915411
0.7289564611735799,0.8969351143542256
0.6629536137242004,0.9273309983859647
0.7473841407858943,0.919098705565037
0.7385375756540064,0.9284212739121295
0.6942127976371671,0.9500789202709299
0.6737291614688974,0.9280631932246146
0.6361957495145641,0.9388448067611335
0.6681443053774013,0.9454327788130249
0.6705397453823598,0.9748488400679819
0.7319667816200961,0.911527347744448
0.7292527817617623,0.8772531470126095
0.717247940528019,0.8812258829984715
0.6717092855834468,0.8815714932142819
0.5539568486485212,0.9234598076696964
0.6850929988282326,0.8833066702771651
0.7576781344633806,0.8744740133184637
0.8227837427149118,0.8731432358379979
0.7521632315348784,0.878079761137022
0.830158318753425,0.8617559136758318
0.7266476956873247,0.8995752913636639
0.6246873240303269,0.933453999992874
0.5356922744547064,0.9597364098580861
0.5614650080168897,0.9535332409330763
0.6556640758611203,0.959396144130149
0.6478218561069091,0.9701510352273011
0.6727524051079169,0.9550582014729408
0.6326103263659327,0.9387005055885528
0.6423271291867627,0.9591502976879746
0.655511325377124,0.9773322454331351
0.6394242147006067,0.9661284173546211
0.6742727053974303,0.9493930443271824
0.640784765993153,0.9540409672810453
0.6852156567309072,0.9826553553549987
0.7092922227703428,1.0
0.7450358768110036,0.9327699055450843
0.6815181912547116,0.9606253763410211
0.739897427836519,0.9392028874486483
0.6584928771259568,0.9493591959039845
0.6344802387531536,0.9614840573926737
0.6490111580432792,0.9223962545828983
0.6676286526878543,0.9610279944274807
0.6845355813828198,0.9375674741594011
0.7333477179362818,0.9142690700234801
0.7047188197577233,0.890988480847137
0.6534247429948296,0.9247139808239775
0.6532291454638129,0.9015794743161728
0.705065167692412,0.9148195522744359
0.7351305420524494,0.943294983663682
0.7464750126649045,0.9032344840609556
0.6882635160310135,0.9316796300189195
0.7777810989656498,0.9400134681094409
0.7436692033542198,0.9412141963849884
0.6554675809786074,0.9258541382369604
0.7177668837315664,0.8890965321399685
0.684955139247618,0.8334479429066175
0.739507041273877,0.7393546709042517
0.8542471071896944,0.6880101759049109
0.938004083457018,0.3684988758760506
0.9763309148169604,0.6147247766894817
0.9940191570244064,0.628312246359513
0.9996151343472355,0.10332498405561118
0.9852931363171706,0.0
1.0,0.2852068138657393
0.9848048201907295,0.5094722140075464
0.9878560780149189,0.4913062997260059
0.939520290702363,0.6043190588000555
0.8499418168927247,0.5615453408536216
0.7852522501244944,0.45540737468066683
0.9450851720226807,0.4037903107997848
0.9736984385224761,0.415084995172146
0.9925418632866824,0.40656766299797265
0.9806364594673737,0.09045723875252527
0.6707125959971969,0.9101494246625285
0.48821848455242395,0.9262113803725991
0.695276570258988,0.9054446261440638
0.7889846591622918,0.8762332674337288
0.8063081450247959,0.8401198209307335
0.7580381159212368,0.831358456927449
0.8357809890591708,0.9116277720034447
0.8549490183152354,0.9062567566849542
0.7887222465667082,0.8754043792923469
0.8241181398264834,0.8252043303274558
0.8802488504942237,0.8041755853205055
0.80692955163143,0.67852791427956
0.9970042290200254,0.23979881070083145
0.9007107831162874,0.0
0.8356816008791597,0.5401914698908835
0.9785804321844659,0.4700486501752804
0.7732119168730031,0.5999061574372478
0.8401927515541474,0.7362864585100204
0.7799436666445766,0.759341238288583
0.8277046189188911,0.7874044970042724
0.847370529541309,0.7927677466054619
0.8249023028915634,0.8651470929037284
0.7944630201521721,0.8508732957826841
0.7547427775987207,0.8775816411903455
0.7085881484831454,0.8728956438821883
0.7085159540439072,0.9187595615394267
0.6284822158366796,0.9201161097353076
0.609303372800611,0.917174946488077
0.6793333006812632,0.9612053374183731
0.6966315627620293,0.987464497388471
0.6446329178139498,0.9723070433829754
0.5895388361401961,0.974226810444154
0.48521247454893635,0.9734600480411796
0.5734773789487421,0.9705908198594733
0.6897777563300217,0.9744896186664955
0.7467929249495601,0.9854266096799258
0.7572629281708507,0.9915823711677718
0.7435783967907482,0.9934265246657574
0.6710613667398173,0.9881143653099687
0.48847597009251803,0.9655267547353504
0.5082063632109635,0.9910011685360928
0.6656061117629813,1.0
0.6484451364103708,0.9905319557223323
0.5991870687180093,0.9989442711690388
0.5701829857904793,0.9996644392682078
0.5719754912434932,0.9936648095703066
0.757429622538288,0.9338933096710564
0.8326812591013061,0.8847530767567585
0.8322753868546681,0.8144083483913317
0.7835735475041171,0.7490933525051182
0.729184085027694,0.45427361728338045
0.7864251722298147,0.793831241153724
0.804096701040117,0.7508014015893563
0.8527111594863801,0.8050690515320739
0.8156497221954123,0.8132815019387726
0.8498710107801914,0.8303775242157545
0.8544334961583187,0.7938753831257502
0.8542210333146293,0.6001546603908772
0.9951889121105908,0.11089362561313404
0.8886989985225054,0.2635884725692385
0.8085397616235485,0.74349059183349
1.0,0.5529272462643834
0.7536538616579309,0.6469602734513422
0.9124488611134541,0.7094317906395313
0.8044157909378018,0.6940066237481357
0.7941572339068564,0.7386096341488835
0.8003358560048214,0.7593400121226934
0.8015924066400912,0.7609687691460695
0.7901180165212793,0.8352919971013438
0.7771194617082173,0.8430331910844661
0.7728203377620118,0.8724767038699022
0.6933339736730353,0.8970944364357647
0.5901966715778434,0.8920512161317654
0.5806167878466418,0.8776274180502246
0.6357807943367164,0.7659956405715405
0.773649065337915,0.6060437045583494
0.8130543536909617,0.6142530531305709
0.80068993317941,0.4921992276108421
0.7453403396435213,0.7219945142688322
0.7417162514153414,0.7564436078698197
0.6716179207968078,0.9078916417018524
0.5388706741852143,0.8535732790504829
0.5506156387844003,0.8897549326257762
0.6064126559022273,0.8399025952589048
0.4947913777041669,0.8496938756097588
0.6859993511228122,0.8669180866861909
0.6518987904611349,0.7469253830891314
0.6818913242721075,0.6121053143999884
0.7062601125627532,0.4580719814769844
0.6177665920112085,0.49447207950841043
0.6600289728794216,0.0
0.8588221585425743,0.4307283757334172
0.8279461676633005,0.5480061907516973
0.7543113262630903,0.5685269882977783
0.7524483735886179,0.64883442201186
0.7261255322811787,0.6872533407341838
0.6673867830233813,0.7259056995873951
0.6199225773370514,0.7351137153350917
0.6278382849605773,0.7689808872291686
0.7024424887228182,0.7489160029588481
0.6908207854810636,0.9129163118249848
0.6411903334781077,0.9284319112435108
0.6544592253713775,0.9595488316243114
0.4864520022856653,0.9650994694440745
0.5490118469173315,0.9185345420891661
0.6492120570430947,0.8979060890273067
0.6882859687051345,0.8436783718725904
0.7214794865829479,0.7738972303883992
0.6409574733928323,0.5721411697297757
0.65342195219796,0.4221367493629636
0.7022439947624577,0.7346638450924416
0.7010478234092452,0.9113556425702587
0.7309847175241437,0.8593602666096681
0.756068788198081,0.8052330428574146
0.6224365656465031,0.9701013103310128
0.6484321366107505,0.7365367377245294
0.6803924995503678,0.8439420271690292
0.7238378985220718,0.7631408552682379
0.7970614676419708,0.6508852483966379
0.842552301355996,0.8212540188967884
0.7350232150607595,0.9072721189000337
0.6837757174436815,0.9559671035182763
0.7254737966373854,0.9524717684041133
0.7991647654328419,0.9414342803363059
0.8225399731466574,0.858260434583607
0.7649982400841954,0.9732347349066856
0.6565778654361542,1.0
0.5148317972236618,0.9273448367317934
0.6053671836661129,0.8725365407664133
0.5444489015183839,0.8513449665450973
0.6315027245321584,0.8868327903929203
0.7264947701119374,0.8425389244072512
0.7253052605193114,0.8254888422108101
0.708152510844023,0.851762159645744
0.6982627161970932,0.8393623033356423
0.6393962183720341,0.7319048647535618
0.7320717259576764,0.7514668343794868
0.7269132965824293,0.7467031337602997
0.5019070210982786,0.8931567126347513
0.6702077296714372,0.839367227288547
0.8028475784062818,0.709089728969965
0.8615784872967972,0.6946737377614591
0.8570962462031442,0.6565433179161384
0.8781847744425197,0.615562600787161
0.893044122600269,0.5468801722488252
0.7904937033788413,0.5598187537699014
0.7023298091554318,0.501257734243071
0.8286083456594603,0.4805578838640944
0.9408749732528658,0.6220181268611703
1.0,0.5447818968633301
0.9345201846739792,0.7756353760901692
0.9056456646236466,0.8657664991467022
0.9660056008881037,0.847700356792856
0.7657686845547533,0.9225080003677815
0.8127547076189042,0.8890443737287432
0.9121288856247802,0.9150088469378831
0.8139550131024471,0.905437559007618
0.9058082038201646,0.9702007324232985
0.8320017592580528,0.9937409876725938
0.9126862108476681,0.9325614408062487
0.8616612470125546,0.9433795975484227
0.8505691714043955,0.981702872956178
0.82627933224298,0.954536382331241
0.8573002603619742,0.9504885438321481
0.87447242942095,0.9760964484421989
0.8855180628915478,0.9389841607294631
0.8622745155906874,0.9599230350042721
0.7547237003179736,0.9420250853858454
0.9384671353658122,0.9066418189932207
0.8605224034386599,0.9222209514326657
0.901008276726311,0.9592569917720114
0.9433705672283842,0.9421775801326255
0.8816085057995001,0.9005711825294842
0.8012905978135868,0.9017485316774198
0.9566666011359595,0.8756652022685836
0.9404858219721645,0.9196576941448745
0.9465557915454624,0.955810161980817
0.8686583056047416,0.9282736473379575
0.8627703776591966,0.924602560566204
0.9471859347530663,0.8658696573577594
0.9223071065264947,0.9688372499814988
0.9178588931554266,0.9377911135928884
0.9481723395587606,0.9357122513831049
0.8949671521897197,0.947902860846301
0.9247915402685885,0.9484836864259493
0.9083091905070135,0.9530024645842163
0.8982297005538908,0.9624279854771179
0.7861274279907031,0.9439335122904038
0.8869989419327118,1.0
0.8338955396210681,0.8999028967274179
0.9015006052457729,0.9680299248514859
0.7672495857349291,0.9576266435233463
0.8692825917098561,0.9634595675876901
0.8968874934943596,0.8862882554376711
0.9880687251437346,0.8796704319413703
0.8748421027355167,0.9146388229199605
0.937543683666502,0.9325547130968319
0.8299571411006917,0.9670499218464422
0.8070288952519181,0.9641256108199509
0.7128297512251841,0.9575930049762624
0.7073024423210821,0.9477212126920481
0.8591430548251683,0.920698246534669
0.7817111613278271,0.9577836234097377
0.8492753969515972,0.9585057308871382
0.8719706632564804,0.8864160819165898
0.9909885802765082,0.8169188436413054
0.9408294586003574,0.8655848509924493
0.7219125283126784,0.8444732988426097
0.9205134834322227,0.8180311582648789
0.8854528128009533,0.8586306420253097
0.9415866719206838,0.8155060246637827
0.9753527638238689,0.8157011282368692
0.9640924505325411,0.77982673905682
1.0,0.7683627222106356
0.7427201195312544,0.7982427223003384
0.901964710529982,0.7809682070878661
0.9078236807394878,0.7781223860045704
0.8773617972982422,0.794241977767163
0.884091426459262,0.7267966908639949
0.9004990592421445,0.6370154086971342
0.90411068629044,0.6243067656088465
0.7878756924970668,0.5989702119452723
0.8905071815966539,0.5191930336811559
0.849659404437676,0.43178887550822237
0.949152892779977,0.0
0.9369869303138572,0.7890770627654037
0.9201323716825064,0.7840114249734224
0.8899182858225082,0.863808294056185
0.8234123718126092,0.8749689824887503
0.7397337170101341,0.8010355198324299
0.7851254920278301,0.7645413777987271
0.8197665875537657,0.5903382602185809
0.8038228380585444,0.6700059701031554
0.7176424855484181,0.7892125395330685
0.6165719450407905,0.8061983779991345
0.5801361210496749,0.7954142869025904
0.6941287303603628,0.8320151256652313
0.7885137404380939,0.8570569181421993
0.8328890952755045,0.8371148081371699
0.8987869714166802,0.7211912689785929
0.9113787922674892,0.7081079335686511
0.8917246148057658,0.7284905185566319
0.85394129771485,0.7362835914820912
0.7906299561303591,0.6354544806835049
0.8949597972131861,0.6562322647398547
0.8161727102681052,0.7203787593486867
0.8084053955662571,0.6885276799041976
0.8841052274531852,0.7538264289903436
0.9524987629265197,0.7614057574818449
1.0,0.7130872312444524
0.9594992994183786,0.7998973043983971
0.8659660090530845,0.8322092154385955
0.8532920758280961,0.7675478389174213
0.828684130367983,0.7210456139045492
0.7935987791304275,0.6679267877931923
0.8413924262211975,0.7399102273377376
0.8800269168822584,0.8202430368977646
0.9250409362677193,0.8186239842313466
0.9450910394375572,0.876904615581162
0.9485340514146203,0.869733823249147
0.9092794223979849,0.8372734493262488
0.8798769094328303,0.7733185876582068
0.824004925513531,0.8641118883671435
0.8122493737549353,0.8761201840378183
0.8435684169391485,0.9063322051792136
0.8463755433950849,0.9224739461679905
0.7851032445332469,0.9505492249219692
0.702980573041498,1.0
0.5941320310314447,0.9874908614602641
0.5176579639639445,0.9447932171766291
0.40953435304100033,0.9699066087743319
0.5090185825281804,0.9634353117738086
0.49670298515729844,0.9599283587621354
0.4038097265892425,0.9754186881426592
0.3452419367027138,0.9701937072094348
0.37260035401807373,0.9666456899961638
0.3739804328417655,0.960999888740582
0.4151069032919844,0.9381155462398704
0.5966499774331543,0.9063567735049559
0.722554185681868,0.8073418580743978
0.7968856568747185,0.5021021712433362
0.8446441963518078,0.043464877998959005
0.8716117065354404,0.0
0.9067617428892064,0.47288762412707863
0.9433291787533156,0.43725021470961817
0.8994322503950021,0.5313139105509377
0.9637115090824654,0.6105404435003968
0.9679620611398598,0.7114214987591241
0.9235965644269539,0.7189836294226057
0.8596514500283282,0.7862710089895504
0.7547818423872259,0.7570466345429958
0.7110069216097737,0.7526425866656465
0.6358161968311541,0.7428507049530095
0.5659688023819603,0.7433283834006564
0.6112554667028247,0.7538369582728046
0.6588564754119575,0.7532950512021457
0.7421733450079534,0.7059381994295235
0.7614163571722571,0.7351134372245934
0.8282902920404553,0.5912339511799289
0.8370213652958476,0.40442728249397986
0.8259304885747034,0.9119091980492258
0.835414455114826,0.8989195118254081
0.8457421327052329,0.6723844853152166
0.8434603363830452,0.6736060964211381
0.8969683569757014,0.9019981508029687
0.9371344600385573,0.9241845997573558
0.9162287991956802,1.0
0.8845998484473586,0.9959072671877158
0.9530573522440319,0.9617217333229668
0.91753219469764,0.29629327168597436
0.8899027032828994,0.03241856065796959
0.9406045573741745,0.24532121268394785
0.7817907747802042,0.618457402745157
0.7782977570211385,0.843612523303742
0.6958308868126762,0.8886750945154471
0.8405781707309935,0.7821538502843993
0.835092163331975,0.8639408256950011
0.8109718770658756,0.7755871312443261
0.8538630240496502,0.8021448671917432
0.9105314222757386,0.7678150221249209
0.9226217390937033,0.9124657470649731
0.9059671659757217,0.9213582257105509
0.837511044276488,0.9382308900924766
0.9572599989093453,0.9062150583705252
0.9669643497808866,0.41169357026473274
0.8386783208826994,0.5097317769351545
0.9357574326872956,0.23867338851092654
0.9941689967223233,0.2986425238127467
0.8442993013322049,0.7742877710799232
0.5833603957453503,0.769203877608439
0.7732283043540743,0.7280388275441981
0.8556602175399579,0.6285776452998457
0.9175141193532245,0.28315200276540536
0.9023545568135376,0.6468693698354908
0.9406096757651297,0.6949865281577444
0.9432528835363158,0.8809790564172898
0.9226915362359852,0.8335571648554119
0.8935045941067734,0.886679908244924
0.9624268533567671,0.42483260180232385
0.9108621153494108,0.20968193922932224
0.9609881630019517,0.04331685314321544
0.9458702472410129,0.6000448595287065
0.8113995041674669,0.732806690670057
0.7743079317324436,0.7932199464929861
0.7938290178931566,0.799800649176671
0.8910413043629665,0.8233653260454312
0.9485323504550783,0.7314128010748387
0.9089336152090576,0.7952816949071011
0.9299853483787239,0.8195377231160257
0.9068403093592051,0.9352848160563552
0.8698765822728598,0.9162637046699217
0.8778634879457257,0.844470000330014
1.0,0.6632962356590743
0.8570300478461973,0.649379154190926
0.8822569523668379,0.3780696195274312
0.9919114805295268,0.36882475306283746
0.8806154412604508,0.5551696691413986
0.8653272229931969,0.8143514693733034
0.7376457098082455,0.7250754137899981
0.8699393043602517,0.6627900277603292
0.8817955096957056,0.31309881457856376
0.8750916621902916,0.4591395136936228
0.9030153346726002,0.7110660402740123
0.9282467199736738,0.8074720760620717
0.9210183104153326,0.8125408671984553
0.9127332576319823,0.6332341986225551
0.9811027650575912,0.5435789066244995
0.9550204354934596,0.03414526097114727
0.9212626442568072,0.0
0.957525301181342,0.3885377751351799
0.9727367181643259,0.5083244630420689
0.8319082714032277,0.7848252855599862
0.7539364516453196,0.7786680076048648
0.8518674949250904,0.8240303881356056
0.9333888444519968,0.6072011289834507


==> figures/suppl/ssim_trend_csvs/angular_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.8551039644804028
0.4,0.797256502770634
0.45,0.9020243585575445
0.5,0.8251572438710163
0.55,0.8720996175379148
0.6000000000000001,0.8629591897329603
0.65,0.8124175256834985
0.7000000000000001,0.807019140376177
0.75,0.7552907245721873
0.8,0.7156881898246249
0.8500000000000001,0.6818791149589932
0.9,0.6489208128683537
0.9500000000000001,0.5806877319209149
1.0,0.5121733834429034


==> figures/suppl/ssim_trend_csvs/angular_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.9159476874767161
0.4,0.7486107231338419
0.45,0.8470880794049676
0.5,0.8424472887646598
0.55,0.8442267535943248
0.6000000000000001,0.851572580473929
0.65,0.8233095713821399
0.7000000000000001,0.8187718743071252
0.75,0.7680351473418339
0.8,0.724131025640372
0.8500000000000001,0.6970010728491003
0.9,0.6440806631541586
0.9500000000000001,0.576555226037282
1.0,0.5019349153422561


==> figures/suppl/ssim_trend_csvs/angular_trend_data_EgoGaussian.csv <==
velocity,lpips
0.4,0.6966479989838827
0.45,0.9263694932676135
0.5,0.9108634070172188
0.55,0.9019921608297753
0.6000000000000001,0.9225707801921924
0.65,0.9131187742691511
0.7000000000000001,0.8945126897711824
0.75,0.8138491144569953
0.8,0.7265043457565025
0.8500000000000001,0.6297505707225016
0.9,0.628029625151706
0.9500000000000001,0.47713523218070214
1.0,0.4821590687984707


==> figures/suppl/ssim_trend_csvs/angular_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.9191629386926268
0.4,0.8082242214691542
0.45,0.8290270478920803
0.5,0.8040825391805484
0.55,0.8522679219923361
0.6000000000000001,0.8546663214166491
0.65,0.8044012359508982
0.7000000000000001,0.8050168889461341
0.75,0.7579038496730056
0.8,0.7178850163523545
0.8500000000000001,0.6998686542810134
0.9,0.6431780074778091
0.9500000000000001,0.5867484480916729
1.0,0.4961819307757663


==> figures/suppl/ssim_trend_csvs/linear_trend_data_4DGS.csv <==
velocity,lpips
0.2,0.9823813160779156
0.25,0.7711547929427139
0.30000000000000004,0.9242999885370534
0.35000000000000003,0.8207345286858462
0.4,0.9611101599324362
0.45,0.8780491107599273
0.5,0.8122907164823086
0.55,0.8493027806190576
0.6000000000000001,0.8686814785299198
0.65,0.8255530016618436
0.7000000000000001,0.7882551681470168
0.75,0.7506314008947299
0.8,0.7196586071985172
0.8500000000000001,0.7121280461828544
0.9,0.647651542186992
0.9500000000000001,0.6121176796247454
1.0,0.49750526890971775


==> figures/suppl/ssim_trend_csvs/linear_trend_data_Def3DGS.csv <==
velocity,lpips
0.2,0.9849760030310527
0.25,0.4415052337040619
0.30000000000000004,0.9473207350456009
0.35000000000000003,0.7327337887486506
0.4,0.9457996222828092
0.45,0.8278841348419296
0.5,0.811925663592904
0.55,0.8757499945891367
0.6000000000000001,0.8423400136029511
0.65,0.8444110368600103
0.7000000000000001,0.8163619501566757
0.75,0.7447008307034058
0.8,0.7139195391553376
0.8500000000000001,0.7050946617439434
0.9,0.6478515393286123
0.9500000000000001,0.6370207327503852
1.0,0.5027237666377552


==> figures/suppl/ssim_trend_csvs/linear_trend_data_EgoGaussian.csv <==
velocity,lpips
0.30000000000000004,0.9699715215671324
0.45,0.9443453995350279
0.5,0.9622027559892476
0.55,0.9268414415280931
0.6000000000000001,0.9219938182635702
0.65,0.9108807344039278
0.7000000000000001,0.9065508793621969
0.75,0.8252223892904967
0.8,0.7606138891372577
0.8500000000000001,0.746137754912765
0.9,0.6735017650557552
0.9500000000000001,0.671198213663771
1.0,0.5582454112359879


==> figures/suppl/ssim_trend_csvs/linear_trend_data_RTGS.csv <==
velocity,lpips
0.2,0.9832345039136777
0.25,0.5493851655065063
0.30000000000000004,0.9395622675250435
0.35000000000000003,0.7898966466371946
0.4,0.9650850299858035
0.45,0.8259349600947836
0.5,0.8156153728348153
0.55,0.8577918958316535
0.6000000000000001,0.8279519150902542
0.65,0.8210702642733035
0.7000000000000001,0.8062827746746897
0.75,0.741578190497625
0.8,0.7163786996649091
0.8500000000000001,0.6967660635343061
0.9,0.6599877463581671
0.9500000000000001,0.6389732846984613
1.0,0.4962605437714196


==> figures/suppl/ssim_trend_csvs_old/angular_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.8551039644804028
0.4,0.9888640058981317
0.45,0.9226674209043555
0.5,0.9280853487827685
0.55,0.9055819969930669
0.6000000000000001,0.8966083915259148
0.65,0.8658716643989989
0.7000000000000001,0.8438891584814368
0.75,0.7859597895897725
0.8,0.7654283633357569
0.8500000000000001,0.7303961712906846
0.9,0.7013774238279277
0.9500000000000001,0.5453659582003361
1.0,0.4294476454268717


==> figures/suppl/ssim_trend_csvs_old/angular_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.9159476874767161
0.4,0.9814764458307272
0.45,0.8218687274375953
0.5,0.904110668777407
0.55,0.8692124951211567
0.6000000000000001,0.8786376923540382
0.65,0.8685373582177066
0.7000000000000001,0.8732018524599751
0.75,0.8277122060305558
0.8,0.7752071122584211
0.8500000000000001,0.7599496035461666
0.9,0.6795017806394991
0.9500000000000001,0.5899698635671905
1.0,0.42201446970415213


==> figures/suppl/ssim_trend_csvs_old/angular_trend_data_EgoGaussian.csv <==
velocity,lpips
0.5,0.9709035411573913
0.55,0.9548228884969491
0.6000000000000001,0.9557723689592431
0.65,0.9505616731738525
0.7000000000000001,0.9274371981434063
0.75,0.8545780489602167
0.8,0.6845728602441938
0.8500000000000001,0.5344574634338917
0.9,0.6011562668109095
0.9500000000000001,0.3086149223486712
1.0,0.5173632371527997


==> figures/suppl/ssim_trend_csvs_old/angular_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.9191629386926268
0.4,0.9774775985552718
0.45,0.8381457754737359
0.5,0.8787137910242437
0.55,0.8614616707418206
0.6000000000000001,0.8742840576575374
0.65,0.8532415222121218
0.7000000000000001,0.8589151849656087
0.75,0.8143334101020177
0.8,0.7779896837239725
0.8500000000000001,0.7670019187802127
0.9,0.69928119606502
0.9500000000000001,0.5729284986156129
1.0,0.42694817720132544


==> figures/suppl/ssim_trend_csvs_old/linear_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.9884337490096214
0.4,0.9571306779394112
0.45,0.9574709158665797
0.5,0.8897939048158173
0.55,0.8976011574069649
0.6000000000000001,0.932573558949964
0.65,0.8463373607811183
0.7000000000000001,0.8317206919452607
0.75,0.7812151264496943
0.8,0.747526202707065
0.8500000000000001,0.7351539261789387
0.9,0.7052742874682459
0.9500000000000001,0.6563553412738605
1.0,0.4725346509909624


==> figures/suppl/ssim_trend_csvs_old/linear_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.9861650282451965
0.4,0.9753636432653917
0.45,0.9333973158060096
0.5,0.9317684822766604
0.55,0.92205188820851
0.6000000000000001,0.9099156033975019
0.65,0.8722719337127144
0.7000000000000001,0.8741389501517224
0.75,0.8249509747179057
0.8,0.7740128772937493
0.8500000000000001,0.742155792353235
0.9,0.7010837890716682
0.9500000000000001,0.6464617989805008
1.0,0.4500168801905705


==> figures/suppl/ssim_trend_csvs_old/linear_trend_data_EgoGaussian.csv <==
velocity,lpips
0.45,0.9443453995350279
0.5,0.9757912479200554
0.55,0.9575977360958395
0.6000000000000001,0.9473557791160488
0.65,0.9424471419160162
0.7000000000000001,0.898048943654168
0.75,0.8076944118300683
0.8,0.7742783310728294
0.8500000000000001,0.8069218912481707
0.9,0.7013443901797972
0.9500000000000001,0.6405318674453554
1.0,0.42418312927440255


==> figures/suppl/ssim_trend_csvs_old/linear_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.9786388862773471
0.4,0.9561934767301015
0.45,0.9193882593951308
0.5,0.9303271203605566
0.55,0.9114222120923343
0.6000000000000001,0.9052581833827804
0.65,0.8566077511446475
0.7000000000000001,0.8481944259884837
0.75,0.8130414660240562
0.8,0.7791815741816228
0.8500000000000001,0.7341497378746044
0.9,0.7278872199863256
0.9500000000000001,0.6584611478348004
1.0,0.4506318931299197


==> figures/trend_csvs/angular_trend_data_4DGS.csv <==
velocity,lpips
0.35000000000000003,0.23143866913856306
0.4,0.15551088262196847
0.45,0.08662952208811375
0.5,0.15567627468473452
0.55,0.15780559116673804
0.6000000000000001,0.17386034323073082
0.65,0.20207392412768155
0.7000000000000001,0.20695049771759125
0.75,0.2607723038067223
0.8,0.31730699953732516
0.8500000000000001,0.34372136927968266
0.9,0.3943287440753944
0.9500000000000001,0.47598766870244646
1.0,0.5967437262638751


==> figures/trend_csvs/angular_trend_data_Def3DGS.csv <==
velocity,lpips
0.35000000000000003,0.21631289066744216
0.4,0.17696294805613896
0.45,0.18541437132084904
0.5,0.17264163555550835
0.55,0.20521834451946872
0.6000000000000001,0.19102193467525888
0.65,0.21677162863227764
0.7000000000000001,0.21868435509521106
0.75,0.24470447405817286
0.8,0.3112439548744077
0.8500000000000001,0.3448005075973435
0.9,0.405203700798638
0.9500000000000001,0.4822006700478706
1.0,0.5909558576217754


==> figures/trend_csvs/angular_trend_data_EgoGaussian.csv <==
velocity,lpips
0.4,0.2516775407817935
0.45,0.1252852697628462
0.5,0.1375409770444829
0.55,0.13843190646692147
0.6000000000000001,0.1007214173249941
0.65,0.12122316938448277
0.7000000000000001,0.1437427701495104
0.75,0.18343788293287056
0.8,0.24486863076729168
0.8500000000000001,0.33939669320266486
0.9,0.4113243566809669
0.9500000000000001,0.5280815873265504
1.0,0.6167977524379377


==> figures/trend_csvs/angular_trend_data_RTGS.csv <==
velocity,lpips
0.35000000000000003,0.21892237637210887
0.4,0.14913573699158586
0.45,0.17555644836789988
0.5,0.19325655901394972
0.55,0.16495499869634375
0.6000000000000001,0.17505109414245482
0.65,0.21598857072225425
0.7000000000000001,0.2251134404256407
0.75,0.2613360947399729
0.8,0.30870144869773836
0.8500000000000001,0.32912577250932284
0.9,0.3985837194083171
0.9500000000000001,0.4652459849761462
1.0,0.595843052444895


==> figures/trend_csvs/linear_trend_data_4DGS.csv <==
velocity,lpips
0.2,0.06274377795556123
0.25,0.01662009198108527
0.30000000000000004,0.12286671860174736
0.35000000000000003,0.43421003030614574
0.4,0.21436830886309288
0.45,0.204389859804584
0.5,0.18461762323560837
0.55,0.17777740890935642
0.6000000000000001,0.1510246851277944
0.65,0.19412954443519695
0.7000000000000001,0.23553960554127557
0.75,0.29086581327016736
0.8,0.3232308249217241
0.8500000000000001,0.3252609321871377
0.9,0.37576860936781237
0.9500000000000001,0.4184245326447046
1.0,0.5593637467277557


==> figures/trend_csvs/linear_trend_data_Def3DGS.csv <==
velocity,lpips
0.2,0.05363124138941316
0.25,0.24307683097728047
0.30000000000000004,0.11170583614483055
0.35000000000000003,0.5820041389813344
0.4,0.13878092023368824
0.45,0.27213456338542635
0.5,0.18365320779011085
0.55,0.1722998146064203
0.6000000000000001,0.19368756380407037
0.65,0.2114835341882099
0.7000000000000001,0.22209690672072271
0.75,0.3000193568935808
0.8,0.3221602720429997
0.8500000000000001,0.33175490802492036
0.9,0.36832289936479856
0.9500000000000001,0.4162093376192452
1.0,0.5609493213498523


==> figures/trend_csvs/linear_trend_data_EgoGaussian.csv <==
velocity,lpips
0.30000000000000004,0.08810413508075926
0.45,0.11095789059483985
0.5,0.07856723706736003
0.55,0.09622177484798637
0.6000000000000001,0.11066673806159143
0.65,0.13189479552219552
0.7000000000000001,0.08837485031201324
0.75,0.19648111371680496
0.8,0.3143415773718196
0.8500000000000001,0.3372291275515468
0.9,0.33954032938126727
0.9500000000000001,0.2873197996970601
1.0,0.441249209228829


==> figures/trend_csvs/linear_trend_data_RTGS.csv <==
velocity,lpips
0.2,0.06346758863059306
0.25,0.11545451988972248
0.30000000000000004,0.17296431261530876
0.35000000000000003,0.5672216372953731
0.4,0.20763908425892327
0.45,0.25621678442990325
0.5,0.19083299653281452
0.55,0.17283303520649526
0.6000000000000001,0.18679201041426827
0.65,0.21727025395284666
0.7000000000000001,0.23418492584572448
0.75,0.30960333720895244
0.8,0.3264549103346319
0.8500000000000001,0.340230398216904
0.9,0.34959393985829534
0.9500000000000001,0.38804477891394246
1.0,0.542011543259014

